Neural Time-Reversed Generalized Riccati Equation

Optimal control deals with optimization problems in which variables steer a dynamical system, and its outcome contributes to the objective function. Two classical approaches to solving these problems are Dynamic Programming and the Pontryagin Maximum Principle. In both approaches, Hamiltonian equations offer an interpretation of optimality through auxiliary variables known as costates. However, Hamiltonian equations are rarely used due to their reliance on forward-backward algorithms across the entire temporal domain. This paper introduces a novel neural-based approach to optimal control, with the aim of working forward-in-time. Neural networks are employed not only for implementing state dynamics but also for estimating costate variables. The parameters of the latter network are determined at each time step using a newly introduced local policy referred to as the time-reversed generalized Riccati equation. This policy is inspired by a result discussed in the Linear Quadratic (LQ) problem, which we conjecture stabilizes state dynamics. We support this conjecture by discussing experimental results from a range of optimal control case studies.

==> figs/awk_command.txt <==

cat r0.0008_z0_opt.csv | awk -v FS="," -v OFS='" "' '{$1=$1}1' |  awk -v FS='"' -v OFS='' '{$1=$1}1' |  awk 'NR>1 {print $0}' >  r0.0008_z0_opt.p


==> figs/csv/lagrangian_sine.csv <==
"Step","TO INSERT: SINE TRACKING - 2 NEURONS - integral_lagrangian","TO INSERT: SINE TRACKING - 2 NEURONS - integral_lagrangian__MIN","TO INSERT: SINE TRACKING - 2 NEURONS - integral_lagrangian__MAX"
"0","278.084228515625","278.084228515625","278.084228515625"
"1","310.50299072265625","310.50299072265625","310.50299072265625"
"2","368.08205159505206","368.08205159505206","368.08205159505206"
"3","438.0396423339844","438.0396423339844","438.0396423339844"
"4","512.626611328125","512.626611328125","512.626611328125"
"5","587.2061055501302","587.2061055501302","587.2061055501302"
"6","659.1001586914062","659.1001586914062","659.1001586914062"
"7","726.9934768676758","726.9934768676758","726.9934768676758"
"8","790.6289130316841","790.6289130316841","790.6289130316841"
"9","850.4966613769532","850.4966613769532","850.4966613769532"
"10","907.4856678355824","907.4856678355824","907.4856678355824"
"11","962.5863698323568","962.5863698323568","962.5863698323568"
"12","1016.6385169396034","1016.6385169396034","1016.6385169396034"
"13","1070.1173226492747","1070.1173226492747","1070.1173226492747"
"14","1122.958964029948","1122.958964029948","1122.958964029948"
"15","1174.4379997253418","1174.4379997253418","1174.4379997253418"
"16","1223.1298074161305","1223.1298074161305","1223.1298074161305"
"17","1267.0140211317273","1267.0140211317273","1267.0140211317273"
"18","1303.7835339997944","1303.7835339997944","1303.7835339997944"
"19","1331.369546508789","1331.369546508789","1331.369546508789"
"20","1348.5608520507812","1348.5608520507812","1348.5608520507812"
"21","1355.4573891379616","1355.4573891379616","1355.4573891379616"
"22","1353.5172039529552","1353.5172039529552","1353.5172039529552"
"23","1345.1757074991863","1345.1757074991863","1345.1757074991863"
"24","1333.254743652344","1333.254743652344","1333.254743652344"
"25","1320.4304903470554","1320.4304903470554","1320.4304903470554"
"26","1308.9065981264469","1308.9065981264469","1308.9065981264469"
"27","1300.2935355050224","1300.2935355050224","1300.2935355050224"
"28","1295.619805697737","1295.619805697737","1295.619805697737"
"29","1295.393339029948","1295.393339029948","1295.393339029948"
"30","1299.6616801600303","1299.6616801600303","1299.6616801600303"
"31","1308.0739860534668","1308.0739860534668","1308.0739860534668"
"32","1319.9919322620738","1319.9919322620738","1319.9919322620738"
"33","1334.6706255744484","1334.6706255744484","1334.6706255744484"
"34","1351.4740478515623","1351.4740478515623","1351.4740478515623"
"35","1370.0609944661458","1370.0609944661458","1370.0609944661458"
"36","1390.3325591216214","1390.3325591216214","1390.3325591216214"
"37","1412.4140111019735","1412.4140111019735","1412.4140111019735"
"38","1436.561798878205","1436.561798878205","1436.561798878205"
"39","1463.090802001953","1463.090802001953","1463.090802001953"
"40","1492.2953089272103","1492.2953089272103","1492.2953089272103"
"41","1524.3587530226935","1524.3587530226935","1524.3587530226935"
"42","1559.2585222111193","1559.2585222111193","1559.2585222111193"
"43","1596.7057384144177","1596.7057384144177","1596.7057384144177"
"44","1636.2078776041667","1636.2078776041667","1636.2078776041667"
"45","1677.0055515455163","1677.0055515455163","1677.0055515455163"
"46","1718.18588451629","1718.18588451629","1718.18588451629"
"47","1758.838150024414","1758.838150024414","1758.838150024414"
"48","1798.1832698899873","1798.1832698899873","1798.1832698899873"
"49","1835.6298486328126","1835.6298486328126","1835.6298486328126"
"50","1870.7586454503678","1870.7586454503678","1870.7586454503678"
"51","1903.2745126577524","1903.2745126577524","1903.2745126577524"
"52","1932.965327424823","1932.965327424823","1932.965327424823"
"53","1959.6858678747105","1959.6858678747105","1959.6858678747105"
"54","1983.3641690340908","1983.3641690340908","1983.3641690340908"
"55","2004.017613002232","2004.017613002232","2004.017613002232"
"56","2021.7604295161732","2021.7604295161732","2021.7604295161732"
"57","2036.8468017578125","2036.8468017578125","2036.8468017578125"
"58","2049.541748046875","2049.541748046875","2049.541748046875"
"59","2060.2587687174478","2060.2587687174478","2060.2587687174478"
"60","2069.406458119877","2069.406458119877","2069.406458119877"
"61","2077.4182050151207","2077.4182050151207","2077.4182050151207"
"62","2084.952535962301","2084.952535962301","2084.952535962301"
"63","2092.1386032104488","2092.1386032104488","2092.1386032104488"
"64","2099.5505558894224","2099.5505558894224","2099.5505558894224"
"65","2107.420728278882","2107.420728278882","2107.420728278882"
"66","2115.293569991837","2115.293569991837","2115.293569991837"
"67","2123.150211109834","2123.150211109834","2123.150211109834"
"68","2130.9468622622276","2130.9468622622276","2130.9468622622276"
"69","2138.709437779017","2138.709437779017","2138.709437779017"
"70","2146.4038567341545","2146.4038567341545","2146.4038567341545"
"71","2154.0923224555117","2154.0923224555117","2154.0923224555117"
"72","2161.874000026755","2161.874000026755","2161.874000026755"
"73","2169.783592430321","2169.783592430321","2169.783592430321"
"74","2177.8506575520832","2177.8506575520832","2177.8506575520832"
"75","2186.074103104441","2186.074103104441","2186.074103104441"
"76","2194.424785663555","2194.424785663555","2194.424785663555"
"77","2202.8768216646636","2202.8768216646636","2202.8768216646636"
"78","2211.2568606606014","2211.2568606606014","2211.2568606606014"
"79","2219.7072082519535","2219.7072082519535","2219.7072082519535"
"80","2228.000421971451","2228.000421971451","2228.000421971451"
"81","2235.7666283584226","2235.7666283584226","2235.7666283584226"
"82","2242.4863016519207","2242.4863016519207","2242.4863016519207"
"83","2248.259193057106","2248.259193057106","2248.259193057106"
"84","2253.1643698299636","2253.1643698299636","2253.1643698299636"
"85","2257.43237588572","2257.43237588572","2257.43237588572"
"86","2261.2523993130394","2261.2523993130394","2261.2523993130394"
"87","2264.7955128062863","2264.7955128062863","2264.7955128062863"
"88","2268.163730578477","2268.163730578477","2268.163730578477"
"89","2271.544224717883","2271.544224717883","2271.544224717883"
"90","2275.109774746739","2275.109774746739","2275.109774746739"
"91","2279.0188890540094","2279.0188890540094","2279.0188890540094"
"92","2283.415774109544","2283.415774109544","2283.415774109544"
"93","2288.4307367852407","2288.4307367852407","2288.4307367852407"
"94","2294.19644325658","2294.19644325658","2294.19644325658"
"95","2300.7661844889335","2300.7661844889335","2300.7661844889335"
"96","2308.3078663619535","2308.3078663619535","2308.3078663619535"
"97","2316.922480369102","2316.922480369102","2316.922480369102"
"98","2326.5749141808724","2326.5749141808724","2326.5749141808724"
"99","2337.375551757814","2337.375551757814","2337.375551757814"
"100","2349.6139629099644","2349.6139629099644","2349.6139629099644"
"101","2363.03654689415","2363.03654689415","2363.03654689415"
"102","2377.647034283982","2377.647034283982","2377.647034283982"
"103","2393.4288752629222","2393.4288752629222","2393.4288752629222"
"104","2410.450046502978","2410.450046502978","2410.450046502978"
"105","2428.809551886794","2428.809551886794","2428.809551886794"
"106","2448.627473349885","2448.627473349885","2448.627473349885"
"107","2470.0141646773745","2470.0141646773745","2470.0141646773745"
"108","2493.0392685636484","2493.0392685636484","2493.0392685636484"
"109","2517.69324396307","2517.69324396307","2517.69324396307"
"110","2543.842689857828","2543.842689857828","2543.842689857828"
"111","2571.1894226074237","2571.1894226074237","2571.1894226074237"
"112","2599.250168521849","2599.250168521849","2599.250168521849"
"113","2627.373496607732","2627.373496607732","2627.373496607732"
"114","2654.5902768342407","2654.5902768342407","2654.5902768342407"
"115","2679.801757812502","2679.801757812502","2679.801757812502"
"116","2702.2897636217967","2702.2897636217967","2702.2897636217967"
"117","2721.539443193858","2721.539443193858","2721.539443193858"
"118","2737.044306394435","2737.044306394435","2737.044306394435"
"119","2748.526000976565","2748.526000976565","2748.526000976565"
"120","2756.768429590653","2756.768429590653","2756.768429590653"
"121","2762.3171606845563","2762.3171606845563","2762.3171606845563"
"122","2765.5932696582845","2765.5932696582845","2765.5932696582845"
"123","2766.9034502583186","2766.9034502583186","2766.9034502583186"
"124","2766.485126953127","2766.485126953127","2766.485126953127"
"125","2764.6678951202894","2764.6678951202894","2764.6678951202894"
"126","2761.7194497416353","2761.7194497416353","2761.7194497416353"
"127","2757.866390228273","2757.866390228273","2757.866390228273"
"128","2753.306409732317","2753.306409732317","2753.306409732317"
"129","2748.215668194112","2748.215668194112","2748.215668194112"
"130","2742.7504491442046","2742.7504491442046","2742.7504491442046"
"131","2737.0403146454796","2737.0403146454796","2737.0403146454796"
"132","2731.2288588903916","2731.2288588903916","2731.2288588903916"
"133","2725.395866735659","2725.395866735659","2725.395866735659"
"134","2719.611623806425","2719.611623806425","2719.611623806425"
"135","2713.932657578414","2713.932657578414","2713.932657578414"
"136","2708.3935038991235","2708.3935038991235","2708.3935038991235"
"137","2703.002695277119","2703.002695277119","2703.002695277119"
"138","2697.751871452059","2697.751871452059","2697.751871452059"
"139","2692.6154357910173","2692.6154357910173","2692.6154357910173"
"140","2687.554137750722","2687.554137750722","2687.554137750722"
"141","2682.518782494775","2682.518782494775","2682.518782494775"
"142","2677.453882177395","2677.453882177395","2677.453882177395"
"143","2672.3011076185458","2672.3011076185458","2672.3011076185458"
"144","2667.002400154905","2667.002400154905","2667.002400154905"
"145","2661.5026721693084","2661.5026721693084","2661.5026721693084"
"146","2655.752059417519","2655.752059417519","2655.752059417519"
"147","2649.7077150087116","2649.7077150087116","2649.7077150087116"
"148","2643.335168211254","2643.335168211254","2643.335168211254"
"149","2636.605677897137","2636.605677897137","2636.605677897137"
"150","2629.5057793421474","2629.5057793421474","2629.5057793421474"
"151","2622.0468918649785","2622.0468918649785","2622.0468918649785"
"152","2614.2385405496843","2614.2385405496843","2614.2385405496843"
"153","2606.095223563059","2606.095223563059","2606.095223563059"
"154","2597.640219411543","2597.640219411543","2597.640219411543"
"155","2588.9103542230077","2588.9103542230077","2588.9103542230077"
"156","2579.9452277505484","2579.9452277505484","2579.9452277505484"
"157","2570.786982669107","2570.786982669107","2570.786982669107"
"158","2561.4797010121865","2561.4797010121865","2561.4797010121865"
"159","2552.0684692382824","2552.0684692382824","2552.0684692382824"
"160","2542.598245371944","2542.598245371944","2542.598245371944"
"161","2533.1126724054793","2533.1126724054793","2533.1126724054793"
"162","2523.6529293879416","2523.6529293879416","2523.6529293879416"
"163","2514.2568657107477","2514.2568657107477","2514.2568657107477"
"164","2504.9584228515632","2504.9584228515632","2504.9584228515632"
"165","2495.7871137871807","2495.7871137871807","2495.7871137871807"
"166","2486.767966264737","2486.767966264737","2486.767966264737"
"167","2477.92142377581","2477.92142377581","2477.92142377581"
"168","2469.26416160087","2469.26416160087","2469.26416160087"
"169","2460.807905847887","2460.807905847887","2460.807905847887"
"170","2452.5644210012347","2452.5644210012347","2452.5644210012347"
"171","2444.538717580397","2444.538717580397","2444.538717580397"
"172","2436.736247685604","2436.736247685604","2436.736247685604"
"173","2429.160688027569","2429.160688027569","2429.160688027569"
"174","2421.8132373046883","2421.8132373046883","2421.8132373046883"
"175","2414.6928593028683","2414.6928593028683","2414.6928593028683"
"176","2407.7966984463283","2407.7966984463283","2407.7966984463283"
"177","2401.1205972392913","2401.1205972392913","2401.1205972392913"
"178","2394.663810175891","2394.663810175891","2394.663810175891"
"179","2388.4439995659727","2388.4439995659727","2388.4439995659727"
"180","2382.447368137086","2382.447368137086","2382.447368137086"
"181","2376.6600395454157","2376.6600395454157","2376.6600395454157"
"182","2371.0759991088203","2371.0759991088203","2371.0759991088203"
"183","2365.732625546663","2365.732625546663","2365.732625546663"
"184","2360.598653927365","2360.598653927365","2360.598653927365"
"185","2355.6446336315526","2355.6446336315526","2355.6446336315526"
"186","2350.842887021641","2350.842887021641","2350.842887021641"
"187","2346.166964916473","2346.166964916473","2346.166964916473"
"188","2341.59122140067","2341.59122140067","2341.59122140067"
"189","2337.0908248098276","2337.0908248098276","2337.0908248098276"
"190","2332.6421997709426","2332.6421997709426","2332.6421997709426"
"191","2328.223753611247","2328.223753611247","2328.223753611247"
"192","2323.8166554505347","2323.8166554505347","2323.8166554505347"
"193","2319.405456542969","2319.405456542969","2319.405456542969"
"194","2314.9784110827327","2314.9784110827327","2314.9784110827327"
"195","2310.52744464485","2310.52744464485","2310.52744464485"
"196","2306.0477895978743","2306.0477895978743","2306.0477895978743"
"197","2301.5373849579782","2301.5373849579782","2301.5373849579782"
"198","2296.9960870023947","2296.9960870023947","2296.9960870023947"
"199","2292.424906005859","2292.424906005859","2292.424906005859"
"200","2287.825285802433","2287.825285802433","2287.825285802433"
"201","2283.198476659189","2283.198476659189","2283.198476659189"
"202","2278.5451527863297","2278.5451527863297","2278.5451527863297"
"203","2273.865273269952","2273.865273269952","2273.865273269952"
"204","2269.1580078124994","2269.1580078124994","2269.1580078124994"
"205","2264.421927146541","2264.421927146541","2264.421927146541"
"206","2259.653672960069","2259.653672960069","2259.653672960069"
"207","2254.85751577524","2254.85751577524","2254.85751577524"
"208","2250.033112594385","2250.033112594385","2250.033112594385"
"209","2245.181002371651","2245.181002371651","2245.181002371651"
"210","2240.302953060204","2240.302953060204","2240.302953060204"
"211","2235.398805438347","2235.398805438347","2235.398805438347"
"212","2230.478257156873","2230.478257156873","2230.478257156873"
"213","2225.532450738354","2225.532450738354","2225.532450738354"
"214","2220.5871854560314","2220.5871854560314","2220.5871854560314"
"215","2215.6646214237912","2215.6646214237912","2215.6646214237912"
"216","2210.766243227066","2210.766243227066","2210.766243227066"
"217","2205.9069118674734","2205.9069118674734","2205.9069118674734"
"218","2201.0984360507628","2201.0984360507628","2201.0984360507628"
"219","2196.3788291237565","2196.3788291237565","2196.3788291237565"
"220","2191.7661768020002","2191.7661768020002","2191.7661768020002"
"221","2187.293912320523","2187.293912320523","2187.293912320523"
"222","2183.0145093977712","2183.0145093977712","2183.0145093977712"
"223","2178.9546405247274","2178.9546405247274","2178.9546405247274"
"224","2175.159516601562","2175.159516601562","2175.159516601562"
"225","2171.6742148610338","2171.6742148610338","2171.6742148610338"
"226","2168.5404396897366","2168.5404396897366","2168.5404396897366"
"227","2165.792807595771","2165.792807595771","2165.792807595771"
"228","2163.4553931623564","2163.4553931623564","2163.4553931623564"
"229","2161.539311417289","2161.539311417289","2161.539311417289"
"230","2160.041870117187","2160.041870117187","2160.041870117187"
"231","2158.9473629655504","2158.9473629655504","2158.9473629655504"
"232","2158.2291542675357","2158.2291542675357","2158.2291542675357"
"233","2157.852480114015","2157.852480114015","2157.852480114015"
"234","2157.7774076421206","2157.7774076421206","2157.7774076421206"
"235","2157.961547334315","2157.961547334315","2157.961547334315"
"236","2158.3623062326938","2158.3623062326938","2158.3623062326938"
"237","2158.938599145713","2158.938599145713","2158.938599145713"
"238","2159.6520735608983","2159.6520735608983","2159.6520735608983"
"239","2160.467866516113","2160.467866516113","2160.467866516113"
"240","2161.355033652911","2161.355033652911","2161.355033652911"
"241","2162.286721473883","2162.286721473883","2162.286721473883"
"242","2163.2400962295847","2163.2400962295847","2163.2400962295847"
"243","2164.1961574867123","2164.1961574867123","2164.1961574867123"
"244","2165.139475546078","2165.139475546078","2165.139475546078"
"245","2166.057886635385","2166.057886635385","2166.057886635385"
"246","2166.9421915525368","2166.9421915525368","2166.9421915525368"
"247","2167.785867506458","2167.785867506458","2167.785867506458"
"248","2168.5847986673257","2168.5847986673257","2168.5847986673257"
"249","2169.337060058594","2169.337060058594","2169.337060058594"
"250","2170.0426550633406","2170.0426550633406","2170.0426550633406"
"251","2170.703316340371","2170.703316340371","2170.703316340371"
"252","2171.3223172515754","2171.3223172515754","2171.3223172515754"
"253","2171.904267558902","2171.904267558902","2171.904267558902"
"254","2172.4549349915756","2172.4549349915756","2172.4549349915756"
"255","2172.981069087983","2172.981069087983","2172.981069087983"
"256","2173.4905036896594","2173.4905036896594","2173.4905036896594"
"257","2173.9914650140818","2173.9914650140818","2173.9914650140818"
"258","2174.493083467816","2174.493083467816","2174.493083467816"
"259","2175.0053114670986","2175.0053114670986","2175.0053114670986"
"260","2175.538949783736","2175.538949783736","2175.538949783736"
"261","2176.1055856952244","2176.1055856952244","2176.1055856952244"
"262","2176.717372879784","2176.717372879784","2176.717372879784"
"263","2177.3866563276824","2177.3866563276824","2177.3866563276824"
"264","2178.175903320314","2178.175903320314","2178.175903320314"
"265","2179.1105869838184","2179.1105869838184","2179.1105869838184"
"266","2180.1950971624838","2180.1950971624838","2180.1950971624838"
"267","2181.428541952106","2181.428541952106","2181.428541952106"
"268","2182.806110141004","2182.806110141004","2182.806110141004"
"269","2184.320406087241","2184.320406087241","2184.320406087241"
"270","2185.9612757834134","2185.9612757834134","2185.9612757834134"
"271","2187.716309940115","2187.716309940115","2187.716309940115"
"272","2189.5725969587065","2189.5725969587065","2189.5725969587065"
"273","2191.528965859519","2191.528965859519","2191.528965859519"
"274","2193.5670609907684","2193.5670609907684","2193.5670609907684"
"275","2195.6679417706932","2195.6679417706932","2195.6679417706932"
"276","2197.8126723086375","2197.8126723086375","2197.8126723086375"
"277","2199.9819788212412","2199.9819788212412","2199.9819788212412"
"278","2202.1577371576795","2202.1577371576795","2202.1577371576795"
"279","2204.322354997909","2204.322354997909","2204.322354997909"
"280","2206.4591203465598","2206.4591203465598","2206.4591203465598"
"281","2208.552280290754","2208.552280290754","2208.552280290754"
"282","2210.5872794107513","2210.5872794107513","2210.5872794107513"
"283","2212.550554732203","2212.550554732203","2212.550554732203"
"284","2214.4295080352263","2214.4295080352263","2214.4295080352263"
"285","2216.2125444745698","2216.2125444745698","2216.2125444745698"
"286","2217.888956422176","2217.888956422176","2217.888956422176"
"287","2219.4488682217084","2219.4488682217084","2219.4488682217084"
"288","2220.8831660392802","2220.8831660392802","2220.8831660392802"
"289","2222.1834956728194","2222.1834956728194","2222.1834956728194"
"290","2223.3420347233423","2223.3420347233423","2223.3420347233423"
"291","2224.351663249814","2224.351663249814","2224.351663249814"
"292","2225.2058617914104","2225.2058617914104","2225.2058617914104"
"293","2225.8986953423964","2225.8986953423964","2225.8986953423964"
"294","2226.4248026185132","2226.4248026185132","2226.4248026185132"
"295","2226.77939708813","2226.77939708813","2226.77939708813"
"296","2226.9582655164945","2226.9582655164945","2226.9582655164945"
"297","2226.9577845631043","2226.9577845631043","2226.9577845631043"
"298","2226.774927247728","2226.774927247728","2226.774927247728"
"299","2226.4073050944025","2226.4073050944025","2226.4073050944025"
"300","2225.8532061909536","2225.8532061909536","2225.8532061909536"
"301","2225.111675742448","2225.111675742448","2225.111675742448"
"302","2224.1826385397344","2224.1826385397344","2224.1826385397344"
"303","2223.0671037372804","2223.0671037372804","2223.0671037372804"
"304","2221.767495277281","2221.767495277281","2221.767495277281"
"305","2220.2413573420918","2220.2413573420918","2220.2413573420918"
"306","2218.362287192082","2218.362287192082","2218.362287192082"
"307","2216.2049402014018","2216.2049402014018","2216.2049402014018"
"308","2213.8343687582187","2213.8343687582187","2213.8343687582187"
"309","2211.3148496566296","2211.3148496566296","2211.3148496566296"
"310","2208.7160719107983","2208.7160719107983","2208.7160719107983"
"311","2206.106098664114","2206.106098664114","2206.106098664114"
"312","2203.551603372106","2203.551603372106","2203.551603372106"
"313","2201.1167003850283","2201.1167003850283","2201.1167003850283"
"314","2198.8604290674616","2198.8604290674616","2198.8604290674616"
"315","2196.833345437353","2196.833345437353","2196.833345437353"
"316","2195.0740254399166","2195.0740254399166","2195.0740254399166"
"317","2193.6081696516326","2193.6081696516326","2193.6081696516326"
"318","2192.4464597313395","2192.4464597313395","2192.4464597313395"
"319","2191.5737079620376","2191.5737079620376","2191.5737079620376"
"320","2190.9696379569477","2190.9696379569477","2190.9696379569477"
"321","2190.6059915293836","2190.6059915293836","2190.6059915293836"
"322","2190.450535824426","2190.450535824426","2190.450535824426"
"323","2190.4707991988585","2190.4707991988585","2190.4707991988585"
"324","2190.636906926083","2190.636906926083","2190.636906926083"
"325","2190.923014447734","2190.923014447734","2190.923014447734"
"326","2191.307168849748","2191.307168849748","2191.307168849748"
"327","2191.769995340488","2191.769995340488","2191.769995340488"
"328","2192.2931256975457","2192.2931256975457","2192.2931256975457"
"329","2192.858380311909","2192.858380311909","2192.858380311909"
"330","2193.4480633231456","2193.4480633231456","2193.4480633231456"
"331","2194.0459193953557","2194.0459193953557","2194.0459193953557"
"332","2194.637930288688","2194.637930288688","2194.637930288688"
"333","2195.2125708300205","2195.2125708300205","2195.2125708300205"
"334","2195.7607075705464","2195.7607075705464","2195.7607075705464"
"335","2196.2754745483408","2196.2754745483408","2196.2754745483408"
"336","2196.7522592063483","2196.7522592063483","2196.7522592063483"
"337","2197.1887636805436","2197.1887636805436","2197.1887636805436"
"338","2197.5849555361597","2197.5849555361597","2197.5849555361597"
"339","2197.94284847484","2197.94284847484","2197.94284847484"
"340","2198.266109343499","2198.266109343499","2198.266109343499"
"341","2198.5595692417087","2198.5595692417087","2198.5595692417087"
"342","2198.82866844422","2198.82866844422","2198.82866844422"
"343","2199.0789528780215","2199.0789528780215","2199.0789528780215"
"344","2199.315628184444","2199.315628184444","2199.315628184444"
"345","2199.5431934863855","2199.5431934863855","2199.5431934863855"
"346","2199.765062491558","2199.765062491558","2199.765062491558"
"347","2199.984613878975","2199.984613878975","2199.984613878975"
"348","2200.2003131855536","2200.2003131855536","2200.2003131855536"
"349","2200.411911621095","2200.411911621095","2200.411911621095"
"350","2200.650885514046","2200.650885514046","2200.650885514046"
"351","2200.8833718733367","2200.8833718733367","2200.8833718733367"
"352","2201.0939059595225","2201.0939059595225","2201.0939059595225"
"353","2201.2872262728433","2201.2872262728433","2201.2872262728433"
"354","2201.4399506904724","2201.4399506904724","2201.4399506904724"
"355","2201.541520022276","2201.541520022276","2201.541520022276"
"356","2201.5993751504525","2201.5993751504525","2201.5993751504525"
"357","2201.5815064840494","2201.5815064840494","2201.5815064840494"
"358","2201.479862478784","2201.479862478784","2201.479862478784"
"359","2201.2873335096588","2201.2873335096588","2201.2873335096588"
"360","2200.9981297205045","2200.9981297205045","2200.9981297205045"
"361","2200.6086692177805","2200.6086692177805","2200.6086692177805"
"362","2200.1184932824353","2200.1184932824353","2200.1184932824353"
"363","2199.530901898396","2199.530901898396","2199.530901898396"
"364","2198.853229679475","2198.853229679475","2198.853229679475"
"365","2198.096722045233","2198.096722045233","2198.096722045233"
"366","2197.2760292489797","2197.2760292489797","2197.2760292489797"
"367","2196.4083892158856","2196.4083892158856","2196.4083892158856"
"368","2195.5125649718425","2195.5125649718425","2195.5125649718425"
"369","2194.607621806378","2194.607621806378","2194.607621806378"
"370","2193.711644915559","2193.711644915559","2193.711644915559"
"371","2192.8405322003123","2192.8405322003123","2192.8405322003123"
"372","2192.0069897526405","2192.0069897526405","2192.0069897526405"
"373","2191.2198688690687","2191.2198688690687","2191.2198688690687"
"374","2190.4844820963554","2190.4844820963554","2190.4844820963554"
"375","2189.803289210544","2189.803289210544","2189.803289210544"
"376","2189.1737170636825","2189.1737170636825","2189.1737170636825"
"377","2188.5902222325576","2188.5902222325576","2188.5902222325576"
"378","2188.045253300731","2188.045253300731","2188.045253300731"
"379","2187.530198267888","2187.530198267888","2187.530198267888"
"380","2187.0362250861235","2187.0362250861235","2187.0362250861235"
"381","2186.5545647905774","2186.5545647905774","2186.5545647905774"
"382","2186.0822887769273","2186.0822887769273","2186.0822887769273"
"383","2185.61145591736","2185.61145591736","2185.61145591736"
"384","2185.1282366071446","2185.1282366071446","2185.1282366071446"
"385","2184.6401955401975","2184.6401955401975","2184.6401955401975"
"386","2184.137798457184","2184.137798457184","2184.137798457184"
"387","2183.613735238303","2183.613735238303","2183.613735238303"
"388","2183.0893080841315","2183.0893080841315","2183.0893080841315"
"389","2182.5273374899857","2182.5273374899857","2182.5273374899857"
"390","2181.966307969351","2181.966307969351","2181.966307969351"
"391","2181.3844507957006","2181.3844507957006","2181.3844507957006"
"392","2180.775236561706","2180.775236561706","2180.775236561706"
"393","2180.1635017201393","2180.1635017201393","2180.1635017201393"
"394","2179.4872265006934","2179.4872265006934","2179.4872265006934"
"395","2178.7669150612583","2178.7669150612583","2178.7669150612583"
"396","2177.976087440473","2177.976087440473","2177.976087440473"
"397","2177.1092860542963","2177.1092860542963","2177.1092860542963"
"398","2176.1787800800844","2176.1787800800844","2176.1787800800844"
"399","2175.161460266115","2175.161460266115","2175.161460266115"
"400","2174.051422651868","2174.051422651868","2174.051422651868"
"401","2172.845384284633","2172.845384284633","2172.845384284633"
"402","2171.5381383398935","2171.5381383398935","2171.5381383398935"
"403","2170.127284286047","2170.127284286047","2170.127284286047"
"404","2168.6084945867105","2168.6084945867105","2168.6084945867105"
"405","2166.9777552412074","2166.9777552412074","2166.9777552412074"
"406","2165.236966069853","2165.236966069853","2165.236966069853"
"407","2163.388404098213","2163.388404098213","2163.388404098213"
"408","2161.4362575092655","2161.4362575092655","2161.4362575092655"
"409","2159.386091427688","2159.386091427688","2159.386091427688"
"410","2157.2448133482562","2157.2448133482562","2157.2448133482562"
"411","2155.0206100315736","2155.0206100315736","2155.0206100315736"
"412","2152.722839503255","2152.722839503255","2152.722839503255"
"413","2150.361872723714","2150.361872723714","2150.361872723714"
"414","2147.94889371941","2147.94889371941","2147.94889371941"
"415","2145.495648897612","2145.495648897612","2145.495648897612"
"416","2143.014159570782","2143.014159570782","2143.014159570782"
"417","2140.516404731423","2140.516404731423","2140.516404731423"
"418","2138.013963794937","2138.013963794937","2138.013963794937"
"419","2135.517658923922","2135.517658923922","2135.517658923922"
"420","2133.0372105686806","2133.0372105686806","2133.0372105686806"
"421","2130.5809222036073","2130.5809222036073","2130.5809222036073"
"422","2128.1554240774612","2128.1554240774612","2128.1554240774612"
"423","2125.765489110408","2125.765489110408","2125.765489110408"
"424","2123.4139306640636","2123.4139306640636","2123.4139306640636"
"425","2121.1015965994548","2121.1015965994548","2121.1015965994548"
"426","2118.8274454657326","2118.8274454657326","2118.8274454657326"
"427","2116.5887040468033","2116.5887040468033","2116.5887040468033"
"428","2114.381096686518","2114.381096686518","2114.381096686518"
"429","2112.199117687138","2112.199117687138","2112.199117687138"
"430","2110.0363486305478","2110.0363486305478","2110.0363486305478"
"431","2107.885795875833","2107.885795875833","2107.885795875833"
"432","2105.7402152046056","2105.7402152046056","2105.7402152046056"
"433","2103.592447729156","2103.592447729156","2103.592447729156"
"434","2101.435710477282","2101.435710477282","2101.435710477282"
"435","2099.263862819848","2099.263862819848","2099.263862819848"
"436","2097.0715924225915","2097.0715924225915","2097.0715924225915"
"437","2094.854583600886","2094.854583600886","2094.854583600886"
"438","2092.6095916122417","2092.6095916122417","2092.6095916122417"
"439","2090.3344762628744","2090.3344762628744","2090.3344762628744"
"440","2088.028139006255","2088.028139006255","2088.028139006255"
"441","2085.690458686105","2085.690458686105","2085.690458686105"
"442","2083.3221339103075","2083.3221339103075","2083.3221339103075"
"443","2080.9245792423294","2080.9245792423294","2080.9245792423294"
"444","2078.4996734276256","2078.4996734276256","2078.4996734276256"
"445","2076.0496013282136","2076.0496013282136","2076.0496013282136"
"446","2073.5766926537167","2073.5766926537167","2073.5766926537167"
"447","2071.083296775819","2071.083296775819","2071.083296775819"
"448","2068.571602258492","2068.571602258492","2068.571602258492"
"449","2066.043608940973","2066.043608940973","2066.043608940973"
"450","2063.5010028170914","2063.5010028170914","2063.5010028170914"
"451","2060.945172200162","2060.945172200162","2060.945172200162"
"452","2058.3772065623716","2058.3772065623716","2058.3772065623716"
"453","2055.7978729382494","2055.7978729382494","2055.7978729382494"
"454","2053.207699014853","2053.207699014853","2053.207699014853"
"455","2050.6070060060742","2050.6070060060742","2050.6070060060742"
"456","2047.995962998539","2047.995962998539","2047.995962998539"
"457","2045.3746435173741","2045.3746435173741","2045.3746435173741"
"458","2042.7430785600923","2042.7430785600923","2042.7430785600923"
"459","2040.1013048254931","2040.1013048254931","2040.1013048254931"
"460","2037.449407813348","2037.449407813348","2037.449407813348"
"461","2034.7875540597104","2034.7875540597104","2034.7875540597104"
"462","2032.1160183406037","2032.1160183406037","2032.1160183406037"
"463","2029.4351996060082","2029.4351996060082","2029.4351996060082"
"464","2026.7456329017564","2026.7456329017564","2026.7456329017564"
"465","2024.0479924934623","2024.0479924934623","2024.0479924934623"
"466","2021.343090506642","2021.343090506642","2021.343090506642"
"467","2018.6318698459208","2018.6318698459208","2018.6318698459208"
"468","2015.9153929102401","2015.9153929102401","2015.9153929102401"
"469","2013.1948303222662","2013.1948303222662","2013.1948303222662"
"470","2010.4714424149504","2010.4714424149504","2010.4714424149504"
"471","2007.7465639276024","2007.7465639276024","2007.7465639276024"
"472","2005.0215843797491","2005.0215843797491","2005.0215843797491"
"473","2002.2979294660227","2002.2979294660227","2002.2979294660227"
"474","1999.5770416581008","1999.5770416581008","1999.5770416581008"
"475","1996.8603614358346","1996.8603614358346","1996.8603614358346"
"476","1994.1493086265073","1994.1493086265073","1994.1493086265073"
"477","1991.445264999837","1991.445264999837","1991.445264999837"
"478","1988.7495577181062","1988.7495577181062","1988.7495577181062"
"479","1986.063442866008","1986.063442866008","1986.063442866008"
"480","1983.3880928658155","1983.3880928658155","1983.3880928658155"
"481","1980.7245821497752","1980.7245821497752","1980.7245821497752"
"482","1978.0738766751185","1978.0738766751185","1978.0738766751185"
"483","1975.4368257128508","1975.4368257128508","1975.4368257128508"
"484","1972.8141521021269","1972.8141521021269","1972.8141521021269"
"485","1970.206448150761","1970.206448150761","1970.206448150761"
"486","1967.6141719622294","1967.6141719622294","1967.6141719622294"
"487","1965.0376451836264","1965.0376451836264","1965.0376451836264"
"488","1962.4770534023924","1962.4770534023924","1962.4770534023924"
"489","1959.9324479083632","1959.9324479083632","1959.9324479083632"
"490","1957.4037501690593","1957.4037501690593","1957.4037501690593"
"491","1954.8907576150048","1954.8907576150048","1954.8907576150048"
"492","1952.3931502212624","1952.3931502212624","1952.3931502212624"
"493","1949.9104982445604","1949.9104982445604","1949.9104982445604"
"494","1947.4422739356462","1947.4422739356462","1947.4422739356462"
"495","1944.9878592952612","1944.9878592952612","1944.9878592952612"
"496","1942.546558525961","1942.546558525961","1942.546558525961"
"497","1940.1176099662327","1940.1176099662327","1940.1176099662327"
"498","1937.7001959240754","1937.7001959240754","1937.7001959240754"
"499","1935.2934556884773","1935.2934556884773","1935.2934556884773"
"500","1932.896497775933","1932.896497775933","1932.896497775933"
"501","1930.5084121521732","1930.5084121521732","1930.5084121521732"
"502","1928.1282810946825","1928.1282810946825","1928.1282810946825"
"503","1925.7551930745449","1925.7551930745449","1925.7551930745449"
"504","1923.3882530892256","1923.3882530892256","1923.3882530892256"
"505","1921.0265943203055","1921.0265943203055","1921.0265943203055"
"506","1918.6693895328688","1918.6693895328688","1918.6693895328688"
"507","1916.3158590962576","1916.3158590962576","1916.3158590962576"
"508","1913.9652817881654","1913.9652817881654","1913.9652817881654"
"509","1911.6169997271377","1911.6169997271377","1911.6169997271377"
"510","1909.270427785975","1909.270427785975","1909.270427785975"
"511","1906.9250594377527","1906.9250594377527","1906.9250594377527"
"512","1904.5804717006283","1904.5804717006283","1904.5804717006283"
"513","1902.2363342997637","1902.2363342997637","1902.2363342997637"
"514","1899.8924116116134","1899.8924116116134","1899.8924116116134"
"515","1897.5485687255868","1897.5485687255868","1897.5485687255868"
"516","1895.2047753103475","1895.2047753103475","1895.2047753103475"
"517","1892.8611061361314","1892.8611061361314","1892.8611061361314"
"518","1890.5177426494395","1890.5177426494395","1890.5177426494395"
"519","1888.174970656176","1888.174970656176","1888.174970656176"
"520","1885.8331755713182","1885.8331755713182","1885.8331755713182"
"521","1883.492837606263","1883.492837606263","1883.492837606263"
"522","1881.154522810111","1881.154522810111","1881.154522810111"
"523","1878.818872699302","1878.818872699302","1878.818872699302"
"524","1876.486593075708","1876.486593075708","1876.486593075708"
"525","1874.1584376346034","1874.1584376346034","1874.1584376346034"
"526","1871.8351930332376","1871.8351930332376","1871.8351930332376"
"527","1869.5176606611783","1869.5176606611783","1869.5176606611783"
"528","1867.2066376943906","1867.2066376943906","1867.2066376943906"
"529","1864.9028981334768","1864.9028981334768","1864.9028981334768"
"530","1862.6071735963992","1862.6071735963992","1862.6071735963992"
"531","1860.320136048741","1860.320136048741","1860.320136048741"
"532","1858.042381300936","1858.042381300936","1858.042381300936"
"533","1855.774416805654","1855.774416805654","1855.774416805654"
"534","1853.5166517596388","1853.5166517596388","1853.5166517596388"
"535","1851.2693910741104","1851.2693910741104","1851.2693910741104"
"536","1849.0328335042782","1849.0328335042782","1849.0328335042782"
"537","1846.8070746779895","1846.8070746779895","1846.8070746779895"
"538","1844.5921129216078","1844.5921129216078","1844.5921129216078"
"539","1842.3878579598895","1842.3878579598895","1842.3878579598895"
"540","1840.1941435808624","1840.1941435808624","1840.1941435808624"
"541","1838.010740160503","1838.010740160503","1838.010740160503"
"542","1835.8373694094953","1835.8373694094953","1835.8373694094953"
"543","1833.673718957341","1833.673718957341","1833.673718957341"
"544","1831.5194554320178","1831.5194554320178","1831.5194554320178"
"545","1829.3742375076918","1829.3742375076918","1829.3742375076918"
"546","1827.2377245692064","1827.2377245692064","1827.2377245692064"
"547","1825.1095865068653","1825.1095865068653","1825.1095865068653"
"548","1822.989508067759","1822.989508067759","1822.989508067759"
"549","1820.8771932705974","1820.8771932705974","1820.8771932705974"
"550","1818.7723658954608","1818.7723658954608","1818.7723658954608"
"551","1816.6747681990921","1816.6747681990921","1816.6747681990921"
"552","1814.5841590922744","1814.5841590922744","1814.5841590922744"
"553","1812.50031068437","1812.50031068437","1812.50031068437"
"554","1810.4230035455384","1810.4230035455384","1810.4230035455384"
"555","1808.3520224591819","1808.3520224591819","1808.3520224591819"
"556","1806.2871511243625","1806.2871511243625","1806.2871511243625"
"557","1804.2281688840592","1804.2281688840592","1804.2281688840592"
"558","1802.1748467242362","1802.1748467242362","1802.1748467242362"
"559","1800.1269447326667","1800.1269447326667","1800.1269447326667"
"560","1798.084210020124","1798.084210020124","1798.084210020124"
"561","1796.0463769444375","1796.0463769444375","1796.0463769444375"
"562","1794.0131658144157","1794.0131658144157","1794.0131658144157"
"563","1791.9842837719216","1791.9842837719216","1791.9842837719216"
"564","1789.9594283652525","1789.9594283652525","1789.9594283652525"
"565","1787.9382889279216","1787.9382889279216","1787.9382889279216"
"566","1785.9205502034083","1785.9205502034083","1785.9205502034083"
"567","1783.9058967912708","1783.9058967912708","1783.9058967912708"
"568","1781.8940175463747","1781.8940175463747","1781.8940175463747"
"569","1779.8846121804766","1779.8846121804766","1779.8846121804766"
"570","1777.877396618632","1777.877396618632","1777.877396618632"
"571","1775.872109793284","1775.872109793284","1775.872109793284"
"572","1773.8685196215788","1773.8685196215788","1773.8685196215788"
"573","1771.8664294518671","1771.8664294518671","1771.8664294518671"
"574","1769.8656832753068","1769.8656832753068","1769.8656832753068"
"575","1767.8661681281205","1767.8661681281205","1767.8661681281205"
"576","1765.8678162573124","1765.8678162573124","1765.8678162573124"
"577","1763.870606207931","1763.870606207931","1763.870606207931"
"578","1761.8745601041337","1761.8745601041337","1761.8745601041337"
"579","1759.8797432735057","1759.8797432735057","1759.8797432735057"
"580","1757.8862594630764","1757.8862594630764","1757.8862594630764"
"581","1755.8942473631143","1755.8942473631143","1755.8942473631143"
"582","1753.9038767479306","1753.9038767479306","1753.9038767479306"
"583","1751.9153436112088","1751.9153436112088","1751.9153436112088"
"584","1749.9288664988992","1749.9288664988992","1749.9288664988992"
"585","1747.9446815256383","1747.9446815256383","1747.9446815256383"
"586","1745.9630385858654","1745.9630385858654","1745.9630385858654"
"587","1743.984197499802","1743.984197499802","1743.984197499802"
"588","1742.008423162439","1742.008423162439","1742.008423162439"
"589","1740.0359825004978","1740.0359825004978","1740.0359825004978"
"590","1738.0671403242661","1738.0671403242661","1738.0671403242661"
"591","1736.1021565617752","1736.1021565617752","1736.1021565617752"
"592","1734.1412823887752","1734.1412823887752","1734.1412823887752"
"593","1732.1847575280815","1732.1847575280815","1732.1847575280815"
"594","1730.2328074735765","1730.2328074735765","1730.2328074735765"
"595","1728.28564053734","1728.28564053734","1728.28564053734"
"596","1726.3434465622395","1726.3434465622395","1726.3434465622395"
"597","1724.4063939123262","1724.4063939123262","1724.4063939123262"
"598","1722.4746290407527","1722.4746290407527","1722.4746290407527"
"599","1720.5482743326834","1720.5482743326834","1720.5482743326834"
"600","1718.627427594635","1718.627427594635","1718.627427594635"
"601","1716.7121620558437","1716.7121620558437","1716.7121620558437"
"602","1714.8025265720562","1714.8025265720562","1714.8025265720562"
"603","1712.8985452209888","1712.8985452209888","1712.8985452209888"
"604","1711.0002190203718","1711.0002190203718","1711.0002190203718"
"605","1709.1075267225222","1709.1075267225222","1709.1075267225222"
"606","1707.2204263049268","1707.2204263049268","1707.2204263049268"
"607","1705.3388571488242","1705.3388571488242","1705.3388571488242"
"608","1703.462741795433","1703.462741795433","1703.462741795433"
"609","1701.5919880851382","1701.5919880851382","1701.5919880851382"
"610","1699.7264924743963","1699.7264924743963","1699.7264924743963"
"611","1697.8661413255093","1697.8661413255093","1697.8661413255093"
"612","1696.0108142747004","1696.0108142747004","1696.0108142747004"
"613","1694.160386076192","1694.160386076192","1694.160386076192"
"614","1692.3147288252678","1692.3147288252678","1692.3147288252678"
"615","1690.47371475418","1690.47371475418","1690.47371475418"
"616","1688.6372170224192","1688.6372170224192","1688.6372170224192"
"617","1686.8051123757975","1686.8051123757975","1686.8051123757975"
"618","1684.9772812160818","1684.9772812160818","1684.9772812160818"
"619","1683.1536097372743","1683.1536097372743","1683.1536097372743"
"620","1681.3339891909798","1681.3339891909798","1681.3339891909798"
"621","1679.5183167288938","1679.5183167288938","1679.5183167288938"
"622","1677.7064953554514","1677.7064953554514","1677.7064953554514"
"623","1675.8984327071767","1675.8984327071767","1675.8984327071767"
"624","1674.094040429689","1674.094040429689","1674.094040429689"
"625","1672.2932334631791","1672.2932334631791","1672.2932334631791"
"626","1670.4959281665872","1670.4959281665872","1670.4959281665872"
"627","1668.7020408484602","1668.7020408484602","1668.7020408484602"
"628","1666.9114867970009","1666.9114867970009","1666.9114867970009"
"629","1665.1241780598975","1665.1241780598975","1665.1241780598975"
"630","1663.3400225994533","1663.3400225994533","1663.3400225994533"
"631","1661.5589225865635","1661.5589225865635","1661.5589225865635"
"632","1659.780774542884","1659.780774542884","1659.780774542884"
"633","1658.0054690965735","1658.0054690965735","1658.0054690965735"
"634","1656.2328912209355","1656.2328912209355","1656.2328912209355"
"635","1654.4629219103176","1654.4629219103176","1654.4629219103176"
"636","1652.6954400318589","1652.6954400318589","1652.6954400318589"
"637","1650.9303254991507","1650.9303254991507","1650.9303254991507"
"638","1649.1674619385165","1649.1674619385165","1649.1674619385165"
"639","1647.4067403793351","1647.4067403793351","1647.4067403793351"
"640","1645.6480621480734","1645.6480621480734","1645.6480621480734"
"641","1643.891341735271","1643.891341735271","1643.891341735271"
"642","1642.1365090662377","1642.1365090662377","1642.1365090662377"
"643","1640.3835101394195","1640.3835101394195","1640.3835101394195"
"644","1638.6323078007676","1638.6323078007676","1638.6323078007676"
"645","1636.8828815660993","1636.8828815660993","1636.8828815660993"
"646","1635.1352115023833","1635.1352115023833","1635.1352115023833"
"647","1633.389329227402","1633.389329227402","1633.389329227402"
"648","1631.645260474349","1631.645260474349","1631.645260474349"
"649","1629.9030434476426","1629.9030434476426","1629.9030434476426"
"650","1628.1627282114819","1628.1627282114819","1628.1627282114819"
"651","1626.4243695779826","1626.4243695779826","1626.4243695779826"
"652","1624.6880068815517","1624.6880068815517","1624.6880068815517"
"653","1622.953761996116","1622.953761996116","1622.953761996116"
"654","1621.2217184052226","1621.2217184052226","1621.2217184052226"
"655","1619.4919245184935","1619.4919245184935","1619.4919245184935"
"656","1617.7645279000353","1617.7645279000353","1617.7645279000353"
"657","1616.0396094974428","1616.0396094974428","1616.0396094974428"
"658","1614.317251526714","1614.317251526714","1614.317251526714"
"659","1612.5975591948554","1612.5975591948554","1612.5975591948554"
"660","1610.880638503453","1610.880638503453","1610.880638503453"
"661","1609.1665945370048","1609.1665945370048","1609.1665945370048"
"662","1607.4555606525605","1607.4555606525605","1607.4555606525605"
"663","1605.7476034049546","1605.7476034049546","1605.7476034049546"
"664","1604.0428193285966","1604.0428193285966","1604.0428193285966"
"665","1602.3412996126026","1602.3412996126026","1602.3412996126026"
"666","1600.6431291342872","1600.6431291342872","1600.6431291342872"
"667","1598.948386095243","1598.948386095243","1598.948386095243"
"668","1597.2571404290325","1597.2571404290325","1597.2571404290325"
"669","1595.5694534985005","1595.5694534985005","1595.5694534985005"
"670","1593.8853773864673","1593.8853773864673","1593.8853773864673"
"671","1592.2049548739496","1592.2049548739496","1592.2049548739496"
"672","1590.5282183756287","1590.5282183756287","1590.5282183756287"
"673","1588.8551901525861","1588.8551901525861","1588.8551901525861"
"674","1587.1858822518827","1587.1858822518827","1587.1858822518827"
"675","1585.5202963563836","1585.5202963563836","1585.5202963563836"
"676","1583.8584238613041","1583.8584238613041","1583.8584238613041"
"677","1582.2002466252438","1582.2002466252438","1582.2002466252438"
"678","1580.5457367257993","1580.5457367257993","1580.5457367257993"
"679","1578.8948569353909","1578.8948569353909","1578.8948569353909"
"680","1577.247561909906","1577.247561909906","1577.247561909906"
"681","1575.6037982034563","1575.6037982034563","1575.6037982034563"
"682","1573.9635050425961","1573.9635050425961","1573.9635050425961"
"683","1572.3266152722117","1572.3266152722117","1572.3266152722117"
"684","1570.6930558030642","1570.6930558030642","1570.6930558030642"
"685","1569.0627484113083","1569.0627484113083","1569.0627484113083"
"686","1567.4356102200768","1567.4356102200768","1567.4356102200768"
"687","1565.811554797862","1565.811554797862","1565.811554797862"
"688","1564.190492095728","1564.190492095728","1564.190492095728"
"689","1562.572329358089","1562.572329358089","1562.572329358089"
"690","1560.9569707006538","1560.9569707006538","1560.9569707006538"
"691","1559.3443181473415","1559.3443181473415","1559.3443181473415"
"692","1557.7342708527115","1557.7342708527115","1557.7342708527115"
"693","1556.1267255183961","1556.1267255183961","1556.1267255183961"
"694","1554.5215757960057","1554.5215757960057","1554.5215757960057"
"695","1552.9187118705681","1552.9187118705681","1552.9187118705681"
"696","1551.318020003771","1551.318020003771","1551.318020003771"
"697","1549.7193823434582","1549.7193823434582","1549.7193823434582"
"698","1548.1226769093983","1548.1226769093983","1548.1226769093983"
"699","1546.5277773611906","1546.5277773611906","1546.5277773611906"
"700","1544.934554683671","1544.934554683671","1544.934554683671"
"701","1543.3428783362428","1543.3428783362428","1543.3428783362428"
"702","1541.752619606335","1541.752619606335","1541.752619606335"
"703","1540.1636554111155","1540.1636554111155","1540.1636554111155"
"704","1538.5758725430126","1538.5758725430126","1538.5758725430126"
"705","1536.9891730462548","1536.9891730462548","1536.9891730462548"
"706","1535.403478037015","1535.403478037015","1535.403478037015"
"707","1533.818730585995","1533.818730585995","1533.818730585995"
"708","1532.2348975866257","1532.2348975866257","1532.2348975866257"
"709","1530.6519690715113","1530.6519690715113","1530.6519690715113"
"710","1529.069956633279","1529.069956633279","1529.069956633279"
"711","1527.488890229988","1527.488890229988","1527.488890229988"
"712","1525.9088151030273","1525.9088151030273","1525.9088151030273"
"713","1524.3297888063937","1524.3297888063937","1524.3297888063937"
"714","1522.7518768950795","1522.7518768950795","1522.7518768950795"
"715","1521.175150183994","1521.175150183994","1521.175150183994"
"716","1519.5996822000734","1519.5996822000734","1519.5996822000734"
"717","1518.0255462731511","1518.0255462731511","1518.0255462731511"
"718","1516.452812353993","1516.452812353993","1516.452812353993"
"719","1514.881549750436","1514.881549750436","1514.881549750436"
"720","1513.3118207828368","1513.3118207828368","1513.3118207828368"
"721","1511.7436793953448","1511.7436793953448","1511.7436793953448"
"722","1510.1771775030682","1510.1771775030682","1510.1771775030682"
"723","1508.6123601586798","1508.6123601586798","1508.6123601586798"
"724","1507.0492616850775","1507.0492616850775","1507.0492616850775"
"725","1505.4879126850915","1505.4879126850915","1505.4879126850915"
"726","1503.9283356594435","1503.9283356594435","1503.9283356594435"
"727","1502.3705522725888","1502.3705522725888","1502.3705522725888"
"728","1500.8145745255183","1500.8145745255183","1500.8145745255183"
"729","1499.2604131411217","1499.2604131411217","1499.2604131411217"
"730","1497.7080759030214","1497.7080759030214","1497.7080759030214"
"731","1496.1575687179165","1496.1575687179165","1496.1575687179165"
"732","1494.608896377794","1494.608896377794","1494.608896377794"
"733","1493.0620634406414","1493.0620634406414","1493.0620634406414"
"734","1491.5170753115715","1491.5170753115715","1491.5170753115715"
"735","1489.9739386102442","1489.9739386102442","1489.9739386102442"
"736","1488.432661825153","1488.432661825153","1488.432661825153"
"737","1486.893256169349","1486.893256169349","1486.893256169349"
"738","1485.3557354794154","1485.3557354794154","1485.3557354794154"
"739","1483.8201171050214","1483.8201171050214","1483.8201171050214"
"740","1482.2864218440307","1482.2864218440307","1482.2864218440307"
"741","1480.7546740015252","1480.7546740015252","1480.7546740015252"
"742","1479.2249015304967","1479.2249015304967","1479.2249015304967"
"743","1477.697135884276","1477.697135884276","1477.697135884276"
"744","1476.1714119111143","1476.1714119111143","1476.1714119111143"
"745","1474.6477674632556","1474.6477674632556","1474.6477674632556"
"746","1473.126243172561","1473.126243172561","1473.126243172561"
"747","1471.60688202394","1471.60688202394","1471.60688202394"
"748","1470.0897288507083","1470.0897288507083","1470.0897288507083"
"749","1468.5748297526052","1468.5748297526052","1468.5748297526052"
"750","1467.0622313152785","1467.0622313152785","1467.0622313152785"
"751","1465.5519800389077","1465.5519800389077","1465.5519800389077"
"752","1464.044121366099","1464.044121366099","1464.044121366099"
"753","1462.538699081786","1462.538699081786","1462.538699081786"
"754","1461.035754071167","1461.035754071167","1461.035754071167"
"755","1459.5353231682357","1459.5353231682357","1459.5353231682357"
"756","1458.0374388197147","1458.0374388197147","1458.0374388197147"
"757","1456.542127221745","1456.542127221745","1456.542127221745"
"758","1455.0494073558712","1455.0494073558712","1455.0494073558712"
"759","1453.5592903137217","1453.5592903137217","1453.5592903137217"
"760","1452.0717776244646","1452.0717776244646","1452.0717776244646"
"761","1450.58686031632","1450.58686031632","1450.58686031632"
"762","1449.1045182654314","1449.1045182654314","1449.1045182654314"
"763","1447.6247191104599","1447.6247191104599","1447.6247191104599"
"764","1446.1474178538613","1446.1474178538613","1446.1474178538613"
"765","1444.672556585806","1444.672556585806","1444.672556585806"
"766","1443.2000650855998","1443.2000650855998","1443.2000650855998"
"767","1441.7298614581437","1441.7298614581437","1441.7298614581437"
"768","1440.2618545115547","1440.2618545115547","1440.2618545115547"
"769","1438.7959457199306","1438.7959457199306","1438.7959457199306"
"770","1437.3320334270009","1437.3320334270009","1437.3320334270009"
"771","1435.8699959077994","1435.8699959077994","1435.8699959077994"
"772","1434.4097566789685","1434.4097566789685","1434.4097566789685"
"773","1432.9512286124623","1432.9512286124623","1432.9512286124623"
"774","1431.4943370400717","1431.4943370400717","1431.4943370400717"
"775","1430.0390222293827","1430.0390222293827","1430.0390222293827"
"776","1428.585197537103","1428.585197537103","1428.585197537103"
"777","1427.1328864404059","1427.1328864404059","1427.1328864404059"
"778","1425.6820794669911","1425.6820794669911","1425.6820794669911"
"779","1424.232780847795","1424.232780847795","1424.232780847795"
"780","1422.7850035058104","1422.7850035058104","1422.7850035058104"
"781","1421.3387745030407","1421.3387745030407","1421.3387745030407"
"782","1419.8940859583918","1419.8940859583918","1419.8940859583918"
"783","1418.4507874858634","1418.4507874858634","1418.4507874858634"
"784","1417.0091571783576","1417.0091571783576","1417.0091571783576"
"785","1415.5691827283877","1415.5691827283877","1415.5691827283877"
"786","1414.1307164038315","1414.1307164038315","1414.1307164038315"
"787","1412.6939534995772","1412.6939534995772","1412.6939534995772"
"788","1411.2588255366154","1411.2588255366154","1411.2588255366154"
"789","1409.8254446295255","1409.8254446295255","1409.8254446295255"
"790","1408.39370415033","1408.39370415033","1408.39370415033"
"791","1406.9636298285602","1406.9636298285602","1406.9636298285602"
"792","1405.5352484184748","1405.5352484184748","1405.5352484184748"
"793","1404.1085880000896","1404.1085880000896","1404.1085880000896"
"794","1402.6836772798754","1402.6836772798754","1402.6836772798754"
"795","1401.260546046886","1401.260546046886","1401.260546046886"
"796","1399.8392250893867","1399.8392250893867","1399.8392250893867"
"797","1398.4197461121075","1398.4197461121075","1398.4197461121075"
"798","1397.0021418832878","1397.0021418832878","1397.0021418832878"
"799","1395.5864455032358","1395.5864455032358","1395.5864455032358"
"800","1394.1726902117603","1394.1726902117603","1394.1726902117603"
"801","1392.7609087023661","1392.7609087023661","1392.7609087023661"
"802","1391.351132403573","1391.351132403573","1391.351132403573"
"803","1389.9433904239797","1389.9433904239797","1389.9433904239797"
"804","1388.5377085810132","1388.5377085810132","1388.5377085810132"
"805","1387.1341086262223","1387.1341086262223","1387.1341086262223"
"806","1385.7326067956417","1385.7326067956417","1385.7326067956417"
"807","1384.3332130318831","1384.3332130318831","1384.3332130318831"
"808","1382.9359302685798","1382.9359302685798","1382.9359302685798"
"809","1381.5407534563992","1381.5407534563992","1381.5407534563992"
"810","1380.1476695746303","1380.1476695746303","1380.1476695746303"
"811","1378.7566569849785","1378.7566569849785","1378.7566569849785"
"812","1377.3676858223976","1377.3676858223976","1377.3676858223976"
"813","1375.9807183830403","1375.9807183830403","1375.9807183830403"
"814","1374.595709752745","1374.595709752745","1374.595709752745"
"815","1373.2126091227822","1373.2126091227822","1373.2126091227822"
"816","1371.831360927849","1371.831360927849","1371.831360927849"
"817","1370.451906628598","1370.451906628598","1370.451906628598"
"818","1369.0741863134297","1369.0741863134297","1369.0741863134297"
"819","1367.6981409026364","1367.6981409026364","1367.6981409026364"
"820","1366.323713853212","1366.323713853212","1366.323713853212"
"821","1364.950853445235","1364.950853445235","1364.950853445235"
"822","1363.5795144582876","1363.5795144582876","1363.5795144582876"
"823","1362.209659946776","1362.209659946776","1362.209659946776"
"824","1360.8412625769422","1360.8412625769422","1360.8412625769422"
"825","1359.4743058063802","1359.4743058063802","1359.4743058063802"
"826","1358.108784409216","1358.108784409216","1358.108784409216"
"827","1356.74470466577","1356.74470466577","1356.74470466577"
"828","1355.382084403597","1355.382084403597","1355.382084403597"
"829","1354.0209520638718","1354.0209520638718","1354.0209520638718"
"830","1352.6613456459836","1352.6613456459836","1352.6613456459836"
"831","1351.303311421322","1351.303311421322","1351.303311421322"
"832","1349.9469021800624","1349.9469021800624","1349.9469021800624"
"833","1348.5921755088614","1348.5921755088614","1348.5921755088614"
"834","1347.239191751995","1347.239191751995","1347.239191751995"
"835","1345.8880122791645","1345.8880122791645","1345.8880122791645"
"836","1344.5386971276587","1344.5386971276587","1344.5386971276587"
"837","1343.191303171236","1343.191303171236","1343.191303171236"
"838","1341.845879574073","1341.845879574073","1341.845879574073"
"839","1340.502468853906","1340.502468853906","1340.502468853906"
"840","1339.161106504244","1339.161106504244","1339.161106504244"
"841","1337.8218039469602","1337.8218039469602","1337.8218039469602"
"842","1336.4845816181232","1336.4845816181232","1336.4845816181232"
"843","1335.1494359744113","1335.1494359744113","1335.1494359744113"
"844","1333.816342560357","1333.816342560357","1333.816342560357"
"845","1332.4852689918905","1332.4852689918905","1332.4852689918905"
"846","1331.1561610594558","1331.1561610594558","1331.1561610594558"
"847","1329.8289435584597","1329.8289435584597","1329.8289435584597"
"848","1328.5035050103472","1328.5035050103472","1328.5035050103472"
"849","1327.1797428804293","1327.1797428804293","1327.1797428804293"
"850","1325.8575500775175","1325.8575500775175","1325.8575500775175"
"851","1324.5367752039383","1324.5367752039383","1324.5367752039383"
"852","1323.2173101999842","1323.2173101999842","1323.2173101999842"
"853","1321.8990121881639","1321.8990121881639","1321.8990121881639"
"854","1320.5817257708281","1320.5817257708281","1320.5817257708281"
"855","1319.2653190042377","1319.2653190042377","1319.2653190042377"
"856","1317.9496371648697","1317.9496371648697","1317.9496371648697"
"857","1316.6345641307346","1316.6345641307346","1316.6345641307346"
"858","1315.319990662119","1315.319990662119","1315.319990662119"
"859","1314.0058189924378","1314.0058189924378","1314.0058189924378"
"860","1312.6919644274922","1312.6919644274922","1312.6919644274922"
"861","1311.3783571991185","1311.3783571991185","1311.3783571991185"
"862","1310.0649423079867","1310.0649423079867","1310.0649423079867"
"863","1308.7516792262047","1308.7516792262047","1308.7516792262047"
"864","1307.4385408963776","1307.4385408963776","1307.4385408963776"
"865","1306.1255129666586","1306.1255129666586","1306.1255129666586"
"866","1304.8125925383083","1304.8125925383083","1304.8125925383083"
"867","1303.4997871504406","1303.4997871504406","1303.4997871504406"
"868","1302.1871137893384","1302.1871137893384","1302.1871137893384"
"869","1300.8745978870616","1300.8745978870616","1300.8745978870616"
"870","1299.5622723795111","1299.5622723795111","1299.5622723795111"
"871","1298.250177085947","1298.250177085947","1298.250177085947"
"872","1296.9383578655513","1296.9383578655513","1296.9383578655513"
"873","1295.6268661289525","1295.6268661289525","1295.6268661289525"
"874","1294.3157512032649","1294.3157512032649","1294.3157512032649"
"875","1293.0050167101163","1293.0050167101163","1293.0050167101163"
"876","1291.694752030933","1291.694752030933","1291.694752030933"
"877","1290.3850367900181","1290.3850367900181","1290.3850367900181"
"878","1289.075944243031","1289.075944243031","1289.075944243031"
"879","1287.767544416948","1287.767544416948","1287.767544416948"
"880","1286.45990618945","1286.45990618945","1286.45990618945"
"881","1285.1530991811603","1285.1530991811603","1285.1530991811603"
"882","1283.8471948746783","1283.8471948746783","1283.8471948746783"
"883","1282.5422673980577","1282.5422673980577","1282.5422673980577"
"884","1281.2383938202079","1281.2383938202079","1281.2383938202079"
"885","1279.9356540051326","1279.9356540051326","1279.9356540051326"
"886","1278.6341302865255","1278.6341302865255","1278.6341302865255"
"887","1277.3339067321642","1277.3339067321642","1277.3339067321642"
"888","1276.0350683875242","1276.0350683875242","1276.0350683875242"
"889","1274.737700207314","1274.737700207314","1274.737700207314"
"890","1273.4418860370197","1273.4418860370197","1273.4418860370197"
"891","1272.147707584193","1272.147707584193","1272.147707584193"
"892","1270.8552432599556","1270.8552432599556","1270.8552432599556"
"893","1269.5645673611023","1269.5645673611023","1269.5645673611023"
"894","1268.275748984907","1268.275748984907","1268.275748984907"
"895","1266.988851419517","1266.988851419517","1266.988851419517"
"896","1265.703931419347","1265.703931419347","1265.703931419347"
"897","1264.4210387486924","1264.4210387486924","1264.4210387486924"
"898","1263.1402160508746","1263.1402160508746","1263.1402160508746"
"899","1261.8615132480197","1261.8615132480197","1261.8615132480197"
"900","1260.5849554504327","1260.5849554504327","1260.5849554504327"
"901","1259.3105586997158","1259.3105586997158","1259.3105586997158"
"902","1258.038329520495","1258.038329520495","1258.038329520495"
"903","1256.7682674374203","1256.7682674374203","1256.7682674374203"
"904","1255.5003383826158","1255.5003383826158","1255.5003383826158"
"905","1254.2345970608544","1254.2345970608544","1254.2345970608544"
"906","1252.9710380024267","1252.9710380024267","1252.9710380024267"
"907","1251.7095641249605","1251.7095641249605","1251.7095641249605"
"908","1250.450220768995","1250.450220768995","1250.450220768995"
"909","1249.1931465987325","1249.1931465987325","1249.1931465987325"
"910","1247.9380192845638","1247.9380192845638","1247.9380192845638"
"911","1246.6850917464812","1246.6850917464812","1246.6850917464812"
"912","1245.4344101453537","1245.4344101453537","1245.4344101453537"
"913","1244.1857048552201","1244.1857048552201","1244.1857048552201"
"914","1242.9389279808506","1242.9389279808506","1242.9389279808506"
"915","1241.6942660985558","1241.6942660985558","1241.6942660985558"
"916","1240.451614554602","1240.451614554602","1240.451614554602"
"917","1239.210836215217","1239.210836215217","1239.210836215217"
"918","1237.9719113504539","1237.9719113504539","1237.9719113504539"
"919","1236.7348217259284","1236.7348217259284","1236.7348217259284"
"920","1235.4995498325875","1235.4995498325875","1235.4995498325875"
"921","1234.2660782207895","1234.2660782207895","1234.2660782207895"
"922","1233.034388607269","1233.034388607269","1233.034388607269"
"923","1231.8044612025801","1231.8044612025801","1231.8044612025801"
"924","1230.576273671743","1230.576273671743","1230.576273671743"
"925","1229.3498004971002","1229.3498004971002","1229.3498004971002"
"926","1228.1250122218455","1228.1250122218455","1228.1250122218455"
"927","1226.901874912196","1226.901874912196","1226.901874912196"
"928","1225.6803498776273","1225.6803498776273","1225.6803498776273"
"929","1224.4603935815953","1224.4603935815953","1224.4603935815953"
"930","1223.2419579297975","1223.2419579297975","1223.2419579297975"
"931","1222.0249909003915","1222.0249909003915","1222.0249909003915"
"932","1220.8094373255294","1220.8094373255294","1220.8094373255294"
"933","1219.5952402069938","1219.5952402069938","1219.5952402069938"
"934","1218.3823421294674","1218.3823421294674","1218.3823421294674"
"935","1217.1706870233909","1217.1706870233909","1217.1706870233909"
"936","1215.9602220060983","1215.9602220060983","1215.9602220060983"
"937","1214.7508993982503","1214.7508993982503","1214.7508993982503"
"938","1213.542678662382","1213.542678662382","1213.542678662382"
"939","1212.3355281992158","1212.3355281992158","1212.3355281992158"
"940","1211.1294271163044","1211.1294271163044","1211.1294271163044"
"941","1209.9243666209481","1209.9243666209481","1209.9243666209481"
"942","1208.720351007811","1208.720351007811","1208.720351007811"
"943","1207.517398349309","1207.517398349309","1207.517398349309"
"944","1206.3155405518864","1206.3155405518864","1206.3155405518864"
"945","1205.1148231619252","1205.1148231619252","1205.1148231619252"
"946","1203.9153043914114","1203.9153043914114","1203.9153043914114"
"947","1202.7170538922398","1202.7170538922398","1202.7170538922398"
"948","1201.520151007665","1201.520151007665","1201.520151007665"
"949","1200.3246825850633","1200.3246825850633","1200.3246825850633"
"950","1199.1307406901808","1199.1307406901808","1199.1307406901808"
"951","1197.9384199190536","1197.9384199190536","1197.9384199190536"
"952","1196.747814802908","1196.747814802908","1196.747814802908"
"953","1195.5590171733988","1195.5590171733988","1195.5590171733988"
"954","1194.3721136682318","1194.3721136682318","1194.3721136682318"
"955","1193.187183471903","1193.187183471903","1193.187183471903"
"956","1192.0042965090759","1192.0042965090759","1192.0042965090759"
"957","1190.8235119240267","1190.8235119240267","1190.8235119240267"
"958","1189.6448770747813","1189.6448770747813","1189.6448770747813"
"959","1188.4684270461398","1188.4684270461398","1188.4684270461398"
"960","1187.2941846619285","1187.2941846619285","1187.2941846619285"
"961","1186.1221609690579","1186.1221609690579","1186.1221609690579"
"962","1184.952356122612","1184.952356122612","1184.952356122612"
"963","1183.7847606848877","1183.7847606848877","1183.7847606848877"
"964","1182.6193571733068","1182.6193571733068","1182.6193571733068"
"965","1181.456121760619","1181.456121760619","1181.456121760619"
"966","1180.2950260552896","1180.2950260552896","1180.2950260552896"
"967","1179.136038827502","1179.136038827502","1179.136038827502"
"968","1177.979127519763","1177.979127519763","1177.979127519763"
"969","1176.8242596065875","1176.8242596065875","1176.8242596065875"
"970","1175.671403505775","1175.671403505775","1175.671403505775"
"971","1174.5205292328885","1174.5205292328885","1174.5205292328885"
"972","1173.3716085655471","1173.3716085655471","1173.3716085655471"
"973","1172.2246148581378","1172.2246148581378","1172.2246148581378"
"974","1171.0795225172776","1171.0795225172776","1171.0795225172776"
"975","1169.936306124828","1169.936306124828","1169.936306124828"
"976","1168.7949394530626","1168.7949394530626","1168.7949394530626"
"977","1167.655394283053","1167.655394283053","1167.655394283053"
"978","1166.5176392692592","1166.5176392692592","1166.5176392692592"
"979","1165.3816389512046","1165.3816389512046","1165.3816389512046"
"980","1164.2473528956302","1164.2473528956302","1164.2473528956302"
"981","1163.1147352323517","1163.1147352323517","1163.1147352323517"
"982","1161.9837344257905","1161.9837344257905","1161.9837344257905"
"983","1160.8542935441183","1160.8542935441183","1160.8542935441183"
"984","1159.7263509527684","1159.7263509527684","1159.7263509527684"
"985","1158.5998412435972","1158.5998412435972","1158.5998412435972"
"986","1157.4746966647042","1157.4746966647042","1157.4746966647042"
"987","1156.3508487616477","1156.3508487616477","1156.3508487616477"
"988","1155.2282301899882","1155.2282301899882","1155.2282301899882"
"989","1154.1067766863894","1154.1067766863894","1154.1067766863894"
"990","1152.98642899699","1152.98642899699","1152.98642899699"
"991","1151.8671347595034","1151.8671347595034","1151.8671347595034"
"992","1150.7488501703394","1150.7488501703394","1150.7488501703394"
"993","1149.6315414344285","1149.6315414344285","1149.6315414344285"
"994","1148.5151858995912","1148.5151858995912","1148.5151858995912"
"995","1147.3997728317142","1147.3997728317142","1147.3997728317142"
"996","1146.2853037949913","1146.2853037949913","1146.2853037949913"
"997","1145.1717927011557","1145.1717927011557","1145.1717927011557"
"998","1144.0592654612929","1144.0592654612929","1144.0592654612929"
"999","1142.9477592811586","1142.9477592811586","1142.9477592811586"
"1000","1141.837321669191","1141.837321669191","1141.837321669191"
"1001","1140.7280092772373","1140.7280092772373","1140.7280092772373"
"1002","1139.6198863716927","1139.6198863716927","1139.6198863716927"
"1003","1138.5130233745654","1138.5130233745654","1138.5130233745654"
"1004","1137.4074952709143","1137.4074952709143","1137.4074952709143"
"1005","1136.3033800030325","1136.3033800030325","1136.3033800030325"
"1006","1135.2007570048904","1135.2007570048904","1135.2007570048904"
"1007","1134.0997057831478","1134.0997057831478","1134.0997057831478"
"1008","1133.0003047825915","1133.0003047825915","1133.0003047825915"
"1009","1131.9026303281878","1131.9026303281878","1131.9026303281878"
"1010","1130.8067559582778","1130.8067559582778","1130.8067559582778"
"1011","1129.7127518239226","1129.7127518239226","1129.7127518239226"
"1012","1128.6206844966243","1128.6206844966243","1128.6206844966243"
"1013","1127.530616899449","1127.530616899449","1127.530616899449"
"1014","1126.4426084884867","1126.4426084884867","1126.4426084884867"
"1015","1125.3567156003214","1125.3567156003214","1125.3567156003214"
"1016","1124.2729919174778","1124.2729919174778","1124.2729919174778"
"1017","1123.1914890360504","1123.1914890360504","1123.1914890360504"
"1018","1122.1122570524506","1122.1122570524506","1122.1122570524506"
"1019","1121.035345137353","1121.035345137353","1121.035345137353"
"1020","1119.9608020390167","1119.9608020390167","1119.9608020390167"
"1021","1118.8886764884696","1118.8886764884696","1118.8886764884696"
"1022","1117.8190174531612","1117.8190174531612","1117.8190174531612"
"1023","1116.7518742233517","1116.7518742233517","1116.7518742233517"
"1024","1115.6872963119138","1115.6872963119138","1115.6872963119138"
"1025","1114.6253331595233","1114.6253331595233","1114.6253331595233"
"1026","1113.566033633566","1113.566033633566","1113.566033633566"
"1027","1112.5094453963793","1112.5094453963793","1112.5094453963793"
"1028","1111.4556140862592","1111.4556140862592","1111.4556140862592"
"1029","1110.4045823976837","1110.4045823976837","1110.4045823976837"
"1030","1109.356389109541","1109.356389109541","1109.356389109541"
"1031","1108.3110680820412","1108.3110680820412","1108.3110680820412"
"1032","1107.2686472834605","1107.2686472834605","1107.2686472834605"
"1033","1106.229147907383","1106.229147907383","1106.229147907383"
"1034","1105.1925836111618","1105.1925836111618","1105.1925836111618"
"1035","1104.1589599465776","1104.1589599465776","1104.1589599465776"
"1036","1103.12827401267","1103.12827401267","1103.12827401267"
"1037","1102.100514338426","1102.100514338426","1102.100514338426"
"1038","1101.0756610598676","1101.0756610598676","1101.0756610598676"
"1039","1100.053686345541","1100.053686345541","1100.053686345541"
"1040","1099.0345551237026","1099.0345551237026","1099.0345551237026"
"1041","1098.0182260396161","1098.0182260396161","1098.0182260396161"
"1042","1097.0046526670233","1097.0046526670233","1097.0046526670233"
"1043","1095.9937848113054","1095.9937848113054","1095.9937848113054"
"1044","1094.9855701191009","1094.9855701191009","1094.9855701191009"
"1045","1093.9799555364582","1093.9799555364582","1093.9799555364582"
"1046","1092.9768889189456","1092.9768889189456","1092.9768889189456"
"1047","1091.9763205160627","1091.9763205160627","1091.9763205160627"
"1048","1090.9782043053385","1090.9782043053385","1090.9782043053385"
"1049","1089.9824992061804","1089.9824992061804","1089.9824992061804"
"1050","1088.9891698730214","1088.9891698730214","1088.9891698730214"
"1051","1087.9981873896645","1087.9981873896645","1087.9981873896645"
"1052","1087.0095294850964","1087.0095294850964","1087.0095294850964"
"1053","1086.0231804549135","1086.0231804549135","1086.0231804549135"
"1054","1085.03913077585","1085.03913077585","1085.03913077585"
"1055","1084.0573763359682","1084.0573763359682","1084.0573763359682"
"1056","1083.0779174382442","1083.0779174382442","1083.0779174382442"
"1057","1082.1007575033298","1082.1007575033298","1082.1007575033298"
"1058","1081.1259017292348","1081.1259017292348","1081.1259017292348"
"1059","1080.1533555210765","1080.1533555210765","1080.1533555210765"
"1060","1079.1831230195937","1079.1831230195937","1079.1831230195937"
"1061","1078.2152057026294","1078.2152057026294","1078.2152057026294"
"1062","1077.2496011452306","1077.2496011452306","1077.2496011452306"
"1063","1076.2863019875122","1076.2863019875122","1076.2863019875122"
"1064","1075.3252952915966","1075.3252952915966","1075.3252952915966"
"1065","1074.3665622636038","1074.3665622636038","1074.3665622636038"
"1066","1073.4100783525953","1073.4100783525953","1073.4100783525953"
"1067","1072.4558137668657","1072.4558137668657","1072.4558137668657"
"1068","1071.5037344405318","1071.5037344405318","1071.5037344405318"
"1069","1070.5538033726064","1070.5538033726064","1070.5538033726064"
"1070","1069.6059823183123","1069.6059823183123","1069.6059823183123"
"1071","1068.6602336808821","1068.6602336808821","1068.6602336808821"
"1072","1067.716522577647","1067.716522577647","1067.716522577647"
"1073","1066.7748189798285","1066.7748189798285","1066.7748189798285"
"1074","1065.8350997339298","1065.8350997339298","1065.8350997339298"
"1075","1064.8973503520504","1064.8973503520504","1064.8973503520504"
"1076","1063.9615664876167","1063.9615664876167","1063.9615664876167"
"1077","1063.0277549181008","1063.0277549181008","1063.0277549181008"
"1078","1062.0959339389328","1062.0959339389328","1062.0959339389328"
"1079","1061.1661331335708","1061.1661331335708","1061.1661331335708"
"1080","1060.2383924284877","1060.2383924284877","1060.2383924284877"
"1081","1059.312760430652","1059.312760430652","1059.312760430652"
"1082","1058.3892921472413","1058.3892921472413","1058.3892921472413"
"1083","1057.4680460915797","1057.4680460915797","1057.4680460915797"
"1084","1056.5490810007545","1056.5490810007545","1056.5490810007545"
"1085","1055.632452283336","1055.632452283336","1055.632452283336"
"1086","1054.7182084831934","1054.7182084831934","1054.7182084831934"
"1087","1053.8063879311087","1053.8063879311087","1053.8063879311087"
"1088","1052.8970158772256","1052.8970158772256","1052.8970158772256"
"1089","1051.990102297232","1051.990102297232","1051.990102297232"
"1090","1051.0856406476717","1051.0856406476717","1051.0856406476717"
"1091","1050.1836075084116","1050.1836075084116","1050.1836075084116"
"1092","1049.2839635184134","1049.2839635184134","1049.2839635184134"
"1093","1048.386655275739","1048.386655275739","1048.386655275739"
"1094","1047.4916182234954","1047.4916182234954","1047.4916182234954"
"1095","1046.5987805363038","1046.5987805363038","1046.5987805363038"
"1096","1045.7080675697155","1045.7080675697155","1045.7080675697155"
"1097","1044.8194065632501","1044.8194065632501","1044.8194065632501"
"1098","1043.9327314913112","1043.9327314913112","1043.9327314913112"
"1099","1043.0479876448894","1043.0479876448894","1043.0479876448894"
"1100","1042.1651354399085","1042.1651354399085","1042.1651354399085"
"1101","1041.2841534640527","1041.2841534640527","1041.2841534640527"
"1102","1040.4050404210582","1040.4050404210582","1040.4050404210582"
"1103","1039.527815550998","1039.527815550998","1039.527815550998"
"1104","1038.6525179090547","1038.6525179090547","1038.6525179090547"
"1105","1037.7792041099096","1037.7792041099096","1037.7792041099096"
"1106","1036.9079448024543","1036.9079448024543","1036.9079448024543"
"1107","1036.0388200343305","1036.0388200343305","1036.0388200343305"
"1108","1035.1719136646575","1035.1719136646575","1035.1719136646575"
"1109","1034.3073072845875","1034.3073072845875","1034.3073072845875"
"1110","1033.4450739097426","1033.4450739097426","1033.4450739097426"
"1111","1032.5852718164597","1032.5852718164597","1032.5852718164597"
"1112","1031.7279390076317","1031.7279390076317","1031.7279390076317"
"1113","1030.8730886603175","1030.8730886603175","1030.8730886603175"
"1114","1030.0207058226583","1030.0207058226583","1030.0207058226583"
"1115","1029.1707456462275","1029.1707456462275","1029.1707456462275"
"1116","1028.3231333969106","1028.3231333969106","1028.3231333969106"
"1117","1027.4777664583787","1027.4777664583787","1027.4777664583787"
"1118","1026.6345178861511","1026.6345178861511","1026.6345178861511"
"1119","1025.793241986207","1025.793241986207","1025.793241986207"
"1120","1024.9537813474199","1024.9537813474199","1024.9537813474199"
"1121","1024.1159751623502","1024.1159751623502","1024.1159751623502"
"1122","1023.2796684682958","1023.2796684682958","1023.2796684682958"
"1123","1022.444721997421","1022.444721997421","1022.444721997421"
"1124","1021.6110220489506","1021.6110220489506","1021.6110220489506"
"1125","1020.7784900241809","1020.7784900241809","1020.7784900241809"
"1126","1019.9470911119088","1019.9470911119088","1019.9470911119088"
"1127","1019.1168416358059","1019.1168416358059","1019.1168416358059"
"1128","1018.2878146395421","1018.2878146395421","1018.2878146395421"
"1129","1017.4601433289794","1017.4601433289794","1017.4601433289794"
"1130","1016.6340218180585","1016.6340218180585","1016.6340218180585"
"1131","1015.8097031074366","1015.8097031074366","1015.8097031074366"
"1132","1014.9874939964817","1014.9874939964817","1014.9874939964817"
"1133","1014.1677467524484","1014.1677467524484","1014.1677467524484"
"1134","1013.3508478458762","1013.3508478458762","1013.3508478458762"
"1135","1012.5372038643129","1012.5372038643129","1012.5372038643129"
"1136","1011.727225265906","1011.727225265906","1011.727225265906"
"1137","1010.921308783949","1010.921308783949","1010.921308783949"
"1138","1010.1198193547604","1010.1198193547604","1010.1198193547604"
"1139","1009.3230727831528","1009.3230727831528","1009.3230727831528"
"1140","1008.5313205919598","1008.5313205919598","1008.5313205919598"
"1141","1007.7447379975735","1007.7447379975735","1007.7447379975735"
"1142","1006.9634164541523","1006.9634164541523","1006.9634164541523"
"1143","1006.1873612920728","1006.1873612920728","1006.1873612920728"
"1144","1005.4164952990276","1005.4164952990276","1005.4164952990276"
"1145","1004.6506680476942","1004.6506680476942","1004.6506680476942"
"1146","1003.8896705025477","1003.8896705025477","1003.8896705025477"
"1147","1003.133254215693","1003.133254215693","1003.133254215693"
"1148","1002.3811538819135","1002.3811538819135","1002.3811538819135"
"1149","1001.6331115407535","1001.6331115407535","1001.6331115407535"
"1150","1000.8889006988372","1000.8889006988372","1000.8889006988372"
"1151","1000.1483486708673","1000.1483486708673","1000.1483486708673"
"1152","999.411355482633","999.411355482633","999.411355482633"
"1153","998.677907756958","998.677907756958","998.677907756958"
"1154","997.9480861597768","997.9480861597768","997.9480861597768"
"1155","997.2220660097464","997.2220660097464","997.2220660097464"
"1156","996.5001102618962","996.5001102618962","996.5001102618962"
"1157","995.7825553857812","995.7825553857812","995.7825553857812"
"1158","995.0697904180313","995.0697904180313","995.0697904180313"
"1159","994.3622309536775","994.3622309536775","994.3622309536775"
"1160","993.6602892239072","993.6602892239072","993.6602892239072"
"1161","992.9643423586011","992.9643423586011","992.9643423586011"
"1162","992.274701403014","992.274701403014","992.274701403014"
"1163","991.5915829455324","991.5915829455324","991.5915829455324"
"1164","990.9150857245977","990.9150857245977","990.9150857245977"
"1165","990.2451736767546","990.2451736767546","990.2451736767546"
"1166","989.5816671392712","989.5816671392712","989.5816671392712"
"1167","988.9242423152275","988.9242423152275","988.9242423152275"
"1168","988.2724393301283","988.2724393301283","988.2724393301283"
"1169","987.6256779939705","987.6256779939705","987.6256779939705"
"1170","986.9832801802564","986.9832801802564","986.9832801802564"
"1171","986.3444970899072","986.3444970899072","986.3444970899072"
"1172","985.7085396278042","985.7085396278042","985.7085396278042"
"1173","985.0746108596131","985.0746108596131","985.0746108596131"
"1174","984.4419381730105","984.4419381730105","984.4419381730105"
"1175","983.8098050672186","983.8098050672186","983.8098050672186"
"1176","983.1775811599698","983.1775811599698","983.1775811599698"
"1177","982.5447511478682","982.5447511478682","982.5447511478682"
"1178","981.9109422863293","981.9109422863293","981.9109422863293"
"1179","981.2759514065117","981.2759514065117","981.2759514065117"
"1180","980.6397721696773","980.6397721696773","980.6397721696773"
"1181","980.0026230997648","980.0026230997648","980.0026230997648"
"1182","979.3649765185556","979.3649765185556","979.3649765185556"
"1183","978.7275868573709","978.7275868573709","978.7275868573709"
"1184","978.0915157865376","978.0915157865376","978.0915157865376"
"1185","977.4581476970632","977.4581476970632","977.4581476970632"
"1186","976.8291874671047","976.8291874671047","976.8291874671047"
"1187","976.2066302010512","976.2066302010512","976.2066302010512"
"1188","975.5926931475876","975.5926931475876","975.5926931475876"
"1189","974.9897042875535","974.9897042875535","974.9897042875535"
"1190","974.3999495117936","974.3999495117936","974.3999495117936"
"1191","973.8254911899572","973.8254911899572","973.8254911899572"
"1192","973.2679788648638","973.2679788648638","973.2679788648638"
"1193","972.7284815243546","972.7284815243546","972.7284815243546"
"1194","972.2073681388446","972.2073681388446","972.2073681388446"
"1195","971.7042579220296","971.7042579220296","971.7042579220296"
"1196","971.2180483713689","971.2180483713689","971.2180483713689"
"1197","970.7470183921781","970.7470183921781","970.7470183921781"
"1198","970.2889907700112","970.2889907700112","970.2889907700112"
"1199","969.8415332237885","969.8415332237885","969.8415332237885"
"1200","969.4021737768097","969.4021737768097","969.4021737768097"
"1201","968.9686095940694","968.9686095940694","968.9686095940694"
"1202","968.5388916171008","968.5388916171008","968.5388916171008"
"1203","968.1115718046301","968.1115718046301","968.1115718046301"
"1204","967.685806257003","967.685806257003","967.685806257003"
"1205","967.2614076481534","967.2614076481534","967.2614076481534"
"1206","966.8388468545635","966.8388468545635","966.8388468545635"
"1207","966.4192037724505","966.4192037724505","966.4192037724505"
"1208","966.0040709745601","966.0040709745601","966.0040709745601"
"1209","965.5954157506142","965.5954157506142","965.5954157506142"
"1210","965.1954110284961","965.1954110284961","965.1954110284961"
"1211","964.8062468629469","964.8062468629469","964.8062468629469"
"1212","964.4299376740108","964.4299376740108","964.4299376740108"
"1213","964.0681348373315","964.0681348373315","964.0681348373315"
"1214","963.7220007829708","963.7220007829708","963.7220007829708"
"1215","963.391922393912","963.391922393912","963.391922393912"
"1216","963.0784219461285","963.0784219461285","963.0784219461285"
"1217","962.7802528371955","962.7802528371955","962.7802528371955"
"1218","962.496000365022","962.496000365022","962.496000365022"
"1219","962.2237742392746","962.2237742392746","962.2237742392746"
"1220","961.9613363983007","961.9613363983007","961.9613363983007"
"1221","961.70625696791","961.70625696791","961.70625696791"
"1222","961.4560677582189","961.4560677582189","961.4560677582189"
"1223","961.2083968072158","961.2083968072158","961.2083968072158"
"1224","960.9610714239005","960.9610714239005","960.9610714239005"
"1225","960.7121829908787","960.7121829908787","960.7121829908787"
"1226","960.4601129984217","960.4601129984217","960.4601129984217"
"1227","960.2035248551387","960.2035248551387","960.2035248551387"
"1228","959.9413284242786","959.9413284242786","959.9413284242786"
"1229","959.6726289532052","959.6726289532052","959.6726289532052"
"1230","959.3966685666196","959.3966685666196","959.3966685666196"
"1231","959.1127704227129","959.1127704227129","959.1127704227129"
"1232","958.8202926453209","958.8202926453209","958.8202926453209"
"1233","958.5185957356832","958.5185957356832","958.5185957356832"
"1234","958.2070284777811","958.2070284777811","958.2070284777811"
"1235","957.8849367755906","957.8849367755906","957.8849367755906"
"1236","957.5516957858929","957.5516957858929","957.5516957858929"
"1237","957.2067696027498","957.2067696027498","957.2067696027498"
"1238","956.8498040030717","956.8498040030717","956.8498040030717"
"1239","956.4807319841082","956.4807319841082","956.4807319841082"
"1240","956.099915824909","956.099915824909","956.099915824909"
"1241","955.7083524452128","955.7083524452128","955.7083524452128"
"1242","955.3077337536621","955.3077337536621","955.3077337536621"
"1243","954.9005893771676","954.9005893771676","954.9005893771676"
"1244","954.4902557449652","954.4902557449652","954.4902557449652"
"1245","954.0807394897197","954.0807394897197","954.0807394897197"
"1246","953.6764466362953","953.6764466362953","953.6764466362953"
"1247","953.2818016348746","953.2818016348746","953.2818016348746"
"1248","952.9008170357702","952.9008170357702","952.9008170357702"
"1249","952.5366904251104","952.5366904251104","952.5366904251104"
"1250","952.1915040675594","952.1915040675594","952.1915040675594"
"1251","951.8660772113378","951.8660772113378","951.8660772113378"
"1252","951.5599819664378","951.5599819664378","951.5599819664378"
"1253","951.2717012545334","951.2717012545334","951.2717012545334"
"1254","950.9988829791313","950.9988829791313","950.9988829791313"
"1255","950.7386382233569","950.7386382233569","950.7386382233569"
"1256","950.4878384613672","950.4878384613672","950.4878384613672"
"1257","950.2433783117277","950.2433783117277","950.2433783117277"
"1258","950.0023854568522","950.0023854568522","950.0023854568522"
"1259","949.7623726935617","949.7623726935617","949.7623726935617"
"1260","949.5213321939906","949.5213321939906","949.5213321939906"
"1261","949.2777789232284","949.2777789232284","949.2777789232284"
"1262","949.0307498261371","949.0307498261371","949.0307498261371"
"1263","948.7797673819944","948.7797673819944","948.7797673819944"
"1264","948.5247748650113","948.5247748650113","948.5247748650113"
"1265","948.2660506988215","948.2660506988215","948.2660506988215"
"1266","948.004110113504","948.004110113504","948.004110113504"
"1267","947.7396008178641","947.7396008178641","947.7396008178641"
"1268","947.4732014255511","947.4732014255511","947.4732014255511"
"1269","947.2055275699288","947.2055275699288","947.2055275699288"
"1270","946.9370556057769","946.9370556057769","946.9370556057769"
"1271","946.6680642808761","946.6680642808761","946.6680642808761"
"1272","946.3986001280663","946.3986001280663","946.3986001280663"
"1273","946.1284667828023","946.1284667828023","946.1284667828023"
"1274","945.8572369459567","945.8572369459567","945.8572369459567"
"1275","945.5842834714815","945.5842834714815","945.5842834714815"
"1276","945.3088262239846","945.3088262239846","945.3088262239846"
"1277","945.0299876471271","945.0299876471271","945.0299876471271"
"1278","944.7468509345994","944.7468509345994","944.7468509345994"
"1279","944.4585158303383","944.4585158303383","944.4585158303383"
"1280","944.1641451145506","944.1641451145506","944.1641451145506"
"1281","943.8629994459349","943.8629994459349","943.8629994459349"
"1282","943.5544584353087","943.5544584353087","943.5544584353087"
"1283","943.2380283584479","943.2380283584479","943.2380283584479"
"1284","942.9133380533659","942.9133380533659","942.9133380533659"
"1285","942.5801262462494","942.5801262462494","942.5801262462494"
"1286","942.2382237672252","942.2382237672252","942.2382237672252"
"1287","941.8875345932033","941.8875345932033","941.8875345932033"
"1288","941.5280185178607","941.5280185178607","941.5280185178607"
"1289","941.1596789648369","941.1596789648369","941.1596789648369"
"1290","940.7825566254137","940.7825566254137","940.7825566254137"
"1291","940.3967312984055","940.3967312984055","940.3967312984055"
"1292","940.002329622049","940.002329622049","940.002329622049"
"1293","939.5995397508791","939.5995397508791","939.5995397508791"
"1294","939.1886302535601","939.1886302535601","939.1886302535601"
"1295","938.7699713015264","938.7699713015264","938.7699713015264"
"1296","938.3440552654871","938.3440552654871","938.3440552654871"
"1297","937.9115142543071","937.9115142543071","937.9115142543071"
"1298","937.4731312767188","937.4731312767188","937.4731312767188"
"1299","937.0298433230474","937.0298433230474","937.0298433230474"
"1300","936.582733407926","936.582733407926","936.582733407926"
"1301","936.1330108598631","936.1330108598631","936.1330108598631"
"1302","935.6819801315929","935.6819801315929","935.6819801315929"
"1303","935.2309994097868","935.2309994097868","935.2309994097868"
"1304","934.7814317681324","934.7814317681324","934.7814317681324"
"1305","934.3345920349519","934.3345920349519","934.3345920349519"
"1306","933.8916949087551","933.8916949087551","933.8916949087551"
"1307","933.4538076747814","933.4538076747814","933.4538076747814"
"1308","933.0218122539128","933.0218122539128","933.0218122539128"
"1309","932.5963793761858","932.5963793761858","932.5963793761858"
"1310","932.1779561410144","932.1779561410144","932.1779561410144"
"1311","931.7667675672509","931.7667675672509","931.7667675672509"
"1312","931.3628301061209","931.3628301061209","931.3628301061209"
"1313","930.9659755901298","930.9659755901298","930.9659755901298"
"1314","930.5758820348822","930.5758820348822","930.5758820348822"
"1315","930.1921081035697","930.1921081035697","930.1921081035697"
"1316","929.814128688908","929.814128688908","929.814128688908"
"1317","929.4413687354337","929.4413687354337","929.4413687354337"
"1318","929.0732332060427","929.0732332060427","929.0732332060427"
"1319","928.7091318491734","928.7091318491734","928.7091318491734"
"1320","928.3484989096955","928.3484989096955","928.3484989096955"
"1321","927.9908061482002","927.9908061482002","927.9908061482002"
"1322","927.6355711417225","927.6355711417225","927.6355711417225"
"1323","927.2823600841074","927.2823600841074","927.2823600841074"
"1324","926.9307873031329","926.9307873031329","926.9307873031329"
"1325","926.5805114196617","926.5805114196617","926.5805114196617"
"1326","926.2312295233835","926.2312295233835","926.2312295233835"
"1327","925.8826708003699","925.8826708003699","925.8826708003699"
"1328","925.5345896382902","925.5345896382902","925.5345896382902"
"1329","925.18675929048","925.18675929048","925.18675929048"
"1330","924.8389668754846","924.8389668754846","924.8389668754846"
"1331","924.4910097508816","924.4910097508816","924.4910097508816"
"1332","924.1426929565451","924.1426929565451","924.1426929565451"
"1333","923.7938287054401","923.7938287054401","923.7938287054401"
"1334","923.4442369282467","923.4442369282467","923.4442369282467"
"1335","923.0937469348221","923.0937469348221","923.0937469348221"
"1336","922.7421998214435","922.7421998214435","922.7421998214435"
"1337","922.3894510497247","922.3894510497247","922.3894510497247"
"1338","922.0353734470107","922.0353734470107","922.0353734470107"
"1339","921.679859327914","921.679859327914","921.679859327914"
"1340","921.3228232208069","921.3228232208069","921.3228232208069"
"1341","920.9642029448165","920.9642029448165","920.9642029448165"
"1342","920.6039607274557","920.6039607274557","920.6039607274557"
"1343","920.2420837268941","920.2420837268941","920.2420837268941"
"1344","919.8785839165895","919.8785839165895","919.8785839165895"
"1345","919.5134979704335","919.5134979704335","919.5134979704335"
"1346","919.1468865366978","919.1468865366978","919.1468865366978"
"1347","918.7788341491085","918.7788341491085","918.7788341491085"
"1348","918.4094483917777","918.4094483917777","918.4094483917777"
"1349","918.0388599720706","918.0388599720706","918.0388599720706"
"1350","917.6672219121833","917.6672219121833","917.6672219121833"
"1351","917.2947096471953","917.2947096471953","917.2947096471953"
"1352","916.921520333244","916.921520333244","916.921520333244"
"1353","916.5478720686104","916.5478720686104","916.5478720686104"
"1354","916.1740031182542","916.1740031182542","916.1740031182542"
"1355","915.8001700390049","915.8001700390049","915.8001700390049"
"1356","915.426645340775","915.426645340775","915.426645340775"
"1357","915.0537145064045","915.0537145064045","915.0537145064045"
"1358","914.6816724857217","914.6816724857217","914.6816724857217"
"1359","914.3108189709043","914.3108189709043","914.3108189709043"
"1360","913.9414538047837","913.9414538047837","913.9414538047837"
"1361","913.5738715355262","913.5738715355262","913.5738715355262"
"1362","913.2083558385541","913.2083558385541","913.2083558385541"
"1363","912.845174276234","912.845174276234","912.845174276234"
"1364","912.4845729911716","912.4845729911716","912.4845729911716"
"1365","912.1267724728335","912.1267724728335","912.1267724728335"
"1366","911.7719630971819","911.7719630971819","911.7719630971819"
"1367","911.4203025820656","911.4203025820656","911.4203025820656"
"1368","911.0719139441854","911.0719139441854","911.0719139441854"
"1369","910.7268843114807","910.7268843114807","910.7268843114807"
"1370","910.3852650762731","910.3852650762731","910.3852650762731"
"1371","910.0470729374673","910.0470729374673","910.0470729374673"
"1372","909.7122914716434","909.7122914716434","909.7122914716434"
"1373","909.3808739410907","909.3808739410907","909.3808739410907"
"1374","909.0527461117828","909.0527461117828","909.0527461117828"
"1375","908.7278097465977","908.7278097465977","908.7278097465977"
"1376","908.4059465044028","908.4059465044028","908.4059465044028"
"1377","908.0870211799186","908.0870211799186","908.0870211799186"
"1378","907.7708856597852","907.7708856597852","907.7708856597852"
"1379","907.4573823085726","907.4573823085726","907.4573823085726"
"1380","907.1463473179818","907.1463473179818","907.1463473179818"
"1381","906.8376136219446","906.8376136219446","906.8376136219446"
"1382","906.5310132915523","906.5310132915523","906.5310132915523"
"1383","906.2263804708598","906.2263804708598","906.2263804708598"
"1384","905.9235526694283","905.9235526694283","905.9235526694283"
"1385","905.6223730841408","905.6223730841408","905.6223730841408"
"1386","905.3226915028079","905.3226915028079","905.3226915028079"
"1387","905.0243655336689","905.0243655336689","905.0243655336689"
"1388","904.7272619174653","904.7272619174653","904.7272619174653"
"1389","904.4312568897818","904.4312568897818","904.4312568897818"
"1390","904.1362368928533","904.1362368928533","904.1362368928533"
"1391","903.8420989773734","903.8420989773734","903.8420989773734"
"1392","903.5487509177724","903.5487509177724","903.5487509177724"
"1393","903.2561118086231","903.2561118086231","903.2561118086231"
"1394","902.9641116084159","902.9641116084159","902.9641116084159"
"1395","902.6726914285584","902.6726914285584","902.6726914285584"
"1396","902.381803384233","902.381803384233","902.381803384233"
"1397","902.0914099219867","902.0914099219867","902.0914099219867"
"1398","901.8014840663881","901.8014840663881","901.8014840663881"
"1399","901.5120086411063","901.5120086411063","901.5120086411063"
"1400","901.2229760161129","901.2229760161129","901.2229760161129"
"1401","900.9343873770868","900.9343873770868","900.9343873770868"
"1402","900.6462524112253","900.6462524112253","900.6462524112253"
"1403","900.3585884944661","900.3585884944661","900.3585884944661"
"1404","900.0714202297111","900.0714202297111","900.0714202297111"
"1405","899.7847785963268","899.7847785963268","899.7847785963268"
"1406","899.498700493688","899.498700493688","899.498700493688"
"1407","899.2132278748529","899.2132278748529","899.2132278748529"
"1408","898.9284071871534","898.9284071871534","898.9284071871534"
"1409","898.6442887502354","898.6442887502354","898.6442887502354"
"1410","898.360925898832","898.360925898832","898.360925898832"
"1411","898.0783742804698","898.0783742804698","898.0783742804698"
"1412","897.7966914369291","897.7966914369291","897.7966914369291"
"1413","897.5159357184226","897.5159357184226","897.5159357184226"
"1414","897.2361658925298","897.2361658925298","897.2361658925298"
"1415","896.9574403453004","896.9574403453004","896.9574403453004"
"1416","896.679816264204","896.679816264204","896.679816264204"
"1417","896.4033492119252","896.4033492119252","896.4033492119252"
"1418","896.1280920997815","896.1280920997815","896.1280920997815"
"1419","895.8540948746906","895.8540948746906","895.8540948746906"
"1420","895.5814039926976","895.5814039926976","895.5814039926976"
"1421","895.3100615084252","895.3100615084252","895.3100615084252"
"1422","895.0401050262019","895.0401050262019","895.0401050262019"
"1423","894.7715671799153","894.7715671799153","894.7715671799153"
"1424","894.5044750508088","894.5044750508088","894.5044750508088"
"1425","894.2388504651616","894.2388504651616","894.2388504651616"
"1426","893.9747092855833","893.9747092855833","893.9747092855833"
"1427","893.7120616883453","893.7120616883453","893.7120616883453"
"1428","893.4509122687003","893.4509122687003","893.4509122687003"
"1429","893.1912597616232","893.1912597616232","893.1912597616232"
"1430","892.9330974888081","892.9330974888081","892.9330974888081"
"1431","892.6764137185481","892.6764137185481","892.6764137185481"
"1432","892.4211915981823","892.4211915981823","892.4211915981823"
"1433","892.1674100232086","892.1674100232086","892.1674100232086"
"1434","891.9150434394327","891.9150434394327","891.9150434394327"
"1435","891.6640626660292","891.6640626660292","891.6640626660292"
"1436","891.414435163005","891.414435163005","891.414435163005"
"1437","891.1661255522127","891.1661255522127","891.1661255522127"
"1438","890.9190960513621","890.9190960513621","890.9190960513621"
"1439","890.6733069486083","890.6733069486083","890.6733069486083"
"1440","890.4287168633842","890.4287168633842","890.4287168633842"
"1441","890.1852835987208","890.1852835987208","890.1852835987208"
"1442","889.9429640594816","889.9429640594816","889.9429640594816"
"1443","889.7017148472261","889.7017148472261","889.7017148472261"
"1444","889.4614925146923","889.4614925146923","889.4614925146923"
"1445","889.2222541146913","889.2222541146913","889.2222541146913"
"1446","888.9839574092815","888.9839574092815","888.9839574092815"
"1447","888.7465610780764","888.7465610780764","888.7465610780764"
"1448","888.5100250941786","888.5100250941786","888.5100250941786"
"1449","888.2743109301858","888.2743109301858","888.2743109301858"
"1450","888.0393816371521","888.0393816371521","888.0393816371521"
"1451","887.8052021754341","887.8052021754341","887.8052021754341"
"1452","887.5717393661148","887.5717393661148","887.5717393661148"
"1453","887.3389623883334","887.3389623883334","887.3389623883334"
"1454","887.106842519491","887.106842519491","887.106842519491"
"1455","886.875353463403","886.875353463403","886.875353463403"
"1456","886.6444712581905","886.6444712581905","886.6444712581905"
"1457","886.4141741845502","886.4141741845502","886.4141741845502"
"1458","886.1844430509044","886.1844430509044","886.1844430509044"
"1459","885.9552611847442","885.9552611847442","885.9552611847442"
"1460","885.7266141733509","885.7266141733509","885.7266141733509"
"1461","885.4984897725718","885.4984897725718","885.4984897725718"
"1462","885.2708779828478","885.2708779828478","885.2708779828478"
"1463","885.0437709581653","885.0437709581653","885.0437709581653"
"1464","884.8171627487335","884.8171627487335","884.8171627487335"
"1465","884.5910493361507","884.5910493361507","884.5910493361507"
"1466","884.3654282523726","884.3654282523726","884.3654282523726"
"1467","884.1402986160087","884.1402986160087","884.1402986160087"
"1468","883.9156607945323","883.9156607945323","883.9156607945323"
"1469","883.6915165245935","883.6915165245935","883.6915165245935"
"1470","883.4678681190119","883.4678681190119","883.4678681190119"
"1471","883.2447190038532","883.2447190038532","883.2447190038532"
"1472","883.0220730102391","883.0220730102391","883.0220730102391"
"1473","882.7999342487492","882.7999342487492","882.7999342487492"
"1474","882.578307232614","882.578307232614","882.578307232614"
"1475","882.3571960079635","882.3571960079635","882.3571960079635"
"1476","882.1366048992363","882.1366048992363","882.1366048992363"
"1477","881.9165375997311","881.9165375997311","881.9165375997311"
"1478","881.6969972150076","881.6969972150076","881.6969972150076"
"1479","881.4779862648729","881.4779862648729","881.4779862648729"
"1480","881.259506232025","881.259506232025","881.259506232025"
"1481","881.0415579773955","881.0415579773955","881.0415579773955"
"1482","880.8241410425843","880.8241410425843","880.8241410425843"
"1483","880.6072539833353","880.6072539833353","880.6072539833353"
"1484","880.3908940440473","880.3908940440473","880.3908940440473"
"1485","880.1750571211122","880.1750571211122","880.1750571211122"
"1486","879.9597380958148","879.9597380958148","879.9597380958148"
"1487","879.7449305095977","879.7449305095977","879.7449305095977"
"1488","879.5306265275694","879.5306265275694","879.5306265275694"
"1489","879.3168170250499","879.3168170250499","879.3168170250499"
"1490","879.1034916328309","879.1034916328309","879.1034916328309"
"1491","878.890638864072","878.890638864072","878.890638864072"
"1492","878.678246158924","878.678246158924","878.678246158924"
"1493","878.4662996838526","878.4662996838526","878.4662996838526"
"1494","878.2547849482912","878.2547849482912","878.2547849482912"
"1495","878.0436862764508","878.0436862764508","878.0436862764508"
"1496","877.8329874228535","877.8329874228535","877.8329874228535"
"1497","877.622671248279","877.622671248279","877.622671248279"
"1498","877.4127201299174","877.4127201299174","877.4127201299174"
"1499","877.2031157188412","877.2031157188412","877.2031157188412"
"1500","876.9938395523689","876.9938395523689","876.9938395523689"
"1501","876.784872607448","876.784872607448","876.784872607448"
"1502","876.5761957898268","876.5761957898268","876.5761957898268"
"1503","876.3677898125443","876.3677898125443","876.3677898125443"
"1504","876.1596352776813","876.1596352776813","876.1596352776813"
"1505","875.951713082008","875.951713082008","875.951713082008"
"1506","875.7440040919979","875.7440040919979","875.7440040919979"
"1507","875.5364892248763","875.5364892248763","875.5364892248763"
"1508","875.3291499742691","875.3291499742691","875.3291499742691"
"1509","875.1219678424048","875.1219678424048","875.1219678424048"
"1510","874.9149249056012","874.9149249056012","874.9149249056012"
"1511","874.7080036508971","874.7080036508971","874.7080036508971"
"1512","874.501186974696","874.501186974696","874.501186974696"
"1513","874.2944583023552","874.2944583023552","874.2944583023552"
"1514","874.0878014655788","874.0878014655788","874.0878014655788"
"1515","873.88120090238","873.88120090238","873.88120090238"
"1516","873.6746416550837","873.6746416550837","873.6746416550837"
"1517","873.4681093683354","873.4681093683354","873.4681093683354"
"1518","873.2615900862129","873.2615900862129","873.2615900862129"
"1519","873.0550705319955","873.0550705319955","873.0550705319955"
"1520","872.8485379855464","872.8485379855464","872.8485379855464"
"1521","872.6419802012799","872.6419802012799","872.6419802012799"
"1522","872.4353854867554","872.4353854867554","872.4353854867554"
"1523","872.2287426207633","872.2287426207633","872.2287426207633"
"1524","872.0220408918035","872.0220408918035","872.0220408918035"
"1525","871.815270096415","871.815270096415","871.815270096415"
"1526","871.6084203776301","871.6084203776301","871.6084203776301"
"1527","871.4014822637847","871.4014822637847","871.4014822637847"
"1528","871.1944466672588","871.1944466672588","871.1944466672588"
"1529","870.9873048433291","870.9873048433291","870.9873048433291"
"1530","870.7800481897175","870.7800481897175","870.7800481897175"
"1531","870.5726686046888","870.5726686046888","870.5726686046888"
"1532","870.3651580076472","870.3651580076472","870.3651580076472"
"1533","870.1575086175851","870.1575086175851","870.1575086175851"
"1534","869.9497127135336","869.9497127135336","869.9497127135336"
"1535","869.741762753576","869.741762753576","869.741762753576"
"1536","869.5336512154236","869.5336512154236","869.5336512154236"
"1537","869.3253706360359","869.3253706360359","869.3253706360359"
"1538","869.1169135321109","869.1169135321109","869.1169135321109"
"1539","868.9082725983162","868.9082725983162","868.9082725983162"
"1540","868.6994404690673","868.6994404690673","868.6994404690673"
"1541","868.49040944165","868.49040944165","868.49040944165"
"1542","868.2811720706547","868.2811720706547","868.2811720706547"
"1543","868.0717207718391","868.0717207718391","868.0717207718391"
"1544","867.8620476250511","867.8620476250511","867.8620476250511"
"1545","867.6521450464662","867.6521450464662","867.6521450464662"
"1546","867.4420049195146","867.4420049195146","867.4420049195146"
"1547","867.2316192668848","867.2316192668848","867.2316192668848"
"1548","867.0209798560443","867.0209798560443","867.0209798560443"
"1549","866.8100783181961","866.8100783181961","866.8100783181961"
"1550","866.5989063454783","866.5989063454783","866.5989063454783"
"1551","866.3874553761534","866.3874553761534","866.3874553761534"
"1552","866.1757166347273","866.1757166347273","866.1757166347273"
"1553","865.9636814075703","865.9636814075703","865.9636814075703"
"1554","865.7513408072127","865.7513408072127","865.7513408072127"
"1555","865.5386860082575","865.5386860082575","865.5386860082575"
"1556","865.3257079727773","865.3257079727773","865.3257079727773"
"1557","865.1123976076983","865.1123976076983","865.1123976076983"
"1558","864.8987458432771","864.8987458432771","864.8987458432771"
"1559","864.6847434765256","864.6847434765256","864.6847434765256"
"1560","864.4703813671381","864.4703813671381","864.4703813671381"
"1561","864.2556504372906","864.2556504372906","864.2556504372906"
"1562","864.0405415152408","864.0405415152408","864.0405415152408"
"1563","863.8250454917286","863.8250454917286","863.8250454917286"
"1564","863.6091533197765","863.6091533197765","863.6091533197765"
"1565","863.3928559755155","863.3928559755155","863.3928559755155"
"1566","863.1761446139126","863.1761446139126","863.1761446139126"
"1567","862.9590103735732","862.9590103735732","862.9590103735732"
"1568","862.7414445323959","862.7414445323959","862.7414445323959"
"1569","862.5234385460049","862.5234385460049","862.5234385460049"
"1570","862.3049838140771","862.3049838140771","862.3049838140771"
"1571","862.0860721076114","862.0860721076114","862.0860721076114"
"1572","861.8666951409286","861.8666951409286","861.8666951409286"
"1573","861.6468448820686","861.6468448820686","861.6468448820686"
"1574","861.4265133582225","861.4265133582225","861.4265133582225"
"1575","861.2056929266396","861.2056929266396","861.2056929266396"
"1576","860.9843759639552","860.9843759639552","860.9843759639552"
"1577","860.762555117541","860.762555117541","860.762555117541"
"1578","860.5402230533944","860.5402230533944","860.5402230533944"
"1579","860.317372726489","860.317372726489","860.317372726489"
"1580","860.0939973219525","860.0939973219525","860.0939973219525"
"1581","859.8700900807245","859.8700900807245","859.8700900807245"
"1582","859.6456445114418","859.6456445114418","859.6456445114418"
"1583","859.4206541583998","859.4206541583998","859.4206541583998"
"1584","859.1951128132338","859.1951128132338","859.1951128132338"
"1585","858.9690144756555","858.9690144756555","858.9690144756555"
"1586","858.74235317973","858.74235317973","858.74235317973"
"1587","858.5151232628141","858.5151232628141","858.5151232628141"
"1588","858.2873190957247","858.2873190957247","858.2873190957247"
"1589","858.0589351977945","858.0589351977945","858.0589351977945"
"1590","857.8299663514932","857.8299663514932","857.8299663514932"
"1591","857.6004072757225","857.6004072757225","857.6004072757225"
"1592","857.3702530474765","857.3702530474765","857.3702530474765"
"1593","857.1394986220857","857.1394986220857","857.1394986220857"
"1594","856.9081391971316","856.9081391971316","856.9081391971316"
"1595","856.6761701160807","856.6761701160807","856.6761701160807"
"1596","856.4435867340626","856.4435867340626","856.4435867340626"
"1597","856.2103844560285","856.2103844560285","856.2103844560285"
"1598","855.9765589083638","855.9765589083638","855.9765589083638"
"1599","855.7421057474617","855.7421057474617","855.7421057474617"
"1600","855.5070206977518","855.5070206977518","855.5070206977518"
"1601","855.2712996086381","855.2712996086381","855.2712996086381"
"1602","855.0349384350699","855.0349384350699","855.0349384350699"
"1603","854.7979330850067","854.7979330850067","854.7979330850067"
"1604","854.5602796287183","854.5602796287183","854.5602796287183"
"1605","854.3219741272602","854.3219741272602","854.3219741272602"
"1606","854.0830127844253","854.0830127844253","854.0830127844253"
"1607","853.8433918514065","853.8433918514065","853.8433918514065"
"1608","853.60310756975","853.60310756975","853.60310756975"
"1609","853.3621563230246","853.3621563230246","853.3621563230246"
"1610","853.1205344280055","853.1205344280055","853.1205344280055"
"1611","852.8782383999225","852.8782383999225","852.8782383999225"
"1612","852.6352647248075","852.6352647248075","852.6352647248075"
"1613","852.3916099919413","852.3916099919413","852.3916099919413"
"1614","852.1472709502232","852.1472709502232","852.1472709502232"
"1615","851.902244224407","851.902244224407","851.902244224407"
"1616","851.6565265419608","851.6565265419608","851.6565265419608"
"1617","851.4101148081949","851.4101148081949","851.4101148081949"
"1618","851.1630059360651","851.1630059360651","851.1630059360651"
"1619","850.9151968273119","850.9151968273119","850.9151968273119"
"1620","850.6666845607584","850.6666845607584","850.6666845607584"
"1621","850.4174662788761","850.4174662788761","850.4174662788761"
"1622","850.167539243998","850.167539243998","850.167539243998"
"1623","849.9169007064089","849.9169007064089","849.9169007064089"
"1624","849.6655478668215","849.6655478668215","849.6655478668215"
"1625","849.4134782894366","849.4134782894366","849.4134782894366"
"1626","849.1606895256865","849.1606895256865","849.1606895256865"
"1627","848.9071790955286","848.9071790955286","848.9071790955286"
"1628","848.6529446936154","848.6529446936154","848.6529446936154"
"1629","848.3979842074812","848.3979842074812","848.3979842074812"
"1630","848.142295548552","848.142295548552","848.142295548552"
"1631","847.8858766707722","847.8858766707722","847.8858766707722"
"1632","847.6287256265375","847.6287256265375","847.6287256265375"
"1633","847.3708406224247","847.3708406224247","847.3708406224247"
"1634","847.1122199253936","847.1122199253936","847.1122199253936"
"1635","846.8528620118327","846.8528620118327","846.8528620118327"
"1636","846.5927652127145","846.5927652127145","846.5927652127145"
"1637","846.3319282729694","846.3319282729694","846.3319282729694"
"1638","846.0703497543942","846.0703497543942","846.0703497543942"
"1639","845.8080285944592","845.8080285944592","845.8080285944592"
"1640","845.5449635472553","845.5449635472553","845.5449635472553"
"1641","845.2811536858638","845.2811536858638","845.2811536858638"
"1642","845.0165981041973","845.0165981041973","845.0165981041973"
"1643","844.7512960654398","844.7512960654398","844.7512960654398"
"1644","844.4852468531185","844.4852468531185","844.4852468531185"
"1645","844.2184498637447","844.2184498637447","844.2184498637447"
"1646","843.9509045879411","843.9509045879411","843.9509045879411"
"1647","843.6826106657105","843.6826106657105","843.6826106657105"
"1648","843.4135678489693","843.4135678489693","843.4135678489693"
"1649","843.143775853244","843.143775853244","843.143775853244"
"1650","842.8732346165624","842.8732346165624","842.8732346165624"
"1651","842.6019441509943","842.6019441509943","842.6019441509943"
"1652","842.3299045055045","842.3299045055045","842.3299045055045"
"1653","842.057115821193","842.057115821193","842.057115821193"
"1654","841.7835783494567","841.7835783494567","841.7835783494567"
"1655","841.5092925069416","841.5092925069416","841.5092925069416"
"1656","841.2342585803665","841.2342585803665","841.2342585803665"
"1657","840.9584771870708","840.9584771870708","840.9584771870708"
"1658","840.6819488509299","840.6819488509299","840.6819488509299"
"1659","840.4046742416293","840.4046742416293","840.4046742416293"
"1660","840.1266541007342","840.1266541007342","840.1266541007342"
"1661","839.8478892047485","839.8478892047485","839.8478892047485"
"1662","839.5683804567652","839.5683804567652","839.5683804567652"
"1663","839.2881287577063","839.2881287577063","839.2881287577063"
"1664","839.0071351712891","839.0071351712891","839.0071351712891"
"1665","838.725400776995","838.725400776995","838.725400776995"
"1666","838.4429266334083","838.4429266334083","838.4429266334083"
"1667","838.1597140710134","838.1597140710134","838.1597140710134"
"1668","837.8757642525412","837.8757642525412","837.8757642525412"
"1669","837.591078538952","837.591078538952","837.591078538952"
"1670","837.3056583244742","837.3056583244742","837.3056583244742"
"1671","837.0195049634963","837.0195049634963","837.0195049634963"
"1672","836.7326199895812","836.7326199895812","836.7326199895812"
"1673","836.4450049143967","836.4450049143967","836.4450049143967"
"1674","836.1566613917565","836.1566613917565","836.1566613917565"
"1675","835.8675910351101","835.8675910351101","835.8675910351101"
"1676","835.5777955632446","835.5777955632446","835.5777955632446"
"1677","835.287276727224","835.287276727224","835.287276727224"
"1678","834.9960363102925","834.9960363102925","834.9960363102925"
"1679","834.7040761822747","834.7040761822747","834.7040761822747"
"1680","834.4113981903912","834.4113981903912","834.4113981903912"
"1681","834.1180042681882","834.1180042681882","834.1180042681882"
"1682","833.8238964171476","833.8238964171476","833.8238964171476"
"1683","833.5290766339971","833.5290766339971","833.5290766339971"
"1684","833.2335470012813","833.2335470012813","833.2335470012813"
"1685","832.937309669006","832.937309669006","832.937309669006"
"1686","832.6403667458998","832.6403667458998","832.6403667458998"
"1687","832.3427204441687","832.3427204441687","832.3427204441687"
"1688","832.0443730430536","832.0443730430536","832.0443730430536"
"1689","831.7453267802855","831.7453267802855","831.7453267802855"
"1690","831.445584014631","831.445584014631","831.445584014631"
"1691","831.1451471173173","831.1451471173173","831.1451471173173"
"1692","830.8440184900203","830.8440184900203","830.8440184900203"
"1693","830.5422005287451","830.5422005287451","830.5422005287451"
"1694","830.2396958038871","830.2396958038871","830.2396958038871"
"1695","829.9365067898103","829.9365067898103","829.9365067898103"
"1696","829.6326360269793","829.6326360269793","829.6326360269793"
"1697","829.3280861217647","829.3280861217647","829.3280861217647"
"1698","829.0228597642114","829.0228597642114","829.0228597642114"
"1699","828.71695958418","828.71695958418","828.71695958418"
"1700","828.410388312993","828.410388312993","828.410388312993"
"1701","828.1031486755533","828.1031486755533","828.1031486755533"
"1702","827.7952434978832","827.7952434978832","827.7952434978832"
"1703","827.4866755993713","827.4866755993713","827.4866755993713"
"1704","827.1774478285893","827.1774478285893","827.1774478285893"
"1705","826.8675630810951","826.8675630810951","826.8675630810951"
"1706","826.5570242456616","826.5570242456616","826.5570242456616"
"1707","826.2458342757661","826.2458342757661","826.2458342757661"
"1708","825.933996242972","825.933996242972","825.933996242972"
"1709","825.6215130867317","825.6215130867317","825.6215130867317"
"1710","825.3083879179875","825.3083879179875","825.3083879179875"
"1711","824.9946237334582","824.9946237334582","824.9946237334582"
"1712","824.6802237010183","824.6802237010183","824.6802237010183"
"1713","824.3651909277348","824.3651909277348","824.3651909277348"
"1714","824.0495286024","824.0495286024","824.0495286024"
"1715","823.7332398885892","823.7332398885892","823.7332398885892"
"1716","823.4163279780554","823.4163279780554","823.4163279780554"
"1717","823.0987961617005","823.0987961617005","823.0987961617005"
"1718","822.780647687263","822.780647687263","822.780647687263"
"1719","822.4618858481564","822.4618858481564","822.4618858481564"
"1720","822.1425139478722","822.1425139478722","822.1425139478722"
"1721","821.8225353176726","821.8225353176726","821.8225353176726"
"1722","821.5019532987981","821.5019532987981","821.5019532987981"
"1723","821.1807712247368","821.1807712247368","821.1807712247368"
"1724","820.8589925273952","820.8589925273952","820.8589925273952"
"1725","820.5366205953642","820.5366205953642","820.5366205953642"
"1726","820.2136588447277","820.2136588447277","820.2136588447277"
"1727","819.8901106836621","819.8901106836621","819.8901106836621"
"1728","819.5659795301096","819.5659795301096","819.5659795301096"
"1729","819.2412688999509","819.2412688999509","819.2412688999509"
"1730","818.9159822480519","818.9159822480519","818.9159822480519"
"1731","818.5901230917793","818.5901230917793","818.5901230917793"
"1732","818.2636948875521","818.2636948875521","818.2636948875521"
"1733","817.9367011454143","817.9367011454143","817.9367011454143"
"1734","817.6091453937016","817.6091453937016","817.6091453937016"
"1735","817.2810311789889","817.2810311789889","817.2810311789889"
"1736","816.9523619869764","816.9523619869764","816.9523619869764"
"1737","816.6231414006963","816.6231414006963","816.6231414006963"
"1738","816.293372915969","816.293372915969","816.293372915969"
"1739","815.9630601433504","815.9630601433504","815.9630601433504"
"1740","815.6322066149859","815.6322066149859","815.6322066149859"
"1741","815.3008158987071","815.3008158987071","815.3008158987071"
"1742","814.9688915891753","814.9688915891753","814.9688915891753"
"1743","814.6364372203111","814.6364372203111","814.6364372203111"
"1744","814.3034563791446","814.3034563791446","814.3034563791446"
"1745","813.9699526619667","813.9699526619667","813.9699526619667"
"1746","813.6359296306313","813.6359296306313","813.6359296306313"
"1747","813.3013908650292","813.3013908650292","813.3013908650292"
"1748","812.9663399892103","812.9663399892103","812.9663399892103"
"1749","812.6307805491857","812.6307805491857","812.6307805491857"
"1750","812.2947161264383","812.2947161264383","812.2947161264383"
"1751","811.9581503378204","811.9581503378204","811.9581503378204"
"1752","811.6210867658183","811.6210867658183","811.6210867658183"
"1753","811.2835289760492","811.2835289760492","811.2835289760492"
"1754","810.9454805868645","810.9454805868645","810.9454805868645"
"1755","810.6069451388576","810.6069451388576","810.6069451388576"
"1756","810.2679262774604","810.2679262774604","810.2679262774604"
"1757","809.928427561694","809.928427561694","809.928427561694"
"1758","809.588452533811","809.588452533811","809.588452533811"
"1759","809.2480048147117","809.2480048147117","809.2480048147117"
"1760","808.9070879477525","808.9070879477525","808.9070879477525"
"1761","808.5657055461855","808.5657055461855","808.5657055461855"
"1762","808.2238611544797","808.2238611544797","808.2238611544797"
"1763","807.8815583609671","807.8815583609671","807.8815583609671"
"1764","807.5388006939768","807.5388006939768","807.5388006939768"
"1765","807.1955917602488","807.1955917602488","807.1955917602488"
"1766","806.8519351065463","806.8519351065463","806.8519351065463"
"1767","806.5078343061301","806.5078343061301","806.5078343061301"
"1768","806.163292881053","806.163292881053","806.163292881053"
"1769","805.8183144057539","805.8183144057539","805.8183144057539"
"1770","805.4729024207505","805.4729024207505","805.4729024207505"
"1771","805.1270604671797","805.1270604671797","805.1270604671797"
"1772","804.7807920867955","804.7807920867955","804.7807920867955"
"1773","804.4341008047644","804.4341008047644","804.4341008047644"
"1774","804.0869901469057","804.0869901469057","804.0869901469057"
"1775","803.7394636482807","803.7394636482807","803.7394636482807"
"1776","803.3915248359934","803.3915248359934","803.3915248359934"
"1777","803.0431771863031","803.0431771863031","803.0431771863031"
"1778","802.6944242105383","802.6944242105383","802.6944242105383"
"1779","802.3452694464266","802.3452694464266","802.3452694464266"
"1780","801.9957163723449","801.9957163723449","801.9957163723449"
"1781","801.6457684845502","801.6457684845502","801.6457684845502"
"1782","801.2954292628983","801.2954292628983","801.2954292628983"
"1783","800.9447021879957","800.9447021879957","800.9447021879957"
"1784","800.593590724101","800.593590724101","800.593590724101"
"1785","800.2420983533443","800.2420983533443","800.2420983533443"
"1786","799.8902285159069","799.8902285159069","799.8902285159069"
"1787","799.5379846869433","799.5379846869433","799.5379846869433"
"1788","799.1853702997216","799.1853702997216","799.1853702997216"
"1789","798.8323887883619","798.8323887883619","798.8323887883619"
"1790","798.479043596354","798.479043596354","798.479043596354"
"1791","798.1253381680166","798.1253381680166","798.1253381680166"
"1792","797.7712758804126","797.7712758804126","797.7712758804126"
"1793","797.4168601796248","797.4168601796248","797.4168601796248"
"1794","797.0620944615528","797.0620944615528","797.0620944615528"
"1795","796.7069821230289","796.7069821230289","796.7069821230289"
"1796","796.3515265618157","796.3515265618157","796.3515265618157"
"1797","795.9957311596304","795.9957311596304","795.9957311596304"
"1798","795.6395993076345","795.6395993076345","795.6395993076345"
"1799","795.2831343470681","795.2831343470681","795.2831343470681"
"1800","794.9263396795296","794.9263396795296","794.9263396795296"
"1801","794.5692186228576","794.5692186228576","794.5692186228576"
"1802","794.2117745552339","794.2117745552339","794.2117745552339"
"1803","793.8540108219748","793.8540108219748","793.8540108219748"
"1804","793.4959307863443","793.4959307863443","793.4959307863443"
"1805","793.1375377619122","793.1375377619122","793.1375377619122"
"1806","792.7788350380252","792.7788350380252","792.7788350380252"
"1807","792.4198259811486","792.4198259811486","792.4198259811486"
"1808","792.0605138828242","792.0605138828242","792.0605138828242"
"1809","791.7009020694712","791.7009020694712","791.7009020694712"
"1810","791.3409938264591","791.3409938264591","791.3409938264591"
"1811","790.9807924908519","790.9807924908519","790.9807924908519"
"1812","790.6203013250201","790.6203013250201","790.6203013250201"
"1813","790.2595236261993","790.2595236261993","790.2595236261993"
"1814","789.8984626927653","789.8984626927653","789.8984626927653"
"1815","789.537121782219","789.537121782219","789.537121782219"
"1816","789.1755041784813","789.1755041784813","789.1755041784813"
"1817","788.8136131582481","788.8136131582481","788.8136131582481"
"1818","788.4514519910095","788.4514519910095","788.4514519910095"
"1819","788.08902393907","788.08902393907","788.08902393907"
"1820","787.7263322282403","787.7263322282403","787.7263322282403"
"1821","787.3633801400598","787.3633801400598","787.3633801400598"
"1822","787.0001709404977","787.0001709404977","787.0001709404977"
"1823","786.6367078674468","786.6367078674468","786.6367078674468"
"1824","786.2729941642449","786.2729941642449","786.2729941642449"
"1825","785.909033075481","785.909033075481","785.909033075481"
"1826","785.5448278344651","785.5448278344651","785.5448278344651"
"1827","785.1803816924732","785.1803816924732","785.1803816924732"
"1828","784.8156978769861","784.8156978769861","784.8156978769861"
"1829","784.4507796209367","784.4507796209367","784.4507796209367"
"1830","784.0856301793631","784.0856301793631","784.0856301793631"
"1831","783.7202527627154","783.7202527627154","783.7202527627154"
"1832","783.3546506035738","783.3546506035738","783.3546506035738"
"1833","782.9888269441078","782.9888269441078","782.9888269441078"
"1834","782.6227849986312","782.6227849986312","782.6227849986312"
"1835","782.2565279993876","782.2565279993876","782.2565279993876"
"1836","781.8900591757354","781.8900591757354","781.8900591757354"
"1837","781.5233817624579","781.5233817624579","781.5233817624579"
"1838","781.1564989624106","781.1564989624106","781.1564989624106"
"1839","780.7894140005112","780.7894140005112","780.7894140005112"
"1840","780.4221301195352","780.4221301195352","780.4221301195352"
"1841","780.0546505427905","780.0546505427905","780.0546505427905"
"1842","779.6869784741705","779.6869784741705","779.6869784741705"
"1843","779.3191171561301","779.3191171561301","779.3191171561301"
"1844","778.9510698034188","778.9510698034188","778.9510698034188"
"1845","778.5828396403518","778.5828396403518","778.5828396403518"
"1846","778.2144298966537","778.2144298966537","778.2144298966537"
"1847","777.8458438157004","777.8458438157004","777.8458438157004"
"1848","777.4770846214728","777.4770846214728","777.4770846214728"
"1849","777.1081555433532","777.1081555433532","777.1081555433532"
"1850","776.7390598078666","776.7390598078666","776.7390598078666"
"1851","776.3698006428087","776.3698006428087","776.3698006428087"
"1852","776.0003812978285","776.0003812978285","776.0003812978285"
"1853","775.6308049991037","775.6308049991037","775.6308049991037"
"1854","775.2610749864194","775.2610749864194","775.2610749864194"
"1855","774.891194513132","774.891194513132","774.891194513132"
"1856","774.5211668132646","774.5211668132646","774.5211668132646"
"1857","774.1509951344092","774.1509951344092","774.1509951344092"
"1858","773.7806827253781","773.7806827253781","773.7806827253781"
"1859","773.4102328362005","773.4102328362005","773.4102328362005"
"1860","773.0396487222189","773.0396487222189","773.0396487222189"
"1861","772.6689336399772","772.6689336399772","772.6689336399772"
"1862","772.2980908595039","772.2980908595039","772.2980908595039"
"1863","771.9271236438098","771.9271236438098","771.9271236438098"
"1864","771.5560352529982","771.5560352529982","771.5560352529982"
"1865","771.1848289688046","771.1848289688046","771.1848289688046"
"1866","770.8135080659333","770.8135080659333","770.8135080659333"
"1867","770.4420758120765","770.4420758120765","770.4420758120765"
"1868","770.0705355005894","770.0705355005894","770.0705355005894"
"1869","769.6988904177825","769.6988904177825","769.6988904177825"
"1870","769.3271438633295","769.3271438633295","769.3271438633295"
"1871","768.9552991339286","768.9552991339286","768.9552991339286"
"1872","768.5833595233111","768.5833595233111","768.5833595233111"
"1873","768.2113283507472","768.2113283507472","768.2113283507472"
"1874","767.8392089202882","767.8392089202882","767.8392089202882"
"1875","767.4670045492747","767.4670045492747","767.4670045492747"
"1876","767.0947185601717","767.0947185601717","767.0947185601717"
"1877","766.7223542886802","766.7223542886802","766.7223542886802"
"1878","766.3499150512193","766.3499150512193","766.3499150512193"
"1879","765.9774042017918","765.9774042017918","765.9774042017918"
"1880","765.6048250751","765.6048250751","765.6048250751"
"1881","765.232181027136","765.232181027136","765.232181027136"
"1882","764.8594754087883","764.8594754087883","764.8594754087883"
"1883","764.4867115820545","764.4867115820545","764.4867115820545"
"1884","764.1138929179874","764.1138929179874","764.1138929179874"
"1885","763.7410227926263","763.7410227926263","763.7410227926263"
"1886","763.3681045849615","763.3681045849615","763.3681045849615"
"1887","762.9951416769273","762.9951416769273","762.9951416769273"
"1888","762.6221374655101","762.6221374655101","762.6221374655101"
"1889","762.2490953566539","762.2490953566539","762.2490953566539"
"1890","761.8760187490982","761.8760187490982","761.8760187490982"
"1891","761.5029110565754","761.5029110565754","761.5029110565754"
"1892","761.1297756997105","761.1297756997105","761.1297756997105"
"1893","760.7566160999612","760.7566160999612","760.7566160999612"
"1894","760.3834357057842","760.3834357057842","760.3834357057842"
"1895","760.0102379442775","760.0102379442775","760.0102379442775"
"1896","759.6370262614543","759.6370262614543","759.6370262614543"
"1897","759.2638041161641","759.2638041161641","759.2638041161641"
"1898","758.8905749619796","758.8905749619796","758.8905749619796"
"1899","758.5173422672879","758.5173422672879","758.5173422672879"
"1900","758.1441095032112","758.1441095032112","758.1441095032112"
"1901","757.770880155634","757.770880155634","757.770880155634"
"1902","757.3976577011089","757.3976577011089","757.3976577011089"
"1903","757.0244456469516","757.0244456469516","757.0244456469516"
"1904","756.6512474790962","756.6512474790962","756.6512474790962"
"1905","756.2780667101853","756.2780667101853","756.2780667101853"
"1906","755.9049068634965","755.9049068634965","755.9049068634965"
"1907","755.5317714529222","755.5317714529222","755.5317714529222"
"1908","755.1586639989794","755.1586639989794","755.1586639989794"
"1909","754.7855880367822","754.7855880367822","754.7855880367822"
"1910","754.4125471140068","754.4125471140068","754.4125471140068"
"1911","754.0395447689124","754.0395447689124","754.0395447689124"
"1912","753.666584560277","753.666584560277","753.666584560277"
"1913","753.2936700454205","753.2936700454205","753.2936700454205"
"1914","752.9208047921605","752.9208047921605","752.9208047921605"
"1915","752.5479923728118","752.5479923728118","752.5479923728118"
"1916","752.1752363661649","752.1752363661649","752.1752363661649"
"1917","751.8025403634355","751.8025403634355","751.8025403634355"
"1918","751.4299079463658","751.4299079463658","751.4299079463658"
"1919","751.0573427210255","751.0573427210255","751.0573427210255"
"1920","750.6848482859752","750.6848482859752","750.6848482859752"
"1921","750.3124282561037","750.3124282561037","750.3124282561037"
"1922","749.9400862546498","749.9400862546498","749.9400862546498"
"1923","749.5678258953375","749.5678258953375","749.5678258953375"
"1924","749.1956508081612","749.1956508081612","749.1956508081612"
"1925","748.8235646294411","748.8235646294411","748.8235646294411"
"1926","748.451570997847","748.451570997847","748.451570997847"
"1927","748.0796735563715","748.0796735563715","748.0796735563715"
"1928","747.7078759582505","747.7078759582505","747.7078759582505"
"1929","747.3361818619961","747.3361818619961","747.3361818619961"
"1930","746.9645949234808","746.9645949234808","746.9645949234808"
"1931","746.5931188097653","746.5931188097653","746.5931188097653"
"1932","746.2217571911762","746.2217571911762","746.2217571911762"
"1933","745.8505137442557","745.8505137442557","745.8505137442557"
"1934","745.4793921606179","745.4793921606179","745.4793921606179"
"1935","745.108396125234","745.108396125234","745.108396125234"
"1936","744.7375293223589","744.7375293223589","744.7375293223589"
"1937","744.3667954473427","744.3667954473427","744.3667954473427"
"1938","743.9961981957816","743.9961981957816","743.9961981957816"
"1939","743.625741278265","743.625741278265","743.625741278265"
"1940","743.2554283997007","743.2554283997007","743.2554283997007"
"1941","742.8852632730801","742.8852632730801","742.8852632730801"
"1942","742.5152496125855","742.5152496125855","742.5152496125855"
"1943","742.145391132606","742.145391132606","742.145391132606"
"1944","741.7756915683307","741.7756915683307","741.7756915683307"
"1945","741.4061546325685","741.4061546325685","741.4061546325685"
"1946","741.036784052053","741.036784052053","741.036784052053"
"1947","740.667583567406","740.667583567406","740.667583567406"
"1948","740.2985569037434","740.2985569037434","740.2985569037434"
"1949","739.9297077990802","739.9297077990802","739.9297077990802"
"1950","739.5610399935443","739.5610399935443","739.5610399935443"
"1951","739.1925572205763","739.1925572205763","739.1925572205763"
"1952","738.8242632284326","738.8242632284326","738.8242632284326"
"1953","738.4561617625774","738.4561617625774","738.4561617625774"
"1954","738.0882565666649","738.0882565666649","738.0882565666649"
"1955","737.7205513844949","737.7205513844949","737.7205513844949"
"1956","737.35304996586","737.35304996586","737.35304996586"
"1957","736.985756059711","736.985756059711","736.985756059711"
"1958","736.6186734161066","736.6186734161066","736.6186734161066"
"1959","736.2518057803719","736.2518057803719","736.2518057803719"
"1960","735.8851569067272","735.8851569067272","735.8851569067272"
"1961","735.5187305417387","735.5187305417387","735.5187305417387"
"1962","735.1525304389135","735.1525304389135","735.1525304389135"
"1963","734.7865603518827","734.7865603518827","734.7865603518827"
"1964","734.4208240266369","734.4208240266369","734.4208240266369"
"1965","734.0553252083361","734.0553252083361","734.0553252083361"
"1966","733.6900676466453","733.6900676466453","733.6900676466453"
"1967","733.3250550860312","733.3250550860312","733.3250550860312"
"1968","732.9602912754623","732.9602912754623","732.9602912754623"
"1969","732.595779951938","732.595779951938","732.595779951938"
"1970","732.23152485697","732.23152485697","732.23152485697"
"1971","731.8675297351203","731.8675297351203","731.8675297351203"
"1972","731.5037983180422","731.5037983180422","731.5037983180422"
"1973","731.1403343428715","731.1403343428715","731.1403343428715"
"1974","730.7771415328979","730.7771415328979","730.7771415328979"
"1975","730.4142236202833","730.4142236202833","730.4142236202833"
"1976","730.0515843320507","730.0515843320507","730.0515843320507"
"1977","729.6892273900963","729.6892273900963","729.6892273900963"
"1978","729.3271565092759","729.3271565092759","729.3271565092759"
"1979","728.9653754051285","728.9653754051285","728.9653754051285"
"1980","728.6038877876161","728.6038877876161","728.6038877876161"
"1981","728.2426973611387","728.2426973611387","728.2426973611387"
"1982","727.8818078231042","727.8818078231042","727.8818078231042"
"1983","727.5212228716381","727.5212228716381","727.5212228716381"
"1984","727.160946194531","727.160946194531","727.160946194531"
"1985","726.8009814779083","726.8009814779083","726.8009814779083"
"1986","726.4413323990351","726.4413323990351","726.4413323990351"
"1987","726.0820026325747","726.0820026325747","726.0820026325747"
"1988","725.7229958496362","725.7229958496362","725.7229958496362"
"1989","725.3643157053233","725.3643157053233","725.3643157053233"
"1990","725.0059658622454","725.0059658622454","725.0059658622454"
"1991","724.6479499598584","724.6479499598584","724.6479499598584"
"1992","724.2902716470614","724.2902716470614","724.2902716470614"
"1993","723.9329345520425","723.9329345520425","723.9329345520425"
"1994","723.5759423062317","723.5759423062317","723.5759423062317"
"1995","723.2192985237481","723.2192985237481","723.2192985237481"
"1996","722.863006824843","722.863006824843","722.863006824843"
"1997","722.507070805814","722.507070805814","722.507070805814"
"1998","722.1514940662584","722.1514940662584","722.1514940662584"
"1999","721.7962801899909","721.7962801899909","721.7962801899909"
"2000","721.4414327627178","721.4414327627178","721.4414327627178"
"2001","721.0869553505956","721.0869553505956","721.0869553505956"
"2002","720.7328515136115","720.7328515136115","720.7328515136115"
"2003","720.379124804171","720.379124804171","720.379124804171"
"2004","720.0257787647388","720.0257787647388","720.0257787647388"
"2005","719.6728169316664","719.6728169316664","719.6728169316664"
"2006","719.3202428266545","719.3202428266545","719.3202428266545"
"2007","718.9680599605892","718.9680599605892","718.9680599605892"
"2008","718.6162718368915","718.6162718368915","718.6162718368915"
"2009","718.2648819548572","718.2648819548572","718.2648819548572"
"2010","717.9138937873781","717.9138937873781","717.9138937873781"
"2011","717.56331081324","717.56331081324","717.56331081324"
"2012","717.2131364929455","717.2131364929455","717.2131364929455"
"2013","716.8633742810714","716.8633742810714","716.8633742810714"
"2014","716.5140276120849","716.5140276120849","716.5140276120849"
"2015","716.165099917896","716.165099917896","716.165099917896"
"2016","715.8165946141526","715.8165946141526","715.8165946141526"
"2017","715.4685151092594","715.4685151092594","715.4685151092594"
"2018","715.1208647940049","715.1208647940049","715.1208647940049"
"2019","714.7736470529346","714.7736470529346","714.7736470529346"
"2020","714.426865258705","714.426865258705","714.426865258705"
"2021","714.0805227673959","714.0805227673959","714.0805227673959"
"2022","713.7346229237371","713.7346229237371","713.7346229237371"
"2023","713.3891690597229","713.3891690597229","713.3891690597229"
"2024","713.044164500766","713.044164500766","713.044164500766"
"2025","712.6996125567697","712.6996125567697","712.6996125567697"
"2026","712.3555165226372","712.3555165226372","712.3555165226372"
"2027","712.0118796844215","712.0118796844215","712.0118796844215"
"2028","711.6687053071267","711.6687053071267","711.6687053071267"
"2029","711.32599665731","711.32599665731","711.32599665731"
"2030","710.9837569795997","710.9837569795997","710.9837569795997"
"2031","710.6419895042582","710.6419895042582","710.6419895042582"
"2032","710.3006974486251","710.3006974486251","710.3006974486251"
"2033","709.9598840218375","709.9598840218375","709.9598840218375"
"2034","709.6195524126655","709.6195524126655","709.6195524126655"
"2035","709.2797058026774","709.2797058026774","709.2797058026774"
"2036","708.9403473606397","708.9403473606397","708.9403473606397"
"2037","708.6014802388047","708.6014802388047","708.6014802388047"
"2038","708.2631075682738","708.2631075682738","708.2631075682738"
"2039","707.9252324768138","707.9252324768138","707.9252324768138"
"2040","707.5878580795203","707.5878580795203","707.5878580795203"
"2041","707.2509874695075","707.2509874695075","707.2509874695075"
"2042","706.9146237413028","706.9146237413028","706.9146237413028"
"2043","706.5787699535166","706.5787699535166","706.5787699535166"
"2044","706.2434291662387","706.2434291662387","706.2434291662387"
"2045","705.9086044261181","705.9086044261181","705.9086044261181"
"2046","705.5742987542833","705.5742987542833","705.5742987542833"
"2047","705.24051517155","705.24051517155","705.24051517155"
"2048","704.9072566798046","704.9072566798046","704.9072566798046"
"2049","704.57452626112","704.57452626112","704.57452626112"
"2050","704.2423268889634","704.2423268889634","704.2423268889634"
"2051","703.9106615217105","703.9106615217105","703.9106615217105"
"2052","703.5795331026827","703.5795331026827","703.5795331026827"
"2053","703.248944565755","703.248944565755","703.248944565755"
"2054","702.9188988270257","702.9188988270257","702.9188988270257"
"2055","702.5893987913537","702.5893987913537","702.5893987913537"
"2056","702.2604473431129","702.2604473431129","702.2604473431129"
"2057","701.932047358291","701.932047358291","701.932047358291"
"2058","701.6042016933932","701.6042016933932","701.6042016933932"
"2059","701.2769131947485","701.2769131947485","701.2769131947485"
"2060","700.9501846929821","700.9501846929821","700.9501846929821"
"2061","700.6240190076778","700.6240190076778","700.6240190076778"
"2062","700.2984189455563","700.2984189455563","700.2984189455563"
"2063","699.9733872995816","699.9733872995816","699.9733872995816"
"2064","699.6489268379115","699.6489268379115","699.6489268379115"
"2065","699.3250403251902","699.3250403251902","699.3250403251902"
"2066","699.001730505948","699.001730505948","699.001730505948"
"2067","698.679000115717","698.679000115717","698.679000115717"
"2068","698.356851878288","698.356851878288","698.356851878288"
"2069","698.0352884937596","698.0352884937596","698.0352884937596"
"2070","697.7143126496478","697.7143126496478","697.7143126496478"
"2071","697.3939270319622","697.3939270319622","697.3939270319622"
"2072","697.0741342976075","697.0741342976075","697.0741342976075"
"2073","696.7549370965247","696.7549370965247","696.7549370965247"
"2074","696.4363380643543","696.4363380643543","696.4363380643543"
"2075","696.1183398224713","696.1183398224713","696.1183398224713"
"2076","695.8009449816919","695.8009449816919","695.8009449816919"
"2077","695.484156133121","695.484156133121","695.484156133121"
"2078","695.1679758537038","695.1679758537038","695.1679758537038"
"2079","694.8524067172635","694.8524067172635","694.8524067172635"
"2080","694.5374512688462","694.5374512688462","694.5374512688462"
"2081","694.2231120467757","694.2231120467757","694.2231120467757"
"2082","693.9093915753448","693.9093915753448","693.9093915753448"
"2083","693.5962923630184","693.5962923630184","693.5962923630184"
"2084","693.2838169171083","693.2838169171083","693.2838169171083"
"2085","692.9719677072014","692.9719677072014","692.9719677072014"
"2086","692.6607472127741","692.6607472127741","692.6607472127741"
"2087","692.3501578774946","692.3501578774946","692.3501578774946"
"2088","692.0402021476559","692.0402021476559","692.0402021476559"
"2089","691.7308824447923","691.7308824447923","691.7308824447923"
"2090","691.42220118763","691.42220118763","691.42220118763"
"2091","691.1141607738589","691.1141607738589","691.1141607738589"
"2092","690.8067635892967","690.8067635892967","690.8067635892967"
"2093","690.5000120060946","690.5000120060946","690.5000120060946"
"2094","690.193908379129","690.193908379129","690.193908379129"
"2095","689.888455067882","689.888455067882","689.888455067882"
"2096","689.5836545710456","689.5836545710456","689.5836545710456"
"2097","689.2795083697803","689.2795083697803","689.2795083697803"
"2098","688.9760181078062","688.9760181078062","688.9760181078062"
"2099","688.6731857109069","688.6731857109069","688.6731857109069"
"2100","688.3710133317876","688.3710133317876","688.3710133317876"
"2101","688.069503335018","688.069503335018","688.069503335018"
"2102","687.7686577414648","687.7686577414648","687.7686577414648"
"2103","687.4684766082254","687.4684766082254","687.4684766082254"
"2104","687.1689602858661","687.1689602858661","687.1689602858661"
"2105","686.8701102418888","686.8701102418888","686.8701102418888"
"2106","686.5719290001446","686.5719290001446","686.5719290001446"
"2107","686.2744199519364","686.2744199519364","686.2744199519364"
"2108","685.9775870880733","685.9775870880733","685.9775870880733"
"2109","685.6814347714608","685.6814347714608","685.6814347714608"
"2110","685.3859675591276","685.3859675591276","685.3859675591276"
"2111","685.0911900229524","685.0911900229524","685.0911900229524"
"2112","684.7971066070064","684.7971066070064","684.7971066070064"
"2113","684.5037215701113","684.5037215701113","684.5037215701113"
"2114","684.2110389249543","684.2110389249543","684.2110389249543"
"2115","683.9190624134301","683.9190624134301","683.9190624134301"
"2116","683.6277954604302","683.6277954604302","683.6277954604302"
"2117","683.3372412250219","683.3372412250219","683.3372412250219"
"2118","683.0474025686713","683.0474025686713","683.0474025686713"
"2119","682.7582821099263","682.7582821099263","682.7582821099263"
"2120","682.4698821926162","682.4698821926162","682.4698821926162"
"2121","682.1822049512153","682.1822049512153","682.1822049512153"
"2122","681.8952523221175","681.8952523221175","681.8952523221175"
"2123","681.6090260333261","681.6090260333261","681.6090260333261"
"2124","681.3235276480283","681.3235276480283","681.3235276480283"
"2125","681.0387585972799","681.0387585972799","681.0387585972799"
"2126","680.7547201659684","680.7547201659684","680.7547201659684"
"2127","680.4714135325942","680.4714135325942","680.4714135325942"
"2128","680.188839748019","680.188839748019","680.188839748019"
"2129","679.9069998145665","679.9069998145665","679.9069998145665"
"2130","679.6258946360138","679.6258946360138","679.6258946360138"
"2131","679.3455250607648","679.3455250607648","679.3455250607648"
"2132","679.0658918962869","679.0658918962869","679.0658918962869"
"2133","678.7869959056322","678.7869959056322","678.7869959056322"
"2134","678.5088378361294","678.5088378361294","678.5088378361294"
"2135","678.2314184051328","678.2314184051328","678.2314184051328"
"2136","677.9547383179439","677.9547383179439","677.9547383179439"
"2137","677.6787983177977","677.6787983177977","677.6787983177977"
"2138","677.4035991429726","677.4035991429726","677.4035991429726"
"2139","677.1291415410622","677.1291415410622","677.1291415410622"
"2140","676.8554263045887","676.8554263045887","676.8554263045887"
"2141","676.582454213909","676.582454213909","676.582454213909"
"2142","676.3102261440474","676.3102261440474","676.3102261440474"
"2143","676.0387429506031","676.0387429506031","676.0387429506031"
"2144","675.7680055729437","675.7680055729437","675.7680055729437"
"2145","675.4980149842376","675.4980149842376","675.4980149842376"
"2146","675.2287721984821","675.2287721984821","675.2287721984821"
"2147","674.9602782633052","674.9602782633052","674.9602782633052"
"2148","674.6925343202403","674.6925343202403","674.6925343202403"
"2149","674.4255415122454","674.4255415122454","674.4255415122454"
"2150","674.1593010723731","674.1593010723731","674.1593010723731"
"2151","673.8938145327303","673.8938145327303","673.8938145327303"
"2152","673.629087458751","673.629087458751","673.629087458751"
"2153","673.3651196533813","673.3651196533813","673.3651196533813"
"2154","673.1019099144814","673.1019099144814","673.1019099144814"
"2155","672.8394568935175","672.8394568935175","672.8394568935175"
"2156","672.5777596830493","672.5777596830493","672.5777596830493"
"2157","672.3168180419739","672.3168180419739","672.3168180419739"
"2158","672.0566324929277","672.0566324929277","672.0566324929277"
"2159","671.7972042816657","671.7972042816657","671.7972042816657"
"2160","671.538535220046","671.538535220046","671.538535220046"
"2161","671.280627635317","671.280627635317","671.280627635317"
"2162","671.0234841960919","671.0234841960919","671.0234841960919"
"2163","670.7671078551498","670.7671078551498","670.7671078551498"
"2164","670.5115016761057","670.5115016761057","670.5115016761057"
"2165","670.256668822587","670.256668822587","670.256668822587"
"2166","670.0026124629437","670.0026124629437","670.0026124629437"
"2167","669.7493357315275","669.7493357315275","669.7493357315275"
"2168","669.4968416865601","669.4968416865601","669.4968416865601"
"2169","669.2451333067934","669.2451333067934","669.2451333067934"
"2170","668.9942134635781","668.9942134635781","668.9942134635781"
"2171","668.7440848965232","668.7440848965232","668.7440848965232"
"2172","668.4947502348646","668.4947502348646","668.4947502348646"
"2173","668.2462119766628","668.2462119766628","668.2462119766628"
"2174","667.998472517167","667.998472517167","667.998472517167"
"2175","667.7515340859399","667.7515340859399","667.7515340859399"
"2176","667.5053988103205","667.5053988103205","667.5053988103205"
"2177","667.2600686806292","667.2600686806292","667.2600686806292"
"2178","667.0155455644878","667.0155455644878","667.0155455644878"
"2179","666.7718311581042","666.7718311581042","666.7718311581042"
"2180","666.5289270706211","666.5289270706211","666.5289270706211"
"2181","666.2868347893494","666.2868347893494","666.2868347893494"
"2182","666.0455556241295","666.0455556241295","666.0455556241295"
"2183","665.8050908265095","665.8050908265095","665.8050908265095"
"2184","665.5654414921111","665.5654414921111","665.5654414921111"
"2185","665.326608588907","665.326608588907","665.326608588907"
"2186","665.0885930272831","665.0885930272831","665.0885930272831"
"2187","664.8513955555624","664.8513955555624","664.8513955555624"
"2188","664.6150168858471","664.6150168858471","664.6150168858471"
"2189","664.3794575477843","664.3794575477843","664.3794575477843"
"2190","664.1447180630898","664.1447180630898","664.1447180630898"
"2191","663.9107988759549","663.9107988759549","663.9107988759549"
"2192","663.6777003393073","663.6777003393073","663.6777003393073"
"2193","663.4454227567479","663.4454227567479","663.4454227567479"
"2194","663.2139663757115","663.2139663757115","663.2139663757115"
"2195","662.9833314153882","662.9833314153882","662.9833314153882"
"2196","662.7535180737334","662.7535180737334","662.7535180737334"
"2197","662.5245264997473","662.5245264997473","662.5245264997473"
"2198","662.2963568768537","662.2963568768537","662.2963568768537"
"2199","662.0690093395925","662.0690093395925","662.0690093395925"
"2200","661.8424840291917","661.8424840291917","661.8424840291917"
"2201","661.6167811074113","661.6167811074113","661.6167811074113"
"2202","661.3919007842019","661.3919007842019","661.3919007842019"
"2203","661.1678432691334","661.1678432691334","661.1678432691334"
"2204","660.9446088129159","660.9446088129159","660.9446088129159"
"2205","660.7221977073067","660.7221977073067","660.7221977073067"
"2206","660.5006102297065","660.5006102297065","660.5006102297065"
"2207","660.2798468021379","660.2798468021379","660.2798468021379"
"2208","660.0599078389517","660.0599078389517","660.0599078389517"
"2209","659.84079380208","659.84079380208","659.84079380208"
"2210","659.6225052285334","659.6225052285334","659.6225052285334"
"2211","659.4050427233332","659.4050427233332","659.4050427233332"
"2212","659.1884069179874","659.1884069179874","659.1884069179874"
"2213","658.9725985393507","658.9725985393507","658.9725985393507"
"2214","658.7576183542978","658.7576183542978","658.7576183542978"
"2215","658.5434675690068","658.5434675690068","658.5434675690068"
"2216","658.3301490668406","658.3301490668406","658.3301490668406"
"2217","658.1176639785627","658.1176639785627","658.1176639785627"
"2218","657.9060121470068","657.9060121470068","657.9060121470068"
"2219","657.6951929341564","657.6951929341564","657.6951929341564"
"2220","657.4852055451289","657.4852055451289","657.4852055451289"
"2221","657.2760494680257","657.2760494680257","657.2760494680257"
"2222","657.0677245282073","657.0677245282073","657.0677245282073"
"2223","656.8602310041728","656.8602310041728","656.8602310041728"
"2224","656.653569633398","656.653569633398","656.653569633398"
"2225","656.447741494774","656.447741494774","656.447741494774"
"2226","656.2427481106164","656.2427481106164","656.2427481106164"
"2227","656.0385912265125","656.0385912265125","656.0385912265125"
"2228","655.8352728998141","655.8352728998141","655.8352728998141"
"2229","655.632795327875","655.632795327875","655.632795327875"
"2230","655.4311607930222","655.4311607930222","655.4311607930222"
"2231","655.2303716897109","655.2303716897109","655.2303716897109"
"2232","655.0304304559402","655.0304304559402","655.0304304559402"
"2233","654.8313394775321","654.8313394775321","654.8313394775321"
"2234","654.6331012316197","654.6331012316197","654.6331012316197"
"2235","654.4357180066526","654.4357180066526","654.4357180066526"
"2236","654.2391921279149","654.2391921279149","654.2391921279149"
"2237","654.0435258415364","654.0435258415364","654.0435258415364"
"2238","653.848721273779","653.848721273779","653.848721273779"
"2239","653.6547804381164","653.6547804381164","653.6547804381164"
"2240","653.4617052899571","653.4617052899571","653.4617052899571"
"2241","653.2694976451031","653.2694976451031","653.2694976451031"
"2242","653.0781591936671","653.0781591936671","653.0781591936671"
"2243","652.8876915479511","652.8876915479511","652.8876915479511"
"2244","652.6980960794968","652.6980960794968","652.6980960794968"
"2245","652.5093741030533","652.5093741030533","652.5093741030533"
"2246","652.3215267884235","652.3215267884235","652.3215267884235"
"2247","652.1345551404238","652.1345551404238","652.1345551404238"
"2248","651.9484600263893","651.9484600263893","651.9484600263893"
"2249","651.7632421629162","651.7632421629162","651.7632421629162"
"2250","651.5789021568686","651.5789021568686","651.5789021568686"
"2251","651.3954404717438","651.3954404717438","651.3954404717438"
"2252","651.2128574483085","651.2128574483085","651.2128574483085"
"2253","651.0311532574832","651.0311532574832","651.0311532574832"
"2254","650.850327981919","650.850327981919","650.850327981919"
"2255","650.6703816364841","650.6703816364841","650.6703816364841"
"2256","650.4913140670037","650.4913140670037","650.4913140670037"
"2257","650.3131250587576","650.3131250587576","650.3131250587576"
"2258","650.1358143095948","650.1358143095948","650.1358143095948"
"2259","649.9593814368793","649.9593814368793","649.9593814368793"
"2260","649.7838259911649","649.7838259911649","649.7838259911649"
"2261","649.6091474900718","649.6091474900718","649.6091474900718"
"2262","649.4353453981308","649.4353453981308","649.4353453981308"
"2263","649.2624191942986","649.2624191942986","649.2624191942986"
"2264","649.0903682574001","649.0903682574001","649.0903682574001"
"2265","648.9191919942921","648.9191919942921","648.9191919942921"
"2266","648.7488898398013","648.7488898398013","648.7488898398013"
"2267","648.5794611490169","648.5794611490169","648.5794611490169"
"2268","648.4109053992129","648.4109053992129","648.4109053992129"
"2269","648.2432220551408","648.2432220551408","648.2432220551408"
"2270","648.0764105690567","648.0764105690567","648.0764105690567"
"2271","647.9104704479093","647.9104704479093","647.9104704479093"
"2272","647.745401306924","647.745401306924","647.745401306924"
"2273","647.5812027888433","647.5812027888433","647.5812027888433"
"2274","647.4178744699663","647.4178744699663","647.4178744699663"
"2275","647.2554161150548","647.2554161150548","647.2554161150548"
"2276","647.0938275562964","647.0938275562964","647.0938275562964"
"2277","646.9331085993803","646.9331085993803","646.9331085993803"
"2278","646.7732591574625","646.7732591574625","646.7732591574625"
"2279","646.614279250931","646.614279250931","646.614279250931"
"2280","646.4561688733797","646.4561688733797","646.4561688733797"
"2281","646.2989281253995","646.2989281253995","646.2989281253995"
"2282","646.1425571608738","646.1425571608738","646.1425571608738"
"2283","645.9870562002242","645.9870562002242","645.9870562002242"
"2284","645.8324254501306","645.8324254501306","645.8324254501306"
"2285","645.6786652370592","645.6786652370592","645.6786652370592"
"2286","645.5257758735617","645.5257758735617","645.5257758735617"
"2287","645.3737577116569","645.3737577116569","645.3737577116569"
"2288","645.2226111560783","645.2226111560783","645.2226111560783"
"2289","645.0723366375049","645.0723366375049","645.0723366375049"
"2290","644.9229345592228","644.9229345592228","644.9229345592228"
"2291","644.7744053770731","644.7744053770731","644.7744053770731"
"2292","644.6267495860293","644.6267495860293","644.6267495860293"
"2293","644.4799676269887","644.4799676269887","644.4799676269887"
"2294","644.3340599267827","644.3340599267827","644.3340599267827"
"2295","644.1890269247909","644.1890269247909","644.1890269247909"
"2296","644.0448690064842","644.0448690064842","644.0448690064842"
"2297","643.9015865699427","643.9015865699427","643.9015865699427"
"2298","643.7591799063595","643.7591799063595","643.7591799063595"
"2299","643.6176493329584","643.6176493329584","643.6176493329584"
"2300","643.4769951133609","643.4769951133609","643.4769951133609"
"2301","643.3372173914173","643.3372173914173","643.3372173914173"
"2302","643.1983163902356","643.1983163902356","643.1983163902356"
"2303","643.0602921338542","643.0602921338542","643.0602921338542"
"2304","642.9231446462699","642.9231446462699","642.9231446462699"
"2305","642.7868739249698","642.7868739249698","642.7868739249698"
"2306","642.651479795478","642.651479795478","642.651479795478"
"2307","642.5169620571762","642.5169620571762","642.5169620571762"
"2308","642.3833204701431","642.3833204701431","642.3833204701431"
"2309","642.2505546099177","642.2505546099177","642.2505546099177"
"2310","642.1186641188008","642.1186641188008","642.1186641188008"
"2311","641.9876484549167","641.9876484549167","641.9876484549167"
"2312","641.857507050939","641.857507050939","641.857507050939"
"2313","641.7282392350163","641.7282392350163","641.7282392350163"
"2314","641.5998443100927","641.5998443100927","641.5998443100927"
"2315","641.4723214485481","641.4723214485481","641.4723214485481"
"2316","641.3456697583349","641.3456697583349","641.3456697583349"
"2317","641.2198882699523","641.2198882699523","641.2198882699523"
"2318","641.0949759497727","641.0949759497727","641.0949759497727"
"2319","640.970931713334","640.970931713334","640.970931713334"
"2320","640.8477543991526","640.8477543991526","640.8477543991526"
"2321","640.7254428346024","640.7254428346024","640.7254428346024"
"2322","640.6039956388827","640.6039956388827","640.6039956388827"
"2323","640.4834115254896","640.4834115254896","640.4834115254896"
"2324","640.3636891051258","640.3636891051258","640.3636891051258"
"2325","640.2448269908832","640.2448269908832","640.2448269908832"
"2326","640.1268236539777","640.1268236539777","640.1268236539777"
"2327","640.0096775551428","640.0096775551428","640.0096775551428"
"2328","639.8933871315494","639.8933871315494","639.8933871315494"
"2329","639.7779507968555","639.7779507968555","639.7779507968555"
"2330","639.6633669150737","639.6633669150737","639.6633669150737"
"2331","639.5496337614171","639.5496337614171","639.5496337614171"
"2332","639.4367496925413","639.4367496925413","639.4367496925413"
"2333","639.3247129763917","639.3247129763917","639.3247129763917"
"2334","639.2135217923932","639.2135217923932","639.2135217923932"
"2335","639.1031744276005","639.1031744276005","639.1031744276005"
"2336","638.9936690022405","638.9936690022405","638.9936690022405"
"2337","638.8850036658617","638.8850036658617","638.8850036658617"
"2338","638.7771765842247","638.7771765842247","638.7771765842247"
"2339","638.6701859001417","638.6701859001417","638.6701859001417"
"2340","638.564029694418","638.564029694418","638.564029694418"
"2341","638.4587061032586","638.4587061032586","638.4587061032586"
"2342","638.3542131097507","638.3542131097507","638.3542131097507"
"2343","638.2505487525012","638.2505487525012","638.2505487525012"
"2344","638.1477110734623","638.1477110734623","638.1477110734623"
"2345","638.0456980528833","638.0456980528833","638.0456980528833"
"2346","637.9445075964386","637.9445075964386","637.9445075964386"
"2347","637.8441376783572","637.8441376783572","637.8441376783572"
"2348","637.7445862243507","637.7445862243507","637.7445862243507"
"2349","637.64585109873","637.64585109873","637.64585109873"
"2350","637.54793016944","637.54793016944","637.54793016944"
"2351","637.4508212172253","637.4508212172253","637.4508212172253"
"2352","637.3545220655122","637.3545220655122","637.3545220655122"
"2353","637.2590303858558","637.2590303858558","637.2590303858558"
"2354","637.1643439315178","637.1643439315178","637.1643439315178"
"2355","637.0704603689027","637.0704603689027","637.0704603689027"
"2356","636.9773773036368","636.9773773036368","636.9773773036368"
"2357","636.885092319524","636.885092319524","636.885092319524"
"2358","636.7936029656552","636.7936029656552","636.7936029656552"
"2359","636.7029067435506","636.7029067435506","636.7029067435506"
"2360","636.6130010684834","636.6130010684834","636.6130010684834"
"2361","636.5238833471841","636.5238833471841","636.5238833471841"
"2362","636.4355508874544","636.4355508874544","636.4355508874544"
"2363","636.3480009887422","636.3480009887422","636.3480009887422"
"2364","636.2612308518325","636.2612308518325","636.2612308518325"
"2365","636.1752376951407","636.1752376951407","636.1752376951407"
"2366","636.0900186128538","636.0900186128538","636.0900186128538"
"2367","636.0055706396295","636.0055706396295","636.0055706396295"
"2368","635.9218907893684","635.9218907893684","635.9218907893684"
"2369","635.8389759651214","635.8389759651214","635.8389759651214"
"2370","635.7568230880356","635.7568230880356","635.7568230880356"
"2371","635.675428904329","635.675428904329","635.675428904329"
"2372","635.5947901914252","635.5947901914252","635.5947901914252"
"2373","635.5149036936128","635.5149036936128","635.5149036936128"
"2374","635.4357660193191","635.4357660193191","635.4357660193191"
"2375","635.3573737056165","635.3573737056165","635.3573737056165"
"2376","635.2797232825662","635.2797232825662","635.2797232825662"
"2377","635.2028111833998","635.2028111833998","635.2028111833998"
"2378","635.1266337960342","635.1266337960342","635.1266337960342"
"2379","635.051187437522","635.051187437522","635.051187437522"
"2380","634.976468405469","634.976468405469","634.976468405469"
"2381","634.9024728755804","634.9024728755804","634.9024728755804"
"2382","634.8291969659493","634.8291969659493","634.8291969659493"
"2383","634.7566368011818","634.7566368011818","634.7566368011818"
"2384","634.6847883460405","634.6847883460405","634.6847883460405"
"2385","634.613647725536","634.613647725536","634.613647725536"
"2386","634.5432107387649","634.5432107387649","634.5432107387649"
"2387","634.4734733452149","634.4734733452149","634.4734733452149"
"2388","634.4044313323003","634.4044313323003","634.4044313323003"
"2389","634.3360804051035","634.3360804051035","634.3360804051035"
"2390","634.2684163141828","634.2684163141828","634.2684163141828"
"2391","634.2014346896206","634.2014346896206","634.2014346896206"
"2392","634.1351311943095","634.1351311943095","634.1351311943095"
"2393","634.0695013709135","634.0695013709135","634.0695013709135"
"2394","634.0045407313145","634.0045407313145","634.0045407313145"
"2395","633.9402447439394","633.9402447439394","633.9402447439394"
"2396","633.8766089102403","633.8766089102403","633.8766089102403"
"2397","633.8136285228268","633.8136285228268","633.8136285228268"
"2398","633.7512989203201","633.7512989203201","633.7512989203201"
"2399","633.689615398248","633.689615398248","633.689615398248"
"2400","633.6285732599756","633.6285732599756","633.6285732599756"
"2401","633.5681676388183","633.5681676388183","633.5681676388183"
"2402","633.5083937650911","633.5083937650911","633.5083937650911"
"2403","633.4492466739331","633.4492466739331","633.4492466739331"
"2404","633.3907215356331","633.3907215356331","633.3907215356331"
"2405","633.3328133509343","633.3328133509343","633.3328133509343"
"2406","633.2755171415664","633.2755171415664","633.2755171415664"
"2407","633.218827798121","633.218827798121","633.218827798121"
"2408","633.1627402830144","633.1627402830144","633.1627402830144"
"2409","633.1072495163723","633.1072495163723","633.1072495163723"
"2410","633.0523503634604","633.0523503634604","633.0523503634604"
"2411","632.9980375209258","632.9980375209258","632.9980375209258"
"2412","632.9443058080313","632.9443058080313","632.9443058080313"
"2413","632.8911499262053","632.8911499262053","632.8911499262053"
"2414","632.8385645603788","632.8385645603788","632.8385645603788"
"2415","632.7865443537567","632.7865443537567","632.7865443537567"
"2416","632.7350839331567","632.7350839331567","632.7350839331567"
"2417","632.6841778964223","632.6841778964223","632.6841778964223"
"2418","632.633820711556","632.633820711556","632.633820711556"
"2419","632.5840069061468","632.5840069061468","632.5840069061468"
"2420","632.5347309537979","632.5347309537979","632.5347309537979"
"2421","632.4859872238385","632.4859872238385","632.4859872238385"
"2422","632.437770094893","632.437770094893","632.437770094893"
"2423","632.3900739548623","632.3900739548623","632.3900739548623"
"2424","632.342893049889","632.342893049889","632.342893049889"
"2425","632.2962216607618","632.2962216607618","632.2962216607618"
"2426","632.2500540525471","632.2500540525471","632.2500540525471"
"2427","632.2043843489306","632.2043843489306","632.2043843489306"
"2428","632.1592067084032","632.1592067084032","632.1592067084032"
"2429","632.1145152488364","632.1145152488364","632.1145152488364"
"2430","632.0703039973521","632.0703039973521","632.0703039973521"
"2431","632.026567091283","632.026567091283","632.026567091283"
"2432","631.9832984267367","631.9832984267367","631.9832984267367"
"2433","631.9404920352318","631.9404920352318","631.9404920352318"
"2434","631.8981418327629","631.8981418327629","631.8981418327629"
"2435","631.8562416450926","631.8562416450926","631.8562416450926"
"2436","631.8147853582082","631.8147853582082","631.8147853582082"
"2437","631.7737668430932","631.7737668430932","631.7737668430932"
"2438","631.7331798806841","631.7331798806841","631.7331798806841"
"2439","631.6930181620551","631.6930181620551","631.6930181620551"
"2440","631.6532754386267","631.6532754386267","631.6532754386267"
"2441","631.613945422067","631.613945422067","631.613945422067"
"2442","631.5750217843728","631.5750217843728","631.5750217843728"
"2443","631.5364981080037","631.5364981080037","631.5364981080037"
"2444","631.4983680358449","631.4983680358449","631.4983680358449"
"2445","631.4606250964123","631.4606250964123","631.4606250964123"
"2446","631.4232627789146","631.4232627789146","631.4232627789146"
"2447","631.3862746579973","631.3862746579973","631.3862746579973"
"2448","631.349654194188","631.349654194188","631.349654194188"
"2449","631.3133949085156","631.3133949085156","631.3133949085156"
"2450","631.2774901582677","631.2774901582677","631.2774901582677"
"2451","631.2419333115681","631.2419333115681","631.2419333115681"
"2452","631.2067178468824","631.2067178468824","631.2067178468824"
"2453","631.1718370045892","631.1718370045892","631.1718370045892"
"2454","631.1372841852502","631.1372841852502","631.1372841852502"
"2455","631.1030526759181","631.1030526759181","631.1030526759181"
"2456","631.0691357745743","631.0691357745743","631.0691357745743"
"2457","631.035526715613","631.035526715613","631.035526715613"
"2458","631.0022187692549","631.0022187692549","631.0022187692549"
"2459","630.9692052166636","630.9692052166636","630.9692052166636"
"2460","630.9364792011172","630.9364792011172","630.9364792011172"
"2461","630.9040339018251","630.9040339018251","630.9040339018251"
"2462","630.8718625586351","630.8718625586351","630.8718625586351"
"2463","630.839958298516","630.839958298516","630.839958298516"
"2464","630.8083143091105","630.8083143091105","630.8083143091105"
"2465","630.7769236901091","630.7769236901091","630.7769236901091"
"2466","630.7457795276496","630.7457795276496","630.7457795276496"
"2467","630.7148749685366","630.7148749685366","630.7148749685366"
"2468","630.6842031212365","630.6842031212365","630.6842031212365"
"2469","630.653757031244","630.653757031244","630.653757031244"
"2470","630.6235297800125","630.6235297800125","630.6235297800125"
"2471","630.5935143861186","630.5935143861186","630.5935143861186"
"2472","630.5637039287923","630.5637039287923","630.5637039287923"
"2473","630.5340914737824","630.5340914737824","630.5340914737824"
"2474","630.5046700487235","630.5046700487235","630.5046700487235"
"2475","630.475432618562","630.475432618562","630.475432618562"
"2476","630.4463723074492","630.4463723074492","630.4463723074492"
"2477","630.4174821028507","630.4174821028507","630.4174821028507"
"2478","630.3887550281681","630.3887550281681","630.3887550281681"
"2479","630.3601841180556","630.3601841180556","630.3601841180556"
"2480","630.3317622953921","630.3317622953921","630.3317622953921"
"2481","630.3034826420086","630.3034826420086","630.3034826420086"
"2482","630.2753381033939","630.2753381033939","630.2753381033939"
"2483","630.2473217346818","630.2473217346818","630.2473217346818"
"2484","630.2194265285009","630.2194265285009","630.2194265285009"
"2485","630.1916454642029","630.1916454642029","630.1916454642029"
"2486","630.1639715078898","630.1639715078898","630.1639715078898"
"2487","630.1363977105673","630.1363977105673","630.1363977105673"
"2488","630.108917060843","630.108917060843","630.108917060843"
"2489","630.0815225831","630.0815225831","630.0815225831"
"2490","630.0542072149132","630.0542072149132","630.0542072149132"
"2491","630.026964027656","630.026964027656","630.026964027656"
"2492","629.9997861038191","629.9997861038191","629.9997861038191"
"2493","629.9726663656779","629.9726663656779","629.9726663656779"
"2494","629.9455978936329","629.9455978936329","629.9455978936329"
"2495","629.9185736569076","629.9185736569076","629.9185736569076"
"2496","629.8915867582054","629.8915867582054","629.8915867582054"
"2497","629.8646302379735","629.8646302379735","629.8646302379735"
"2498","629.8376971722223","629.8376971722223","629.8376971722223"
"2499","629.8107805747987","629.8107805747987","629.8107805747987"
"2500","629.7838735439359","629.7838735439359","629.7838735439359"
"2501","629.7569691645062","629.7569691645062","629.7569691645062"
"2502","629.7300605812029","629.7300605812029","629.7300605812029"
"2503","629.7031408765448","629.7031408765448","629.7031408765448"
"2504","629.6762031684619","629.6762031684619","629.6762031684619"
"2505","629.649240610225","629.649240610225","629.649240610225"
"2506","629.6222463660287","629.6222463660287","629.6222463660287"
"2507","629.5952135622979","629.5952135622979","629.5952135622979"
"2508","629.5681354337217","629.5681354337217","629.5681354337217"
"2509","629.5410051528203","629.5410051528203","629.5410051528203"
"2510","629.5138158786825","629.5138158786825","629.5138158786825"
"2511","629.4865608784804","629.4865608784804","629.4865608784804"
"2512","629.459233405815","629.459233405815","629.459233405815"
"2513","629.4318267492995","629.4318267492995","629.4318267492995"
"2514","629.4043341839528","629.4043341839528","629.4043341839528"
"2515","629.3767489954854","629.3767489954854","629.3767489954854"
"2516","629.3490645287765","629.3490645287765","629.3490645287765"
"2517","629.3212741635167","629.3212741635167","629.3212741635167"
"2518","629.2933712172197","629.2933712172197","629.2933712172197"
"2519","629.2653491391077","629.2653491391077","629.2653491391077"
"2520","629.2372013645861","629.2372013645861","629.2372013645861"
"2521","629.20892129107","629.20892129107","629.20892129107"
"2522","629.1805024232083","629.1805024232083","629.1805024232083"
"2523","629.1519382275795","629.1519382275795","629.1519382275795"
"2524","629.1232221811125","629.1232221811125","629.1232221811125"
"2525","629.0943478918794","629.0943478918794","629.0943478918794"
"2526","629.0653090022231","629.0653090022231","629.0653090022231"
"2527","629.0360990438281","629.0360990438281","629.0360990438281"
"2528","629.0067116310117","629.0067116310117","629.0067116310117"
"2529","628.9771404364365","628.9771404364365","628.9771404364365"
"2530","628.9473791909944","628.9473791909944","628.9473791909944"
"2531","628.9174216113762","628.9174216113762","628.9174216113762"
"2532","628.8872614482906","628.8872614482906","628.8872614482906"
"2533","628.8568924863977","628.8568924863977","628.8568924863977"
"2534","628.8263085201647","628.8263085201647","628.8263085201647"
"2535","628.7955034260494","628.7955034260494","628.7955034260494"
"2536","628.7644711142221","628.7644711142221","628.7644711142221"
"2537","628.7332054804027","628.7332054804027","628.7332054804027"
"2538","628.7017005020448","628.7017005020448","628.7017005020448"
"2539","628.6699501660864","628.6699501660864","628.6699501660864"
"2540","628.6379484929516","628.6379484929516","628.6379484929516"
"2541","628.6056895845054","628.6056895845054","628.6056895845054"
"2542","628.5731675038879","628.5731675038879","628.5731675038879"
"2543","628.5403764195412","628.5403764195412","628.5403764195412"
"2544","628.507310461108","628.507310461108","628.507310461108"
"2545","628.4739639352647","628.4739639352647","628.4739639352647"
"2546","628.4403310617747","628.4403310617747","628.4403310617747"
"2547","628.4064061173839","628.4064061173839","628.4064061173839"
"2548","628.3721834357087","628.3721834357087","628.3721834357087"
"2549","628.3376574310603","628.3376574310603","628.3376574310603"
"2550","628.3028225743599","628.3028225743599","628.3028225743599"
"2551","628.2676732256122","628.2676732256122","628.2676732256122"
"2552","628.2322039449164","628.2322039449164","628.2322039449164"
"2553","628.1964092769937","628.1964092769937","628.1964092769937"
"2554","628.1602837989942","628.1602837989942","628.1602837989942"
"2555","628.1238222398296","628.1238222398296","628.1238222398296"
"2556","628.0870191934382","628.0870191934382","628.0870191934382"
"2557","628.0498693576542","628.0498693576542","628.0498693576542"
"2558","628.0123675578551","628.0123675578551","628.0123675578551"
"2559","627.9745085798204","627.9745085798204","627.9745085798204"
"2560","627.9362872889711","627.9362872889711","627.9362872889711"
"2561","627.8976986540379","627.8976986540379","627.8976986540379"
"2562","627.8587376277893","627.8587376277893","627.8587376277893"
"2563","627.8193991946729","627.8193991946729","627.8193991946729"
"2564","627.7796784183437","627.7796784183437","627.7796784183437"
"2565","627.7395703701517","627.7395703701517","627.7395703701517"
"2566","627.6990702480114","627.6990702480114","627.6990702480114"
"2567","627.6581732573169","627.6581732573169","627.6581732573169"
"2568","627.6168745396527","627.6168745396527","627.6168745396527"
"2569","627.5751695291542","627.5751695291542","627.5751695291542"
"2570","627.5330534534017","627.5330534534017","627.5330534534017"
"2571","627.4905217609733","627.4905217609733","627.4905217609733"
"2572","627.4475699549653","627.4475699549653","627.4475699549653"
"2573","627.404193498038","627.404193498038","627.404193498038"
"2574","627.3603879310091","627.3603879310091","627.3603879310091"
"2575","627.3161488490076","627.3161488490076","627.3161488490076"
"2576","627.2714719487385","627.2714719487385","627.2714719487385"
"2577","627.2263529454211","627.2263529454211","627.2263529454211"
"2578","627.1807875609205","627.1807875609205","627.1807875609205"
"2579","627.1347716183627","627.1347716183627","627.1347716183627"
"2580","627.0883010064666","627.0883010064666","627.0883010064666"
"2581","627.041371679417","627.041371679417","627.041371679417"
"2582","626.9939795976642","626.9939795976642","626.9939795976642"
"2583","626.9461207751522","626.9461207751522","626.9461207751522"
"2584","626.8977912792157","626.8977912792157","626.8977912792157"
"2585","626.8489872658799","626.8489872658799","626.8489872658799"
"2586","626.7997049325032","626.7997049325032","626.7997049325032"
"2587","626.749940517697","626.749940517697","626.749940517697"
"2588","626.699690348396","626.699690348396","626.699690348396"
"2589","626.648950780773","626.648950780773","626.648950780773"
"2590","626.5977182237399","626.5977182237399","626.5977182237399"
"2591","626.5459891152973","626.5459891152973","626.5459891152973"
"2592","626.4937600166332","626.4937600166332","626.4937600166332"
"2593","626.4410275060029","626.4410275060029","626.4410275060029"
"2594","626.3877882492569","626.3877882492569","626.3877882492569"
"2595","626.3340389056276","626.3340389056276","626.3340389056276"
"2596","626.2797762922571","626.2797762922571","626.2797762922571"
"2597","626.2249971254689","626.2249971254689","626.2249971254689"
"2598","626.1696983497392","626.1696983497392","626.1696983497392"
"2599","626.1138768672947","626.1138768672947","626.1138768672947"
"2600","626.0575296907234","626.0575296907234","626.0575296907234"
"2601","626.0006538020202","626.0006538020202","626.0006538020202"
"2602","625.9432463050579","625.9432463050579","625.9432463050579"
"2603","625.8853043550357","625.8853043550357","625.8853043550357"
"2604","625.8268252052413","625.8268252052413","625.8268252052413"
"2605","625.7678060546258","625.7678060546258","625.7678060546258"
"2606","625.7082442586161","625.7082442586161","625.7082442586161"
"2607","625.6481372118","625.6481372118","625.6481372118"
"2608","625.5874823478506","625.5874823478506","625.5874823478506"
"2609","625.5262771745298","625.5262771745298","625.5262771745298"
"2610","625.4645192151053","625.4645192151053","625.4645192151053"
"2611","625.4022061134739","625.4022061134739","625.4022061134739"
"2612","625.3393354937808","625.3393354937808","625.3393354937808"
"2613","625.2759051472522","625.2759051472522","625.2759051472522"
"2614","625.2119128218119","625.2119128218119","625.2119128218119"
"2615","625.1473563621535","625.1473563621535","625.1473563621535"
"2616","625.0822336512484","625.0822336512484","625.0822336512484"
"2617","625.0165426918713","625.0165426918713","625.0165426918713"
"2618","624.9502814432374","624.9502814432374","624.9502814432374"
"2619","624.8834479958048","624.8834479958048","624.8834479958048"
"2620","624.8160404662331","624.8160404662331","624.8160404662331"
"2621","624.7480570671671","624.7480570671671","624.7480570671671"
"2622","624.6794960139775","624.6794960139775","624.6794960139775"
"2623","624.6103556061665","624.6103556061665","624.6103556061665"
"2624","624.5406341574535","624.5406341574535","624.5406341574535"
"2625","624.4703301003394","624.4703301003394","624.4703301003394"
"2626","624.3994419394134","624.3994419394134","624.3994419394134"
"2627","624.3279681583157","624.3279681583157","624.3279681583157"
"2628","624.2559073126422","624.2559073126422","624.2559073126422"
"2629","624.183258041411","624.183258041411","624.183258041411"
"2630","624.1100190785032","624.1100190785032","624.1100190785032"
"2631","624.0361890785603","624.0361890785603","624.0361890785603"
"2632","623.961766906895","623.961766906895","623.961766906895"
"2633","623.8867513841996","623.8867513841996","623.8867513841996"
"2634","623.8111413792825","623.8111413792825","623.8111413792825"
"2635","623.7349359247503","623.7349359247503","623.7349359247503"
"2636","623.6581339968126","623.6581339968126","623.6581339968126"
"2637","623.5807346657791","623.5807346657791","623.5807346657791"
"2638","623.5027370264968","623.5027370264968","623.5027370264968"
"2639","623.4241402907808","623.4241402907808","623.4241402907808"
"2640","623.3449436369743","623.3449436369743","623.3449436369743"
"2641","623.2651463255211","623.2651463255211","623.2651463255211"
"2642","623.1847477103564","623.1847477103564","623.1847477103564"
"2643","623.1037471694776","623.1037471694776","623.1037471694776"
"2644","623.022144139512","623.022144139512","623.022144139512"
"2645","622.9399381271389","622.9399381271389","622.9399381271389"
"2646","622.8571285706089","622.8571285706089","622.8571285706089"
"2647","622.7737151625657","622.7737151625657","622.7737151625657"
"2648","622.6896974924335","622.6896974924335","622.6896974924335"
"2649","622.6050752078366","622.6050752078366","622.6050752078366"
"2650","622.5198480720481","622.5198480720481","622.5198480720481"
"2651","622.4340158602056","622.4340158602056","622.4340158602056"
"2652","622.3475783822948","622.3475783822948","622.3475783822948"
"2653","622.2605355290789","622.2605355290789","622.2605355290789"
"2654","622.1728872259687","622.1728872259687","622.1728872259687"
"2655","622.0846334329575","622.0846334329575","622.0846334329575"
"2656","621.9957741560418","621.9957741560418","621.9957741560418"
"2657","621.9063094930602","621.9063094930602","621.9063094930602"
"2658","621.8162395302273","621.8162395302273","621.8162395302273"
"2659","621.7255643995188","621.7255643995188","621.7255643995188"
"2660","621.6342843359284","621.6342843359284","621.6342843359284"
"2661","621.5423995855608","621.5423995855608","621.5423995855608"
"2662","621.4499103826912","621.4499103826912","621.4499103826912"
"2663","621.356817110165","621.356817110165","621.356817110165"
"2664","621.263120138802","621.263120138802","621.263120138802"
"2665","621.1688198732063","621.1688198732063","621.1688198732063"
"2666","621.0739167173751","621.0739167173751","621.0739167173751"
"2667","620.978411223399","620.978411223399","620.978411223399"
"2668","620.8823039311069","620.8823039311069","620.8823039311069"
"2669","620.7855954252382","620.7855954252382","620.7855954252382"
"2670","620.6882863010823","620.6882863010823","620.6882863010823"
"2671","620.5903772444071","620.5903772444071","620.5903772444071"
"2672","620.4918689513718","620.4918689513718","620.4918689513718"
"2673","620.3927621513318","620.3927621513318","620.3927621513318"
"2674","620.2930576524113","620.2930576524113","620.2930576524113"
"2675","620.1927562387182","620.1927562387182","620.1927562387182"
"2676","620.0918587615879","620.0918587615879","620.0918587615879"
"2677","619.9903661394586","619.9903661394586","619.9903661394586"
"2678","619.8882792666142","619.8882792666142","619.8882792666142"
"2679","619.7855991157138","619.7855991157138","619.7855991157138"
"2680","619.6823266693484","619.6823266693484","619.6823266693484"
"2681","619.5784629541582","619.5784629541582","619.5784629541582"
"2682","619.474009052125","619.474009052125","619.474009052125"
"2683","619.3689660322476","619.3689660322476","619.3689660322476"
"2684","619.2633350642261","619.2633350642261","619.2633350642261"
"2685","619.1571172932952","619.1571172932952","619.1571172932952"
"2686","619.0503138970571","619.0503138970571","619.0503138970571"
"2687","618.9429260967748","618.9429260967748","618.9429260967748"
"2688","618.8349551686399","618.8349551686399","618.8349551686399"
"2689","618.7264024096356","618.7264024096356","618.7264024096356"
"2690","618.617269080796","618.617269080796","618.617269080796"
"2691","618.5075565773175","618.5075565773175","618.5075565773175"
"2692","618.397266246996","618.397266246996","618.397266246996"
"2693","618.2863995262497","618.2863995262497","618.2863995262497"
"2694","618.1749578493651","618.1749578493651","618.1749578493651"
"2695","618.0629426258613","618.0629426258613","618.0629426258613"
"2696","617.95035535369","617.95035535369","617.95035535369"
"2697","617.8371975285822","617.8371975285822","617.8371975285822"
"2698","617.723470723201","617.723470723201","617.723470723201"
"2699","617.6091764626684","617.6091764626684","617.6091764626684"
"2700","617.4943163489382","617.4943163489382","617.4943163489382"
"2701","617.3788919815927","617.3788919815927","617.3788919815927"
"2702","617.2629049917177","617.2629049917177","617.2629049917177"
"2703","617.1463570305586","617.1463570305586","617.1463570305586"
"2704","617.0292497469189","617.0292497469189","617.0292497469189"
"2705","616.9115848435536","616.9115848435536","616.9115848435536"
"2706","616.7933640996165","616.7933640996165","616.7933640996165"
"2707","616.6745891902088","616.6745891902088","616.6745891902088"
"2708","616.5552618668154","616.5552618668154","616.5552618668154"
"2709","616.4353839346409","616.4353839346409","616.4353839346409"
"2710","616.3149571737127","616.3149571737127","616.3149571737127"
"2711","616.1939834402027","616.1939834402027","616.1939834402027"
"2712","616.0724645200538","616.0724645200538","616.0724645200538"
"2713","615.9504022752883","615.9504022752883","615.9504022752883"
"2714","615.827798587666","615.827798587666","615.827798587666"
"2715","615.7046553137029","615.7046553137029","615.7046553137029"
"2716","615.5809743745742","615.5809743745742","615.5809743745742"
"2717","615.4567576886279","615.4567576886279","615.4567576886279"
"2718","615.3320071601661","615.3320071601661","615.3320071601661"
"2719","615.2067248028872","615.2067248028872","615.2067248028872"
"2720","615.0809125153736","615.0809125153736","615.0809125153736"
"2721","614.9545722831097","614.9545722831097","614.9545722831097"
"2722","614.8277060886629","614.8277060886629","614.8277060886629"
"2723","614.7003159340961","614.7003159340961","614.7003159340961"
"2724","614.5724038633298","614.5724038633298","614.5724038633298"
"2725","614.443971850115","614.443971850115","614.443971850115"
"2726","614.3150219884078","614.3150219884078","614.3150219884078"
"2727","614.1855562907863","614.1855562907863","614.1855562907863"
"2728","614.0555768227921","614.0555768227921","614.0555768227921"
"2729","613.9250856916549","613.9250856916549","613.9250856916549"
"2730","613.7940849344709","613.7940849344709","613.7940849344709"
"2731","613.6625766356207","613.6625766356207","613.6625766356207"
"2732","613.5305629210993","613.5305629210993","613.5305629210993"
"2733","613.3980459082103","613.3980459082103","613.3980459082103"
"2734","613.2650276832653","613.2650276832653","613.2650276832653"
"2735","613.131510374142","613.131510374142","613.131510374142"
"2736","612.9974961279083","612.9974961279083","612.9974961279083"
"2737","612.8629870717767","612.8629870717767","612.8629870717767"
"2738","612.7279853521367","612.7279853521367","612.7279853521367"
"2739","612.592493123382","612.592493123382","612.592493123382"
"2740","612.4565125590303","612.4565125590303","612.4565125590303"
"2741","612.3200458127337","612.3200458127337","612.3200458127337"
"2742","612.1830950683808","612.1830950683808","612.1830950683808"
"2743","612.0456624899942","612.0456624899942","612.0456624899942"
"2744","611.9077502495608","611.9077502495608","611.9077502495608"
"2745","611.7693605381302","611.7693605381302","611.7693605381302"
"2746","611.6304955380072","611.6304955380072","611.6304955380072"
"2747","611.4911574449778","611.4911574449778","611.4911574449778"
"2748","611.3513484682854","611.3513484682854","611.3513484682854"
"2749","611.211070791765","611.211070791765","611.211070791765"
"2750","611.0703266515426","611.0703266515426","611.0703266515426"
"2751","610.9291182305926","610.9291182305926","610.9291182305926"
"2752","610.7874477475159","610.7874477475159","610.7874477475159"
"2753","610.6453174232314","610.6453174232314","610.6453174232314"
"2754","610.5027294588178","610.5027294588178","610.5027294588178"
"2755","610.3596860853788","610.3596860853788","610.3596860853788"
"2756","610.2161895086425","610.2161895086425","610.2161895086425"
"2757","610.0722419643336","610.0722419643336","610.0722419643336"
"2758","609.9278456572825","609.9278456572825","609.9278456572825"
"2759","609.7830028278244","609.7830028278244","609.7830028278244"
"2760","609.6377156964685","609.6377156964685","609.6377156964685"
"2761","609.4919864805088","609.4919864805088","609.4919864805088"
"2762","609.3458174216418","609.3458174216418","609.3458174216418"
"2763","609.1992107307171","609.1992107307171","609.1992107307171"
"2764","609.0521686209048","609.0521686209048","609.0521686209048"
"2765","608.9046933463065","608.9046933463065","608.9046933463065"
"2766","608.7567871357073","608.7567871357073","608.7567871357073"
"2767","608.6084522091587","608.6084522091587","608.6084522091587"
"2768","608.459690789016","608.459690789016","608.459690789016"
"2769","608.3105051054424","608.3105051054424","608.3105051054424"
"2770","608.1608973853818","608.1608973853818","608.1608973853818"
"2771","608.0108698525645","608.0108698525645","608.0108698525645"
"2772","607.8604247275134","607.8604247275134","607.8604247275134"
"2773","607.7095642165481","607.7095642165481","607.7095642165481"
"2774","607.5582905448023","607.5582905448023","607.5582905448023"
"2775","607.4066059397005","607.4066059397005","607.4066059397005"
"2776","607.2545126254587","607.2545126254587","607.2545126254587"
"2777","607.1020128175974","607.1020128175974","607.1020128175974"
"2778","606.949108624124","606.949108624124","606.949108624124"
"2779","606.7958007229321","606.7958007229321","606.7958007229321"
"2780","606.6420943559569","606.6420943559569","606.6420943559569"
"2781","606.4879931066641","606.4879931066641","606.4879931066641"
"2782","606.3334994293831","606.3334994293831","606.3334994293831"
"2783","606.178615040478","606.178615040478","606.178615040478"
"2784","606.0233412484082","606.0233412484082","606.0233412484082"
"2785","605.8676791351991","605.8676791351991","605.8676791351991"
"2786","605.7116297648981","605.7116297648981","605.7116297648981"
"2787","605.5551942273914","605.5551942273914","605.5551942273914"
"2788","605.3983737313653","605.3983737313653","605.3983737313653"
"2789","605.2411696150315","605.2411696150315","605.2411696150315"
"2790","605.0835833513624","605.0835833513624","605.0835833513624"
"2791","604.9256165587802","604.9256165587802","604.9256165587802"
"2792","604.7672709517271","604.7672709517271","604.7672709517271"
"2793","604.6085484114903","604.6085484114903","604.6085484114903"
"2794","604.4494508767173","604.4494508767173","604.4494508767173"
"2795","604.2899803869716","604.2899803869716","604.2899803869716"
"2796","604.1301390716424","604.1301390716424","604.1301390716424"
"2797","603.9699291007021","603.9699291007021","603.9699291007021"
"2798","603.8093527173435","603.8093527173435","603.8093527173435"
"2799","603.6484122160504","603.6484122160504","603.6484122160504"
"2800","603.4871099261633","603.4871099261633","603.4871099261633"
"2801","603.3254482227085","603.3254482227085","603.3254482227085"
"2802","603.1634295208729","603.1634295208729","603.1634295208729"
"2803","603.0010562704907","603.0010562704907","603.0010562704907"
"2804","602.8383309342221","602.8383309342221","602.8383309342221"
"2805","602.6752559875305","602.6752559875305","602.6752559875305"
"2806","602.5118339730194","602.5118339730194","602.5118339730194"
"2807","602.3480674079342","602.3480674079342","602.3480674079342"
"2808","602.1839588439606","602.1839588439606","602.1839588439606"
"2809","602.019510834582","602.019510834582","602.019510834582"
"2810","601.8547259567897","601.8547259567897","601.8547259567897"
"2811","601.6896067676302","601.6896067676302","601.6896067676302"
"2812","601.52415585306","601.52415585306","601.52415585306"
"2813","601.3583757519808","601.3583757519808","601.3583757519808"
"2814","601.1922690538912","601.1922690538912","601.1922690538912"
"2815","601.0258382850074","601.0258382850074","601.0258382850074"
"2816","600.8590860058748","600.8590860058748","600.8590860058748"
"2817","600.6920147355014","600.6920147355014","600.6920147355014"
"2818","600.5246269622564","600.5246269622564","600.5246269622564"
"2819","600.3569251709796","600.3569251709796","600.3569251709796"
"2820","600.1889118240556","600.1889118240556","600.1889118240556"
"2821","600.0205893452331","600.0205893452331","600.0205893452331"
"2822","599.8519601494211","599.8519601494211","599.8519601494211"
"2823","599.6830266021803","599.6830266021803","599.6830266021803"
"2824","599.5137910630217","599.5137910630217","599.5137910630217"
"2825","599.3442558449207","599.3442558449207","599.3442558449207"
"2826","599.1744232386887","599.1744232386887","599.1744232386887"
"2827","599.0042954968259","599.0042954968259","599.0042954968259"
"2828","598.8338748524659","598.8338748524659","598.8338748524659"
"2829","598.6631635113233","598.6631635113233","598.6631635113233"
"2830","598.492163630182","598.492163630182","598.492163630182"
"2831","598.3208773627792","598.3208773627792","598.3208773627792"
"2832","598.1493068167231","598.1493068167231","598.1493068167231"
"2833","597.9774540831862","597.9774540831862","597.9774540831862"
"2834","597.805321236935","597.805321236935","597.805321236935"
"2835","597.6329103121468","597.6329103121468","597.6329103121468"
"2836","597.4602233455095","597.4602233455095","597.4602233455095"
"2837","597.2872623305157","597.2872623305157","597.2872623305157"
"2838","597.1140292685988","597.1140292685988","597.1140292685988"
"2839","596.9405261207635","596.9405261207635","596.9405261207635"
"2840","596.766754858681","596.766754858681","596.766754858681"
"2841","596.5927174405092","596.5927174405092","596.5927174405092"
"2842","596.4184158055497","596.4184158055497","596.4184158055497"
"2843","596.2438519091546","596.2438519091546","596.2438519091546"
"2844","596.0690276905187","596.0690276905187","596.0690276905187"
"2845","595.8939450861112","595.8939450861112","595.8939450861112"
"2846","595.7186060430796","595.7186060430796","595.7186060430796"
"2847","595.5430125138732","595.5430125138732","595.5430125138732"
"2848","595.3671664535559","595.3671664535559","595.3671664535559"
"2849","595.1910698331866","595.1910698331866","595.1910698331866"
"2850","595.0147246237345","595.0147246237345","595.0147246237345"
"2851","594.8381328228312","594.8381328228312","594.8381328228312"
"2852","594.6612964333294","594.6612964333294","594.6612964333294"
"2853","594.4842174873539","594.4842174873539","594.4842174873539"
"2854","594.3068980168545","594.3068980168545","594.3068980168545"
"2855","594.1293400856628","594.1293400856628","594.1293400856628"
"2856","593.9515446518367","593.9515446518367","593.9515446518367"
"2857","593.7735144633193","593.7735144633193","593.7735144633193"
"2858","593.5952542522814","593.5952542522814","593.5952542522814"
"2859","593.4167672797518","593.4167672797518","593.4167672797518"
"2860","593.2380558128584","593.2380558128584","593.2380558128584"
"2861","593.0591214704481","593.0591214704481","593.0591214704481"
"2862","592.8799655146837","592.8799655146837","592.8799655146837"
"2863","592.7005890701071","592.7005890701071","592.7005890701071"
"2864","592.5209932330599","592.5209932330599","592.5209932330599"
"2865","592.3411791888634","592.3411791888634","592.3411791888634"
"2866","592.1611482196457","592.1611482196457","592.1611482196457"
"2867","591.9809017892994","591.9809017892994","591.9809017892994"
"2868","591.8004414926385","591.8004414926385","591.8004414926385"
"2869","591.619769084412","591.619769084412","591.619769084412"
"2870","591.4388864497946","591.4388864497946","591.4388864497946"
"2871","591.2577956094716","591.2577956094716","591.2577956094716"
"2872","591.076498682226","591.076498682226","591.076498682226"
"2873","590.894997890077","590.894997890077","590.894997890077"
"2874","590.7132955395243","590.7132955395243","590.7132955395243"
"2875","590.5313940081378","590.5313940081378","590.5313940081378"
"2876","590.3492957497373","590.3492957497373","590.3492957497373"
"2877","590.1670032677508","590.1670032677508","590.1670032677508"
"2878","589.9845191124787","589.9845191124787","589.9845191124787"
"2879","589.8018459022045","589.8018459022045","589.8018459022045"
"2880","589.6189862767345","589.6189862767345","589.6189862767345"
"2881","589.4359429304506","589.4359429304506","589.4359429304506"
"2882","589.2527185857523","589.2527185857523","589.2527185857523"
"2883","589.0693159943314","589.0693159943314","589.0693159943314"
"2884","588.8857379291871","588.8857379291871","588.8857379291871"
"2885","588.7019871938419","588.7019871938419","588.7019871938419"
"2886","588.5180666051111","588.5180666051111","588.5180666051111"
"2887","588.3339789930803","588.3339789930803","588.3339789930803"
"2888","588.1497271931596","588.1497271931596","588.1497271931596"
"2889","587.9653140513542","587.9653140513542","587.9653140513542"
"2890","587.7807424202875","587.7807424202875","587.7807424202875"
"2891","587.5960151380852","587.5960151380852","587.5960151380852"
"2892","587.4111350402674","587.4111350402674","587.4111350402674"
"2893","587.226104961071","587.226104961071","587.226104961071"
"2894","587.0409277189581","587.0409277189581","587.0409277189581"
"2895","586.855606119277","586.855606119277","586.855606119277"
"2896","586.6701429411177","586.6701429411177","586.6701429411177"
"2897","586.4845409584176","586.4845409584176","586.4845409584176"
"2898","586.2988029202331","586.2988029202331","586.2988029202331"
"2899","586.1129315520976","586.1129315520976","586.1129315520976"
"2900","585.9269295534319","585.9269295534319","585.9269295534319"
"2901","585.7407996041621","585.7407996041621","585.7407996041621"
"2902","585.5545443568687","585.5545443568687","585.5545443568687"
"2903","585.3681664420882","585.3681664420882","585.3681664420882"
"2904","585.1816684683506","585.1816684683506","585.1816684683506"
"2905","584.9950530143418","584.9950530143418","584.9950530143418"
"2906","584.8083226460135","584.8083226460135","584.8083226460135"
"2907","584.6214798969285","584.6214798969285","584.6214798969285"
"2908","584.4345272879865","584.4345272879865","584.4345272879865"
"2909","584.2474673182694","584.2474673182694","584.2474673182694"
"2910","584.0603024677","584.0603024677","584.0603024677"
"2911","583.8730352429243","583.8730352429243","583.8730352429243"
"2912","583.6856705684904","583.6856705684904","583.6856705684904"
"2913","583.49821109091","583.49821109091","583.49821109091"
"2914","583.3106586992843","583.3106586992843","583.3106586992843"
"2915","583.1230148170221","583.1230148170221","583.1230148170221"
"2916","582.9352806158005","582.9352806158005","582.9352806158005"
"2917","582.7474571859453","582.7474571859453","582.7474571859453"
"2918","582.5595456489598","582.5595456489598","582.5595456489598"
"2919","582.3715472371612","582.3715472371612","582.3715472371612"
"2920","582.1834633313644","582.1834633313644","582.1834633313644"
"2921","581.9952955350414","581.9952955350414","581.9952955350414"
"2922","581.8070458468616","581.8070458468616","581.8070458468616"
"2923","581.618716541948","581.618716541948","581.618716541948"
"2924","581.4303097762411","581.4303097762411","581.4303097762411"
"2925","581.2418276720967","581.2418276720967","581.2418276720967"
"2926","581.0532723613514","581.0532723613514","581.0532723613514"
"2927","580.8646460335112","580.8646460335112","580.8646460335112"
"2928","580.6759509499793","580.6759509499793","580.6759509499793"
"2929","580.4871894810389","580.4871894810389","580.4871894810389"
"2930","580.2983641017628","580.2983641017628","580.2983641017628"
"2931","580.1094774028941","580.1094774028941","580.1094774028941"
"2932","579.9205320730903","579.9205320730903","579.9205320730903"
"2933","579.7315308948562","579.7315308948562","579.7315308948562"
"2934","579.5424767476331","579.5424767476331","579.5424767476331"
"2935","579.3533725816484","579.3533725816484","579.3533725816484"
"2936","579.1642214158462","579.1642214158462","579.1642214158462"
"2937","578.9750263228395","578.9750263228395","578.9750263228395"
"2938","578.7857904294675","578.7857904294675","578.7857904294675"
"2939","578.5965168920505","578.5965168920505","578.5965168920505"
"2940","578.4072088989342","578.4072088989342","578.4072088989342"
"2941","578.2178696587653","578.2178696587653","578.2178696587653"
"2942","578.0285024036975","578.0285024036975","578.0285024036975"
"2943","577.8391103621411","577.8391103621411","577.8391103621411"
"2944","577.6496967756082","577.6496967756082","577.6496967756082"
"2945","577.4602648805618","577.4602648805618","577.4602648805618"
"2946","577.2708179051892","577.2708179051892","577.2708179051892"
"2947","577.0813590681214","577.0813590681214","577.0813590681214"
"2948","576.8918915790961","576.8918915790961","576.8918915790961"
"2949","576.7024186247487","576.7024186247487","576.7024186247487"
"2950","576.5129433783464","576.5129433783464","576.5129433783464"
"2951","576.3234689875347","576.3234689875347","576.3234689875347"
"2952","576.1339985776101","576.1339985776101","576.1339985776101"
"2953","575.9445352509124","575.9445352509124","575.9445352509124"
"2954","575.7550820829905","575.7550820829905","575.7550820829905"
"2955","575.5656421200671","575.5656421200671","575.5656421200671"
"2956","575.3762183848934","575.3762183848934","575.3762183848934"
"2957","575.1868138742093","575.1868138742093","575.1868138742093"
"2958","574.9974315597545","574.9974315597545","574.9974315597545"
"2959","574.808074390244","574.808074390244","574.808074390244"
"2960","574.6187452762687","574.6187452762687","574.6187452762687"
"2961","574.4294471190157","574.4294471190157","574.4294471190157"
"2962","574.2401827890409","574.2401827890409","574.2401827890409"
"2963","574.0509551404782","574.0509551404782","574.0509551404782"
"2964","573.8617670030258","573.8617670030258","573.8617670030258"
"2965","573.6726211903472","573.6726211903472","573.6726211903472"
"2966","573.4835204994556","573.4835204994556","573.4835204994556"
"2967","573.2944677094567","573.2944677094567","573.2944677094567"
"2968","573.1054655947484","573.1054655947484","573.1054655947484"
"2969","572.916516907689","572.916516907689","572.916516907689"
"2970","572.7276243978944","572.7276243978944","572.7276243978944"
"2971","572.5387908087125","572.5387908087125","572.5387908087125"
"2972","572.3500188698564","572.3500188698564","572.3500188698564"
"2973","572.1613113080086","572.1613113080086","572.1613113080086"
"2974","571.9726708542","571.9726708542","571.9726708542"
"2975","571.7841002309837","571.7841002309837","571.7841002309837"
"2976","571.595602157575","571.595602157575","571.595602157575"
"2977","571.4071793581834","571.4071793581834","571.4071793581834"
"2978","571.2188345568819","571.2188345568819","571.2188345568819"
"2979","571.0305704827277","571.0305704827277","571.0305704827277"
"2980","570.8423898607963","570.8423898607963","570.8423898607963"
"2981","570.6542954294575","570.6542954294575","570.6542954294575"
"2982","570.4662899262867","570.4662899262867","570.4662899262867"
"2983","570.2783760874265","570.2783760874265","570.2783760874265"
"2984","570.0905566661203","570.0905566661203","570.0905566661203"
"2985","569.9028344084095","569.9028344084095","569.9028344084095"
"2986","569.715212072303","569.715212072303","569.715212072303"
"2987","569.5276924169049","569.5276924169049","569.5276924169049"
"2988","569.3402782113468","569.3402782113468","569.3402782113468"
"2989","569.1529722223315","569.1529722223315","569.1529722223315"
"2990","568.9657772237026","568.9657772237026","568.9657772237026"
"2991","568.7786959926076","568.7786959926076","568.7786959926076"
"2992","568.5917313085366","568.5917313085366","568.5917313085366"
"2993","568.404885953","568.404885953","568.404885953"
"2994","568.218162713027","568.218162713027","568.218162713027"
"2995","568.0315643725631","568.0315643725631","568.0315643725631"
"2996","567.8450937217024","567.8450937217024","567.8450937217024"
"2997","567.6587535449074","567.6587535449074","567.6587535449074"
"2998","567.4725466296053","567.4725466296053","567.4725466296053"
"2999","567.2864757636389","567.2864757636389","567.2864757636389"
"3000","567.1005437311353","567.1005437311353","567.1005437311353"
"3001","566.9147533128296","566.9147533128296","566.9147533128296"
"3002","566.7291072828946","566.7291072828946","566.7291072828946"
"3003","566.5436084172063","566.5436084172063","566.5436084172063"
"3004","566.3582594873109","566.3582594873109","566.3582594873109"
"3005","566.1730632578939","566.1730632578939","566.1730632578939"
"3006","565.9880224874261","565.9880224874261","565.9880224874261"
"3007","565.8031399341975","565.8031399341975","565.8031399341975"
"3008","565.6184183436401","565.6184183436401","565.6184183436401"
"3009","565.4338604600723","565.4338604600723","565.4338604600723"
"3010","565.249469019099","565.249469019099","565.249469019099"
"3011","565.0652467447766","565.0652467447766","565.0652467447766"
"3012","564.8811963569118","564.8811963569118","564.8811963569118"
"3013","564.6973205720185","564.6973205720185","564.6973205720185"
"3014","564.5136220906703","564.5136220906703","564.5136220906703"
"3015","564.3301036104916","564.3301036104916","564.3301036104916"
"3016","564.1467678154152","564.1467678154152","564.1467678154152"
"3017","563.9636173801283","563.9636173801283","563.9636173801283"
"3018","563.7806549786179","563.7806549786179","563.7806549786179"
"3019","563.5978832683816","563.5978832683816","563.5978832683816"
"3020","563.4153048989789","563.4153048989789","563.4153048989789"
"3021","563.2329225133066","563.2329225133066","563.2329225133066"
"3022","563.0507387409847","563.0507387409847","563.0507387409847"
"3023","562.8687562050011","562.8687562050011","562.8687562050011"
"3024","562.6869775223533","562.6869775223533","562.6869775223533"
"3025","562.5054052933428","562.5054052933428","562.5054052933428"
"3026","562.3240421116843","562.3240421116843","562.3240421116843"
"3027","562.1428905591623","562.1428905591623","562.1428905591623"
"3028","561.9619532154115","561.9619532154115","561.9619532154115"
"3029","561.7812326412388","561.7812326412388","561.7812326412388"
"3030","561.600731397847","561.600731397847","561.600731397847"
"3031","561.4204520273332","561.4204520273332","561.4204520273332"
"3032","561.2403970684422","561.2403970684422","561.2403970684422"
"3033","561.0605690483991","561.0605690483991","561.0605690483991"
"3034","560.8809704832423","560.8809704832423","560.8809704832423"
"3035","560.7016038838109","560.7016038838109","560.7016038838109"
"3036","560.5224717510423","560.5224717510423","560.5224717510423"
"3037","560.3435765719081","560.3435765719081","560.3435765719081"
"3038","560.1649208244579","560.1649208244579","560.1649208244579"
"3039","559.9865069778339","559.9865069778339","559.9865069778339"
"3040","559.8083374935399","559.8083374935399","559.8083374935399"
"3041","559.630414818557","559.630414818557","559.630414818557"
"3042","559.4527413972768","559.4527413972768","559.4527413972768"
"3043","559.2753196589732","559.2753196589732","559.2753196589732"
"3044","559.0981520215861","559.0981520215861","559.0981520215861"
"3045","558.9212408954968","558.9212408954968","558.9212408954968"
"3046","558.7445886804107","558.7445886804107","558.7445886804107"
"3047","558.5681977678779","558.5681977678779","558.5681977678779"
"3048","558.3920705375529","558.3920705375529","558.3920705375529"
"3049","558.2162093540875","558.2162093540875","558.2162093540875"
"3050","558.0406165734071","558.0406165734071","558.0406165734071"
"3051","557.8652945452245","557.8652945452245","557.8652945452245"
"3052","557.6902456024296","557.6902456024296","557.6902456024296"
"3053","557.5154720736077","557.5154720736077","557.5154720736077"
"3054","557.3409762736815","557.3409762736815","557.3409762736815"
"3055","557.1667605039333","557.1667605039333","557.1667605039333"
"3056","556.9928270501559","556.9928270501559","556.9928270501559"
"3057","556.8191781951522","556.8191781951522","556.8191781951522"
"3058","556.6458162031516","556.6458162031516","556.6458162031516"
"3059","556.4727433304378","556.4727433304378","556.4727433304378"
"3060","556.2999618216221","556.2999618216221","556.2999618216221"
"3061","556.1274739084172","556.1274739084172","556.1274739084172"
"3062","555.9552818127715","555.9552818127715","555.9552818127715"
"3063","555.7833877369253","555.7833877369253","555.7833877369253"
"3064","555.6117938777554","555.6117938777554","555.6117938777554"
"3065","555.4405024149644","555.4405024149644","555.4405024149644"
"3066","555.2695155191932","555.2695155191932","555.2695155191932"
"3067","555.0988353383585","555.0988353383585","555.0988353383585"
"3068","554.9284640175775","554.9284640175775","554.9284640175775"
"3069","554.7584036898533","554.7584036898533","554.7584036898533"
"3070","554.5886564661567","554.5886564661567","554.5886564661567"
"3071","554.4192244534688","554.4192244534688","554.4192244534688"
"3072","554.2501097398898","554.2501097398898","554.2501097398898"
"3073","554.0813144021164","554.0813144021164","554.0813144021164"
"3074","553.9128404980167","553.9128404980167","553.9128404980167"
"3075","553.7446900790624","553.7446900790624","553.7446900790624"
"3076","553.5768651804209","553.5768651804209","553.5768651804209"
"3077","553.4093678197429","553.4093678197429","553.4093678197429"
"3078","553.2422000071022","553.2422000071022","553.2422000071022"
"3079","553.0753637313838","553.0753637313838","553.0753637313838"
"3080","552.9088609739384","552.9088609739384","552.9088609739384"
"3081","552.7426936999298","552.7426936999298","552.7426936999298"
"3082","552.5768638571241","552.5768638571241","552.5768638571241"
"3083","552.4113733845767","552.4113733845767","552.4113733845767"
"3084","552.246224210173","552.246224210173","552.246224210173"
"3085","552.0814182308684","552.0814182308684","552.0814182308684"
"3086","551.9169573559893","551.9169573559893","551.9169573559893"
"3087","551.7528434565643","551.7528434565643","551.7528434565643"
"3088","551.5890783962592","551.5890783962592","551.5890783962592"
"3089","551.4256640301548","551.4256640301548","551.4256640301548"
"3090","551.2626022022926","551.2626022022926","551.2626022022926"
"3091","551.0998947308871","551.0998947308871","551.0998947308871"
"3092","550.9375434305684","550.9375434305684","550.9375434305684"
"3093","550.7755500975927","550.7755500975927","550.7755500975927"
"3094","550.6139165111039","550.6139165111039","550.6139165111039"
"3095","550.4526444405544","550.4526444405544","550.4526444405544"
"3096","550.2917356469529","550.2917356469529","550.2917356469529"
"3097","550.1311918582505","550.1311918582505","550.1311918582505"
"3098","549.9710148087848","549.9710148087848","549.9710148087848"
"3099","549.8112062158888","549.8112062158888","549.8112062158888"
"3100","549.651767767617","549.651767767617","549.651767767617"
"3101","549.492701151077","549.492701151077","549.492701151077"
"3102","549.3340080450547","549.3340080450547","549.3340080450547"
"3103","549.1756901040515","549.1756901040515","549.1756901040515"
"3104","549.0177489718372","549.0177489718372","549.0177489718372"
"3105","548.8601862814678","548.8601862814678","548.8601862814678"
"3106","548.7030036516188","548.7030036516188","548.7030036516188"
"3107","548.5462026939731","548.5462026939731","548.5462026939731"
"3108","548.3897849960543","548.3897849960543","548.3897849960543"
"3109","548.2337521372112","548.2337521372112","548.2337521372112"
"3110","548.0781056849524","548.0781056849524","548.0781056849524"
"3111","547.9228471961911","547.9228471961911","547.9228471961911"
"3112","547.7679782135858","547.7679782135858","547.7679782135858"
"3113","547.6135002631132","547.6135002631132","547.6135002631132"
"3114","547.459414861443","547.459414861443","547.459414861443"
"3115","547.3057235184006","547.3057235184006","547.3057235184006"
"3116","547.1524277173976","547.1524277173976","547.1524277173976"
"3117","546.9995289423891","546.9995289423891","546.9995289423891"
"3118","546.8470286607509","546.8470286607509","546.8470286607509"
"3119","546.6949283330864","546.6949283330864","546.6949283330864"
"3120","546.5432294034603","546.5432294034603","546.5432294034603"
"3121","546.3919333043116","546.3919333043116","546.3919333043116"
"3122","546.241041463802","546.241041463802","546.241041463802"
"3123","546.0905552862849","546.0905552862849","546.0905552862849"
"3124","545.9404761767574","545.9404761767574","545.9404761767574"
"3125","545.7908055262156","545.7908055262156","545.7908055262156"
"3126","545.6415447067975","545.6415447067975","545.6415447067975"
"3127","545.4926950937644","545.4926950937644","545.4926950937644"
"3128","545.3442580386751","545.3442580386751","545.3442580386751"
"3129","545.1962348937985","545.1962348937985","545.1962348937985"
"3130","545.0486269901825","545.0486269901825","545.0486269901825"
"3131","544.9014356547385","544.9014356547385","544.9014356547385"
"3132","544.7546622126844","544.7546622126844","544.7546622126844"
"3133","544.6083079656368","544.6083079656368","544.6083079656368"
"3134","544.4623742086842","544.4623742086842","544.4623742086842"
"3135","544.3168622303979","544.3168622303979","544.3168622303979"
"3136","544.1717733079774","544.1717733079774","544.1717733079774"
"3137","544.0271087218573","544.0271087218573","544.0271087218573"
"3138","543.8828697265349","543.8828697265349","543.8828697265349"
"3139","543.7390575821988","543.7390575821988","543.7390575821988"
"3140","543.5956735280012","543.5956735280012","543.5956735280012"
"3141","543.4527188015163","543.4527188015163","543.4527188015163"
"3142","543.3101946363164","543.3101946363164","543.3101946363164"
"3143","543.1681022377109","543.1681022377109","543.1681022377109"
"3144","543.0264428167537","543.0264428167537","543.0264428167537"
"3145","542.8852175756841","542.8852175756841","542.8852175756841"
"3146","542.7444277224859","542.7444277224859","542.7444277224859"
"3147","542.6040744296779","542.6040744296779","542.6040744296779"
"3148","542.4641588852494","542.4641588852494","542.4641588852494"
"3149","542.3246822635709","542.3246822635709","542.3246822635709"
"3150","542.185645725416","542.185645725416","542.185645725416"
"3151","542.0470504349257","542.0470504349257","542.0470504349257"
"3152","541.9088975450858","541.9088975450858","541.9088975450858"
"3153","541.7711882025815","541.7711882025815","541.7711882025815"
"3154","541.6339235381354","541.6339235381354","541.6339235381354"
"3155","541.4971046931238","541.4971046931238","541.4971046931238"
"3156","541.3607327929772","541.3607327929772","541.3607327929772"
"3157","541.2248089472049","541.2248089472049","541.2248089472049"
"3158","541.0893342759873","541.0893342759873","541.0893342759873"
"3159","540.9543098956723","540.9543098956723","540.9543098956723"
"3160","540.8197369139543","540.8197369139543","540.8197369139543"
"3161","540.6856164105853","540.6856164105853","540.6856164105853"
"3162","540.5519494928968","540.5519494928968","540.5519494928968"
"3163","540.4187372451185","540.4187372451185","540.4187372451185"
"3164","540.2859807452885","540.2859807452885","540.2859807452885"
"3165","540.1536810676735","540.1536810676735","540.1536810676735"
"3166","540.02183929241","540.02183929241","540.02183929241"
"3167","539.8904564862299","539.8904564862299","539.8904564862299"
"3168","539.7595337145183","539.7595337145183","539.7595337145183"
"3169","539.6290720196552","539.6290720196552","539.6290720196552"
"3170","539.4990724763896","539.4990724763896","539.4990724763896"
"3171","539.3695361316579","539.3695361316579","539.3695361316579"
"3172","539.2404640214585","539.2404640214585","539.2404640214585"
"3173","539.1118571925027","539.1118571925027","539.1118571925027"
"3174","538.9837166853777","538.9837166853777","538.9837166853777"
"3175","538.8560435249462","538.8560435249462","538.8560435249462"
"3176","538.7288387539928","538.7288387539928","538.7288387539928"
"3177","538.6021033995851","538.6021033995851","538.6021033995851"
"3178","538.4758384826985","538.4758384826985","538.4758384826985"
"3179","538.3500450134276","538.3500450134276","538.3500450134276"
"3180","538.224724019784","538.224724019784","538.224724019784"
"3181","538.099876509306","538.099876509306","538.099876509306"
"3182","537.9755034930593","537.9755034930593","537.9755034930593"
"3183","537.8516059712547","537.8516059712547","537.8516059712547"
"3184","537.7281849524288","537.7281849524288","537.7281849524288"
"3185","537.6052414294838","537.6052414294838","537.6052414294838"
"3186","537.4827764180149","537.4827764180149","537.4827764180149"
"3187","537.3607909036249","537.3607909036249","537.3607909036249"
"3188","537.2392858706808","537.2392858706808","537.2392858706808"
"3189","537.1182623070981","537.1182623070981","537.1182623070981"
"3190","536.9977212138998","536.9977212138998","536.9977212138998"
"3191","536.8776635573919","536.8776635573919","536.8776635573919"
"3192","536.7580903170065","536.7580903170065","536.7580903170065"
"3193","536.6390024900584","536.6390024900584","536.6390024900584"
"3194","536.5204010296313","536.5204010296313","536.5204010296313"
"3195","536.4022869210366","536.4022869210366","536.4022869210366"
"3196","536.2846611340342","536.2846611340342","536.2846611340342"
"3197","536.1675246276282","536.1675246276282","536.1675246276282"
"3198","536.0508783739333","536.0508783739333","536.0508783739333"
"3199","535.9347233438491","535.9347233438491","535.9347233438491"
"3200","535.8190604784606","535.8190604784606","535.8190604784606"
"3201","535.7038907367389","535.7038907367389","535.7038907367389"
"3202","535.5892150812211","535.5892150812211","535.5892150812211"
"3203","535.4750344494308","535.4750344494308","535.4750344494308"
"3204","535.3613498062871","535.3613498062871","535.3613498062871"
"3205","535.2481621012267","535.2481621012267","535.2481621012267"
"3206","535.1354722491966","535.1354722491966","535.1354722491966"
"3207","535.0232812353499","535.0232812353499","535.0232812353499"
"3208","534.911589977042","534.911589977042","534.911589977042"
"3209","534.8003994142525","534.8003994142525","534.8003994142525"
"3210","534.6897104667821","534.6897104667821","534.6897104667821"
"3211","534.5795240675377","534.5795240675377","534.5795240675377"
"3212","534.4698411720101","534.4698411720101","534.4698411720101"
"3213","534.3606626822773","534.3606626822773","534.3606626822773"
"3214","534.251989532518","534.251989532518","534.251989532518"
"3215","534.1438226367702","534.1438226367702","534.1438226367702"
"3216","534.0361629269082","534.0361629269082","534.0361629269082"
"3217","533.9290113004561","533.9290113004561","533.9290113004561"
"3218","533.8223686775236","533.8223686775236","533.8223686775236"
"3219","533.7162359486454","533.7162359486454","533.7162359486454"
"3220","533.6106140316733","533.6106140316733","533.6106140316733"
"3221","533.5055038385844","533.5055038385844","533.5055038385844"
"3222","533.4009062470834","533.4009062470834","533.4009062470834"
"3223","533.2968221763816","533.2968221763816","533.2968221763816"
"3224","533.193252525625","533.193252525625","533.193252525625"
"3225","533.0901981550049","533.0901981550049","533.0901981550049"
"3226","532.9876599803882","532.9876599803882","532.9876599803882"
"3227","532.8856388645098","532.8856388645098","532.8856388645098"
"3228","532.7841357021146","532.7841357021146","532.7841357021146"
"3229","532.6831513537708","532.6831513537708","532.6831513537708"
"3230","532.5826866742588","532.5826866742588","532.5826866742588"
"3231","532.482742545628","532.482742545628","532.482742545628"
"3232","532.383319853556","532.383319853556","532.383319853556"
"3233","532.2844194448794","532.2844194448794","532.2844194448794"
"3234","532.1860421653873","532.1860421653873","532.1860421653873"
"3235","532.088188864539","532.088188864539","532.088188864539"
"3236","531.9908603954576","531.9908603954576","531.9908603954576"
"3237","531.8940576102127","531.8940576102127","531.8940576102127"
"3238","531.7977813268448","531.7977813268448","531.7977813268448"
"3239","531.7020323670937","531.7020323670937","531.7020323670937"
"3240","531.6068115752257","531.6068115752257","531.6068115752257"
"3241","531.512119761519","531.512119761519","531.512119761519"
"3242","531.4179577446628","531.4179577446628","531.4179577446628"
"3243","531.3243263423366","531.3243263423366","531.3243263423366"
"3244","531.2312263571055","531.2312263571055","531.2312263571055"
"3245","531.1386585717423","531.1386585717423","531.1386585717423"
"3246","531.046623786853","531.046623786853","531.046623786853"
"3247","530.9551227879638","530.9551227879638","530.9551227879638"
"3248","530.8641563408479","530.8641563408479","530.8641563408479"
"3249","530.7737252291162","530.7737252291162","530.7737252291162"
"3250","530.6838302166411","530.6838302166411","530.6838302166411"
"3251","530.5944720804321","530.5944720804321","530.5944720804321"
"3252","530.5056515543265","530.5056515543265","530.5056515543265"
"3253","530.4173693618817","530.4173693618817","530.4173693618817"
"3254","530.3296262585801","530.3296262585801","530.3296262585801"
"3255","530.2424229849171","530.2424229849171","530.2424229849171"
"3256","530.1557602429992","530.1557602429992","530.1557602429992"
"3257","530.0696387528051","530.0696387528051","530.0696387528051"
"3258","529.9840592006551","529.9840592006551","529.9840592006551"
"3259","529.8990223141531","529.8990223141531","529.8990223141531"
"3260","529.8145287498228","529.8145287498228","529.8145287498228"
"3261","529.7305791774162","529.7305791774162","529.7305791774162"
"3262","529.647174293922","529.647174293922","529.647174293922"
"3263","529.5643147440512","529.5643147440512","529.5643147440512"
"3264","529.4820011577045","529.4820011577045","529.4820011577045"
"3265","529.4002342013874","529.4002342013874","529.4002342013874"
"3266","529.3190144847423","529.3190144847423","529.3190144847423"
"3267","529.2383426166654","529.2383426166654","529.2383426166654"
"3268","529.1582192146432","529.1582192146432","529.1582192146432"
"3269","529.0786448767418","529.0786448767418","529.0786448767418"
"3270","528.9996201443176","528.9996201443176","528.9996201443176"
"3271","528.9211456326801","528.9211456326801","528.9211456326801"
"3272","528.8432218911187","528.8432218911187","528.8432218911187"
"3273","528.765849449609","528.765849449609","528.765849449609"
"3274","528.6890288840716","528.6890288840716","528.6890288840716"
"3275","528.6127606765684","528.6127606765684","528.6127606765684"
"3276","528.5370453551363","528.5370453551363","528.5370453551363"
"3277","528.4618834099288","528.4618834099288","528.4618834099288"
"3278","528.3872753398081","528.3872753398081","528.3872753398081"
"3279","528.3132216244201","528.3132216244201","528.3132216244201"
"3280","528.2397226777166","528.2397226777166","528.2397226777166"
"3281","528.1667789503388","528.1667789503388","528.1667789503388"
"3282","528.0943908737876","528.0943908737876","528.0943908737876"
"3283","528.0225588790383","528.0225588790383","528.0225588790383"
"3284","527.9512833315117","527.9512833315117","527.9512833315117"
"3285","527.8805646333321","527.8805646333321","527.8805646333321"
"3286","527.8104031304288","527.8104031304288","527.8104031304288"
"3287","527.7407991775914","527.7407991775914","527.7407991775914"
"3288","527.6717531291783","527.6717531291783","527.6717531291783"
"3289","527.6032652741862","527.6032652741862","527.6032652741862"
"3290","527.5353359290793","527.5353359290793","527.5353359290793"
"3291","527.4679653635864","527.4679653635864","527.4679653635864"
"3292","527.4011538471084","527.4011538471084","527.4011538471084"
"3293","527.3349016209255","527.3349016209255","527.3349016209255"
"3294","527.2692088982396","527.2692088982396","527.2692088982396"
"3295","527.2040758549581","527.2040758549581","527.2040758549581"
"3296","527.1395027408239","527.1395027408239","527.1395027408239"
"3297","527.0754897312505","527.0754897312505","527.0754897312505"
"3298","527.0120369459354","527.0120369459354","527.0120369459354"
"3299","526.9491445414217","526.9491445414217","526.9491445414217"
"3300","526.8868126093485","526.8868126093485","526.8868126093485"
"3301","526.8250412320014","526.8250412320014","526.8250412320014"
"3302","526.7638304915666","526.7638304915666","526.7638304915666"
"3303","526.7031804147116","526.7031804147116","526.7031804147116"
"3304","526.6430910650063","526.6430910650063","526.6430910650063"
"3305","526.5835624228652","526.5835624228652","526.5835624228652"
"3306","526.5245944687264","526.5245944687264","526.5245944687264"
"3307","526.4661871553756","526.4661871553756","526.4661871553756"
"3308","526.4083404172103","526.4083404172103","526.4083404172103"
"3309","526.3510541887073","526.3510541887073","526.3510541887073"
"3310","526.2943283306863","526.2943283306863","526.2943283306863"
"3311","526.2381627409922","526.2381627409922","526.2381627409922"
"3312","526.1825572531127","526.1825572531127","526.1825572531127"
"3313","526.1275116546934","526.1275116546934","526.1275116546934"
"3314","526.0730257612538","526.0730257612538","526.0730257612538"
"3315","526.019099333317","526.019099333317","526.019099333317"
"3316","525.965732085693","525.965732085693","525.965732085693"
"3317","525.9129237519312","525.9129237519312","525.9129237519312"
"3318","525.8606740291225","525.8606740291225","525.8606740291225"
"3319","525.8089825779548","525.8089825779548","525.8089825779548"
"3320","525.757849041146","525.757849041146","525.757849041146"
"3321","525.7072730250982","525.7072730250982","525.7072730250982"
"3322","525.6572540999524","525.6572540999524","525.6572540999524"
"3323","525.6077918180049","525.6077918180049","525.6077918180049"
"3324","525.5588857045558","525.5588857045558","525.5588857045558"
"3325","525.5105352487743","525.5105352487743","525.5105352487743"
"3326","525.4627399129258","525.4627399129258","525.4627399129258"
"3327","525.415499159922","525.415499159922","525.415499159922"
"3328","525.3688123799822","525.3688123799822","525.3688123799822"
"3329","525.3226789640582","525.3226789640582","525.3226789640582"
"3330","525.2770982580251","525.2770982580251","525.2770982580251"
"3331","525.2320695993841","525.2320695993841","525.2320695993841"
"3332","525.1875922531817","525.1875922531817","525.1875922531817"
"3333","525.1436654945","525.1436654945","525.1436654945"
"3334","525.1002885352357","525.1002885352357","525.1002885352357"
"3335","525.0574606156738","525.0574606156738","525.0574606156738"
"3336","525.0151808581228","525.0151808581228","525.0151808581228"
"3337","524.9734484407975","524.9734484407975","524.9734484407975"
"3338","524.9322623966614","524.9322623966614","524.9322623966614"
"3339","524.8916218237952","524.8916218237952","524.8916218237952"
"3340","524.8515257574195","524.8515257574195","524.8515257574195"
"3341","524.8119732521727","524.8119732521727","524.8119732521727"
"3342","524.7729632542788","524.7729632542788","524.7729632542788"
"3343","524.7344946838441","524.7344946838441","524.7344946838441"
"3344","524.6965664257729","524.6965664257729","524.6965664257729"
"3345","524.6591773936642","524.6591773936642","524.6591773936642"
"3346","524.6223264112367","524.6223264112367","524.6223264112367"
"3347","524.5860122762689","524.5860122762689","524.5860122762689"
"3348","524.5502337879751","524.5502337879751","524.5502337879751"
"3349","524.5149896832355","524.5149896832355","524.5149896832355"
"3350","524.4802786640098","524.4802786640098","524.4802786640098"
"3351","524.4460993700767","524.4460993700767","524.4460993700767"
"3352","524.4124504519393","524.4124504519393","524.4124504519393"
"3353","524.3793304889192","524.3793304889192","524.3793304889192"
"3354","524.3467380620317","524.3467380620317","524.3467380620317"
"3355","524.3146717176097","524.3146717176097","524.3146717176097"
"3356","524.2831299037201","524.2831299037201","524.2831299037201"
"3357","524.2521110975426","524.2521110975426","524.2521110975426"
"3358","524.2216137053879","524.2216137053879","524.2216137053879"
"3359","524.1916361445462","524.1916361445462","524.1916361445462"
"3360","524.1621767433926","524.1621767433926","524.1621767433926"
"3361","524.1332338322908","524.1332338322908","524.1332338322908"
"3362","524.10480566192","524.10480566192","524.10480566192"
"3363","524.0768904759673","524.0768904759673","524.0768904759673"
"3364","524.0494864567241","524.0494864567241","524.0494864567241"
"3365","524.022591815841","524.022591815841","524.022591815841"
"3366","523.996204667392","523.996204667392","523.996204667392"
"3367","523.9703230914471","523.9703230914471","523.9703230914471"
"3368","523.944945134122","523.944945134122","523.944945134122"
"3369","523.9200688619632","523.9200688619632","523.9200688619632"
"3370","523.8956922170696","523.8956922170696","523.8956922170696"
"3371","523.8718131168306","523.8718131168306","523.8718131168306"
"3372","523.8484294992003","523.8484294992003","523.8484294992003"
"3373","523.825539241263","523.825539241263","523.825539241263"
"3374","523.8031401954923","523.8031401954923","523.8031401954923"
"3375","523.7812300903528","523.7812300903528","523.7812300903528"
"3376","523.7598067835154","523.7598067835154","523.7598067835154"
"3377","523.7388679545039","523.7388679545039","523.7388679545039"
"3378","523.7184112946206","523.7184112946206","523.7184112946206"
"3379","523.6984344076113","523.6984344076113","523.6984344076113"
"3380","523.6789349451876","523.6789349451876","523.6789349451876"
"3381","523.6599104806269","523.6599104806269","523.6599104806269"
"3382","523.641358508888","523.641358508888","523.641358508888"
"3383","523.6232765910181","523.6232765910181","523.6232765910181"
"3384","523.6056621647293","523.6056621647293","523.6056621647293"
"3385","523.5885126707605","523.5885126707605","523.5885126707605"
"3386","523.5718254717808","523.5718254717808","523.5718254717808"
"3387","523.5555979515885","523.5555979515885","523.5555979515885"
"3388","523.5398273980161","523.5398273980161","523.5398273980161"
"3389","523.5245110750892","523.5245110750892","523.5245110750892"
"3390","523.5096462590606","523.5096462590606","523.5096462590606"
"3391","523.4952301304286","523.4952301304286","523.4952301304286"
"3392","523.4812598370386","523.4812598370386","523.4812598370386"
"3393","523.467732584047","523.467732584047","523.467732584047"
"3394","523.4546453821456","523.4546453821456","523.4546453821456"
"3395","523.4419953354105","523.4419953354105","523.4419953354105"
"3396","523.4297794704747","523.4297794704747","523.4297794704747"
"3397","523.4179947635849","523.4179947635849","523.4179947635849"
"3398","523.406638185568","523.406638185568","523.406638185568"
"3399","523.3957066120811","523.3957066120811","523.3957066120811"
"3400","523.3851969852678","523.3851969852678","523.3851969852678"
"3401","523.3751060983691","523.3751060983691","523.3751060983691"
"3402","523.3654307752986","523.3654307752986","523.3654307752986"
"3403","523.3561678078413","523.3561678078413","523.3561678078413"
"3404","523.3473139557009","523.3473139557009","523.3473139557009"
"3405","523.3388659107065","523.3388659107065","523.3388659107065"
"3406","523.3308203327425","523.3308203327425","523.3308203327425"
"3407","523.323173858749","523.323173858749","523.323173858749"
"3408","523.3159231117083","523.3159231117083","523.3159231117083"
"3409","523.3090646559182","523.3090646559182","523.3090646559182"
"3410","523.3025950418113","523.3025950418113","523.3025950418113"
"3411","523.296510743367","523.296510743367","523.296510743367"
"3412","523.2908082297554","523.2908082297554","523.2908082297554"
"3413","523.2854839295887","523.2854839295887","523.2854839295887"
"3414","523.2805342935352","523.2805342935352","523.2805342935352"
"3415","523.2759556870817","523.2759556870817","523.2759556870817"
"3416","523.2717444621078","523.2717444621078","523.2717444621078"
"3417","523.2678969211912","523.2678969211912","523.2678969211912"
"3418","523.264409344458","523.264409344458","523.264409344458"
"3419","523.261277989615","523.261277989615","523.261277989615"
"3420","523.258499083062","523.258499083062","523.258499083062"
"3421","523.2560687485933","523.2560687485933","523.2560687485933"
"3422","523.2539832036872","523.2539832036872","523.2539832036872"
"3423","523.2522385632868","523.2522385632868","523.2522385632868"
"3424","523.2508308755904","523.2508308755904","523.2508308755904"
"3425","523.2497562646714","523.2497562646714","523.2497562646714"
"3426","523.2490107700769","523.2490107700769","523.2490107700769"
"3427","523.2485903647554","523.2485903647554","523.2485903647554"
"3428","523.2484910619528","523.2484910619528","523.2484910619528"
"3429","523.2487088261806","523.2487088261806","523.2487088261806"
"3430","523.2492395377085","523.2492395377085","523.2492395377085"
"3431","523.2500791527441","523.2500791527441","523.2500791527441"
"3432","523.2512234899752","523.2512234899752","523.2512234899752"
"3433","523.2526684440553","523.2526684440553","523.2526684440553"
"3434","523.2544097900379","523.2544097900379","523.2544097900379"
"3435","523.2564433789491","523.2564433789491","523.2564433789491"
"3436","523.2587649245773","523.2587649245773","523.2587649245773"
"3437","523.2613702167102","523.2613702167102","523.2613702167102"
"3438","523.2642549790407","523.2642549790407","523.2642549790407"
"3439","523.267414869263","523.267414869263","523.267414869263"
"3440","523.2708455501191","523.2708455501191","523.2708455501191"
"3441","523.2745426716591","523.2745426716591","523.2745426716591"
"3442","523.2785019067138","523.2785019067138","523.2785019067138"
"3443","523.2827188090846","523.2827188090846","523.2827188090846"
"3444","523.2871889377356","523.2871889377356","523.2871889377356"
"3445","523.2919078567857","523.2919078567857","523.2919078567857"
"3446","523.2968711177946","523.2968711177946","523.2968711177946"
"3447","523.3020742420796","523.3020742420796","523.3020742420796"
"3448","523.307512720759","523.307512720759","523.307512720759"
"3449","523.3131820501786","523.3131820501786","523.3131820501786"
"3450","523.31907766116","523.31907766116","523.31907766116"
"3451","523.3251949721378","523.3251949721378","523.3251949721378"
"3452","523.3315294245299","523.3315294245299","523.3315294245299"
"3453","523.3380763943501","523.3380763943501","523.3380763943501"
"3454","523.3448312806313","523.3448312806313","523.3448312806313"
"3455","523.351789470071","523.351789470071","523.351789470071"
"3456","523.3589462487714","523.3589462487714","523.3589462487714"
"3457","523.3662969612387","523.3662969612387","523.3662969612387"
"3458","523.3738369220722","523.3738369220722","523.3738369220722"
"3459","523.3815614336476","523.3815614336476","523.3815614336476"
"3460","523.3894657508641","523.3894657508641","523.3894657508641"
"3461","523.3975451693641","523.3975451693641","523.3975451693641"
"3462","523.4057949725983","523.4057949725983","523.4057949725983"
"3463","523.4142102908855","523.4142102908855","523.4142102908855"
"3464","523.4227864186988","523.4227864186988","523.4227864186988"
"3465","523.4315185855031","523.4315185855031","523.4315185855031"
"3466","523.4404019558489","523.4404019558489","523.4404019558489"
"3467","523.4494317174632","523.4494317174632","523.4494317174632"
"3468","523.4586030460277","523.4586030460277","523.4586030460277"
"3469","523.467911157964","523.467911157964","523.467911157964"
"3470","523.4773511345315","523.4773511345315","523.4773511345315"
"3471","523.4869181857117","523.4869181857117","523.4869181857117"
"3472","523.4966074215573","523.4966074215573","523.4966074215573"
"3473","523.5064139753206","523.5064139753206","523.5064139753206"
"3474","523.516332985856","523.516332985856","523.516332985856"
"3475","523.5263595098168","523.5263595098168","523.5263595098168"
"3476","523.536488644651","523.536488644651","523.536488644651"
"3477","523.5467155460917","523.5467155460917","523.5467155460917"
"3478","523.5570352877226","523.5570352877226","523.5570352877226"
"3479","523.5674429137118","523.5674429137118","523.5674429137118"
"3480","523.5779335440579","523.5779335440579","523.5779335440579"
"3481","523.5885022342501","523.5885022342501","523.5885022342501"
"3482","523.5991440104084","523.5991440104084","523.5991440104084"
"3483","523.6098539744386","523.6098539744386","523.6098539744386"
"3484","523.6206272513816","523.6206272513816","523.6206272513816"
"3485","523.6314588318033","523.6314588318033","523.6314588318033"
"3486","523.6423437645267","523.6423437645267","523.6423437645267"
"3487","523.6532771740472","523.6532771740472","523.6532771740472"
"3488","523.6642540505009","523.6642540505009","523.6642540505009"
"3489","523.6752694597203","523.6752694597203","523.6752694597203"
"3490","523.6863184557081","523.6863184557081","523.6863184557081"
"3491","523.6973960806537","523.6973960806537","523.6973960806537"
"3492","523.7084974173711","523.7084974173711","523.7084974173711"
"3493","523.7196174669607","523.7196174669607","523.7196174669607"
"3494","523.7307513584893","523.7307513584893","523.7307513584893"
"3495","523.7418940694696","523.7418940694696","523.7418940694696"
"3496","523.7530407227877","523.7530407227877","523.7530407227877"
"3497","523.7641864120096","523.7641864120096","523.7641864120096"
"3498","523.7753261490925","523.7753261490925","523.7753261490925"
"3499","523.7864549865711","523.7864549865711","523.7864549865711"
"3500","523.7975680349339","523.7975680349339","523.7975680349339"
"3501","523.808660357968","523.808660357968","523.808660357968"
"3502","523.8197270599449","523.8197270599449","523.8197270599449"
"3503","523.830763268143","523.830763268143","523.830763268143"
"3504","523.841764028333","523.841764028333","523.841764028333"
"3505","523.852724478982","523.852724478982","523.852724478982"
"3506","523.8636397815058","523.8636397815058","523.8636397815058"
"3507","523.874504998444","523.874504998444","523.874504998444"
"3508","523.8853153023282","523.8853153023282","523.8853153023282"
"3509","523.8960658016356","523.8960658016356","523.8960658016356"
"3510","523.906751697336","523.906751697336","523.906751697336"
"3511","523.9173681263488","523.9173681263488","523.9173681263488"
"3512","523.9279102485052","523.9279102485052","523.9279102485052"
"3513","523.938373281253","523.938373281253","523.938373281253"
"3514","523.9487524127542","523.9487524127542","523.9487524127542"
"3515","523.9590428540041","523.9590428540041","523.9590428540041"
"3516","523.9692398214451","523.9692398214451","523.9692398214451"
"3517","523.9793385543074","523.9793385543074","523.9793385543074"
"3518","523.9893342972332","523.9893342972332","523.9893342972332"
"3519","523.9992223869659","523.9992223869659","523.9992223869659"
"3520","524.0089980615389","524.0089980615389","524.0089980615389"
"3521","524.0186565817237","524.0186565817237","524.0186565817237"
"3522","524.0281932829716","524.0281932829716","524.0281932829716"
"3523","524.0376034887088","524.0376034887088","524.0376034887088"
"3524","524.0468825449831","524.0468825449831","524.0468825449831"
"3525","524.0560258550519","524.0560258550519","524.0560258550519"
"3526","524.0650288100808","524.0650288100808","524.0650288100808"
"3527","524.0738867372601","524.0738867372601","524.0738867372601"
"3528","524.0825951074387","524.0825951074387","524.0825951074387"
"3529","524.0911493274364","524.0911493274364","524.0911493274364"
"3530","524.0995448611326","524.0995448611326","524.0995448611326"
"3531","524.1077772293858","524.1077772293858","524.1077772293858"
"3532","524.1158418544712","524.1158418544712","524.1158418544712"
"3533","524.1237343020124","524.1237343020124","524.1237343020124"
"3534","524.1314501081184","524.1314501081184","524.1314501081184"
"3535","524.1389848139481","524.1389848139481","524.1389848139481"
"3536","524.14633406924","524.14633406924","524.14633406924"
"3537","524.1534934078916","524.1534934078916","524.1534934078916"
"3538","524.1604584723272","524.1604584723272","524.1604584723272"
"3539","524.1672248754114","524.1672248754114","524.1672248754114"
"3540","524.1737883728587","524.1737883728587","524.1737883728587"
"3541","524.1801446217851","524.1801446217851","524.1801446217851"
"3542","524.186289353118","524.186289353118","524.186289353118"
"3543","524.1922183542694","524.1922183542694","524.1922183542694"
"3544","524.1979273657527","524.1979273657527","524.1979273657527"
"3545","524.2034122361605","524.2034122361605","524.2034122361605"
"3546","524.2086687671446","524.2086687671446","524.2086687671446"
"3547","524.2136928511031","524.2136928511031","524.2136928511031"
"3548","524.2184803162728","524.2184803162728","524.2184803162728"
"3549","524.2230270987486","524.2230270987486","524.2230270987486"
"3550","524.2273291563916","524.2273291563916","524.2273291563916"
"3551","524.2313824516148","524.2313824516148","524.2313824516148"
"3552","524.2351829170196","524.2351829170196","524.2351829170196"
"3553","524.2387266100012","524.2387266100012","524.2387266100012"
"3554","524.2420096267281","524.2420096267281","524.2420096267281"
"3555","524.2450280505964","524.2450280505964","524.2450280505964"
"3556","524.2477780037248","524.2477780037248","524.2477780037248"
"3557","524.2502556125914","524.2502556125914","524.2502556125914"
"3558","524.2524570594769","524.2524570594769","524.2524570594769"
"3559","524.2543785309512","524.2543785309512","524.2543785309512"
"3560","524.2560163035671","524.2560163035671","524.2560163035671"
"3561","524.2573666409239","524.2573666409239","524.2573666409239"
"3562","524.2584258622064","524.2584258622064","524.2584258622064"
"3563","524.2591902907302","524.2591902907302","524.2591902907302"
"3564","524.2596562710571","524.2596562710571","524.2596562710571"
"3565","524.2598202374286","524.2598202374286","524.2598202374286"
"3566","524.2596785938624","524.2596785938624","524.2596785938624"
"3567","524.2592278681517","524.2592278681517","524.2592278681517"
"3568","524.2584645064736","524.2584645064736","524.2584645064736"
"3569","524.2573850786641","524.2573850786641","524.2573850786641"
"3570","524.2559861584014","524.2559861584014","524.2559861584014"
"3571","524.2542643744616","524.2542643744616","524.2542643744616"
"3572","524.2522163764778","524.2522163764778","524.2522163764778"
"3573","524.2498388007547","524.2498388007547","524.2498388007547"
"3574","524.2471284068703","524.2471284068703","524.2471284068703"
"3575","524.2440819238911","524.2440819238911","524.2440819238911"
"3576","524.2406961698576","524.2406961698576","524.2406961698576"
"3577","524.236967949309","524.236967949309","524.236967949309"
"3578","524.2328941215169","524.2328941215169","524.2328941215169"
"3579","524.2284716004089","524.2284716004089","524.2284716004089"
"3580","524.2236973459701","524.2236973459701","524.2236973459701"
"3581","524.2185683045411","524.2185683045411","524.2185683045411"
"3582","524.2130814769754","524.2130814769754","524.2130814769754"
"3583","524.2072339441083","524.2072339441083","524.2072339441083"
"3584","524.2010227474696","524.2010227474696","524.2010227474696"
"3585","524.1944450510314","524.1944450510314","524.1944450510314"
"3586","524.1874979964053","524.1874979964053","524.1874979964053"
"3587","524.1801787964331","524.1801787964331","524.1801787964331"
"3588","524.1724847265843","524.1724847265843","524.1724847265843"
"3589","524.1644130398623","524.1644130398623","524.1644130398623"
"3590","524.1559610773136","524.1559610773136","524.1559610773136"
"3591","524.1471261914417","524.1471261914417","524.1471261914417"
"3592","524.1379057801656","524.1379057801656","524.1379057801656"
"3593","524.1282972358092","524.1282972358092","524.1282972358092"
"3594","524.1182981148868","524.1182981148868","524.1182981148868"
"3595","524.1079059002517","524.1079059002517","524.1079059002517"
"3596","524.0971181539142","524.0971181539142","524.0971181539142"
"3597","524.0859324575584","524.0859324575584","524.0859324575584"
"3598","524.0743464888305","524.0743464888305","524.0743464888305"
"3599","524.0623578855714","524.0623578855714","524.0623578855714"
"3600","524.0499644153671","524.0499644153671","524.0499644153671"
"3601","524.0371637805035","524.0371637805035","524.0371637805035"
"3602","524.0239538128683","524.0239538128683","524.0239538128683"
"3603","524.0103323467553","524.0103323467553","524.0103323467553"
"3604","523.9962973119801","523.9962973119801","523.9962973119801"
"3605","523.981846572951","523.981846572951","523.981846572951"
"3606","523.9669781233541","523.9669781233541","523.9669781233541"
"3607","523.9516899590999","523.9516899590999","523.9516899590999"
"3608","523.9359801205999","523.9359801205999","523.9359801205999"
"3609","523.9198466927049","523.9198466927049","523.9198466927049"
"3610","523.9032878130952","523.9032878130952","523.9032878130952"
"3611","523.8863016722066","523.8863016722066","523.8863016722066"
"3612","523.8688864624788","523.8688864624788","523.8688864624788"
"3613","523.851040412129","523.851040412129","523.851040412129"
"3614","523.8327618610798","523.8327618610798","523.8327618610798"
"3615","523.8140491004527","523.8140491004527","523.8140491004527"
"3616","523.7949004991946","523.7949004991946","523.7949004991946"
"3617","523.7753144955348","523.7753144955348","523.7753144955348"
"3618","523.7552895294289","523.7552895294289","523.7552895294289"
"3619","523.7348241437196","523.7348241437196","523.7348241437196"
"3620","523.7139168322916","523.7139168322916","523.7139168322916"
"3621","523.6925661665234","523.6925661665234","523.6925661665234"
"3622","523.6707707783339","523.6707707783339","523.6707707783339"
"3623","523.6485293432568","523.6485293432568","523.6485293432568"
"3624","523.6258405046125","523.6258405046125","523.6258405046125"
"3625","523.6027030250468","523.6027030250468","523.6027030250468"
"3626","523.5791157022261","523.5791157022261","523.5791157022261"
"3627","523.5550773267305","523.5550773267305","523.5550773267305"
"3628","523.5305867577483","523.5305867577483","523.5305867577483"
"3629","523.5056429229811","523.5056429229811","523.5056429229811"
"3630","523.480244776526","523.480244776526","523.480244776526"
"3631","523.4543912568272","523.4543912568272","523.4543912568272"
"3632","523.4280814042988","523.4280814042988","523.4280814042988"
"3633","523.4013142352181","523.4013142352181","523.4013142352181"
"3634","523.3740889012722","523.3740889012722","523.3740889012722"
"3635","523.3464045382952","523.3464045382952","523.3464045382952"
"3636","523.3182602662902","523.3182602662902","523.3182602662902"
"3637","523.2896553404443","523.2896553404443","523.2896553404443"
"3638","523.2605889999911","523.2605889999911","523.2605889999911"
"3639","523.2310605353041","523.2310605353041","523.2310605353041"
"3640","523.2010692626809","523.2010692626809","523.2010692626809"
"3641","523.1706145662049","523.1706145662049","523.1706145662049"
"3642","523.1396958641442","523.1396958641442","523.1396958641442"
"3643","523.1083125921547","523.1083125921547","523.1083125921547"
"3644","523.0764642200015","523.0764642200015","523.0764642200015"
"3645","523.0441502682523","523.0441502682523","523.0441502682523"
"3646","523.0113702663687","523.0113702663687","523.0113702663687"
"3647","522.978123836349","522.978123836349","522.978123836349"
"3648","522.9444105922431","522.9444105922431","522.9444105922431"
"3649","522.9102301903284","522.9102301903284","522.9102301903284"
"3650","522.8755823039764","522.8755823039764","522.8755823039764"
"3651","522.8404667489752","522.8404667489752","522.8404667489752"
"3652","522.8048832327111","522.8048832327111","522.8048832327111"
"3653","522.7688315881679","522.7688315881679","522.7688315881679"
"3654","522.7323116318137","522.7323116318137","522.7323116318137"
"3655","522.6953232721365","522.6953232721365","522.6953232721365"
"3656","522.6578663509653","522.6578663509653","522.6578663509653"
"3657","522.6199408854981","522.6199408854981","522.6199408854981"
"3658","522.581546826191","522.581546826191","522.581546826191"
"3659","522.5426841819212","522.5426841819212","522.5426841819212"
"3660","522.5033530032356","522.5033530032356","522.5033530032356"
"3661","522.4635533489592","522.4635533489592","522.4635533489592"
"3662","522.4232853278407","522.4232853278407","522.4232853278407"
"3663","522.3825490901555","522.3825490901555","522.3825490901555"
"3664","522.3413447943415","522.3413447943415","522.3413447943415"
"3665","522.299672673584","522.299672673584","522.299672673584"
"3666","522.2575329358477","522.2575329358477","522.2575329358477"
"3667","522.2149258720697","522.2149258720697","522.2149258720697"
"3668","522.1718517479169","522.1718517479169","522.1718517479169"
"3669","522.1283109285517","522.1283109285517","522.1283109285517"
"3670","522.0843037454861","522.0843037454861","522.0843037454861"
"3671","522.0398305963578","522.0398305963578","522.0398305963578"
"3672","521.9948918866803","521.9948918866803","521.9948918866803"
"3673","521.9494880547511","521.9494880547511","521.9494880547511"
"3674","521.9036196131275","521.9036196131275","521.9036196131275"
"3675","521.8572870406016","521.8572870406016","521.8572870406016"
"3676","521.810490848643","521.810490848643","521.810490848643"
"3677","521.7632316145439","521.7632316145439","521.7632316145439"
"3678","521.7155099149686","521.7155099149686","521.7155099149686"
"3679","521.6673263674188","521.6673263674188","521.6673263674188"
"3680","521.6186815804346","521.6186815804346","521.6186815804346"
"3681","521.5695762199132","521.5695762199132","521.5695762199132"
"3682","521.520011000745","521.520011000745","521.520011000745"
"3683","521.4699866287604","521.4699866287604","521.4699866287604"
"3684","521.4195038504313","521.4195038504313","521.4195038504313"
"3685","521.3685634279785","521.3685634279785","521.3685634279785"
"3686","521.3171661310728","521.3171661310728","521.3171661310728"
"3687","521.2653127699241","521.2653127699241","521.2653127699241"
"3688","521.213004178682","521.213004178682","521.213004178682"
"3689","521.1602412319434","521.1602412319434","521.1602412319434"
"3690","521.1070247702847","521.1070247702847","521.1070247702847"
"3691","521.0533557573601","521.0533557573601","521.0533557573601"
"3692","520.9992350566163","520.9992350566163","520.9992350566163"
"3693","520.94466362144","520.94466362144","520.94466362144"
"3694","520.8896424124455","520.8896424124455","520.8896424124455"
"3695","520.8341724387486","520.8341724387486","520.8341724387486"
"3696","520.7782547001189","520.7782547001189","520.7782547001189"
"3697","520.7218902117492","520.7218902117492","520.7218902117492"
"3698","520.6650800289857","520.6650800289857","520.6650800289857"
"3699","520.6078252225299","520.6078252225299","520.6078252225299"
"3700","520.5501268371885","520.5501268371885","520.5501268371885"
"3701","520.4919860238055","520.4919860238055","520.4919860238055"
"3702","520.4334038825338","520.4334038825338","520.4334038825338"
"3703","520.3743815370553","520.3743815370553","520.3743815370553"
"3704","520.3149201345498","520.3149201345498","520.3149201345498"
"3705","520.2550208538969","520.2550208538969","520.2550208538969"
"3706","520.1946848809371","520.1946848809371","520.1946848809371"
"3707","520.1339134166917","520.1339134166917","520.1339134166917"
"3708","520.0727076773429","520.0727076773429","520.0727076773429"
"3709","520.0110688777615","520.0110688777615","520.0110688777615"
"3710","519.9489982726268","519.9489982726268","519.9489982726268"
"3711","519.8864971481511","519.8864971481511","519.8864971481511"
"3712","519.8235667562848","519.8235667562848","519.8235667562848"
"3713","519.7602083804974","519.7602083804974","519.7602083804974"
"3714","519.6964233685942","519.6964233685942","519.6964233685942"
"3715","519.6322129930172","519.6322129930172","519.6322129930172"
"3716","519.5675785823112","519.5675785823112","519.5675785823112"
"3717","519.5025214964235","519.5025214964235","519.5025214964235"
"3718","519.4370430856333","519.4370430856333","519.4370430856333"
"3719","519.3711447151749","519.3711447151749","519.3711447151749"
"3720","519.3048277488151","519.3048277488151","519.3048277488151"
"3721","519.2380935816522","519.2380935816522","519.2380935816522"
"3722","519.1709436072853","519.1709436072853","519.1709436072853"
"3723","519.1033792424013","519.1033792424013","519.1033792424013"
"3724","519.0354019021657","519.0354019021657","519.0354019021657"
"3725","518.9670129920347","518.9670129920347","518.9670129920347"
"3726","518.8982139650851","518.8982139650851","518.8982139650851"
"3727","518.8290062728348","518.8290062728348","518.8290062728348"
"3728","518.7593913406931","518.7593913406931","518.7593913406931"
"3729","518.689370633449","518.689370633449","518.689370633449"
"3730","518.6189456388596","518.6189456388596","518.6189456388596"
"3731","518.5481178308213","518.5481178308213","518.5481178308213"
"3732","518.4768886980015","518.4768886980015","518.4768886980015"
"3733","518.4052597274729","518.4052597274729","518.4052597274729"
"3734","518.3332324210569","518.3332324210569","518.3332324210569"
"3735","518.2608082707985","518.2608082707985","518.2608082707985"
"3736","518.1879887916447","518.1879887916447","518.1879887916447"
"3737","518.1147755050853","518.1147755050853","518.1147755050853"
"3738","518.0411699391447","518.0411699391447","518.0411699391447"
"3739","517.9671736161329","517.9671736161329","517.9671736161329"
"3740","517.8927880730474","517.8927880730474","517.8927880730474"
"3741","517.818014845243","517.818014845243","517.818014845243"
"3742","517.7428554705101","517.7428554705101","517.7428554705101"
"3743","517.6673115176003","517.6673115176003","517.6673115176003"
"3744","517.5913845332177","517.5913845332177","517.5913845332177"
"3745","517.5150760501947","517.5150760501947","517.5150760501947"
"3746","517.438387656739","517.438387656739","517.438387656739"
"3747","517.3613208986515","517.3613208986515","517.3613208986515"
"3748","517.2838773485745","517.2838773485745","517.2838773485745"
"3749","517.2060585693349","517.2060585693349","517.2060585693349"
"3750","517.1278661342967","517.1278661342967","517.1278661342967"
"3751","517.0493016151466","517.0493016151466","517.0493016151466"
"3752","516.9703666062908","516.9703666062908","516.9703666062908"
"3753","516.8910626882422","516.8910626882422","516.8910626882422"
"3754","516.8113914479577","516.8113914479577","516.8113914479577"
"3755","516.7313544503913","516.7313544503913","516.7313544503913"
"3756","516.6509532831998","516.6509532831998","516.6509532831998"
"3757","516.5701895567116","516.5701895567116","516.5701895567116"
"3758","516.4890648430086","516.4890648430086","516.4890648430086"
"3759","516.4075807530819","516.4075807530819","516.4075807530819"
"3760","516.3257388718667","516.3257388718667","516.3257388718667"
"3761","516.2435407745011","516.2435407745011","516.2435407745011"
"3762","516.160988066888","516.160988066888","516.160988066888"
"3763","516.0780823653857","516.0780823653857","516.0780823653857"
"3764","515.9948252360017","515.9948252360017","515.9948252360017"
"3765","515.9112182876489","515.9112182876489","515.9112182876489"
"3766","515.827263127532","515.827263127532","515.827263127532"
"3767","515.7429613328022","515.7429613328022","515.7429613328022"
"3768","515.6583145113253","515.6583145113253","515.6583145113253"
"3769","515.5733242571187","515.5733242571187","515.5733242571187"
"3770","515.4879921706015","515.4879921706015","515.4879921706015"
"3771","515.4023198545412","515.4023198545412","515.4023198545412"
"3772","515.3163088978733","515.3163088978733","515.3163088978733"
"3773","515.2299609161513","515.2299609161513","515.2299609161513"
"3774","515.1432774989643","515.1432774989643","515.1432774989643"
"3775","515.0562602422996","515.0562602422996","515.0562602422996"
"3776","514.9689107444941","514.9689107444941","514.9689107444941"
"3777","514.8812305981539","514.8812305981539","514.8812305981539"
"3778","514.7932213982368","514.7932213982368","514.7932213982368"
"3779","514.7048847420497","514.7048847420497","514.7048847420497"
"3780","514.6162222292452","514.6162222292452","514.6162222292452"
"3781","514.5272354618187","514.5272354618187","514.5272354618187"
"3782","514.4379260158706","514.4379260158706","514.4379260158706"
"3783","514.3482954900301","514.3482954900301","514.3482954900301"
"3784","514.2583454812367","514.2583454812367","514.2583454812367"
"3785","514.1680775968338","514.1680775968338","514.1680775968338"
"3786","514.0774934102329","514.0774934102329","514.0774934102329"
"3787","513.9865945213816","513.9865945213816","513.9865945213816"
"3788","513.8953825124296","513.8953825124296","513.8953825124296"
"3789","513.8038589719092","513.8038589719092","513.8038589719092"
"3790","513.7120254987516","513.7120254987516","513.7120254987516"
"3791","513.6198836700814","513.6198836700814","513.6198836700814"
"3792","513.5274350694061","513.5274350694061","513.5274350694061"
"3793","513.4346812986726","513.4346812986726","513.4346812986726"
"3794","513.3416239259731","513.3416239259731","513.3416239259731"
"3795","513.2482645579448","513.2482645579448","513.2482645579448"
"3796","513.1546047553271","513.1546047553271","513.1546047553271"
"3797","513.0606461013211","513.0606461013211","513.0606461013211"
"3798","512.9663901895108","512.9663901895108","512.9663901895108"
"3799","512.8718385877095","512.8718385877095","512.8718385877095"
"3800","512.7769928861675","512.7769928861675","512.7769928861675"
"3801","512.6818546614217","512.6818546614217","512.6818546614217"
"3802","512.5864255003876","512.5864255003876","512.5864255003876"
"3803","512.4907069762786","512.4907069762786","512.4907069762786"
"3804","512.3947006646644","512.3947006646644","512.3947006646644"
"3805","512.298408151486","512.298408151486","512.298408151486"
"3806","512.2018310130021","512.2018310130021","512.2018310130021"
"3807","512.1049708238156","512.1049708238156","512.1049708238156"
"3808","512.0078291448579","512.0078291448579","512.0078291448579"
"3809","511.9104075594511","511.9104075594511","511.9104075594511"
"3810","511.81270764925563","511.81270764925563","511.81270764925563"
"3811","511.7147309902694","511.7147309902694","511.7147309902694"
"3812","511.61647915683693","511.61647915683693","511.61647915683693"
"3813","511.5179537216517","511.5179537216517","511.5179537216517"
"3814","511.41915625575814","511.41915625575814","511.41915625575814"
"3815","511.32008832855405","511.32008832855405","511.32008832855405"
"3816","511.220751531778","511.220751531778","511.220751531778"
"3817","511.12114743551814","511.12114743551814","511.12114743551814"
"3818","511.0212776082183","511.0212776082183","511.0212776082183"
"3819","510.92114361667996","510.92114361667996","510.92114361667996"
"3820","510.82074705002464","510.82074705002464","510.82074705002464"
"3821","510.7200894797415","510.7200894797415","510.7200894797415"
"3822","510.61917248565356","510.61917248565356","510.61917248565356"
"3823","510.5179976319655","510.5179976319655","510.5179976319655"
"3824","510.4165665051815","510.4165665051815","510.4165665051815"
"3825","510.31488067618847","510.31488067618847","510.31488067618847"
"3826","510.21294173018","510.21294173018","510.21294173018"
"3827","510.11075123076273","510.11075123076273","510.11075123076273"
"3828","510.00831077577544","510.00831077577544","510.00831077577544"
"3829","509.90562194146804","509.90562194146804","509.90562194146804"
"3830","509.80268630642763","509.80268630642763","509.80268630642763"
"3831","509.6995054475935","509.6995054475935","509.6995054475935"
"3832","509.59608096016376","509.59608096016376","509.59608096016376"
"3833","509.49241442374284","509.49241442374284","509.49241442374284"
"3834","509.3885074162875","509.3885074162875","509.3885074162875"
"3835","509.284361535987","509.284361535987","509.284361535987"
"3836","509.17997836942254","509.17997836942254","509.17997836942254"
"3837","509.07535950152186","509.07535950152186","509.07535950152186"
"3838","508.9705065294727","508.9705065294727","508.9705065294727"
"3839","508.8654210468121","508.8654210468121","508.8654210468121"
"3840","508.76010465137665","508.76010465137665","508.76010465137665"
"3841","508.65455893536773","508.65455893536773","508.65455893536773"
"3842","508.54878550322644","508.54878550322644","508.54878550322644"
"3843","508.4427859557395","508.4427859557395","508.4427859557395"
"3844","508.3365618920283","508.3365618920283","508.3365618920283"
"3845","508.23011492343727","508.23011492343727","508.23011492343727"
"3846","508.12344664575284","508.12344664575284","508.12344664575284"
"3847","508.01655868284297","508.01655868284297","508.01655868284297"
"3848","507.9094526410307","507.9094526410307","507.9094526410307"
"3849","507.8021301309152","507.8021301309152","507.8021301309152"
"3850","507.69459278519633","507.69459278519633","507.69459278519633"
"3851","507.58684221111105","507.58684221111105","507.58684221111105"
"3852","507.47888003798914","507.47888003798914","507.47888003798914"
"3853","507.3707078855509","507.3707078855509","507.3707078855509"
"3854","507.2623273876688","507.2623273876688","507.2623273876688"
"3855","507.1537401765202","507.1537401765202","507.1537401765202"
"3856","507.04494788654614","507.04494788654614","507.04494788654614"
"3857","506.93595215444805","506.93595215444805","506.93595215444805"
"3858","506.8267546251161","506.8267546251161","506.8267546251161"
"3859","506.7173569377828","506.7173569377828","506.7173569377828"
"3860","506.60776073986256","506.60776073986256","506.60776073986256"
"3861","506.4979676869409","506.4979676869409","506.4979676869409"
"3862","506.3879794309142","506.3879794309142","506.3879794309142"
"3863","506.2777976298666","506.2777976298666","506.2777976298666"
"3864","506.1674239441143","506.1674239441143","506.1674239441143"
"3865","506.0568600460698","506.0568600460698","506.0568600460698"
"3866","505.94610760444266","505.94610760444266","505.94610760444266"
"3867","505.83516828621686","505.83516828621686","505.83516828621686"
"3868","505.72404377242833","505.72404377242833","505.72404377242833"
"3869","505.61273574040416","505.61273574040416","505.61273574040416"
"3870","505.50124587362177","505.50124587362177","505.50124587362177"
"3871","505.3895758656419","505.3895758656419","505.3895758656419"
"3872","505.2777274063063","505.2777274063063","505.2777274063063"
"3873","505.16570219552824","505.16570219552824","505.16570219552824"
"3874","505.0535019393417","505.0535019393417","505.0535019393417"
"3875","504.94112833611496","504.94112833611496","504.94112833611496"
"3876","504.8285831001748","504.8285831001748","504.8285831001748"
"3877","504.7158679480145","504.7158679480145","504.7158679480145"
"3878","504.602984596324","504.602984596324","504.602984596324"
"3879","504.489934767889","504.489934767889","504.489934767889"
"3880","504.37672018961695","504.37672018961695","504.37672018961695"
"3881","504.2633426023586","504.2633426023586","504.2633426023586"
"3882","504.1498037333824","504.1498037333824","504.1498037333824"
"3883","504.0361053278211","504.0361053278211","504.0361053278211"
"3884","503.9222491349021","503.9222491349021","503.9222491349021"
"3885","503.8082369069605","503.8082369069605","503.8082369069605"
"3886","503.69407039452807","503.69407039452807","503.69407039452807"
"3887","503.57975136203413","503.57975136203413","503.57975136203413"
"3888","503.46528157503576","503.46528157503576","503.46528157503576"
"3889","503.3506628051197","503.3506628051197","503.3506628051197"
"3890","503.2358968269535","503.2358968269535","503.2358968269535"
"3891","503.120985423182","503.120985423182","503.120985423182"
"3892","503.00593037657836","503.00593037657836","503.00593037657836"
"3893","502.89073347788076","502.89073347788076","502.89073347788076"
"3894","502.77539652088524","502.77539652088524","502.77539652088524"
"3895","502.65992130831654","502.65992130831654","502.65992130831654"
"3896","502.5443096488802","502.5443096488802","502.5443096488802"
"3897","502.4285633513829","502.4285633513829","502.4285633513829"
"3898","502.31268423255943","502.31268423255943","502.31268423255943"
"3899","502.19667411217205","502.19667411217205","502.19667411217205"
"3900","502.0805348110505","502.0805348110505","502.0805348110505"
"3901","501.96426816282246","501.96426816282246","501.96426816282246"
"3902","501.8478760031459","501.8478760031459","501.8478760031459"
"3903","501.7313601736151","501.7313601736151","501.7313601736151"
"3904","501.61472251979893","501.61472251979893","501.61472251979893"
"3905","501.49796489416616","501.49796489416616","501.49796489416616"
"3906","501.3810891453361","501.3810891453361","501.3810891453361"
"3907","501.2640971376062","501.2640971376062","501.2640971376062"
"3908","501.14699073629396","501.14699073629396","501.14699073629396"
"3909","501.02977181651596","501.02977181651596","501.02977181651596"
"3910","500.9124422456188","500.9124422456188","500.9124422456188"
"3911","500.79500390561697","500.79500390561697","500.79500390561697"
"3912","500.6774586863498","500.6774586863498","500.6774586863498"
"3913","500.5598084757252","500.5598084757252","500.5598084757252"
"3914","500.44205516946613","500.44205516946613","500.44205516946613"
"3915","500.32420066720385","500.32420066720385","500.32420066720385"
"3916","500.20624687149916","500.20624687149916","500.20624687149916"
"3917","500.0881956927068","500.0881956927068","500.0881956927068"
"3918","499.970049045072","499.970049045072","499.970049045072"
"3919","499.85180884769875","499.85180884769875","499.85180884769875"
"3920","499.7334770235704","499.7334770235704","499.7334770235704"
"3921","499.61505549954506","499.61505549954506","499.61505549954506"
"3922","499.49654620829523","499.49654620829523","499.49654620829523"
"3923","499.37795108732837","499.37795108732837","499.37795108732837"
"3924","499.25927207703694","499.25927207703694","499.25927207703694"
"3925","499.14051112263786","499.14051112263786","499.14051112263786"
"3926","499.02167017319516","499.02167017319516","499.02167017319516"
"3927","498.9027511845285","498.9027511845285","498.9027511845285"
"3928","498.7837561158063","498.7837561158063","498.7837561158063"
"3929","498.66468692565894","498.66468692565894","498.66468692565894"
"3930","498.5455455833392","498.5455455833392","498.5455455833392"
"3931","498.4263340575518","498.4263340575518","498.4263340575518"
"3932","498.30705432324345","498.30705432324345","498.30705432324345"
"3933","498.1877083523832","498.1877083523832","498.1877083523832"
"3934","498.0682981333547","498.0682981333547","498.0682981333547"
"3935","497.94882564864406","497.94882564864406","497.94882564864406"
"3936","497.82929288695925","497.82929288695925","497.82929288695925"
"3937","497.7097018412846","497.7097018412846","497.7097018412846"
"3938","497.59005450645435","497.59005450645435","497.59005450645435"
"3939","497.47035288350736","497.47035288350736","497.47035288350736"
"3940","497.3505989709673","497.3505989709673","497.3505989709673"
"3941","497.23079477452336","497.23079477452336","497.23079477452336"
"3942","497.1109423012159","497.1109423012159","497.1109423012159"
"3943","496.9910435676565","496.9910435676565","496.9910435676565"
"3944","496.8711005850276","496.8711005850276","496.8711005850276"
"3945","496.7511153731068","496.7511153731068","496.7511153731068"
"3946","496.63108994865854","496.63108994865854","496.63108994865854"
"3947","496.51102633171797","496.51102633171797","496.51102633171797"
"3948","496.3909265504172","496.3909265504172","496.3909265504172"
"3949","496.2707926284201","496.2707926284201","496.2707926284201"
"3950","496.1506265960313","496.1506265960313","496.1506265960313"
"3951","496.03043048101785","496.03043048101785","496.03043048101785"
"3952","495.9102063230876","495.9102063230876","495.9102063230876"
"3953","495.7899561526492","495.7899561526492","495.7899561526492"
"3954","495.6696820125257","495.6696820125257","495.6696820125257"
"3955","495.54938593576026","495.54938593576026","495.54938593576026"
"3956","495.42906996490944","495.42906996490944","495.42906996490944"
"3957","495.3087361414294","495.3087361414294","495.3087361414294"
"3958","495.188386508086","495.188386508086","495.188386508086"
"3959","495.0680231084718","495.0680231084718","495.0680231084718"
"3960","494.9476479884492","494.9476479884492","494.9476479884492"
"3961","494.827263193741","494.827263193741","494.827263193741"
"3962","494.7068707694488","494.7068707694488","494.7068707694488"
"3963","494.5864727634225","494.5864727634225","494.5864727634225"
"3964","494.4660712228889","494.4660712228889","494.4660712228889"
"3965","494.3456681983004","494.3456681983004","494.3456681983004"
"3966","494.2252657370803","494.2252657370803","494.2252657370803"
"3967","494.10486588891393","494.10486588891393","494.10486588891393"
"3968","493.98447070526555","493.98447070526555","493.98447070526555"
"3969","493.86408223313026","493.86408223313026","493.86408223313026"
"3970","493.74370251792146","493.74370251792146","493.74370251792146"
"3971","493.6233336140374","493.6233336140374","493.6233336140374"
"3972","493.5029775663666","493.5029775663666","493.5029775663666"
"3973","493.38263642565875","493.38263642565875","493.38263642565875"
"3974","493.26231223604134","493.26231223604134","493.26231223604134"
"3975","493.14200704318336","493.14200704318336","493.14200704318336"
"3976","493.0217228926146","493.0217228926146","493.0217228926146"
"3977","492.901461829726","492.901461829726","492.901461829726"
"3978","492.781225894257","492.781225894257","492.781225894257"
"3979","492.6610171294084","492.6610171294084","492.6610171294084"
"3980","492.54083757465105","492.54083757465105","492.54083757465105"
"3981","492.4206892662097","492.4206892662097","492.4206892662097"
"3982","492.3005742401796","492.3005742401796","492.3005742401796"
"3983","492.1804945346812","492.1804945346812","492.1804945346812"
"3984","492.06045217693435","492.06045217693435","492.06045217693435"
"3985","491.9404491995416","491.9404491995416","491.9404491995416"
"3986","491.8204876318703","491.8204876318703","491.8204876318703"
"3987","491.70056949862175","491.70056949862175","491.70056949862175"
"3988","491.5806968236624","491.5806968236624","491.5806968236624"
"3989","491.46087162667857","491.46087162667857","491.46087162667857"
"3990","491.3410959236597","491.3410959236597","491.3410959236597"
"3991","491.22137173120296","491.22137173120296","491.22137173120296"
"3992","491.1017010600642","491.1017010600642","491.1017010600642"
"3993","490.98208592065674","490.98208592065674","490.98208592065674"
"3994","490.8625283170841","490.8625283170841","490.8625283170841"
"3995","490.7430302521598","490.7430302521598","490.7430302521598"
"3996","490.62359372168237","490.62359372168237","490.62359372168237"
"3997","490.5042207247013","490.5042207247013","490.5042207247013"
"3998","490.3849132506354","490.3849132506354","490.3849132506354"
"3999","490.26567328691397","490.26567328691397","490.26567328691397"
"4000","490.14650281778756","490.14650281778756","490.14650281778756"
"4001","490.0274038214725","490.0274038214725","490.0274038214725"
"4002","489.9083782718258","489.9083782718258","489.9083782718258"
"4003","489.7894281416855","489.7894281416855","489.7894281416855"
"4004","489.6705553973948","489.6705553973948","489.6705553973948"
"4005","489.5517620042858","489.5517620042858","489.5517620042858"
"4006","489.4330499147807","489.4330499147807","489.4330499147807"
"4007","489.31442108530166","489.31442108530166","489.31442108530166"
"4008","489.19587746151706","489.19587746151706","489.19587746151706"
"4009","489.07742098810587","489.07742098810587","489.07742098810587"
"4010","488.95905360376565","488.95905360376565","488.95905360376565"
"4011","488.8407772400316","488.8407772400316","488.8407772400316"
"4012","488.722593826276","488.722593826276","488.722593826276"
"4013","488.6045052859094","488.6045052859094","488.6045052859094"
"4014","488.4865135349631","488.4865135349631","488.4865135349631"
"4015","488.36862048708497","488.36862048708497","488.36862048708497"
"4016","488.25082804998146","488.25082804998146","488.25082804998146"
"4017","488.13313812447547","488.13313812447547","488.13313812447547"
"4018","488.01555260665054","488.01555260665054","488.01555260665054"
"4019","487.8980733859589","487.8980733859589","487.8980733859589"
"4020","487.78070234760156","487.78070234760156","487.78070234760156"
"4021","487.66344137016216","487.66344137016216","487.66344137016216"
"4022","487.5462923279861","487.5462923279861","487.5462923279861"
"4023","487.4292570843128","487.4292570843128","487.4292570843128"
"4024","487.3123375047947","487.3123375047947","487.3123375047947"
"4025","487.19553544091303","487.19553544091303","487.19553544091303"
"4026","487.0788527399418","487.0788527399418","487.0788527399418"
"4027","486.96229124826755","486.96229124826755","486.96229124826755"
"4028","486.8458528019225","486.8458528019225","486.8458528019225"
"4029","486.72953923275","486.72953923275","486.72953923275"
"4030","486.6133523636782","486.6133523636782","486.6133523636782"
"4031","486.49729401298833","486.49729401298833","486.49729401298833"
"4032","486.38136599195605","486.38136599195605","486.38136599195605"
"4033","486.2655701062784","486.2655701062784","486.2655701062784"
"4034","486.1499081556081","486.1499081556081","486.1499081556081"
"4035","486.0343819326158","486.0343819326158","486.0343819326158"
"4036","485.9189932239438","485.9189932239438","485.9189932239438"
"4037","485.8037438087963","485.8037438087963","485.8037438087963"
"4038","485.6886354603654","485.6886354603654","485.6886354603654"
"4039","485.57366994961546","485.57366994961546","485.57366994961546"
"4040","485.45884903584584","485.45884903584584","485.45884903584584"
"4041","485.3441744742555","485.3441744742555","485.3441744742555"
"4042","485.2296480131174","485.2296480131174","485.2296480131174"
"4043","485.11527139190054","485.11527139190054","485.11527139190054"
"4044","485.00104634599614","485.00104634599614","485.00104634599614"
"4045","484.88697460577987","484.88697460577987","484.88697460577987"
"4046","484.77305789190495","484.77305789190495","484.77305789190495"
"4047","484.6592979223821","484.6592979223821","484.6592979223821"
"4048","484.5456964074009","484.5456964074009","484.5456964074009"
"4049","484.4322550479266","484.4322550479266","484.4322550479266"
"4050","484.3189755413616","484.3189755413616","484.3189755413616"
"4051","484.2058595787256","484.2058595787256","484.2058595787256"
"4052","484.0929088446632","484.0929088446632","484.0929088446632"
"4053","483.98012501604063","483.98012501604063","483.98012501604063"
"4054","483.8675097647773","483.8675097647773","483.8675097647773"
"4055","483.7550647564413","483.7550647564413","483.7550647564413"
"4056","483.6427916493169","483.6427916493169","483.6427916493169"
"4057","483.5306920977037","483.5306920977037","483.5306920977037"
"4058","483.4187677491021","483.4187677491021","483.4187677491021"
"4059","483.30702024234233","483.30702024234233","483.30702024234233"
"4060","483.19545121182256","483.19545121182256","483.19545121182256"
"4061","483.0840622861054","483.0840622861054","483.0840622861054"
"4062","482.9728550874557","482.9728550874557","482.9728550874557"
"4063","482.8618312346643","482.8618312346643","482.8618312346643"
"4064","482.75099233507564","482.75099233507564","482.75099233507564"
"4065","482.64033999492204","482.64033999492204","482.64033999492204"
"4066","482.5298758118213","482.5298758118213","482.5298758118213"
"4067","482.41960137900713","482.41960137900713","482.41960137900713"
"4068","482.3095182834595","482.3095182834595","482.3095182834595"
"4069","482.1996281077869","482.1996281077869","482.1996281077869"
"4070","482.0899324311687","482.0899324311687","482.0899324311687"
"4071","481.9804328181176","481.9804328181176","481.9804328181176"
"4072","481.87113083722943","481.87113083722943","481.87113083722943"
"4073","481.76202804619635","481.76202804619635","481.76202804619635"
"4074","481.6531260039898","481.6531260039898","481.6531260039898"
"4075","481.5444258468999","481.5444258468999","481.5444258468999"
"4076","481.43592883548064","481.43592883548064","481.43592883548064"
"4077","481.3276363759126","481.3276363759126","481.3276363759126"
"4078","481.2195500188893","481.2195500188893","481.2195500188893"
"4079","481.1116714201711","481.1116714201711","481.1116714201711"
"4080","481.00400231895725","481.00400231895725","481.00400231895725"
"4081","480.89654449479605","480.89654449479605","480.89654449479605"
"4082","480.78929974604677","480.78929974604677","480.78929974604677"
"4083","480.6822698552964","480.6822698552964","480.6822698552964"
"4084","480.5754565977835","480.5754565977835","480.5754565977835"
"4085","480.46886169939495","480.46886169939495","480.46886169939495"
"4086","480.36248686099424","480.36248686099424","480.36248686099424"
"4087","480.25633373698963","480.25633373698963","480.25633373698963"
"4088","480.1504033691104","480.1504033691104","480.1504033691104"
"4089","480.04469594279135","480.04469594279135","480.04469594279135"
"4090","479.9392121346928","479.9392121346928","479.9392121346928"
"4091","479.8339531736279","479.8339531736279","479.8339531736279"
"4092","479.72892079235555","479.72892079235555","479.72892079235555"
"4093","479.62411710210705","479.62411710210705","479.62411710210705"
"4094","479.51954445891215","479.51954445891215","479.51954445891215"
"4095","479.41520536458006","479.41520536458006","479.41520536458006"
"4096","479.31110235199685","479.31110235199685","479.31110235199685"
"4097","479.20723791527246","479.20723791527246","479.20723791527246"
"4098","479.1036144539495","479.1036144539495","479.1036144539495"
"4099","479.0002342470669","479.0002342470669","479.0002342470669"
"4100","478.89709942075046","478.89709942075046","478.89709942075046"
"4101","478.7942119474692","478.7942119474692","478.7942119474692"
"4102","478.69157366574694","478.69157366574694","478.69157366574694"
"4103","478.58918625708793","478.58918625708793","478.58918625708793"
"4104","478.4870512842685","478.4870512842685","478.4870512842685"
"4105","478.38517018869453","478.38517018869453","478.38517018869453"
"4106","478.28354431098353","478.28354431098353","478.28354431098353"
"4107","478.1821749068734","478.1821749068734","478.1821749068734"
"4108","478.081063160323","478.081063160323","478.081063160323"
"4109","477.9802101743181","477.9802101743181","477.9802101743181"
"4110","477.8796170229333","477.8796170229333","477.8796170229333"
"4111","477.7792847086936","477.7792847086936","477.7792847086936"
"4112","477.6792142136718","477.6792142136718","477.6792142136718"
"4113","477.5794064800416","477.5794064800416","477.5794064800416"
"4114","477.47986243422844","477.47986243422844","477.47986243422844"
"4115","477.3805829906359","477.3805829906359","477.3805829906359"
"4116","477.28156903683515","477.28156903683515","477.28156903683515"
"4117","477.1828214632405","477.1828214632405","477.1828214632405"
"4118","477.08434115754943","477.08434115754943","477.08434115754943"
"4119","476.9861290084494","476.9861290084494","476.9861290084494"
"4120","476.88818590931913","476.88818590931913","476.88818590931913"
"4121","476.7905127656269","476.7905127656269","476.7905127656269"
"4122","476.6931104856633","476.6931104856633","476.6931104856633"
"4123","476.5959799860879","476.5959799860879","476.5959799860879"
"4124","476.4991222030166","476.4991222030166","476.4991222030166"
"4125","476.40253809384683","476.40253809384683","476.40253809384683"
"4126","476.30622862614007","476.30622862614007","476.30622862614007"
"4127","476.2101947831542","476.2101947831542","476.2101947831542"
"4128","476.11443756751964","476.11443756751964","476.11443756751964"
"4129","476.0189580049111","476.0189580049111","476.0189580049111"
"4130","475.92375713293796","475.92375713293796","475.92375713293796"
"4131","475.82883600666935","475.82883600666935","475.82883600666935"
"4132","475.7341961434919","475.7341961434919","475.7341961434919"
"4133","475.6398405265151","475.6398405265151","475.6398405265151"
"4134","475.5457691081911","475.5457691081911","475.5457691081911"
"4135","475.4519814185974","475.4519814185974","475.4519814185974"
"4136","475.3584770860078","475.3584770860078","475.3584770860078"
"4137","475.26525608383446","475.26525608383446","475.26525608383446"
"4138","475.17231884449575","475.17231884449575","475.17231884449575"
"4139","475.0796662478044","475.0796662478044","475.0796662478044"
"4140","474.9872995835795","474.9872995835795","474.9872995835795"
"4141","474.8952204664211","474.8952204664211","474.8952204664211"
"4142","474.8034307561334","474.8034307561334","474.8034307561334"
"4143","474.7119324598522","474.7119324598522","474.7119324598522"
"4144","474.6207276711263","474.6207276711263","474.6207276711263"
"4145","474.5298185219687","474.5298185219687","474.5298185219687"
"4146","474.43920713129756","474.43920713129756","474.43920713129756"
"4147","474.3488955571303","474.3488955571303","474.3488955571303"
"4148","474.25888580952886","474.25888580952886","474.25888580952886"
"4149","474.1691798175663","474.1691798175663","474.1691798175663"
"4150","474.0797794349382","474.0797794349382","474.0797794349382"
"4151","473.99068641432797","473.99068641432797","473.99068641432797"
"4152","473.901902438759","473.901902438759","473.901902438759"
"4153","473.8134290996388","473.8134290996388","473.8134290996388"
"4154","473.7252679189035","473.7252679189035","473.7252679189035"
"4155","473.63742033992287","473.63742033992287","473.63742033992287"
"4156","473.54988774227706","473.54988774227706","473.54988774227706"
"4157","473.46267143999864","473.46267143999864","473.46267143999864"
"4158","473.3757726779825","473.3757726779825","473.3757726779825"
"4159","473.2891926595787","473.2891926595787","473.2891926595787"
"4160","473.20293252647343","473.20293252647343","473.20293252647343"
"4161","473.1169933587631","473.1169933587631","473.1169933587631"
"4162","473.0313762116817","473.0313762116817","473.0313762116817"
"4163","472.9460820753213","472.9460820753213","472.9460820753213"
"4164","472.8611119021878","472.8611119021878","472.8611119021878"
"4165","472.776466616402","472.776466616402","472.776466616402"
"4166","472.69214709542496","472.69214709542496","472.69214709542496"
"4167","472.60815420306244","472.60815420306244","472.60815420306244"
"4168","472.52448874373044","472.52448874373044","472.52448874373044"
"4169","472.4411515155846","472.4411515155846","472.4411515155846"
"4170","472.3581433123567","472.3581433123567","472.3581433123567"
"4171","472.2754648739849","472.2754648739849","472.2754648739849"
"4172","472.19311693421326","472.19311693421326","472.19311693421326"
"4173","472.1111002260827","472.1111002260827","472.1111002260827"
"4174","472.0294154654852","472.0294154654852","472.0294154654852"
"4175","471.94806336397306","471.94806336397306","471.94806336397306"
"4176","471.86704462511113","471.86704462511113","471.86704462511113"
"4177","471.78635995179064","471.78635995179064","471.78635995179064"
"4178","471.7060100608353","471.7060100608353","471.7060100608353"
"4179","471.6259956391794","471.6259956391794","471.6259956391794"
"4180","471.54631740959553","471.54631740959553","471.54631740959553"
"4181","471.4669761014624","471.4669761014624","471.4669761014624"
"4182","471.3879724252222","471.3879724252222","471.3879724252222"
"4183","471.3093071307542","471.3093071307542","471.3093071307542"
"4184","471.2309809599288","471.2309809599288","471.2309809599288"
"4185","471.15299467577876","471.15299467577876","471.15299467577876"
"4186","471.07534906611806","471.07534906611806","471.07534906611806"
"4187","470.9980449216517","470.9980449216517","470.9980449216517"
"4188","470.92108304325745","470.92108304325745","470.92108304325745"
"4189","470.8444642528988","470.8444642528988","470.8444642528988"
"4190","470.76818937175466","470.76818937175466","470.76818937175466"
"4191","470.6922592602603","470.6922592602603","470.6922592602603"
"4192","470.61667477802996","470.61667477802996","470.61667477802996"
"4193","470.5414368020494","470.5414368020494","470.5414368020494"
"4194","470.4665462157429","470.4665462157429","470.4665462157429"
"4195","470.3920039198749","470.3920039198749","470.3920039198749"
"4196","470.31781085070816","470.31781085070816","470.31781085070816"
"4197","470.24396793634344","470.24396793634344","470.24396793634344"
"4198","470.17047610036366","470.17047610036366","470.17047610036366"
"4199","470.0973363090686","470.0973363090686","470.0973363090686"
"4200","470.0245494987806","470.0245494987806","470.0245494987806"
"4201","469.95211663398106","469.95211663398106","469.95211663398106"
"4202","469.8800387036469","469.8800387036469","469.8800387036469"
"4203","469.8083166704067","469.8083166704067","469.8083166704067"
"4204","469.7369515104884","469.7369515104884","469.7369515104884"
"4205","469.66594422458644","469.66594422458644","469.66594422458644"
"4206","469.5952957798009","469.5952957798009","469.5952957798009"
"4207","469.52500716769543","469.52500716769543","469.52500716769543"
"4208","469.4550793643904","469.4550793643904","469.4550793643904"
"4209","469.38551337407387","469.38551337407387","469.38551337407387"
"4210","469.31631015649754","469.31631015649754","469.31631015649754"
"4211","469.24747069223775","469.24747069223775","469.24747069223775"
"4212","469.1789959681836","469.1789959681836","469.1789959681836"
"4213","469.11088784294225","469.11088784294225","469.11088784294225"
"4214","469.0431474095127","469.0431474095127","469.0431474095127"
"4215","468.97577508667507","468.97577508667507","468.97577508667507"
"4216","468.9087709563011","468.9087709563011","468.9087709563011"
"4217","468.84213505315694","468.84213505315694","468.84213505315694"
"4218","468.77586746622586","468.77586746622586","468.77586746622586"
"4219","468.70996850135657","468.70996850135657","468.70996850135657"
"4220","468.64443860870665","468.64443860870665","468.64443860870665"
"4221","468.5792785126799","468.5792785126799","468.5792785126799"
"4222","468.5144890634579","468.5144890634579","468.5144890634579"
"4223","468.4500713163243","468.4500713163243","468.4500713163243"
"4224","468.3860264339098","468.3860264339098","468.3860264339098"
"4225","468.32235567523367","468.32235567523367","468.32235567523367"
"4226","468.2590603631007","468.2590603631007","468.2590603631007"
"4227","468.196141851545","468.196141851545","468.196141851545"
"4228","468.13360153300965","468.13360153300965","468.13360153300965"
"4229","468.0714407661553","468.0714407661553","468.0714407661553"
"4230","468.0096609047518","468.0096609047518","468.0096609047518"
"4231","467.94826327244476","467.94826327244476","467.94826327244476"
"4232","467.8872491736055","467.8872491736055","467.8872491736055"
"4233","467.82661984289933","467.82661984289933","467.82661984289933"
"4234","467.7663764705894","467.7663764705894","467.7663764705894"
"4235","467.7065201989866","467.7065201989866","467.7065201989866"
"4236","467.64705214051276","467.64705214051276","467.64705214051276"
"4237","467.5879733561333","467.5879733561333","467.5879733561333"
"4238","467.5292848302205","467.5292848302205","467.5292848302205"
"4239","467.4709875102302","467.4709875102302","467.4709875102302"
"4240","467.41308229954956","467.41308229954956","467.41308229954956"
"4241","467.3555700395637","467.3555700395637","467.3555700395637"
"4242","467.2984515349022","467.2984515349022","467.2984515349022"
"4243","467.2417275498871","467.2417275498871","467.2417275498871"
"4244","467.1853987798242","467.1853987798242","467.1853987798242"
"4245","467.12946589780205","467.12946589780205","467.12946589780205"
"4246","467.0739295439398","467.0739295439398","467.0739295439398"
"4247","467.01879028591395","467.01879028591395","467.01879028591395"
"4248","466.96404869445774","466.96404869445774","466.96404869445774"
"4249","466.90970526437087","466.90970526437087","466.90970526437087"
"4250","466.85576047921904","466.85576047921904","466.85576047921904"
"4251","466.80221479340423","466.80221479340423","466.80221479340423"
"4252","466.7490686429621","466.7490686429621","466.7490686429621"
"4253","466.69632240971436","466.69632240971436","466.69632240971436"
"4254","466.6439764858822","466.6439764858822","466.6439764858822"
"4255","466.5920312346361","466.5920312346361","466.5920312346361"
"4256","466.5404869901302","466.5404869901302","466.5404869901302"
"4257","466.4893441005389","466.4893441005389","466.4893441005389"
"4258","466.43860287071703","466.43860287071703","466.43860287071703"
"4259","466.38826363388813","466.38826363388813","466.38826363388813"
"4260","466.3383267014767","466.3383267014767","466.3383267014767"
"4261","466.2887923953557","466.2887923953557","466.2887923953557"
"4262","466.23966104067523","466.23966104067523","466.23966104067523"
"4263","466.1909329479665","466.1909329479665","466.1909329479665"
"4264","466.14260844177994","466.14260844177994","466.14260844177994"
"4265","466.0946878392083","466.0946878392083","466.0946878392083"
"4266","466.0471714856548","466.0471714856548","466.0471714856548"
"4267","466.00005971189853","466.00005971189853","466.00005971189853"
"4268","465.95335289844894","465.95335289844894","465.95335289844894"
"4269","465.90705139687134","465.90705139687134","465.90705139687134"
"4270","465.86115557269227","465.86115557269227","465.86115557269227"
"4271","465.8156658268142","465.8156658268142","465.8156658268142"
"4272","465.7705825669063","465.7705825669063","465.7705825669063"
"4273","465.72590620739635","465.72590620739635","465.72590620739635"
"4274","465.6816371480473","465.6816371480473","465.6816371480473"
"4275","465.6377758310697","465.6377758310697","465.6377758310697"
"4276","465.5943227053959","465.5943227053959","465.5943227053959"
"4277","465.5512782195384","465.5512782195384","465.5512782195384"
"4278","465.5086428429863","465.5086428429863","465.5086428429863"
"4279","465.4664170447899","465.4664170447899","465.4664170447899"
"4280","465.4246012721755","465.4246012721755","465.4246012721755"
"4281","465.3831960147131","465.3831960147131","465.3831960147131"
"4282","465.3422017401399","465.3422017401399","465.3422017401399"
"4283","465.3016189513742","465.3016189513742","465.3016189513742"
"4284","465.2614480938894","465.2614480938894","465.2614480938894"
"4285","465.22168967682563","465.22168967682563","465.22168967682563"
"4286","465.18234413766174","465.18234413766174","465.18234413766174"
"4287","465.14341194193634","465.14341194193634","465.14341194193634"
"4288","465.1048935476386","465.1048935476386","465.1048935476386"
"4289","465.0667894265579","465.0667894265579","465.0667894265579"
"4290","465.0291000002598","465.0291000002598","465.0291000002598"
"4291","464.99182570413785","464.99182570413785","464.99182570413785"
"4292","464.9549669447451","464.9549669447451","464.9549669447451"
"4293","464.91852413536276","464.91852413536276","464.91852413536276"
"4294","464.88249763914973","464.88249763914973","464.88249763914973"
"4295","464.8468878189267","464.8468878189267","464.8468878189267"
"4296","464.8116950158704","464.8116950158704","464.8116950158704"
"4297","464.77691954243835","464.77691954243835","464.77691954243835"
"4298","464.7425617107975","464.7425617107975","464.7425617107975"
"4299","464.7086218044358","464.7086218044358","464.7086218044358"
"4300","464.6751000852912","464.6751000852912","464.6751000852912"
"4301","464.6419967583077","464.6419967583077","464.6419967583077"
"4302","464.6093120566074","464.6093120566074","464.6093120566074"
"4303","464.577046149281","464.577046149281","464.577046149281"
"4304","464.54519920526224","464.54519920526224","464.54519920526224"
"4305","464.5137713437173","464.5137713437173","464.5137713437173"
"4306","464.4827626695305","464.4827626695305","464.4827626695305"
"4307","464.452173266237","464.452173266237","464.452173266237"
"4308","464.4220031960477","464.4220031960477","464.4220031960477"
"4309","464.392252471551","464.392252471551","464.392252471551"
"4310","464.3629211053238","464.3629211053238","464.3629211053238"
"4311","464.3340090816218","464.3340090816218","464.3340090816218"
"4312","464.30551634226106","464.30551634226106","464.30551634226106"
"4313","464.2774428220375","464.2774428220375","464.2774428220375"
"4314","464.2497884275176","464.2497884275176","464.2497884275176"
"4315","464.2225530229298","464.2225530229298","464.2225530229298"
"4316","464.1957364584899","464.1957364584899","464.1957364584899"
"4317","464.16933854921484","464.16933854921484","464.16933854921484"
"4318","464.14335912442476","464.14335912442476","464.14335912442476"
"4319","464.11779795001945","464.11779795001945","464.11779795001945"
"4320","464.092654799178","464.092654799178","464.092654799178"
"4321","464.06792940292354","464.06792940292354","464.06792940292354"
"4322","464.0436214713501","464.0436214713501","464.0436214713501"
"4323","464.0197306865889","464.0197306865889","464.0197306865889"
"4324","463.99625673812136","463.99625673812136","463.99625673812136"
"4325","463.97319925928025","463.97319925928025","463.97319925928025"
"4326","463.95055790489585","463.95055790489585","463.95055790489585"
"4327","463.9283322525542","463.9283322525542","463.9283322525542"
"4328","463.9065219154796","463.9065219154796","463.9065219154796"
"4329","463.8851264508701","463.8851264508701","463.8851264508701"
"4330","463.8641453951937","463.8641453951937","463.8641453951937"
"4331","463.8435782994359","463.8435782994359","463.8435782994359"
"4332","463.8234246234368","463.8234246234368","463.8234246234368"
"4333","463.8036838768251","463.8036838768251","463.8036838768251"
"4334","463.7843555204035","463.7843555204035","463.7843555204035"
"4335","463.7654390154718","463.7654390154718","463.7654390154718"
"4336","463.7469337534613","463.7469337534613","463.7469337534613"
"4337","463.72883914746905","463.72883914746905","463.72883914746905"
"4338","463.71115458299994","463.71115458299994","463.71115458299994"
"4339","463.69387941096676","463.69387941096676","463.69387941096676"
"4340","463.6770129688202","463.6770129688202","463.6770129688202"
"4341","463.6605545946213","463.6605545946213","463.6605545946213"
"4342","463.6445035637993","463.6445035637993","463.6445035637993"
"4343","463.6288591454251","463.6288591454251","463.6288591454251"
"4344","463.61362058817207","463.61362058817207","463.61362058817207"
"4345","463.59878712736077","463.59878712736077","463.59878712736077"
"4346","463.584357949873","463.584357949873","463.584357949873"
"4347","463.57033223631964","463.57033223631964","463.57033223631964"
"4348","463.55670913999677","463.55670913999677","463.55670913999677"
"4349","463.54348775885467","463.54348775885467","463.54348775885467"
"4350","463.5306671776451","463.5306671776451","463.5306671776451"
"4351","463.5182465240349","463.5182465240349","463.5182465240349"
"4352","463.5062248283427","463.5062248283427","463.5062248283427"
"4353","463.49460111476884","463.49460111476884","463.49460111476884"
"4354","463.48337434534267","463.48337434534267","463.48337434534267"
"4355","463.4725434970583","463.4725434970583","463.4725434970583"
"4356","463.4621074918151","463.4621074918151","463.4621074918151"
"4357","463.4520652595045","463.4520652595045","463.4520652595045"
"4358","463.44241566098935","463.44241566098935","463.44241566098935"
"4359","463.43315757917605","463.43315757917605","463.43315757917605"
"4360","463.42428984901073","463.42428984901073","463.42428984901073"
"4361","463.41581126453036","463.41581126453036","463.41581126453036"
"4362","463.4077205789099","463.4077205789099","463.4077205789099"
"4363","463.4000165254879","463.4000165254879","463.4000165254879"
"4364","463.3926977898238","463.3926977898238","463.3926977898238"
"4365","463.38576309363026","463.38576309363026","463.38576309363026"
"4366","463.37921105496764","463.37921105496764","463.37921105496764"
"4367","463.37304029316164","463.37304029316164","463.37304029316164"
"4368","463.367249407847","463.367249407847","463.367249407847"
"4369","463.36183693708944","463.36183693708944","463.36183693708944"
"4370","463.35680144123796","463.35680144123796","463.35680144123796"
"4371","463.3521414051762","463.3521414051762","463.3521414051762"
"4372","463.3478552593446","463.3478552593446","463.3478552593446"
"4373","463.34394148445824","463.34394148445824","463.34394148445824"
"4374","463.3403984719404","463.3403984719404","463.3403984719404"
"4375","463.3372246077108","463.3372246077108","463.3372246077108"
"4376","463.3344182303587","463.3344182303587","463.3344182303587"
"4377","463.33197765907903","463.33197765907903","463.33197765907903"
"4378","463.32990118672586","463.32990118672586","463.32990118672586"
"4379","463.32818703107","463.32818703107","463.32818703107"
"4380","463.3268334533048","463.3268334533048","463.3268334533048"
"4381","463.3258386535322","463.3258386535322","463.3258386535322"
"4382","463.3252007917203","463.3252007917203","463.3252007917203"
"4383","463.32491803647736","463.32491803647736","463.32491803647736"
"4384","463.3249884328104","463.3249884328104","463.3249884328104"
"4385","463.32541009708905","463.32541009708905","463.32541009708905"
"4386","463.3261810987057","463.3261810987057","463.3261810987057"
"4387","463.3272994253554","463.3272994253554","463.3272994253554"
"4388","463.32876308047344","463.32876308047344","463.32876308047344"
"4389","463.3305700345562","463.3305700345562","463.3305700345562"
"4390","463.3327182251989","463.3327182251989","463.3327182251989"
"4391","463.3352055501842","463.3352055501842","463.3352055501842"
"4392","463.33802989531523","463.33802989531523","463.33802989531523"
"4393","463.34118910664813","463.34118910664813","463.34118910664813"
"4394","463.34468099053714","463.34468099053714","463.34468099053714"
"4395","463.3485033900431","463.3485033900431","463.3485033900431"
"4396","463.3526540460809","463.3526540460809","463.3526540460809"
"4397","463.35713069468113","463.35713069468113","463.35713069468113"
"4398","463.3619310878077","463.3619310878077","463.3619310878077"
"4399","463.3670528684953","463.3670528684953","463.3670528684953"
"4400","463.3724937373947","463.3724937373947","463.3724937373947"
"4401","463.37825127245793","463.37825127245793","463.37825127245793"
"4402","463.3843230954242","463.3843230954242","463.3843230954242"
"4403","463.3907067747565","463.3907067747565","463.3907067747565"
"4404","463.39739987419796","463.39739987419796","463.39739987419796"
"4405","463.4043999250716","463.4043999250716","463.4043999250716"
"4406","463.4117044263171","463.4117044263171","463.4117044263171"
"4407","463.419310823758","463.419310823758","463.419310823758"
"4408","463.4272165932216","463.4272165932216","463.4272165932216"
"4409","463.43541912978367","463.43541912978367","463.43541912978367"
"4410","463.4439158378008","463.4439158378008","463.4439158378008"
"4411","463.45270406864717","463.45270406864717","463.45270406864717"
"4412","463.4617811484362","463.4617811484362","463.4617811484362"
"4413","463.4711444264459","463.4711444264459","463.4711444264459"
"4414","463.48079119905776","463.48079119905776","463.48079119905776"
"4415","463.4907187029061","463.4907187029061","463.4907187029061"
"4416","463.50092419094597","463.50092419094597","463.50092419094597"
"4417","463.5114048771742","463.5114048771742","463.5114048771742"
"4418","463.5221579435795","463.5221579435795","463.5221579435795"
"4419","463.533180560892","463.533180560892","463.533180560892"
"4420","463.5444698471787","463.5444698471787","463.5444698471787"
"4421","463.55602293001476","463.55602293001476","463.55602293001476"
"4422","463.5678368705758","463.5678368705758","463.5678368705758"
"4423","463.5799088154725","463.5799088154725","463.5799088154725"
"4424","463.59223574837614","463.59223574837614","463.59223574837614"
"4425","463.6048147108444","463.6048147108444","463.6048147108444"
"4426","463.61764269195993","463.61764269195993","463.61764269195993"
"4427","463.63071666974145","463.63071666974145","463.63071666974145"
"4428","463.6440335973753","463.6440335973753","463.6440335973753"
"4429","463.6575903894659","463.6575903894659","463.6575903894659"
"4430","463.67138393585367","463.67138393585367","463.67138393585367"
"4431","463.6854111291861","463.6854111291861","463.6854111291861"
"4432","463.69966883737777","463.69966883737777","463.69966883737777"
"4433","463.7141539174036","463.7141539174036","463.7141539174036"
"4434","463.7288631602624","463.7288631602624","463.7288631602624"
"4435","463.7437934011237","463.7437934011237","463.7437934011237"
"4436","463.7589413679627","463.7589413679627","463.7589413679627"
"4437","463.7743038192092","463.7743038192092","463.7743038192092"
"4438","463.78987748871464","463.78987748871464","463.78987748871464"
"4439","463.80565912701957","463.80565912701957","463.80565912701957"
"4440","463.8216453913863","463.8216453913863","463.8216453913863"
"4441","463.8378329833088","463.8378329833088","463.8378329833088"
"4442","463.85421855230095","463.85421855230095","463.85421855230095"
"4443","463.87079872342406","463.87079872342406","463.87079872342406"
"4444","463.88757013850756","463.88757013850756","463.88757013850756"
"4445","463.9045293600335","463.9045293600335","463.9045293600335"
"4446","463.92167300847615","463.92167300847615","463.92167300847615"
"4447","463.9389976250171","463.9389976250171","463.9389976250171"
"4448","463.9564997813857","463.9564997813857","463.9564997813857"
"4449","463.9741760112452","463.9741760112452","463.9741760112452"
"4450","463.99202283766164","463.99202283766164","463.99202283766164"
"4451","464.0100367182767","464.0100367182767","464.0100367182767"
"4452","464.0282141687403","464.0282141687403","464.0282141687403"
"4453","464.0465516256109","464.0465516256109","464.0465516256109"
"4454","464.06504556974744","464.06504556974744","464.06504556974744"
"4455","464.08369247147067","464.08369247147067","464.08369247147067"
"4456","464.1024887084095","464.1024887084095","464.1024887084095"
"4457","464.12143071620767","464.12143071620767","464.12143071620767"
"4458","464.1405148515779","464.1405148515779","464.1405148515779"
"4459","464.1597375429255","464.1597375429255","464.1597375429255"
"4460","464.1790951534485","464.1790951534485","464.1790951534485"
"4461","464.1985839812108","464.1985839812108","464.1985839812108"
"4462","464.2182004506766","464.2182004506766","464.2182004506766"
"4463","464.2379408664591","464.2379408664591","464.2379408664591"
"4464","464.25780159116096","464.25780159116096","464.25780159116096"
"4465","464.2777789223094","464.2777789223094","464.2777789223094"
"4466","464.29786911975634","464.29786911975634","464.29786911975634"
"4467","464.31806851500477","464.31806851500477","464.31806851500477"
"4468","464.3383733335815","464.3383733335815","464.3383733335815"
"4469","464.3587798999717","464.3587798999717","464.3587798999717"
"4470","464.3792844463894","464.3792844463894","464.3792844463894"
"4471","464.39988326301204","464.39988326301204","464.39988326301204"
"4472","464.4205725751083","464.4205725751083","464.4205725751083"
"4473","464.44134859767945","464.44134859767945","464.44134859767945"
"4474","464.46220759002756","464.46220759002756","464.46220759002756"
"4475","464.4831457738892","464.4831457738892","464.4831457738892"
"4476","464.5041593743766","464.5041593743766","464.5041593743766"
"4477","464.52524459271416","464.52524459271416","464.52524459271416"
"4478","464.54639763351855","464.54639763351855","464.54639763351855"
"4479","464.56761473204307","464.56761473204307","464.56761473204307"
"4480","464.5888920315556","464.5888920315556","464.5888920315556"
"4481","464.61022573323726","464.61022573323726","464.61022573323726"
"4482","464.6316119871995","464.6316119871995","464.6316119871995"
"4483","464.65304702865876","464.65304702865876","464.65304702865876"
"4484","464.67452701453675","464.67452701453675","464.67452701453675"
"4485","464.69604811878753","464.69604811878753","464.69604811878753"
"4486","464.71760650517336","464.71760650517336","464.71760650517336"
"4487","464.7391983816745","464.7391983816745","464.7391983816745"
"4488","464.76081987807044","464.76081987807044","464.76081987807044"
"4489","464.7824672091501","464.7824672091501","464.7824672091501"
"4490","464.8041364707588","464.8041364707588","464.8041364707588"
"4491","464.82582388450606","464.82582388450606","464.82582388450606"
"4492","464.8475255938583","464.8475255938583","464.8475255938583"
"4493","464.8692377321329","464.8692377321329","464.8692377321329"
"4494","464.890956517559","464.890956517559","464.890956517559"
"4495","464.91267806312686","464.91267806312686","464.91267806312686"
"4496","464.93439855314614","464.93439855314614","464.93439855314614"
"4497","464.9561141753197","464.9561141753197","464.9561141753197"
"4498","464.9778210800408","464.9778210800408","464.9778210800408"
"4499","464.9995154211246","464.9995154211246","464.9995154211246"
"4500","465.02119341004567","465.02119341004567","465.02119341004567"
"4501","465.04285120741525","465.04285120741525","465.04285120741525"
"4502","465.06448501791823","465.06448501791823","465.06448501791823"
"4503","465.0860910089561","465.0860910089561","465.0860910089561"
"4504","465.10766536488154","465.10766536488154","465.10766536488154"
"4505","465.12920428697987","465.12920428697987","465.12920428697987"
"4506","465.15070402053453","465.15070402053453","465.15070402053453"
"4507","465.17216070584635","465.17216070584635","465.17216070584635"
"4508","465.1935705949304","465.1935705949304","465.1935705949304"
"4509","465.2149298754595","465.2149298754595","465.2149298754595"
"4510","465.23623475201725","465.23623475201725","465.23623475201725"
"4511","465.25748152724293","465.25748152724293","465.25748152724293"
"4512","465.2786664123829","465.2786664123829","465.2786664123829"
"4513","465.2997856490835","465.2997856490835","465.2997856490835"
"4514","465.320835495839","465.320835495839","465.320835495839"
"4515","465.34181222797287","465.34181222797287","465.34181222797287"
"4516","465.36271212410713","465.36271212410713","465.36271212410713"
"4517","465.38353143913974","465.38353143913974","465.38353143913974"
"4518","465.40426644479","465.40426644479","465.40426644479"
"4519","465.42491348359334","465.42491348359334","465.42491348359334"
"4520","465.4454688608201","465.4454688608201","465.4454688608201"
"4521","465.4659289255009","465.4659289255009","465.4659289255009"
"4522","465.4862900298954","465.4862900298954","465.4862900298954"
"4523","465.5065484890139","465.5065484890139","465.5065484890139"
"4524","465.52670067507813","465.52670067507813","465.52670067507813"
"4525","465.54674299048685","465.54674299048685","465.54674299048685"
"4526","465.56667178688764","465.56667178688764","465.56667178688764"
"4527","465.58648347306905","465.58648347306905","465.58648347306905"
"4528","465.60617446099144","465.60617446099144","465.60617446099144"
"4529","465.6257412062039","465.6257412062039","465.6257412062039"
"4530","465.6451801135024","465.6451801135024","465.6451801135024"
"4531","465.6644876581941","465.6644876581941","465.6644876581941"
"4532","465.68366033216097","465.68366033216097","465.68366033216097"
"4533","465.7026946034566","465.7026946034566","465.7026946034566"
"4534","465.7215869701674","465.7215869701674","465.7215869701674"
"4535","465.7403339872905","465.7403339872905","465.7403339872905"
"4536","465.7589321590495","465.7589321590495","465.7589321590495"
"4537","465.77737804654834","465.77737804654834","465.77737804654834"
"4538","465.7956682273685","465.7956682273685","465.7956682273685"
"4539","465.8137992821066","465.8137992821066","465.8137992821066"
"4540","465.831767848135","465.831767848135","465.831767848135"
"4541","465.84957053891156","465.84957053891156","465.84957053891156"
"4542","465.86720398431095","465.86720398431095","465.86720398431095"
"4543","465.88466488433454","465.88466488433454","465.88466488433454"
"4544","465.90194986131354","465.90194986131354","465.90194986131354"
"4545","465.9190556613863","465.9190556613863","465.9190556613863"
"4546","465.9359790067073","465.9359790067073","465.9359790067073"
"4547","465.9527166491543","465.9527166491543","465.9527166491543"
"4548","465.9692653434611","465.9692653434611","465.9692653434611"
"4549","465.9856218606289","465.9856218606289","465.9856218606289"
"4550","466.0017830281425","466.0017830281425","466.0017830281425"
"4551","466.0177456494575","466.0177456494575","466.0177456494575"
"4552","466.0335065442433","466.0335065442433","466.0335065442433"
"4553","466.0490626287807","466.0490626287807","466.0490626287807"
"4554","466.064410795259","466.064410795259","466.064410795259"
"4555","466.07954795199294","466.07954795199294","466.07954795199294"
"4556","466.09447105019206","466.09447105019206","466.09447105019206"
"4557","466.1091770303507","466.1091770303507","466.1091770303507"
"4558","466.12366286242326","466.12366286242326","466.12366286242326"
"4559","466.1379255859466","466.1379255859466","466.1379255859466"
"4560","466.15196222967194","466.15196222967194","466.15196222967194"
"4561","466.1657698517137","466.1657698517137","466.1657698517137"
"4562","466.1793455662698","466.1793455662698","466.1793455662698"
"4563","466.19268643657443","466.19268643657443","466.19268643657443"
"4564","466.20578962202694","466.20578962202694","466.20578962202694"
"4565","466.2186522845151","466.2186522845151","466.2186522845151"
"4566","466.231271575048","466.231271575048","466.231271575048"
"4567","466.2436447272984","466.2436447272984","466.2436447272984"
"4568","466.2557689506435","466.2557689506435","466.2557689506435"
"4569","466.26764153703715","466.26764153703715","466.26764153703715"
"4570","466.27925975409727","466.27925975409727","466.27925975409727"
"4571","466.29062092523145","466.29062092523145","466.29062092523145"
"4572","466.30172242957605","466.30172242957605","466.30172242957605"
"4573","466.31256158183953","466.31256158183953","466.31256158183953"
"4574","466.3231358458295","466.3231358458295","466.3231358458295"
"4575","466.3334425808656","466.3334425808656","466.3334425808656"
"4576","466.3434792285865","466.3434792285865","466.3434792285865"
"4577","466.35324331285966","466.35324331285966","466.35324331285966"
"4578","466.3627323263924","466.3627323263924","466.3627323263924"
"4579","466.3719437907346","466.3719437907346","466.3719437907346"
"4580","466.3808753162033","466.3808753162033","466.3808753162033"
"4581","466.3895244752398","466.3895244752398","466.3895244752398"
"4582","466.39788887569847","466.39788887569847","466.39788887569847"
"4583","466.4059661874378","466.4059661874378","466.4059661874378"
"4584","466.413754089005","466.413754089005","466.413754089005"
"4585","466.42125030089926","466.42125030089926","466.42125030089926"
"4586","466.4284525522605","466.4284525522605","466.4284525522605"
"4587","466.43535863407305","466.43535863407305","466.43535863407305"
"4588","466.4419663059959","466.4419663059959","466.4419663059959"
"4589","466.4482734360197","466.4482734360197","466.4482734360197"
"4590","466.4542778674037","466.4542778674037","466.4542778674037"
"4591","466.45997749180646","466.45997749180646","466.45997749180646"
"4592","466.4653702359446","466.4653702359446","466.4653702359446"
"4593","466.47045405491156","466.47045405491156","466.47045405491156"
"4594","466.4752269321469","466.4752269321469","466.4752269321469"
"4595","466.47968685948507","466.47968685948507","466.47968685948507"
"4596","466.48383191017115","466.48383191017115","466.48383191017115"
"4597","466.48766013921477","466.48766013921477","466.48766013921477"
"4598","466.49116967631","466.49116967631","466.49116967631"
"4599","466.49435863950873","466.49435863950873","466.49435863950873"
"4600","466.49722523472565","466.49722523472565","466.49722523472565"
"4601","466.4997676097523","466.4997676097523","466.4997676097523"
"4602","466.50198401343897","466.50198401343897","466.50198401343897"
"4603","466.50387270278566","466.50387270278566","466.50387270278566"
"4604","466.505431989323","466.505431989323","466.505431989323"
"4605","466.5066602125502","466.5066602125502","466.5066602125502"
"4606","466.50755570015997","466.50755570015997","466.50755570015997"
"4607","466.5081168541468","466.5081168541468","466.5081168541468"
"4608","466.5083421109985","466.5083421109985","466.5083421109985"
"4609","466.5082298953198","466.5082298953198","466.5082298953198"
"4610","466.50777869264783","466.50777869264783","466.50777869264783"
"4611","466.50698702953537","466.50698702953537","466.50698702953537"
"4612","466.5058534470438","466.5058534470438","466.5058534470438"
"4613","466.50437654041247","466.50437654041247","466.50437654041247"
"4614","466.5025549127108","466.5025549127108","466.5025549127108"
"4615","466.5003872012752","466.5003872012752","466.5003872012752"
"4616","466.49787205123226","466.49787205123226","466.49787205123226"
"4617","466.49500822783347","466.49500822783347","466.49500822783347"
"4618","466.49179441811594","466.49179441811594","466.49179441811594"
"4619","466.48822943575874","466.48822943575874","466.48822943575874"
"4620","466.48431205584313","466.48431205584313","466.48431205584313"
"4621","466.48004110733194","466.48004110733194","466.48004110733194"
"4622","466.47541549281493","466.47541549281493","466.47541549281493"
"4623","466.4704340828321","466.4704340828321","466.4704340828321"
"4624","466.46509580168754","466.46509580168754","466.46509580168754"
"4625","466.45939962079404","466.45939962079404","466.45939962079404"
"4626","466.4533445256448","466.4533445256448","466.4533445256448"
"4627","466.4469295157981","466.4469295157981","466.4469295157981"
"4628","466.4401536641963","466.4401536641963","466.4401536641963"
"4629","466.4330160577653","466.4330160577653","466.4330160577653"
"4630","466.42551579739927","466.42551579739927","466.42551579739927"
"4631","466.4176520242994","466.4176520242994","466.4176520242994"
"4632","466.4094239265173","466.4094239265173","466.4094239265173"
"4633","466.4008307059767","466.4008307059767","466.4008307059767"
"4634","466.39187158504245","466.39187158504245","466.39187158504245"
"4635","466.38254587232603","466.38254587232603","466.38254587232603"
"4636","466.3728528178034","466.3728528178034","466.3728528178034"
"4637","466.36279177079587","466.36279177079587","466.36279177079587"
"4638","466.35236208776433","466.35236208776433","466.35236208776433"
"4639","466.3415631651868","466.3415631651868","466.3415631651868"
"4640","466.33039441321284","466.33039441321284","466.33039441321284"
"4641","466.31885526879705","466.31885526879705","466.31885526879705"
"4642","466.30694522196177","466.30694522196177","466.30694522196177"
"4643","466.29466375659706","466.29466375659706","466.29466375659706"
"4644","466.28201044244736","466.28201044244736","466.28201044244736"
"4645","466.26898482335315","466.26898482335315","466.26898482335315"
"4646","466.2555864895177","466.2555864895177","466.2555864895177"
"4647","466.2418150905887","466.2418150905887","466.2418150905887"
"4648","466.2276702305649","466.2276702305649","466.2276702305649"
"4649","466.2131516187924","466.2131516187924","466.2131516187924"
"4650","466.19825893862117","466.19825893862117","466.19825893862117"
"4651","466.18299192615444","466.18299192615444","466.18299192615444"
"4652","466.16735035051556","466.16735035051556","466.16735035051556"
"4653","466.1513339875837","466.1513339875837","466.1513339875837"
"4654","466.13494265932167","466.13494265932167","466.13494265932167"
"4655","466.11817622717194","466.11817622717194","466.11817622717194"
"4656","466.10103453303697","466.10103453303697","466.10103453303697"
"4657","466.08351747136805","466.08351747136805","466.08351747136805"
"4658","466.06562498255886","466.06562498255886","466.06562498255886"
"4659","466.0473570070542","466.0473570070542","466.0473570070542"
"4660","466.02871350499225","466.02871350499225","466.02871350499225"
"4661","466.0096944823677","466.0096944823677","466.0096944823677"
"4662","465.9902999778931","465.9902999778931","465.9902999778931"
"4663","465.97053003024774","465.97053003024774","465.97053003024774"
"4664","465.9503847238707","465.9503847238707","465.9503847238707"
"4665","465.92986414312844","465.92986414312844","465.92986414312844"
"4666","465.9089684050103","465.9089684050103","465.9089684050103"
"4667","465.88769768524384","465.88769768524384","465.88769768524384"
"4668","465.86605212672504","465.86605212672504","465.86605212672504"
"4669","465.8440319310408","465.8440319310408","465.8440319310408"
"4670","465.82163729960536","465.82163729960536","465.82163729960536"
"4671","465.7988685055127","465.7988685055127","465.7988685055127"
"4672","465.77572576937814","465.77572576937814","465.77572576937814"
"4673","465.7522094160957","465.7522094160957","465.7522094160957"
"4674","465.7283197441701","465.7283197441701","465.7283197441701"
"4675","465.70405707143004","465.70405707143004","465.70405707143004"
"4676","465.6794217480575","465.6794217480575","465.6794217480575"
"4677","465.654414143506","465.654414143506","465.654414143506"
"4678","465.6290346660467","465.6290346660467","465.6290346660467"
"4679","465.60328371708084","465.60328371708084","465.60328371708084"
"4680","465.57716173026404","465.57716173026404","465.57716173026404"
"4681","465.5506691649537","465.5506691649537","465.5506691649537"
"4682","465.52380650618153","465.52380650618153","465.52380650618153"
"4683","465.49657423856496","465.49657423856496","465.49657423856496"
"4684","465.46897287887725","465.46897287887725","465.46897287887725"
"4685","465.4410029434504","465.4410029434504","465.4410029434504"
"4686","465.4126649937537","465.4126649937537","465.4126649937537"
"4687","465.38395961030636","465.38395961030636","465.38395961030636"
"4688","465.3548873405908","465.3548873405908","465.3548873405908"
"4689","465.32544883573365","465.32544883573365","465.32544883573365"
"4690","465.2956446747452","465.2956446747452","465.2956446747452"
"4691","465.26547552720035","465.26547552720035","465.26547552720035"
"4692","465.2349420425952","465.2349420425952","465.2349420425952"
"4693","465.2040448893765","465.2040448893765","465.2040448893765"
"4694","465.1727847614215","465.1727847614215","465.1727847614215"
"4695","465.14116235201647","465.14116235201647","465.14116235201647"
"4696","465.10917838634344","465.10917838634344","465.10917838634344"
"4697","465.07683360195887","465.07683360195887","465.07683360195887"
"4698","465.04412876176923","465.04412876176923","465.04412876176923"
"4699","465.0110646150455","465.0110646150455","465.0110646150455"
"4700","464.9776419493714","464.9776419493714","464.9776419493714"
"4701","464.9438615581511","464.9438615581511","464.9438615581511"
"4702","464.909724234114","464.909724234114","464.909724234114"
"4703","464.8752308212158","464.8752308212158","464.8752308212158"
"4704","464.8403821562087","464.8403821562087","464.8403821562087"
"4705","464.8051790751337","464.8051790751337","464.8051790751337"
"4706","464.7696224522219","464.7696224522219","464.7696224522219"
"4707","464.73371314151547","464.73371314151547","464.73371314151547"
"4708","464.69745203521535","464.69745203521535","464.69745203521535"
"4709","464.6608400377233","464.6608400377233","464.6608400377233"
"4710","464.6238780461953","464.6238780461953","464.6238780461953"
"4711","464.58656699588505","464.58656699588505","464.58656699588505"
"4712","464.5489078147774","464.5489078147774","464.5489078147774"
"4713","464.510901455965","464.510901455965","464.510901455965"
"4714","464.4725488458421","464.4725488458421","464.4725488458421"
"4715","464.4338509617859","464.4338509617859","464.4338509617859"
"4716","464.39480877387496","464.39480877387496","464.39480877387496"
"4717","464.3554232707705","464.3554232707705","464.3554232707705"
"4718","464.31569543382864","464.31569543382864","464.31569543382864"
"4719","464.2756262694363","464.2756262694363","464.2756262694363"
"4720","464.2352168025203","464.2352168025203","464.2352168025203"
"4721","464.19446805713926","464.19446805713926","464.19446805713926"
"4722","464.1533810371001","464.1533810371001","464.1533810371001"
"4723","464.1119567776602","464.1119567776602","464.1119567776602"
"4724","464.0701963454946","464.0701963454946","464.0701963454946"
"4725","464.0281007740882","464.0281007740882","464.0281007740882"
"4726","463.9856711218757","463.9856711218757","463.9856711218757"
"4727","463.94290845930556","463.94290845930556","463.94290845930556"
"4728","463.8998138430142","463.8998138430142","463.8998138430142"
"4729","463.85638837390803","463.85638837390803","463.85638837390803"
"4730","463.8126331326108","463.8126331326108","463.8126331326108"
"4731","463.768549214956","463.768549214956","463.768549214956"
"4732","463.7241377222987","463.7241377222987","463.7241377222987"
"4733","463.67939974861685","463.67939974861685","463.67939974861685"
"4734","463.6343364127448","463.6343364127448","463.6343364127448"
"4735","463.5889488229063","463.5889488229063","463.5889488229063"
"4736","463.54323810249514","463.54323810249514","463.54323810249514"
"4737","463.4972053868389","463.4972053868389","463.4972053868389"
"4738","463.4508518038671","463.4508518038671","463.4508518038671"
"4739","463.4041784966533","463.4041784966533","463.4041784966533"
"4740","463.35718659121414","463.35718659121414","463.35718659121414"
"4741","463.3098772480123","463.3098772480123","463.3098772480123"
"4742","463.26225160722896","463.26225160722896","463.26225160722896"
"4743","463.2143108273827","463.2143108273827","463.2143108273827"
"4744","463.1660560563681","463.1660560563681","463.1660560563681"
"4745","463.1174884475426","463.1174884475426","463.1174884475426"
"4746","463.06860917579235","463.06860917579235","463.06860917579235"
"4747","463.01941940215903","463.01941940215903","463.01941940215903"
"4748","462.9699202995585","462.9699202995585","462.9699202995585"
"4749","462.9201130431313","462.9201130431313","462.9201130431313"
"4750","462.86999880702865","462.86999880702865","462.86999880702865"
"4751","462.8195787644133","462.8195787644133","462.8195787644133"
"4752","462.7688541003021","462.7688541003021","462.7688541003021"
"4753","462.71782598587635","462.71782598587635","462.71782598587635"
"4754","462.66649562342184","462.66649562342184","462.66649562342184"
"4755","462.61486419175503","462.61486419175503","462.61486419175503"
"4756","462.56293287511653","462.56293287511653","462.56293287511653"
"4757","462.5107028792001","462.5107028792001","462.5107028792001"
"4758","462.4581753894483","462.4581753894483","462.4581753894483"
"4759","462.4053515999244","462.4053515999244","462.4053515999244"
"4760","462.35223271971336","462.35223271971336","462.35223271971336"
"4761","462.29881992163723","462.29881992163723","462.29881992163723"
"4762","462.2451144223838","462.2451144223838","462.2451144223838"
"4763","462.19111742480743","462.19111742480743","462.19111742480743"
"4764","462.1368301211461","462.1368301211461","462.1368301211461"
"4765","462.0822537090402","462.0822537090402","462.0822537090402"
"4766","462.0273893979289","462.0273893979289","462.0273893979289"
"4767","461.9722383866361","461.9722383866361","461.9722383866361"
"4768","461.9168018761796","461.9168018761796","461.9168018761796"
"4769","461.8610810857636","461.8610810857636","461.8610810857636"
"4770","461.8050772079842","461.8050772079842","461.8050772079842"
"4771","461.74879145362326","461.74879145362326","461.74879145362326"
"4772","461.6922250260541","461.6922250260541","461.6922250260541"
"4773","461.6353791372305","461.6353791372305","461.6353791372305"
"4774","461.5782549853087","461.5782549853087","461.5782549853087"
"4775","461.5208537834161","461.5208537834161","461.5208537834161"
"4776","461.4631767468582","461.4631767468582","461.4631767468582"
"4777","461.4052250739556","461.4052250739556","461.4052250739556"
"4778","461.34699997799015","461.34699997799015","461.34699997799015"
"4779","461.28850266484403","461.28850266484403","461.28850266484403"
"4780","461.2297343425821","461.2297343425821","461.2297343425821"
"4781","461.1706962246405","461.1706962246405","461.1706962246405"
"4782","461.1113895074894","461.1113895074894","461.1113895074894"
"4783","461.0518153961672","461.0518153961672","461.0518153961672"
"4784","460.99197511383846","460.99197511383846","460.99197511383846"
"4785","460.93186986351594","460.93186986351594","460.93186986351594"
"4786","460.8715008408322","460.8715008408322","460.8715008408322"
"4787","460.8108692691028","460.8108692691028","460.8108692691028"
"4788","460.7499761985659","460.7499761985659","460.7499761985659"
"4789","460.68882240143967","460.68882240143967","460.68882240143967"
"4790","460.62741062711183","460.62741062711183","460.62741062711183"
"4791","460.5657427501984","460.5657427501984","460.5657427501984"
"4792","460.503820054793","460.503820054793","460.503820054793"
"4793","460.4416434610678","460.4416434610678","460.4416434610678"
"4794","460.37921365930714","460.37921365930714","460.37921365930714"
"4795","460.31653123104616","460.31653123104616","460.31653123104616"
"4796","460.25359675415433","460.25359675415433","460.25359675415433"
"4797","460.1904108314613","460.1904108314613","460.1904108314613"
"4798","460.1269741352448","460.1269741352448","460.1269741352448"
"4799","460.06328740080073","460.06328740080073","460.06328740080073"
"4800","459.99935146133816","459.99935146133816","459.99935146133816"
"4801","459.9351672256343","459.9351672256343","459.9351672256343"
"4802","459.8707356588942","459.8707356588942","459.8707356588942"
"4803","459.80605781763103","459.80605781763103","459.80605781763103"
"4804","459.74113479876127","459.74113479876127","459.74113479876127"
"4805","459.67596775543757","459.67596775543757","459.67596775543757"
"4806","459.6105578715958","459.6105578715958","459.6105578715958"
"4807","459.5449063777912","459.5449063777912","459.5449063777912"
"4808","459.47901454163116","459.47901454163116","459.47901454163116"
"4809","459.41288362332426","459.41288362332426","459.41288362332426"
"4810","459.3465149391209","459.3465149391209","459.3465149391209"
"4811","459.2799098136903","459.2799098136903","459.2799098136903"
"4812","459.2130695832822","459.2130695832822","459.2130695832822"
"4813","459.14599559571457","459.14599559571457","459.14599559571457"
"4814","459.0786892230378","459.0786892230378","459.0786892230378"
"4815","459.01115183616287","459.01115183616287","459.01115183616287"
"4816","458.94338481436523","458.94338481436523","458.94338481436523"
"4817","458.87538955794463","458.87538955794463","458.87538955794463"
"4818","458.80716745653933","458.80716745653933","458.80716745653933"
"4819","458.73871991129727","458.73871991129727","458.73871991129727"
"4820","458.67004832853394","458.67004832853394","458.67004832853394"
"4821","458.6011541023228","458.6011541023228","458.6011541023228"
"4822","458.5320386445638","458.5320386445638","458.5320386445638"
"4823","458.462703351752","458.462703351752","458.462703351752"
"4824","458.3931496223874","458.3931496223874","458.3931496223874"
"4825","458.3233788474871","458.3233788474871","458.3233788474871"
"4826","458.2533924121739","458.2533924121739","458.2533924121739"
"4827","458.18319169884285","458.18319169884285","458.18319169884285"
"4828","458.1127780713647","458.1127780713647","458.1127780713647"
"4829","458.04215289721964","458.04215289721964","458.04215289721964"
"4830","457.97131752222515","457.97131752222515","457.97131752222515"
"4831","457.9002732895057","457.9002732895057","457.9002732895057"
"4832","457.8290215316026","457.8290215316026","457.8290215316026"
"4833","457.75756356890645","457.75756356890645","457.75756356890645"
"4834","457.68590070493605","457.68590070493605","457.68590070493605"
"4835","457.6140342389767","457.6140342389767","457.6140342389767"
"4836","457.5419654613529","457.5419654613529","457.5419654613529"
"4837","457.4696956423985","457.4696956423985","457.4696956423985"
"4838","457.39722604666736","457.39722604666736","457.39722604666736"
"4839","457.324557931363","457.324557931363","457.324557931363"
"4840","457.25169253689023","457.25169253689023","457.25169253689023"
"4841","457.1786310947507","457.1786310947507","457.1786310947507"
"4842","457.1053748322783","457.1053748322783","457.1053748322783"
"4843","457.03192496949333","457.03192496949333","457.03192496949333"
"4844","456.9582827112366","456.9582827112366","456.9582827112366"
"4845","456.884449267652","456.884449267652","456.884449267652"
"4846","456.8104258274219","456.8104258274219","456.8104258274219"
"4847","456.73621359241173","456.73621359241173","456.73621359241173"
"4848","456.66181374933467","456.66181374933467","456.66181374933467"
"4849","456.5872274807791","456.5872274807791","456.5872274807791"
"4850","456.5124559683583","456.5124559683583","456.5124559683583"
"4851","456.4375003990011","456.4375003990011","456.4375003990011"
"4852","456.36236194922543","456.36236194922543","456.36236194922543"
"4853","456.2870418024386","456.2870418024386","456.2870418024386"
"4854","456.2115411410728","456.2115411410728","456.2115411410728"
"4855","456.1358611528709","456.1358611528709","456.1358611528709"
"4856","456.0600030245975","456.0600030245975","456.0600030245975"
"4857","455.9839679498925","455.9839679498925","455.9839679498925"
"4858","455.9077571229832","455.9077571229832","455.9077571229832"
"4859","455.831371748103","455.831371748103","455.831371748103"
"4860","455.7548130269247","455.7548130269247","455.7548130269247"
"4861","455.67808217582456","455.67808217582456","455.67808217582456"
"4862","455.6011804211602","455.6011804211602","455.6011804211602"
"4863","455.5241089851438","455.5241089851438","455.5241089851438"
"4864","455.44686910309645","455.44686910309645","455.44686910309645"
"4865","455.36946201559545","455.36946201559545","455.36946201559545"
"4866","455.2918889731716","455.2918889731716","455.2918889731716"
"4867","455.2141512394333","455.2141512394333","455.2141512394333"
"4868","455.13625007695106","455.13625007695106","455.13625007695106"
"4869","455.0581867644909","455.0581867644909","455.0581867644909"
"4870","454.97996258916663","454.97996258916663","454.97996258916663"
"4871","454.90157884173306","454.90157884173306","454.90157884173306"
"4872","454.82303682127946","454.82303682127946","454.82303682127946"
"4873","454.74433784304756","454.74433784304756","454.74433784304756"
"4874","454.66548322745984","454.66548322745984","454.66548322745984"
"4875","454.5864742938557","454.5864742938557","454.5864742938557"
"4876","454.5073123823934","454.5073123823934","454.5073123823934"
"4877","454.42799882431217","454.42799882431217","454.42799882431217"
"4878","454.3485349825978","454.3485349825978","454.3485349825978"
"4879","454.2689222019217","454.2689222019217","454.2689222019217"
"4880","454.1891618524255","454.1891618524255","454.1891618524255"
"4881","454.1092552968773","454.1092552968773","454.1092552968773"
"4882","454.02920391724047","454.02920391724047","454.02920391724047"
"4883","453.94900909434665","453.94900909434665","453.94900909434665"
"4884","453.8686715027439","453.8686715027439","453.8686715027439"
"4885","453.78819284700535","453.78819284700535","453.78819284700535"
"4886","453.70757616041817","453.70757616041817","453.70757616041817"
"4887","453.6268236402979","453.6268236402979","453.6268236402979"
"4888","453.545936863415","453.545936863415","453.545936863415"
"4889","453.464916988676","453.464916988676","453.464916988676"
"4890","453.3837649189984","453.3837649189984","453.3837649189984"
"4891","453.3024814216591","453.3024814216591","453.3024814216591"
"4892","453.22106723056345","453.22106723056345","453.22106723056345"
"4893","453.13952309226806","453.13952309226806","453.13952309226806"
"4894","453.0578498174016","453.0578498174016","453.0578498174016"
"4895","452.97604830085737","452.97604830085737","452.97604830085737"
"4896","452.8941195271602","452.8941195271602","452.8941195271602"
"4897","452.812064574269","452.812064574269","452.812064574269"
"4898","452.7298846010228","452.7298846010228","452.7298846010228"
"4899","452.647580850172","452.647580850172","452.647580850172"
"4900","452.56515463428286","452.56515463428286","452.56515463428286"
"4901","452.48260731465473","452.48260731465473","452.48260731465473"
"4902","452.39994031294106","452.39994031294106","452.39994031294106"
"4903","452.3171550939746","452.3171550939746","452.3171550939746"
"4904","452.2342531602793","452.2342531602793","452.2342531602793"
"4905","452.1512360481442","452.1512360481442","452.1512360481442"
"4906","452.0681053237019","452.0681053237019","452.0681053237019"
"4907","451.9848625774576","451.9848625774576","451.9848625774576"
"4908","451.9015094188246","451.9015094188246","451.9015094188246"
"4909","451.8180474792129","451.8180474792129","451.8180474792129"
"4910","451.73447841045305","451.73447841045305","451.73447841045305"
"4911","451.6508038715732","451.6508038715732","451.6508038715732"
"4912","451.5670255427678","451.5670255427678","451.5670255427678"
"4913","451.483145109074","451.483145109074","451.483145109074"
"4914","451.3991642681279","451.3991642681279","451.3991642681279"
"4915","451.3150847239442","451.3150847239442","451.3150847239442"
"4916","451.23090818846106","451.23090818846106","451.23090818846106"
"4917","451.14663636757035","451.14663636757035","451.14663636757035"
"4918","451.0622709789603","451.0622709789603","451.0622709789603"
"4919","450.9778137427994","450.9778137427994","450.9778137427994"
"4920","450.89326637165635","450.89326637165635","450.89326637165635"
"4921","450.8086305782582","450.8086305782582","450.8086305782582"
"4922","450.72390807006593","450.72390807006593","450.72390807006593"
"4923","450.639100554703","450.639100554703","450.639100554703"
"4924","450.5542097329841","450.5542097329841","450.5542097329841"
"4925","450.4692373020194","450.4692373020194","450.4692373020194"
"4926","450.38418494747634","450.38418494747634","450.38418494747634"
"4927","450.2990543521059","450.2990543521059","450.2990543521059"
"4928","450.21384719110193","450.21384719110193","450.21384719110193"
"4929","450.12856513017465","450.12856513017465","450.12856513017465"
"4930","450.0432098302016","450.0432098302016","450.0432098302016"
"4931","449.9577829422054","449.9577829422054","449.9577829422054"
"4932","449.8722861120034","449.8722861120034","449.8722861120034"
"4933","449.78672097866655","449.78672097866655","449.78672097866655"
"4934","449.70108917143455","449.70108917143455","449.70108917143455"
"4935","449.6153928928271","449.6153928928271","449.6153928928271"
"4936","449.52963480834353","449.52963480834353","449.52963480834353"
"4937","449.44381650597796","449.44381650597796","449.44381650597796"
"4938","449.35793919359475","449.35793919359475","449.35793919359475"
"4939","449.27200384062684","449.27200384062684","449.27200384062684"
"4940","449.1860112898784","449.1860112898784","449.1860112898784"
"4941","449.09996234487676","449.09996234487676","449.09996234487676"
"4942","449.0138578447705","449.0138578447705","449.0138578447705"
"4943","448.9276986959286","448.9276986959286","448.9276986959286"
"4944","448.84148590735776","448.84148590735776","448.84148590735776"
"4945","448.7552205936839","448.7552205936839","448.7552205936839"
"4946","448.66890397735847","448.66890397735847","448.66890397735847"
"4947","448.5825373866225","448.5825373866225","448.5825373866225"
"4948","448.4961222415249","448.4961222415249","448.4961222415249"
"4949","448.409660044197","448.409660044197","448.409660044197"
"4950","448.3231523668266","448.3231523668266","448.3231523668266"
"4951","448.23660084041796","448.23660084041796","448.23660084041796"
"4952","448.1500071497258","448.1500071497258","448.1500071497258"
"4953","448.0633730466767","448.0633730466767","448.0633730466767"
"4954","447.9767004519238","447.9767004519238","447.9767004519238"
"4955","447.88999136654456","447.88999136654456","447.88999136654456"
"4956","447.80324766687244","447.80324766687244","447.80324766687244"
"4957","447.71647112693535","447.71647112693535","447.71647112693535"
"4958","447.629663456252","447.629663456252","447.629663456252"
"4959","447.5428263283533","447.5428263283533","447.5428263283533"
"4960","447.4559614004267","447.4559614004267","447.4559614004267"
"4961","447.36907033370494","447.36907033370494","447.36907033370494"
"4962","447.28215480768205","447.28215480768205","447.28215480768205"
"4963","447.19521652297647","447.19521652297647","447.19521652297647"
"4964","447.1082572049594","447.1082572049594","447.1082572049594"
"4965","447.02127860622625","447.02127860622625","447.02127860622625"
"4966","446.9342824973534","446.9342824973534","446.9342824973534"
"4967","446.84727067206296","446.84727067206296","446.84727067206296"
"4968","446.7602449400981","446.7602449400981","446.7602449400981"
"4969","446.6732071206832","446.6732071206832","446.6732071206832"
"4970","446.58615904424045","446.58615904424045","446.58615904424045"
"4971","446.49910254528214","446.49910254528214","446.49910254528214"
"4972","446.4120394604885","446.4120394604885","446.4120394604885"
"4973","446.3249716269801","446.3249716269801","446.3249716269801"
"4974","446.2379008788668","446.2379008788668","446.2379008788668"
"4975","446.1508290497425","446.1508290497425","446.1508290497425"
"4976","446.0637579667454","446.0637579667454","446.0637579667454"
"4977","445.9766894538212","445.9766894538212","445.9766894538212"
"4978","445.88962532847046","445.88962532847046","445.88962532847046"
"4979","445.80256739983963","445.80256739983963","445.80256739983963"
"4980","445.7155174693043","445.7155174693043","445.7155174693043"
"4981","445.6284773354536","445.6284773354536","445.6284773354536"
"4982","445.541448785481","445.541448785481","445.541448785481"
"4983","445.45443360361475","445.45443360361475","445.45443360361475"
"4984","445.3674335634685","445.3674335634685","445.3674335634685"
"4985","445.2804504328341","445.2804504328341","445.2804504328341"
"4986","445.19348597387796","445.19348597387796","445.19348597387796"
"4987","445.10654193626453","445.10654193626453","445.10654193626453"
"4988","445.01962006940215","445.01962006940215","445.01962006940215"
"4989","444.9327221125055","444.9327221125055","444.9327221125055"
"4990","444.8458497990005","444.8458497990005","444.8458497990005"
"4991","444.7590048553841","444.7590048553841","444.7590048553841"
"4992","444.6721890056239","444.6721890056239","444.6721890056239"
"4993","444.5854039667689","444.5854039667689","444.5854039667689"
"4994","444.4986514481924","444.4986514481924","444.4986514481924"
"4995","444.41193315389046","444.41193315389046","444.41193315389046"
"4996","444.3252507866861","444.3252507866861","444.3252507866861"
"4997","444.23860604212433","444.23860604212433","444.23860604212433"
"4998","444.15200061134095","444.15200061134095","444.15200061134095"
"4999","444.06543618125806","444.06543618125806","444.06543618125806"
"5000","443.97891443630414","443.97891443630414","443.97891443630414"
"5001","443.89243705460365","443.89243705460365","443.89243705460365"
"5002","443.8060057112237","443.8060057112237","443.8060057112237"
"5003","443.71962207932063","443.71962207932063","443.71962207932063"
"5004","443.63328782728394","443.63328782728394","443.63328782728394"
"5005","443.5470046183598","443.5470046183598","443.5470046183598"
"5006","443.46077411541796","443.46077411541796","443.46077411541796"
"5007","443.3745979780957","443.3745979780957","443.3745979780957"
"5008","443.2884778624204","443.2884778624204","443.2884778624204"
"5009","443.2024154189093","443.2024154189093","443.2024154189093"
"5010","443.11641229733317","443.11641229733317","443.11641229733317"
"5011","443.03047014234056","443.03047014234056","443.03047014234056"
"5012","442.94459059878955","442.94459059878955","442.94459059878955"
"5013","442.8587753073731","442.8587753073731","442.8587753073731"
"5014","442.7730259040525","442.7730259040525","442.7730259040525"
"5015","442.68734402253375","442.68734402253375","442.68734402253375"
"5016","442.60173129255924","442.60173129255924","442.60173129255924"
"5017","442.5161893412418","442.5161893412418","442.5161893412418"
"5018","442.4307197923073","442.4307197923073","442.4307197923073"
"5019","442.3453242668581","442.3453242668581","442.3453242668581"
"5020","442.2600043810962","442.2600043810962","442.2600043810962"
"5021","442.1747617505061","442.1747617505061","442.1747617505061"
"5022","442.0895979826405","442.0895979826405","442.0895979826405"
"5023","442.00451468453167","442.00451468453167","442.00451468453167"
"5024","441.91951345851646","441.91951345851646","441.91951345851646"
"5025","441.8345959026205","441.8345959026205","441.8345959026205"
"5026","441.74976361435665","441.74976361435665","441.74976361435665"
"5027","441.66501817991434","441.66501817991434","441.66501817991434"
"5028","441.580361189531","441.580361189531","441.580361189531"
"5029","441.49579422364775","441.49579422364775","441.49579422364775"
"5030","441.4113188612594","441.4113188612594","441.4113188612594"
"5031","441.32693667385155","441.32693667385155","441.32693667385155"
"5032","441.24264923393457","441.24264923393457","441.24264923393457"
"5033","441.1584581044337","441.1584581044337","441.1584581044337"
"5034","441.0743648477901","441.0743648477901","441.0743648477901"
"5035","440.99037101952285","440.99037101952285","440.99037101952285"
"5036","440.9064781693717","440.9064781693717","440.9064781693717"
"5037","440.8226878424387","440.8226878424387","440.8226878424387"
"5038","440.7390015807067","440.7390015807067","440.7390015807067"
"5039","440.655420920772","440.655420920772","440.655420920772"
"5040","440.5719473938494","440.5719473938494","440.5719473938494"
"5041","440.4885825288043","440.4885825288043","440.4885825288043"
"5042","440.40532784799416","440.40532784799416","440.40532784799416"
"5043","440.32218486462835","440.32218486462835","440.32218486462835"
"5044","440.23915509298484","440.23915509298484","440.23915509298484"
"5045","440.1562400378254","440.1562400378254","440.1562400378254"
"5046","440.07344120120746","440.07344120120746","440.07344120120746"
"5047","439.99076007795287","439.99076007795287","439.99076007795287"
"5048","439.908198160188","439.908198160188","439.908198160188"
"5049","439.8257569343252","439.8257569343252","439.8257569343252"
"5050","439.74343787842486","439.74343787842486","439.74343787842486"
"5051","439.6612424712648","439.6612424712648","439.6612424712648"
"5052","439.57917218403526","439.57917218403526","439.57917218403526"
"5053","439.49722847996907","439.49722847996907","439.49722847996907"
"5054","439.4154128192546","439.4154128192546","439.4154128192546"
"5055","439.33372665375725","439.33372665375725","439.33372665375725"
"5056","439.25217143306264","439.25217143306264","439.25217143306264"
"5057","439.1707485969368","439.1707485969368","439.1707485969368"
"5058","439.0894595851384","439.0894595851384","439.0894595851384"
"5059","439.008305829503","439.008305829503","439.008305829503"
"5060","438.92728875508135","438.92728875508135","438.92728875508135"
"5061","438.84640978014613","438.84640978014613","438.84640978014613"
"5062","438.7656703218496","438.7656703218496","438.7656703218496"
"5063","438.6850717898216","438.6850717898216","438.6850717898216"
"5064","438.6046155884364","438.6046155884364","438.6046155884364"
"5065","438.52430311267636","438.52430311267636","438.52430311267636"
"5066","438.44413575604625","438.44413575604625","438.44413575604625"
"5067","438.36411490380027","438.36411490380027","438.36411490380027"
"5068","438.2842419382182","438.2842419382182","438.2842419382182"
"5069","438.2045182329651","438.2045182329651","438.2045182329651"
"5070","438.12494515761347","438.12494515761347","438.12494515761347"
"5071","438.04552407388684","438.04552407388684","438.04552407388684"
"5072","437.96625633717116","437.96625633717116","437.96625633717116"
"5073","437.8871432987767","437.8871432987767","437.8871432987767"
"5074","437.8081863036871","437.8081863036871","437.8081863036871"
"5075","437.7293866905653","437.7293866905653","437.7293866905653"
"5076","437.6507457902575","437.6507457902575","437.6507457902575"
"5077","437.5722649303076","437.5722649303076","437.5722649303076"
"5078","437.4939454282014","437.4939454282014","437.4939454282014"
"5079","437.4157885966325","437.4157885966325","437.4157885966325"
"5080","437.33779574350734","437.33779574350734","437.33779574350734"
"5081","437.2599681674459","437.2599681674459","437.2599681674459"
"5082","437.18230716154335","437.18230716154335","437.18230716154335"
"5083","437.1048140133755","437.1048140133755","437.1048140133755"
"5084","437.02749000725476","437.02749000725476","437.02749000725476"
"5085","436.95033641223273","436.95033641223273","436.95033641223273"
"5086","436.87335449786286","436.87335449786286","436.87335449786286"
"5087","436.7965455229539","436.7965455229539","436.7965455229539"
"5088","436.71991073932844","436.71991073932844","436.71991073932844"
"5089","436.64345139407794","436.64345139407794","436.64345139407794"
"5090","436.56716873106626","436.56716873106626","436.56716873106626"
"5091","436.4910639766986","436.4910639766986","436.4910639766986"
"5092","436.41513836016213","436.41513836016213","436.41513836016213"
"5093","436.33939310069235","436.33939310069235","436.33939310069235"
"5094","436.26382941057796","436.26382941057796","436.26382941057796"
"5095","436.1884484929218","436.1884484929218","436.1884484929218"
"5096","436.1132515476373","436.1132515476373","436.1132515476373"
"5097","436.03823976022744","436.03823976022744","436.03823976022744"
"5098","435.9634143175097","435.9634143175097","435.9634143175097"
"5099","435.88877639863887","435.88877639863887","435.88877639863887"
"5100","435.81432717137534","435.81432717137534","435.81432717137534"
"5101","435.74006779209645","435.74006779209645","435.74006779209645"
"5102","435.6659994200108","435.6659994200108","435.6659994200108"
"5103","435.5921231999654","435.5921231999654","435.5921231999654"
"5104","435.5184402699323","435.5184402699323","435.5184402699323"
"5105","435.44495176624486","435.44495176624486","435.44495176624486"
"5106","435.37165881388916","435.37165881388916","435.37165881388916"
"5107","435.29856252726177","435.29856252726177","435.29856252726177"
"5108","435.22566401839345","435.22566401839345","435.22566401839345"
"5109","435.15296438948627","435.15296438948627","435.15296438948627"
"5110","435.08046474113337","435.08046474113337","435.08046474113337"
"5111","435.00816615888834","435.00816615888834","435.00816615888834"
"5112","434.93606972596353","434.93606972596353","434.93606972596353"
"5113","434.8641765157727","434.8641765157727","434.8641765157727"
"5114","434.79248759790715","434.79248759790715","434.79248759790715"
"5115","434.7210040351567","434.7210040351567","434.7210040351567"
"5116","434.64972687755244","434.64972687755244","434.64972687755244"
"5117","434.5786571698328","434.5786571698328","434.5786571698328"
"5118","434.50779595293903","434.50779595293903","434.50779595293903"
"5119","434.4371442595485","434.4371442595485","434.4371442595485"
"5120","434.36670311706257","434.36670311706257","434.36670311706257"
"5121","434.2964735431429","434.2964735431429","434.2964735431429"
"5122","434.22645655018897","434.22645655018897","434.22645655018897"
"5123","434.15665314534306","434.15665314534306","434.15665314534306"
"5124","434.087064323052","434.087064323052","434.087064323052"
"5125","434.0176910754984","434.0176910754984","434.0176910754984"
"5126","433.94853438813834","433.94853438813834","433.94853438813834"
"5127","433.8795952382203","433.8795952382203","433.8795952382203"
"5128","433.8108745977681","433.8108745977681","433.8108745977681"
"5129","433.7423734320988","433.7423734320988","433.7423734320988"
"5130","433.67409270429005","433.67409270429005","433.67409270429005"
"5131","433.60603336774903","433.60603336774903","433.60603336774903"
"5132","433.5381963706809","433.5381963706809","433.5381963706809"
"5133","433.47058264866365","433.47058264866365","433.47058264866365"
"5134","433.4031931365465","433.4031931365465","433.4031931365465"
"5135","433.3360287610233","433.3360287610233","433.3360287610233"
"5136","433.26909044509574","433.26909044509574","433.26909044509574"
"5137","433.20237911104715","433.20237911104715","433.20237911104715"
"5138","433.1358956655968","433.1358956655968","433.1358956655968"
"5139","433.0696410177271","433.0696410177271","433.0696410177271"
"5140","433.0036160653249","433.0036160653249","433.0036160653249"
"5141","432.937821708546","432.937821708546","432.937821708546"
"5142","432.87225883794554","432.87225883794554","432.87225883794554"
"5143","432.8069283344871","432.8069283344871","432.8069283344871"
"5144","432.7418310740008","432.7418310740008","432.7418310740008"
"5145","432.6769679331184","432.6769679331184","432.6769679331184"
"5146","432.61233978482596","432.61233978482596","432.61233978482596"
"5147","432.54794748957505","432.54794748957505","432.54794748957505"
"5148","432.4837919145574","432.4837919145574","432.4837919145574"
"5149","432.419873908514","432.419873908514","432.419873908514"
"5150","432.3561943298948","432.3561943298948","432.3561943298948"
"5151","432.29275402315545","432.29275402315545","432.29275402315545"
"5152","432.2295538306156","432.2295538306156","432.2295538306156"
"5153","432.16659458801996","432.16659458801996","432.16659458801996"
"5154","432.1038771245448","432.1038771245448","432.1038771245448"
"5155","432.04140227612163","432.04140227612163","432.04140227612163"
"5156","431.97917087211596","431.97917087211596","431.97917087211596"
"5157","431.9171837264587","431.9171837264587","431.9171837264587"
"5158","431.8554416628016","431.8554416628016","431.8554416628016"
"5159","431.7939454967651","431.7939454967651","431.7939454967651"
"5160","431.7326960374245","431.7326960374245","431.7326960374245"
"5161","431.67169409322804","431.67169409322804","431.67169409322804"
"5162","431.61094047495305","431.61094047495305","431.61094047495305"
"5163","431.5504359868392","431.5504359868392","431.5504359868392"
"5164","431.49018141773195","431.49018141773195","431.49018141773195"
"5165","431.43017756768074","431.43017756768074","431.43017756768074"
"5166","431.3704252361157","431.3704252361157","431.3704252361157"
"5167","431.31092521299047","431.31092521299047","431.31092521299047"
"5168","431.2516782802676","431.2516782802676","431.2516782802676"
"5169","431.1926852222558","431.1926852222558","431.1926852222558"
"5170","431.133946828559","431.133946828559","431.133946828559"
"5171","431.07546386899355","431.07546386899355","431.07546386899355"
"5172","431.0172371216297","431.0172371216297","431.0172371216297"
"5173","430.95926736688534","430.95926736688534","430.95926736688534"
"5174","430.90155538457503","430.90155538457503","430.90155538457503"
"5175","430.84410194211887","430.84410194211887","430.84410194211887"
"5176","430.78690780044906","430.78690780044906","430.78690780044906"
"5177","430.72997373759114","430.72997373759114","430.72997373759114"
"5178","430.6733005044532","430.6733005044532","430.6733005044532"
"5179","430.6168888631464","430.6168888631464","430.6168888631464"
"5180","430.5607395781385","430.5607395781385","430.5607395781385"
"5181","430.50485341330733","430.50485341330733","430.50485341330733"
"5182","430.449231120165","430.449231120165","430.449231120165"
"5183","430.39387345553075","430.39387345553075","430.39387345553075"
"5184","430.33878117269705","430.33878117269705","430.33878117269705"
"5185","430.2839550214331","430.2839550214331","430.2839550214331"
"5186","430.2293957568133","430.2293957568133","430.2293957568133"
"5187","430.17510411862406","430.17510411862406","430.17510411862406"
"5188","430.12108086078456","430.12108086078456","430.12108086078456"
"5189","430.0673267219327","430.0673267219327","430.0673267219327"
"5190","430.0138424430768","430.0138424430768","430.0138424430768"
"5191","429.96062877053186","429.96062877053186","429.96062877053186"
"5192","429.90768644709993","429.90768644709993","429.90768644709993"
"5193","429.85501620913533","429.85501620913533","429.85501620913533"
"5194","429.80261878361387","429.80261878361387","429.80261878361387"
"5195","429.7504949175081","429.7504949175081","429.7504949175081"
"5196","429.6986453395993","429.6986453395993","429.6986453395993"
"5197","429.6470707927854","429.6470707927854","429.6470707927854"
"5198","429.59577199591325","429.59577199591325","429.59577199591325"
"5199","429.5447496936862","429.5447496936862","429.5447496936862"
"5200","429.4940045979627","429.4940045979627","429.4940045979627"
"5201","429.4435374435201","429.4435374435201","429.4435374435201"
"5202","429.3933489587053","429.3933489587053","429.3933489587053"
"5203","429.34343985078056","429.34343985078056","429.34343985078056"
"5204","429.29381086750647","429.29381086750647","429.29381086750647"
"5205","429.2444627062421","429.2444627062421","429.2444627062421"
"5206","429.19539609311516","429.19539609311516","429.19539609311516"
"5207","429.14661174490607","429.14661174490607","429.14661174490607"
"5208","429.0981103807741","429.0981103807741","429.0981103807741"
"5209","429.0498927163976","429.0498927163976","429.0498927163976"
"5210","429.00195944348025","429.00195944348025","429.00195944348025"
"5211","428.954311273688","428.954311273688","428.954311273688"
"5212","428.90694893863036","428.90694893863036","428.90694893863036"
"5213","428.8598731400905","428.8598731400905","428.8598731400905"
"5214","428.81308457638727","428.81308457638727","428.81308457638727"
"5215","428.76658395408026","428.76658395408026","428.76658395408026"
"5216","428.7203719821121","428.7203719821121","428.7203719821121"
"5217","428.67444934841217","428.67444934841217","428.67444934841217"
"5218","428.6288167550011","428.6288167550011","428.6288167550011"
"5219","428.5834749004383","428.5834749004383","428.5834749004383"
"5220","428.53842446813536","428.53842446813536","428.53842446813536"
"5221","428.4936661672783","428.4936661672783","428.4936661672783"
"5222","428.44920066560974","428.44920066560974","428.44920066560974"
"5223","428.4050286829371","428.4050286829371","428.4050286829371"
"5224","428.36115088887095","428.36115088887095","428.36115088887095"
"5225","428.3175679671084","428.3175679671084","428.3175679671084"
"5226","428.2742806066617","428.2742806066617","428.2742806066617"
"5227","428.23128949017854","428.23128949017854","428.23128949017854"
"5228","428.18859528519397","428.18859528519397","428.18859528519397"
"5229","428.1461986791553","428.1461986791553","428.1461986791553"
"5230","428.1041003327313","428.1041003327313","428.1041003327313"
"5231","428.0623009206677","428.0623009206677","428.0623009206677"
"5232","428.0208011171946","428.0208011171946","428.0208011171946"
"5233","427.97960159311134","427.97960159311134","427.97960159311134"
"5234","427.93870301287535","427.93870301287535","427.93870301287535"
"5235","427.89810602586533","427.89810602586533","427.89810602586533"
"5236","427.8578112867913","427.8578112867913","427.8578112867913"
"5237","427.81781946734185","427.81781946734185","427.81781946734185"
"5238","427.7781312183051","427.7781312183051","427.7781312183051"
"5239","427.73874717250027","427.73874717250027","427.73874717250027"
"5240","427.6996679884667","427.6996679884667","427.6996679884667"
"5241","427.66089430968657","427.66089430968657","427.66089430968657"
"5242","427.62242677624107","427.62242677624107","427.62242677624107"
"5243","427.5842660306328","427.5842660306328","427.5842660306328"
"5244","427.54641269450997","427.54641269450997","427.54641269450997"
"5245","427.50886740359","427.50886740359","427.50886740359"
"5246","427.47163079310565","427.47163079310565","427.47163079310565"
"5247","427.4347034658226","427.4347034658226","427.4347034658226"
"5248","427.39808604439617","427.39808604439617","427.39808604439617"
"5249","427.3617791539136","427.3617791539136","427.3617791539136"
"5250","427.3257834015506","427.3257834015506","427.3257834015506"
"5251","427.2900993853047","427.2900993853047","427.2900993853047"
"5252","427.2547277230513","427.2547277230513","427.2547277230513"
"5253","427.2196689886322","427.2196689886322","427.2196689886322"
"5254","427.1849237931999","427.1849237931999","427.1849237931999"
"5255","427.1504927184109","427.1504927184109","427.1504927184109"
"5256","427.11637634547884","427.11637634547884","427.11637634547884"
"5257","427.0825752493714","427.0825752493714","427.0825752493714"
"5258","427.04908999881593","427.04908999881593","427.04908999881593"
"5259","427.01592115920636","427.01592115920636","427.01592115920636"
"5260","426.9830692955067","426.9830692955067","426.9830692955067"
"5261","426.9505349635522","426.9505349635522","426.9505349635522"
"5262","426.91831871005775","426.91831871005775","426.91831871005775"
"5263","426.8864210784242","426.8864210784242","426.8864210784242"
"5264","426.8548426232321","426.8548426232321","426.8548426232321"
"5265","426.82358385227917","426.82358385227917","426.82358385227917"
"5266","426.79264529035976","426.79264529035976","426.79264529035976"
"5267","426.7620274444907","426.7620274444907","426.7620274444907"
"5268","426.7317308560553","426.7317308560553","426.7317308560553"
"5269","426.7017560023272","426.7017560023272","426.7017560023272"
"5270","426.6721033660075","426.6721033660075","426.6721033660075"
"5271","426.64277347573983","426.64277347573983","426.64277347573983"
"5272","426.61376679031684","426.61376679031684","426.61376679031684"
"5273","426.5850838029016","426.5850838029016","426.5850838029016"
"5274","426.5567249542152","426.5567249542152","426.5567249542152"
"5275","426.52869071935027","426.52869071935027","426.52869071935027"
"5276","426.5009815325571","426.5009815325571","426.5009815325571"
"5277","426.4735978451031","426.4735978451031","426.4735978451031"
"5278","426.4465401021328","426.4465401021328","426.4465401021328"
"5279","426.41980870799466","426.41980870799466","426.41980870799466"
"5280","426.393404084067","426.393404084067","426.393404084067"
"5281","426.36732664563146","426.36732664563146","426.36732664563146"
"5282","426.341576784549","426.341576784549","426.341576784549"
"5283","426.3161548866084","426.3161548866084","426.3161548866084"
"5284","426.291061314209","426.291061314209","426.291061314209"
"5285","426.26629645256907","426.26629645256907","426.26629645256907"
"5286","426.24186064043784","426.24186064043784","426.24186064043784"
"5287","426.21775424516386","426.21775424516386","426.21775424516386"
"5288","426.19397760496776","426.19397760496776","426.19397760496776"
"5289","426.1705310347388","426.1705310347388","426.1705310347388"
"5290","426.147414854896","426.147414854896","426.147414854896"
"5291","426.12462937408264","426.12462937408264","426.12462937408264"
"5292","426.1021748776463","426.1021748776463","426.1021748776463"
"5293","426.08005166801246","426.08005166801246","426.08005166801246"
"5294","426.05826001856093","426.05826001856093","426.05826001856093"
"5295","426.0368001736531","426.0368001736531","426.0368001736531"
"5296","426.0156723889884","426.0156723889884","426.0156723889884"
"5297","425.9948769085527","425.9948769085527","425.9948769085527"
"5298","425.97441394159324","425.97441394159324","425.97441394159324"
"5299","425.95428371447315","425.95428371447315","425.95428371447315"
"5300","425.93448642460015","425.93448642460015","425.93448642460015"
"5301","425.91502224620956","425.91502224620956","425.91502224620956"
"5302","425.8958913649148","425.8958913649148","425.8958913649148"
"5303","425.87709393742097","425.87709393742097","425.87709393742097"
"5304","425.8586301088096","425.8586301088096","425.8586301088096"
"5305","425.84050001830155","425.84050001830155","425.84050001830155"
"5306","425.82270377051","425.82270377051","425.82270377051"
"5307","425.8052414699692","425.8052414699692","425.8052414699692"
"5308","425.78811320963825","425.78811320963825","425.78811320963825"
"5309","425.771319076659","425.771319076659","425.771319076659"
"5310","425.75485911788485","425.75485911788485","425.75485911788485"
"5311","425.738733380134","425.738733380134","425.738733380134"
"5312","425.72294189870155","425.72294189870155","425.72294189870155"
"5313","425.7074846973701","425.7074846973701","425.7074846973701"
"5314","425.69236177119564","425.69236177119564","425.69236177119564"
"5315","425.67757311523775","425.67757311523775","425.67757311523775"
"5316","425.66311866716364","425.66311866716364","425.66311866716364"
"5317","425.6489983876414","425.6489983876414","425.6489983876414"
"5318","425.6352122316314","425.6352122316314","425.6352122316314"
"5319","425.6217600852911","425.6217600852911","425.6217600852911"
"5320","425.60864187501073","425.60864187501073","425.60864187501073"
"5321","425.5958574641594","425.5958574641594","425.5958574641594"
"5322","425.58340674487454","425.58340674487454","425.58340674487454"
"5323","425.57128954632185","425.57128954632185","425.57128954632185"
"5324","425.55950571498835","425.55950571498835","425.55950571498835"
"5325","425.548055040177","425.548055040177","425.548055040177"
"5326","425.53693734572227","425.53693734572227","425.53693734572227"
"5327","425.52615238112963","425.52615238112963","425.52615238112963"
"5328","425.51569993617954","425.51569993617954","425.51569993617954"
"5329","425.50557974355405","425.50557974355405","425.50557974355405"
"5330","425.4957915075129","425.4957915075129","425.4957915075129"
"5331","425.48633494398473","425.48633494398473","425.48633494398473"
"5332","425.47720972905444","425.47720972905444","425.47720972905444"
"5333","425.4684155218858","425.4684155218858","425.4684155218858"
"5334","425.4599519532968","425.4599519532968","425.4599519532968"
"5335","425.4518186829782","425.4518186829782","425.4518186829782"
"5336","425.44401529082216","425.44401529082216","425.44401529082216"
"5337","425.43654137418673","425.43654137418673","425.43654137418673"
"5338","425.429396473572","425.429396473572","425.429396473572"
"5339","425.422580141252","425.422580141252","425.422580141252"
"5340","425.41609188983927","425.41609188983927","425.41609188983927"
"5341","425.40993123231124","425.40993123231124","425.40993123231124"
"5342","425.40409764773983","425.40409764773983","425.40409764773983"
"5343","425.39859059274437","425.39859059274437","425.39859059274437"
"5344","425.39340949580304","425.39340949580304","425.39340949580304"
"5345","425.38855379723867","425.38855379723867","425.38855379723867"
"5346","425.38402288071853","425.38402288071853","425.38402288071853"
"5347","425.3798161075455","425.3798161075455","425.3798161075455"
"5348","425.37593283379465","425.37593283379465","425.37593283379465"
"5349","425.37237239891004","425.37237239891004","425.37237239891004"
"5350","425.369134091501","425.369134091501","425.369134091501"
"5351","425.3662172064106","425.3662172064106","425.3662172064106"
"5352","425.36362099910184","425.36362099910184","425.36362099910184"
"5353","425.3613447141938","425.3613447141938","425.3613447141938"
"5354","425.35938756267666","425.35938756267666","425.35938756267666"
"5355","425.35774874473407","425.35774874473407","425.35774874473407"
"5356","425.3564274269663","425.3564274269663","425.3564274269663"
"5357","425.3554227765959","425.3554227765959","425.3554227765959"
"5358","425.3547338988258","425.3547338988258","425.3547338988258"
"5359","425.3543599052204","425.3543599052204","425.3543599052204"
"5360","425.35429988523686","425.35429988523686","425.35429988523686"
"5361","425.35455288917143","425.35455288917143","425.35455288917143"
"5362","425.3551179566479","425.3551179566479","425.3551179566479"
"5363","425.355994088181","425.355994088181","425.355994088181"
"5364","425.35718025658906","425.35718025658906","425.35718025658906"
"5365","425.3586754411436","425.3586754411436","425.3586754411436"
"5366","425.3604785820736","425.3604785820736","425.3604785820736"
"5367","425.3625885919724","425.3625885919724","425.3625885919724"
"5368","425.3650043728753","425.3650043728753","425.3650043728753"
"5369","425.36772477080586","425.36772477080586","425.36772477080586"
"5370","425.3707486496926","425.3707486496926","425.3707486496926"
"5371","425.3740748061398","425.3740748061398","425.3740748061398"
"5372","425.37770204900715","425.37770204900715","425.37770204900715"
"5373","425.3816291596473","425.3816291596473","425.3816291596473"
"5374","425.38585488625347","425.38585488625347","425.38585488625347"
"5375","425.39037793253743","425.39037793253743","425.39037793253743"
"5376","425.3951970258775","425.3951970258775","425.3951970258775"
"5377","425.40031086055143","425.40031086055143","425.40031086055143"
"5378","425.40571804103246","425.40571804103246","425.40571804103246"
"5379","425.41141721821066","425.41141721821066","425.41141721821066"
"5380","425.41740699860816","425.41740699860816","425.41740699860816"
"5381","425.42368595009054","425.42368595009054","425.42368595009054"
"5382","425.43025262457996","425.43025262457996","425.43025262457996"
"5383","425.43710558641067","425.43710558641067","425.43710558641067"
"5384","425.44424330464193","425.44424330464193","425.44424330464193"
"5385","425.4516643004648","425.4516643004648","425.4516643004648"
"5386","425.4593670111928","425.4593670111928","425.4593670111928"
"5387","425.46734987529953","425.46734987529953","425.46734987529953"
"5388","425.47561130976595","425.47561130976595","425.47561130976595"
"5389","425.48414969877643","425.48414969877643","425.48414969877643"
"5390","425.49296340507084","425.49296340507084","425.49296340507084"
"5391","425.502050758645","425.502050758645","425.502050758645"
"5392","425.51141007941584","425.51141007941584","425.51141007941584"
"5393","425.52103966591545","425.52103966591545","425.52103966591545"
"5394","425.5309377783409","425.5309377783409","425.5309377783409"
"5395","425.54110265555664","425.54110265555664","425.54110265555664"
"5396","425.5515325433869","425.5515325433869","425.5515325433869"
"5397","425.56222560980683","425.56222560980683","425.56222560980683"
"5398","425.5731800580636","425.5731800580636","425.5731800580636"
"5399","425.5843940249184","425.5843940249184","425.5843940249184"
"5400","425.5958656598132","425.5958656598132","425.5958656598132"
"5401","425.6075930401191","425.6075930401191","425.6075930401191"
"5402","425.6195742446306","425.6195742446306","425.6195742446306"
"5403","425.631807347917","425.631807347917","425.631807347917"
"5404","425.6442903977417","425.6442903977417","425.6442903977417"
"5405","425.6570214094418","425.6570214094418","425.6570214094418"
"5406","425.669998360314","425.669998360314","425.669998360314"
"5407","425.68321919529285","425.68321919529285","425.68321919529285"
"5408","425.6966818834006","425.6966818834006","425.6966818834006"
"5409","425.7103843443925","425.7103843443925","425.7103843443925"
"5410","425.724324477002","425.724324477002","425.724324477002"
"5411","425.73850016459903","425.73850016459903","425.73850016459903"
"5412","425.75290925829046","425.75290925829046","425.75290925829046"
"5413","425.7675495994974","425.7675495994974","425.7675495994974"
"5414","425.78241900869244","425.78241900869244","425.78241900869244"
"5415","425.7975152797843","425.7975152797843","425.7975152797843"
"5416","425.81283616887504","425.81283616887504","425.81283616887504"
"5417","425.8283794449886","425.8283794449886","425.8283794449886"
"5418","425.8441428224799","425.8441428224799","425.8441428224799"
"5419","425.86012401739055","425.86012401739055","425.86012401739055"
"5420","425.8763207249295","425.8763207249295","425.8763207249295"
"5421","425.89273059697814","425.89273059697814","425.89273059697814"
"5422","425.90935130965966","425.90935130965966","425.90935130965966"
"5423","425.926180484547","425.926180484547","425.926180484547"
"5424","425.9432157112146","425.9432157112146","425.9432157112146"
"5425","425.9604545810139","425.9604545810139","425.9604545810139"
"5426","425.97789466457846","425.97789466457846","425.97789466457846"
"5427","425.9955335455766","425.9955335455766","425.9955335455766"
"5428","426.01336873076","426.01336873076","426.01336873076"
"5429","426.0313977174766","426.0313977174766","426.0313977174766"
"5430","426.0496180161557","426.0496180161557","426.0496180161557"
"5431","426.0680270941152","426.0680270941152","426.0680270941152"
"5432","426.08662240930346","426.08662240930346","426.08662240930346"
"5433","426.1054014440041","426.1054014440041","426.1054014440041"
"5434","426.1243615700537","426.1243615700537","426.1243615700537"
"5435","426.14350022859026","426.14350022859026","426.14350022859026"
"5436","426.1628147728274","426.1628147728274","426.1628147728274"
"5437","426.18230260282087","426.18230260282087","426.18230260282087"
"5438","426.2019610419861","426.2019610419861","426.2019610419861"
"5439","426.2217874605855","426.2217874605855","426.2217874605855"
"5440","426.2417791522912","426.2417791522912","426.2417791522912"
"5441","426.2619334351957","426.2619334351957","426.2619334351957"
"5442","426.28224759572197","426.28224759572197","426.28224759572197"
"5443","426.30271891107526","426.30271891107526","426.30271891107526"
"5444","426.3233446268328","426.3233446268328","426.3233446268328"
"5445","426.34412196818033","426.34412196818033","426.34412196818033"
"5446","426.3650481735465","426.3650481735465","426.3650481735465"
"5447","426.3861204609811","426.3861204609811","426.3861204609811"
"5448","426.4073360393749","426.4073360393749","426.4073360393749"
"5449","426.42869209726905","426.42869209726905","426.42869209726905"
"5450","426.4501857804795","426.4501857804795","426.4501857804795"
"5451","426.4718142369162","426.4718142369162","426.4718142369162"
"5452","426.49357463896723","426.49357463896723","426.49357463896723"
"5453","426.5154641275217","426.5154641275217","426.5154641275217"
"5454","426.5374797784321","426.5374797784321","426.5374797784321"
"5455","426.5596187480024","426.5596187480024","426.5596187480024"
"5456","426.58187807158873","426.58187807158873","426.58187807158873"
"5457","426.6042548873642","426.6042548873642","426.6042548873642"
"5458","426.6267462461538","426.6267462461538","426.6267462461538"
"5459","426.6493492233001","426.6493492233001","426.6493492233001"
"5460","426.6720608627583","426.6720608627583","426.6720608627583"
"5461","426.694878154776","426.694878154776","426.694878154776"
"5462","426.7177981923565","426.7177981923565","426.7177981923565"
"5463","426.74081797009757","426.74081797009757","426.74081797009757"
"5464","426.7639344736283","426.7639344736283","426.7639344736283"
"5465","426.7871447466154","426.7871447466154","426.7871447466154"
"5466","426.8104457009171","426.8104457009171","426.8104457009171"
"5467","426.8338343622732","426.8338343622732","426.8338343622732"
"5468","426.8573077027978","426.8573077027978","426.8573077027978"
"5469","426.88086271913556","426.88086271913556","426.88086271913556"
"5470","426.9044963208779","426.9044963208779","426.9044963208779"
"5471","426.9282054867999","426.9282054867999","426.9282054867999"
"5472","426.9519871421245","426.9519871421245","426.9519871421245"
"5473","426.97583821432136","426.97583821432136","426.97583821432136"
"5474","426.999755610809","426.999755610809","426.999755610809"
"5475","427.0237362747029","427.0237362747029","427.0237362747029"
"5476","427.047777140207","427.047777140207","427.047777140207"
"5477","427.0718750880546","427.0718750880546","427.0718750880546"
"5478","427.09602703467567","427.09602703467567","427.09602703467567"
"5479","427.1202298653377","427.1202298653377","427.1202298653377"
"5480","427.1444805009885","427.1444805009885","427.1444805009885"
"5481","427.16877580915383","427.16877580915383","427.16877580915383"
"5482","427.193112648513","427.193112648513","427.193112648513"
"5483","427.2174879579444","427.2174879579444","427.2174879579444"
"5484","427.24189860066514","427.24189860066514","427.24189860066514"
"5485","427.26634140880265","427.26634140880265","427.26634140880265"
"5486","427.2908132835352","427.2908132835352","427.2908132835352"
"5487","427.3153110949351","427.3153110949351","427.3153110949351"
"5488","427.3398317042359","427.3398317042359","427.3398317042359"
"5489","427.36437196384054","427.36437196384054","427.36437196384054"
"5490","427.3889287729068","427.3889287729068","427.3889287729068"
"5491","427.4134989883972","427.4134989883972","427.4134989883972"
"5492","427.4380794584514","427.4380794584514","427.4380794584514"
"5493","427.4626670335039","427.4626670335039","427.4626670335039"
"5494","427.4872585884967","427.4872585884967","427.4872585884967"
"5495","427.51185098954073","427.51185098954073","427.51185098954073"
"5496","427.5364410828208","427.5364410828208","427.5364410828208"
"5497","427.56102576122146","427.56102576122146","427.56102576122146"
"5498","427.58560186439087","427.58560186439087","427.58560186439087"
"5499","427.6101662564702","427.6101662564702","427.6101662564702"
"5500","427.63471582607144","427.63471582607144","427.63471582607144"
"5501","427.6592474196954","427.6592474196954","427.6592474196954"
"5502","427.6837579305003","427.6837579305003","427.6837579305003"
"5503","427.70824420954506","427.70824420954506","427.70824420954506"
"5504","427.73270311017683","427.73270311017683","427.73270311017683"
"5505","427.7571315767104","427.7571315767104","427.7571315767104"
"5506","427.7815264559311","427.7815264559311","427.7815264559311"
"5507","427.805884630158","427.805884630158","427.805884630158"
"5508","427.8302030282904","427.8302030282904","427.8302030282904"
"5509","427.85447850391694","427.85447850391694","427.85447850391694"
"5510","427.8787079793609","427.8787079793609","427.8787079793609"
"5511","427.902888368106","427.902888368106","427.902888368106"
"5512","427.92701657480404","427.92701657480404","427.92701657480404"
"5513","427.95108951742156","427.95108951742156","427.95108951742156"
"5514","427.9751041161605","427.9751041161605","427.9751041161605"
"5515","427.9990573377164","427.9990573377164","427.9990573377164"
"5516","428.02294610673187","428.02294610673187","428.02294610673187"
"5517","428.0467673611398","428.0467673611398","428.0467673611398"
"5518","428.0705180410924","428.0705180410924","428.0705180410924"
"5519","428.0941951442446","428.0941951442446","428.0941951442446"
"5520","428.1177956262063","428.1177956262063","428.1177956262063"
"5521","428.1413164890049","428.1413164890049","428.1413164890049"
"5522","428.16475469263474","428.16475469263474","428.16475469263474"
"5523","428.1881072655861","428.1881072655861","428.1881072655861"
"5524","428.2113711611708","428.2113711611708","428.2113711611708"
"5525","428.23454342326687","428.23454342326687","428.23454342326687"
"5526","428.25762108684853","428.25762108684853","428.25762108684853"
"5527","428.2806011779944","428.2806011779944","428.2806011779944"
"5528","428.3034807470129","428.3034807470129","428.3034807470129"
"5529","428.3262568684201","428.3262568684201","428.3262568684201"
"5530","428.34892660781276","428.34892660781276","428.34892660781276"
"5531","428.37148705497555","428.37148705497555","428.37148705497555"
"5532","428.393935290766","428.393935290766","428.393935290766"
"5533","428.41626842020986","428.41626842020986","428.41626842020986"
"5534","428.43848359453335","428.43848359453335","428.43848359453335"
"5535","428.4605779229207","428.4605779229207","428.4605779229207"
"5536","428.4825485276676","428.4825485276676","428.4825485276676"
"5537","428.5043925882539","428.5043925882539","428.5043925882539"
"5538","428.5261072751773","428.5261072751773","428.5261072751773"
"5539","428.54768978301274","428.54768978301274","428.54768978301274"
"5540","428.5691373083604","428.5691373083604","428.5691373083604"
"5541","428.590447060857","428.590447060857","428.590447060857"
"5542","428.6116162521529","428.6116162521529","428.6116162521529"
"5543","428.63264216196563","428.63264216196563","428.63264216196563"
"5544","428.65352202794605","428.65352202794605","428.65352202794605"
"5545","428.67425315576895","428.67425315576895","428.67425315576895"
"5546","428.6948328090388","428.6948328090388","428.6948328090388"
"5547","428.7152583193409","428.7152583193409","428.7152583193409"
"5548","428.7355269981852","428.7355269981852","428.7355269981852"
"5549","428.7556361700169","428.7556361700169","428.7556361700169"
"5550","428.7755832271811","428.7755832271811","428.7755832271811"
"5551","428.7953655199281","428.7953655199281","428.7953655199281"
"5552","428.8149804223998","428.8149804223998","428.8149804223998"
"5553","428.8344253765656","428.8344253765656","428.8344253765656"
"5554","428.8536978152495","428.8536978152495","428.8536978152495"
"5555","428.87279516213823","428.87279516213823","428.87279516213823"
"5556","428.8917148976903","428.8917148976903","428.8917148976903"
"5557","428.91045450417755","428.91045450417755","428.91045450417755"
"5558","428.92901149862206","428.92901149862206","428.92901149862206"
"5559","428.94738337787703","428.94738337787703","428.94738337787703"
"5560","428.9655676954741","428.9655676954741","428.9655676954741"
"5561","428.98356199573067","428.98356199573067","428.98356199573067"
"5562","429.0013638795881","429.0013638795881","429.0013638795881"
"5563","429.01897093874265","429.01897093874265","429.01897093874265"
"5564","429.03638076662173","429.03638076662173","429.03638076662173"
"5565","429.0535910351422","429.0535910351422","429.0535910351422"
"5566","429.07059939596616","429.07059939596616","429.07059939596616"
"5567","429.08740354628986","429.08740354628986","429.08740354628986"
"5568","429.10400116304396","429.10400116304396","429.10400116304396"
"5569","429.12038999057444","429.12038999057444","429.12038999057444"
"5570","429.1365677638909","429.1365677638909","429.1365677638909"
"5571","429.15253225249074","429.15253225249074","429.15253225249074"
"5572","429.16828126032806","429.16828126032806","429.16828126032806"
"5573","429.18381258198286","429.18381258198286","429.18381258198286"
"5574","429.19912405740956","429.19912405740956","429.19912405740956"
"5575","429.2142135390582","429.2142135390582","429.2142135390582"
"5576","429.2290789028074","429.2290789028074","429.2290789028074"
"5577","429.24371806982714","429.24371806982714","429.24371806982714"
"5578","429.2581289354278","429.2581289354278","429.2581289354278"
"5579","429.27230944565025","429.27230944565025","429.27230944565025"
"5580","429.2862576136249","429.2862576136249","429.2862576136249"
"5581","429.2999714047017","429.2999714047017","429.2999714047017"
"5582","429.3134488348838","429.3134488348838","429.3134488348838"
"5583","429.32668795985177","429.32668795985177","429.32668795985177"
"5584","429.33968680389364","429.33968680389364","429.33968680389364"
"5585","429.35244346919717","429.35244346919717","429.35244346919717"
"5586","429.36495608115797","429.36495608115797","429.36495608115797"
"5587","429.37722276651346","429.37722276651346","429.37722276651346"
"5588","429.38924168610356","429.38924168610356","429.38924168610356"
"5589","429.40101103484005","429.40101103484005","429.40101103484005"
"5590","429.4125290143845","429.4125290143845","429.4125290143845"
"5591","429.42379384951437","429.42379384951437","429.42379384951437"
"5592","429.4348038099277","429.4348038099277","429.4348038099277"
"5593","429.4455571611045","429.4455571611045","429.4455571611045"
"5594","429.4560522515813","429.4560522515813","429.4560522515813"
"5595","429.46628739290094","429.46628739290094","429.46628739290094"
"5596","429.47626093598024","429.47626093598024","429.47626093598024"
"5597","429.48597126562356","429.48597126562356","429.48597126562356"
"5598","429.49541680049236","429.49541680049236","429.49541680049236"
"5599","429.50459596582726","429.50459596582726","429.50459596582726"
"5600","429.51350725882514","429.51350725882514","429.51350725882514"
"5601","429.5221491069369","429.5221491069369","429.5221491069369"
"5602","429.5305200585624","429.5305200585624","429.5305200585624"
"5603","429.53861864135484","429.53861864135484","429.53861864135484"
"5604","429.5464434221312","429.5464434221312","429.5464434221312"
"5605","429.5539929850621","429.5539929850621","429.5539929850621"
"5606","429.5612659370995","429.5612659370995","429.5612659370995"
"5607","429.5682609351649","429.5682609351649","429.5682609351649"
"5608","429.5749766208153","429.5749766208153","429.5749766208153"
"5609","429.5814117072942","429.5814117072942","429.5814117072942"
"5610","429.58756488700703","429.58756488700703","429.58756488700703"
"5611","429.5934349131083","429.5934349131083","429.5934349131083"
"5612","429.5990205722626","429.5990205722626","429.5990205722626"
"5613","429.6043206411271","429.6043206411271","429.6043206411271"
"5614","429.60933392984066","429.60933392984066","429.60933392984066"
"5615","429.61405932003197","429.61405932003197","429.61405932003197"
"5616","429.6184956560947","429.6184956560947","429.6184956560947"
"5617","429.6226418429985","429.6226418429985","429.6226418429985"
"5618","429.62649679735483","429.62649679735483","429.62649679735483"
"5619","429.63005947998755","429.63005947998755","429.63005947998755"
"5620","429.633328874177","429.633328874177","429.633328874177"
"5621","429.6363039584985","429.6363039584985","429.6363039584985"
"5622","429.6389837828087","429.6389837828087","429.6389837828087"
"5623","429.64136739763995","429.64136739763995","429.64136739763995"
"5624","429.64345387047587","429.64345387047587","429.64345387047587"
"5625","429.6452423128581","429.6452423128581","429.6452423128581"
"5626","429.64673185865354","429.64673185865354","429.64673185865354"
"5627","429.6479216640345","429.6479216640345","429.6479216640345"
"5628","429.6488109020375","429.6488109020375","429.6488109020375"
"5629","429.6493987950712","429.6493987950712","429.6493987950712"
"5630","429.6496845715162","429.6496845715162","429.6496845715162"
"5631","429.6496674765571","429.6496674765571","429.6496674765571"
"5632","429.6493468046731","429.6493468046731","429.6493468046731"
"5633","429.64872185626103","429.64872185626103","429.64872185626103"
"5634","429.64779197554014","429.64779197554014","429.64779197554014"
"5635","429.6465565180246","429.6465565180246","429.6465565180246"
"5636","429.64501487758247","429.64501487758247","429.64501487758247"
"5637","429.6431664593375","429.6431664593375","429.6431664593375"
"5638","429.64101070671865","429.64101070671865","429.64101070671865"
"5639","429.63854706896035","429.63854706896035","429.63854706896035"
"5640","429.63577501191764","429.63577501191764","429.63577501191764"
"5641","429.63269403427813","429.63269403427813","429.63269403427813"
"5642","429.6293036999814","429.6293036999814","429.6293036999814"
"5643","429.62560355705466","429.62560355705466","429.62560355705466"
"5644","429.6215931700639","429.6215931700639","429.6215931700639"
"5645","429.6172721741507","429.6172721741507","429.6172721741507"
"5646","429.61264017769406","429.61264017769406","429.61264017769406"
"5647","429.6076968217699","429.6076968217699","429.6076968217699"
"5648","429.60244178552426","429.60244178552426","429.60244178552426"
"5649","429.5968747807385","429.5968747807385","429.5968747807385"
"5650","429.5909955139976","429.5909955139976","429.5909955139976"
"5651","429.5848037406889","429.5848037406889","429.5848037406889"
"5652","429.5782992055761","429.5782992055761","429.5782992055761"
"5653","429.5714817183736","429.5714817183736","429.5714817183736"
"5654","429.5643510943269","429.5643510943269","429.5643510943269"
"5655","429.55690716499913","429.55690716499913","429.55690716499913"
"5656","429.5491497728617","429.5491497728617","429.5491497728617"
"5657","429.54107880364717","429.54107880364717","429.54107880364717"
"5658","429.5326941701325","429.5326941701325","429.5326941701325"
"5659","429.52399578515633","429.52399578515633","429.52399578515633"
"5660","429.51498357779144","429.51498357779144","429.51498357779144"
"5661","429.5056575364496","429.5056575364496","429.5056575364496"
"5662","429.4960176549395","429.4960176549395","429.4960176549395"
"5663","429.4860639109105","429.4860639109105","429.4860639109105"
"5664","429.47579634667204","429.47579634667204","429.47579634667204"
"5665","429.46521500988985","429.46521500988985","429.46521500988985"
"5666","429.4543199697365","429.4543199697365","429.4543199697365"
"5667","429.4431113384093","429.4431113384093","429.4431113384093"
"5668","429.4315891795774","429.4315891795774","429.4315891795774"
"5669","429.41975365912816","429.41975365912816","429.41975365912816"
"5670","429.4076049051628","429.4076049051628","429.4076049051628"
"5671","429.39514308873544","429.39514308873544","429.39514308873544"
"5672","429.3823683915382","429.3823683915382","429.3823683915382"
"5673","429.36928102202774","429.36928102202774","429.36928102202774"
"5674","429.3558812154015","429.3558812154015","429.3558812154015"
"5675","429.34216921206774","429.34216921206774","429.34216921206774"
"5676","429.32814526839235","429.32814526839235","429.32814526839235"
"5677","429.3138096674341","429.3138096674341","429.3138096674341"
"5678","429.2991626920524","429.2991626920524","429.2991626920524"
"5679","429.28420464102584","429.28420464102584","429.28420464102584"
"5680","429.2689358720133","429.2689358720133","429.2689358720133"
"5681","429.25335673705086","429.25335673705086","429.25335673705086"
"5682","429.2374675879269","429.2374675879269","429.2374675879269"
"5683","429.22126880302733","429.22126880302733","429.22126880302733"
"5684","429.2047607819442","429.2047607819442","429.2047607819442"
"5685","429.18794394545694","429.18794394545694","429.18794394545694"
"5686","429.17081871404923","429.17081871404923","429.17081871404923"
"5687","429.1533855401004","429.1533855401004","429.1533855401004"
"5688","429.13564487567174","429.13564487567174","429.13564487567174"
"5689","429.11759719932365","429.11759719932365","429.11759719932365"
"5690","429.09924300536744","429.09924300536744","429.09924300536744"
"5691","429.08058279849","429.08058279849","429.08058279849"
"5692","429.06161709374476","429.06161709374476","429.06161709374476"
"5693","429.042346421902","429.042346421902","429.042346421902"
"5694","429.0227713455113","429.0227713455113","429.0227713455113"
"5695","429.0028924160117","429.0028924160117","429.0028924160117"
"5696","428.9827102005255","428.9827102005255","428.9827102005255"
"5697","428.9622252818442","428.9622252818442","428.9622252818442"
"5698","428.94143829054457","428.94143829054457","428.94143829054457"
"5699","428.920349813929","428.920349813929","428.920349813929"
"5700","428.8989604870652","428.8989604870652","428.8989604870652"
"5701","428.87727093922314","428.87727093922314","428.87727093922314"
"5702","428.85528180993373","428.85528180993373","428.85528180993373"
"5703","428.8329937864313","428.8329937864313","428.8329937864313"
"5704","428.81040751802345","428.81040751802345","428.81040751802345"
"5705","428.7875237070459","428.7875237070459","428.7875237070459"
"5706","428.76434303929994","428.76434303929994","428.76434303929994"
"5707","428.7408662214921","428.7408662214921","428.7408662214921"
"5708","428.71709397052484","428.71709397052484","428.71709397052484"
"5709","428.6930270081429","428.6930270081429","428.6930270081429"
"5710","428.66866608764747","428.66866608764747","428.66866608764747"
"5711","428.6440119350986","428.6440119350986","428.6440119350986"
"5712","428.61906532412405","428.61906532412405","428.61906532412405"
"5713","428.5938270171283","428.5938270171283","428.5938270171283"
"5714","428.568297786662","428.568297786662","428.568297786662"
"5715","428.5424784047353","428.5424784047353","428.5424784047353"
"5716","428.5163696641701","428.5163696641701","428.5163696641701"
"5717","428.4899723785824","428.4899723785824","428.4899723785824"
"5718","428.46328734501054","428.46328734501054","428.46328734501054"
"5719","428.4363153812763","428.4363153812763","428.4363153812763"
"5720","428.4090573099641","428.4090573099641","428.4090573099641"
"5721","428.3815139637501","428.3815139637501","428.3815139637501"
"5722","428.35368619072574","428.35368619072574","428.35368619072574"
"5723","428.3255748170638","428.3255748170638","428.3255748170638"
"5724","428.2971807110044","428.2971807110044","428.2971807110044"
"5725","428.2685047241922","428.2685047241922","428.2685047241922"
"5726","428.23954773432075","428.23954773432075","428.23954773432075"
"5727","428.21031059715943","428.21031059715943","428.21031059715943"
"5728","428.1807942051681","428.1807942051681","428.1807942051681"
"5729","428.15099943953186","428.15099943953186","428.15099943953186"
"5730","428.1209271941332","428.1209271941332","428.1209271941332"
"5731","428.0905783595687","428.0905783595687","428.0905783595687"
"5732","428.0599538364601","428.0599538364601","428.0599538364601"
"5733","428.0290545168174","428.0290545168174","428.0290545168174"
"5734","427.99788133193795","427.99788133193795","427.99788133193795"
"5735","427.9664351911885","427.9664351911885","427.9664351911885"
"5736","427.93471701925995","427.93471701925995","427.93471701925995"
"5737","427.90272773753924","427.90272773753924","427.90272773753924"
"5738","427.87046826411245","427.87046826411245","427.87046826411245"
"5739","427.83793954035076","427.83793954035076","427.83793954035076"
"5740","427.8051425202588","427.8051425202588","427.8051425202588"
"5741","427.7720781146582","427.7720781146582","427.7720781146582"
"5742","427.7387472868749","427.7387472868749","427.7387472868749"
"5743","427.70515097565584","427.70515097565584","427.70515097565584"
"5744","427.6712901297183","427.6712901297183","427.6712901297183"
"5745","427.6371657130524","427.6371657130524","427.6371657130524"
"5746","427.60277867835714","427.60277867835714","427.60277867835714"
"5747","427.5681299776683","427.5681299776683","427.5681299776683"
"5748","427.5332205968636","427.5332205968636","427.5332205968636"
"5749","427.49805147867556","427.49805147867556","427.49805147867556"
"5750","427.46262361293935","427.46262361293935","427.46262361293935"
"5751","427.426937951663","427.426937951663","427.426937951663"
"5752","427.3909954727156","427.3909954727156","427.3909954727156"
"5753","427.3547971453311","427.3547971453311","427.3547971453311"
"5754","427.31834395662935","427.31834395662935","427.31834395662935"
"5755","427.28163688509164","427.28163688509164","427.28163688509164"
"5756","427.2446769058688","427.2446769058688","427.2446769058688"
"5757","427.2074650066843","427.2074650066843","427.2074650066843"
"5758","427.1700021613278","427.1700021613278","427.1700021613278"
"5759","427.1322893614564","427.1322893614564","427.1322893614564"
"5760","427.0943275927415","427.0943275927415","427.0943275927415"
"5761","427.05611783222554","427.05611783222554","427.05611783222554"
"5762","427.0176610801024","427.0176610801024","427.0176610801024"
"5763","426.9789583252828","426.9789583252828","426.9789583252828"
"5764","426.94001055069765","426.94001055069765","426.94001055069765"
"5765","426.90081875712036","426.90081875712036","426.90081875712036"
"5766","426.8613839314009","426.8613839314009","426.8613839314009"
"5767","426.8217070702865","426.8217070702865","426.8217070702865"
"5768","426.7817891592534","426.7817891592534","426.7817891592534"
"5769","426.7416311963172","426.7416311963172","426.7416311963172"
"5770","426.70123419202207","426.70123419202207","426.70123419202207"
"5771","426.6605991297759","426.6605991297759","426.6605991297759"
"5772","426.61972701080714","426.61972701080714","426.61972701080714"
"5773","426.5786188197946","426.5786188197946","426.5786188197946"
"5774","426.5372755697994","426.5372755697994","426.5372755697994"
"5775","426.4956982520471","426.4956982520471","426.4956982520471"
"5776","426.453887867642","426.453887867642","426.453887867642"
"5777","426.4118454143547","426.4118454143547","426.4118454143547"
"5778","426.36957188926493","426.36957188926493","426.36957188926493"
"5779","426.3270682914026","426.3270682914026","426.3270682914026"
"5780","426.28433561910623","426.28433561910623","426.28433561910623"
"5781","426.2413748726627","426.2413748726627","426.2413748726627"
"5782","426.198187051667","426.198187051667","426.198187051667"
"5783","426.154773157661","426.154773157661","426.154773157661"
"5784","426.1111341888564","426.1111341888564","426.1111341888564"
"5785","426.06727113750037","426.06727113750037","426.06727113750037"
"5786","426.02318501888493","426.02318501888493","426.02318501888493"
"5787","425.97887682914643","425.97887682914643","425.97887682914643"
"5788","425.93434755582547","425.93434755582547","425.93434755582547"
"5789","425.88959820422804","425.88959820422804","425.88959820422804"
"5790","425.84462978687037","425.84462978687037","425.84462978687037"
"5791","425.79944329185946","425.79944329185946","425.79944329185946"
"5792","425.7540397197899","425.7540397197899","425.7540397197899"
"5793","425.708420067932","425.708420067932","425.708420067932"
"5794","425.662585335501","425.662585335501","425.662585335501"
"5795","425.61653652892005","425.61653652892005","425.61653652892005"
"5796","425.5702746460217","425.5702746460217","425.5702746460217"
"5797","425.5238006839499","425.5238006839499","425.5238006839499"
"5798","425.4771156470547","425.4771156470547","425.4771156470547"
"5799","425.4302205389934","425.4302205389934","425.4302205389934"
"5800","425.38311635220987","425.38311635220987","425.38311635220987"
"5801","425.33580409161334","425.33580409161334","425.33580409161334"
"5802","425.2882847561614","425.2882847561614","425.2882847561614"
"5803","425.24055934149413","425.24055934149413","425.24055934149413"
"5804","425.192628858337","425.192628858337","425.192628858337"
"5805","425.14449430620664","425.14449430620664","425.14449430620664"
"5806","425.09615668130357","425.09615668130357","425.09615668130357"
"5807","425.04761699490547","425.04761699490547","425.04761699490547"
"5808","424.99887623920637","424.99887623920637","424.99887623920637"
"5809","424.9499354241013","424.9499354241013","424.9499354241013"
"5810","424.90079554566086","424.90079554566086","424.90079554566086"
"5811","424.85145760714636","424.85145760714636","424.85145760714636"
"5812","424.80192261112876","424.80192261112876","424.80192261112876"
"5813","424.7521915647382","424.7521915647382","424.7521915647382"
"5814","424.702265469164","424.702265469164","424.702265469164"
"5815","424.6521453380248","424.6521453380248","424.6521453380248"
"5816","424.60183216588035","424.60183216588035","424.60183216588035"
"5817","424.5513269649653","424.5513269649653","424.5513269649653"
"5818","424.50063074419637","424.50063074419637","424.50063074419637"
"5819","424.44974450393147","424.44974450393147","424.44974450393147"
"5820","424.39866925956903","424.39866925956903","424.39866925956903"
"5821","424.3474060100847","424.3474060100847","424.3474060100847"
"5822","424.2959557721108","424.2959557721108","424.2959557721108"
"5823","424.24431954979156","424.24431954979156","424.24431954979156"
"5824","424.1924983596793","424.1924983596793","424.1924983596793"
"5825","424.14049321108075","424.14049321108075","424.14049321108075"
"5826","424.08830512177497","424.08830512177497","424.08830512177497"
"5827","424.0359350957515","424.0359350957515","424.0359350957515"
"5828","423.983384155944","423.983384155944","423.983384155944"
"5829","423.9306533206584","423.9306533206584","423.9306533206584"
"5830","423.8777436061936","423.8777436061936","423.8777436061936"
"5831","423.8246560281514","423.8246560281514","423.8246560281514"
"5832","423.7713916105931","423.7713916105931","423.7713916105931"
"5833","423.71795137426227","423.71795137426227","423.71795137426227"
"5834","423.6643363418178","423.6643363418178","423.6643363418178"
"5835","423.6105475391395","423.6105475391395","423.6105475391395"
"5836","423.5565859900971","423.5565859900971","423.5565859900971"
"5837","423.5024527217795","423.5024527217795","423.5024527217795"
"5838","423.4481487644917","423.4481487644917","423.4481487644917"
"5839","423.3936751491394","423.3936751491394","423.3936751491394"
"5840","423.3390329059226","423.3390329059226","423.3390329059226"
"5841","423.2842230734772","423.2842230734772","423.2842230734772"
"5842","423.2292466858113","423.2292466858113","423.2292466858113"
"5843","423.1741047788359","423.1741047788359","423.1741047788359"
"5844","423.1187983981956","423.1187983981956","423.1187983981956"
"5845","423.06332857446387","423.06332857446387","423.06332857446387"
"5846","423.00769635969124","423.00769635969124","423.00769635969124"
"5847","422.9519027999903","422.9519027999903","422.9519027999903"
"5848","422.8959489446714","422.8959489446714","422.8959489446714"
"5849","422.83983584493564","422.83983584493564","422.83983584493564"
"5850","422.7835645486578","422.7835645486578","422.7835645486578"
"5851","422.7271361121223","422.7271361121223","422.7271361121223"
"5852","422.67055159740926","422.67055159740926","422.67055159740926"
"5853","422.61381205935663","422.61381205935663","422.61381205935663"
"5854","422.5569185612032","422.5569185612032","422.5569185612032"
"5855","422.49987217197565","422.49987217197565","422.49987217197565"
"5856","422.4426739534575","422.4426739534575","422.4426739534575"
"5857","422.3853249797311","422.3853249797311","422.3853249797311"
"5858","422.32782632023907","422.32782632023907","422.32782632023907"
"5859","422.27017905150575","422.27017905150575","422.27017905150575"
"5860","422.2123842519241","422.2123842519241","422.2123842519241"
"5861","422.1544430017544","422.1544430017544","422.1544430017544"
"5862","422.0963563844235","422.0963563844235","422.0963563844235"
"5863","422.0381254917268","422.0381254917268","422.0381254917268"
"5864","421.97975140691017","421.97975140691017","421.97975140691017"
"5865","421.9212352267873","421.9212352267873","421.9212352267873"
"5866","421.86257804352306","421.86257804352306","421.86257804352306"
"5867","421.80378095763905","421.80378095763905","421.80378095763905"
"5868","421.7448450728066","421.7448450728066","421.7448450728066"
"5869","421.6857714945444","421.6857714945444","421.6857714945444"
"5870","421.6265613289175","421.6265613289175","421.6265613289175"
"5871","421.56721568903316","421.56721568903316","421.56721568903316"
"5872","421.5077356898387","421.5077356898387","421.5077356898387"
"5873","421.44812244811976","421.44812244811976","421.44812244811976"
"5874","421.3883770863949","421.3883770863949","421.3883770863949"
"5875","421.3285007303135","421.3285007303135","421.3285007303135"
"5876","421.26849450735546","421.26849450735546","421.26849450735546"
"5877","421.20835955591474","421.20835955591474","421.20835955591474"
"5878","421.1480970019313","421.1480970019313","421.1480970019313"
"5879","421.0877079900419","421.0877079900419","421.0877079900419"
"5880","421.0271936602128","421.0271936602128","421.0271936602128"
"5881","420.96655516071456","420.96655516071456","420.96655516071456"
"5882","420.90579363968556","420.90579363968556","420.90579363968556"
"5883","420.84491024772507","420.84491024772507","420.84491024772507"
"5884","420.78390614372535","420.78390614372535","420.78390614372535"
"5885","420.7227824864391","420.7227824864391","420.7227824864391"
"5886","420.6615404435515","420.6615404435515","420.6615404435515"
"5887","420.6001811787151","420.6001811787151","420.6001811787151"
"5888","420.5387058670997","420.5387058670997","420.5387058670997"
"5889","420.4771156811339","420.4771156811339","420.4771156811339"
"5890","420.41541180216353","420.41541180216353","420.41541180216353"
"5891","420.3535954120273","420.3535954120273","420.3535954120273"
"5892","420.29166769499824","420.29166769499824","420.29166769499824"
"5893","420.22962984360686","420.22962984360686","420.22962984360686"
"5894","420.16748305410414","420.16748305410414","420.16748305410414"
"5895","420.1052285212825","420.1052285212825","420.1052285212825"
"5896","420.0428674501211","420.0428674501211","420.0428674501211"
"5897","419.98040104154785","419.98040104154785","419.98040104154785"
"5898","419.9178305079631","419.9178305079631","419.9178305079631"
"5899","419.8551570609453","419.8551570609453","419.8551570609453"
"5900","419.79238191836254","419.79238191836254","419.79238191836254"
"5901","419.7295063011355","419.7295063011355","419.7295063011355"
"5902","419.66653143517357","419.66653143517357","419.66653143517357"
"5903","419.6034585494325","419.6034585494325","419.6034585494325"
"5904","419.5402888739734","419.5402888739734","419.5402888739734"
"5905","419.47702364706697","419.47702364706697","419.47702364706697"
"5906","419.41366410356227","419.41366410356227","419.41366410356227"
"5907","419.35021149167727","419.35021149167727","419.35021149167727"
"5908","419.28666705620276","419.28666705620276","419.28666705620276"
"5909","419.22303205141446","419.22303205141446","419.22303205141446"
"5910","419.15930773009393","419.15930773009393","419.15930773009393"
"5911","419.09549535127275","419.09549535127275","419.09549535127275"
"5912","419.03159617700175","419.03159617700175","419.03159617700175"
"5913","418.96761147234827","418.96761147234827","418.96761147234827"
"5914","418.90354250732844","418.90354250732844","418.90354250732844"
"5915","418.8393905530341","418.8393905530341","418.8393905530341"
"5916","418.77515688743426","418.77515688743426","418.77515688743426"
"5917","418.7108427895679","418.7108427895679","418.7108427895679"
"5918","418.64644954147644","418.64644954147644","418.64644954147644"
"5919","418.58197843464524","418.58197843464524","418.58197843464524"
"5920","418.5174307564657","418.5174307564657","418.5174307564657"
"5921","418.4528078011897","418.4528078011897","418.4528078011897"
"5922","418.38811086605915","418.38811086605915","418.38811086605915"
"5923","418.3233412500159","418.3233412500159","418.3233412500159"
"5924","418.25850025691943","418.25850025691943","418.25850025691943"
"5925","418.1935891948988","418.1935891948988","418.1935891948988"
"5926","418.1286093737746","418.1286093737746","418.1286093737746"
"5927","418.0635621044144","418.0635621044144","418.0635621044144"
"5928","417.99844870516534","417.99844870516534","417.99844870516534"
"5929","417.9332704950935","417.9332704950935","417.9332704950935"
"5930","417.8680287962345","417.8680287962345","417.8680287962345"
"5931","417.80272493552013","417.80272493552013","417.80272493552013"
"5932","417.737360239952","417.737360239952","417.737360239952"
"5933","417.6719360394943","417.6719360394943","417.6719360394943"
"5934","417.6064536667501","417.6064536667501","417.6064536667501"
"5935","417.54091446113597","417.54091446113597","417.54091446113597"
"5936","417.4753197579535","417.4753197579535","417.4753197579535"
"5937","417.4096709005987","417.4096709005987","417.4096709005987"
"5938","417.34396923284737","417.34396923284737","417.34396923284737"
"5939","417.27821609981817","417.27821609981817","417.27821609981817"
"5940","417.21241285118185","417.21241285118185","417.21241285118185"
"5941","417.1465608376267","417.1465608376267","417.1465608376267"
"5942","417.0806614121411","417.0806614121411","417.0806614121411"
"5943","417.0147159296912","417.0147159296912","417.0147159296912"
"5944","416.9487257475396","416.9487257475396","416.9487257475396"
"5945","416.88269222684755","416.88269222684755","416.88269222684755"
"5946","416.81661672850225","416.81661672850225","416.81661672850225"
"5947","416.7505006150411","416.7505006150411","416.7505006150411"
"5948","416.684345252574","416.684345252574","416.684345252574"
"5949","416.61815200661295","416.61815200661295","416.61815200661295"
"5950","416.55192224463667","416.55192224463667","416.55192224463667"
"5951","416.4856573380118","416.4856573380118","416.4856573380118"
"5952","416.4193586555814","416.4193586555814","416.4193586555814"
"5953","416.35302756911324","416.35302756911324","416.35302756911324"
"5954","416.2866654536174","416.2866654536174","416.2866654536174"
"5955","416.22027368382095","416.22027368382095","416.22027368382095"
"5956","416.1538536341683","416.1538536341683","416.1538536341683"
"5957","416.087406682983","416.087406682983","416.087406682983"
"5958","416.0209342079836","416.0209342079836","416.0209342079836"
"5959","415.954437586284","415.954437586284","415.954437586284"
"5960","415.8879181985535","415.8879181985535","415.8879181985535"
"5961","415.8213774235755","415.8213774235755","415.8213774235755"
"5962","415.754816642407","415.754816642407","415.754816642407"
"5963","415.68823723389954","415.68823723389954","415.68823723389954"
"5964","415.62164058109624","415.62164058109624","415.62164058109624"
"5965","415.55502806387494","415.55502806387494","415.55502806387494"
"5966","415.4884010621474","415.4884010621474","415.4884010621474"
"5967","415.4217609593748","415.4217609593748","415.4217609593748"
"5968","415.3551091358546","415.3551091358546","415.3551091358546"
"5969","415.2884469725567","415.2884469725567","415.2884469725567"
"5970","415.2217758527203","415.2217758527203","415.2217758527203"
"5971","415.1550971564226","415.1550971564226","415.1550971564226"
"5972","415.08841226473226","415.08841226473226","415.08841226473226"
"5973","415.0217225552392","415.0217225552392","415.0217225552392"
"5974","414.95502940684565","414.95502940684565","414.95502940684565"
"5975","414.88833419785004","414.88833419785004","414.88833419785004"
"5976","414.8216383065858","414.8216383065858","414.8216383065858"
"5977","414.7549431088686","414.7549431088686","414.7549431088686"
"5978","414.68824998134835","414.68824998134835","414.68824998134835"
"5979","414.6215602952888","414.6215602952888","414.6215602952888"
"5980","414.5548754267768","414.5548754267768","414.5548754267768"
"5981","414.48819674699337","414.48819674699337","414.48819674699337"
"5982","414.4215256271593","414.4215256271593","414.4215256271593"
"5983","414.3548634340726","414.3548634340726","414.3548634340726"
"5984","414.28821153521125","414.28821153521125","414.28821153521125"
"5985","414.22157129873256","414.22157129873256","414.22157129873256"
"5986","414.15494408614535","414.15494408614535","414.15494408614535"
"5987","414.08833126027866","414.08833126027866","414.08833126027866"
"5988","414.0217341798665","414.0217341798665","414.0217341798665"
"5989","413.9551542025763","413.9551542025763","413.9551542025763"
"5990","413.8885926846916","413.8885926846916","413.8885926846916"
"5991","413.8220509777707","413.8220509777707","413.8220509777707"
"5992","413.75553043406103","413.75553043406103","413.75553043406103"
"5993","413.689032403794","413.689032403794","413.689032403794"
"5994","413.6225582316867","413.6225582316867","413.6225582316867"
"5995","413.556109260605","413.556109260605","413.556109260605"
"5996","413.48968683061076","413.48968683061076","413.48968683061076"
"5997","413.4232922810311","413.4232922810311","413.4232922810311"
"5998","413.356926944577","413.356926944577","413.356926944577"
"5999","413.2905921545017","413.2905921545017","413.2905921545017"
"6000","413.22428923871996","413.22428923871996","413.22428923871996"
"6001","413.15801952362585","413.15801952362585","413.15801952362585"
"6002","413.09178433123463","413.09178433123463","413.09178433123463"
"6003","413.0255849809337","413.0255849809337","413.0255849809337"
"6004","412.95942278869035","412.95942278869035","412.95942278869035"
"6005","412.8932990664199","412.8932990664199","412.8932990664199"
"6006","412.82721512421136","412.82721512421136","412.82721512421136"
"6007","412.76117226477356","412.76117226477356","412.76117226477356"
"6008","412.69517179201125","412.69517179201125","412.69517179201125"
"6009","412.6292150030902","412.6292150030902","412.6292150030902"
"6010","412.56330319272644","412.56330319272644","412.56330319272644"
"6011","412.4974376503329","412.4974376503329","412.4974376503329"
"6012","412.43161966256173","412.43161966256173","412.43161966256173"
"6013","412.3658505120375","412.3658505120375","412.3658505120375"
"6014","412.30013147767824","412.30013147767824","412.30013147767824"
"6015","412.2344638331128","412.2344638331128","412.2344638331128"
"6016","412.16884884700244","412.16884884700244","412.16884884700244"
"6017","412.1032877871653","412.1032877871653","412.1032877871653"
"6018","412.0377819148729","412.0377819148729","412.0377819148729"
"6019","411.97233248675667","411.97233248675667","411.97233248675667"
"6020","411.9069407554454","411.9069407554454","411.9069407554454"
"6021","411.8416079705188","411.8416079705188","411.8416079705188"
"6022","411.77633537597643","411.77633537597643","411.77633537597643"
"6023","411.7111242111924","411.7111242111924","411.7111242111924"
"6024","411.6459757112357","411.6459757112357","411.6459757112357"
"6025","411.5808911071902","411.5808911071902","411.5808911071902"
"6026","411.51587162552534","411.51587162552534","411.51587162552534"
"6027","411.4509184868338","411.4509184868338","411.4509184868338"
"6028","411.38603290900045","411.38603290900045","411.38603290900045"
"6029","411.32121610372496","411.32121610372496","411.32121610372496"
"6030","411.2564692787408","411.2564692787408","411.2564692787408"
"6031","411.19179363781836","411.19179363781836","411.19179363781836"
"6032","411.12719037729096","411.12719037729096","411.12719037729096"
"6033","411.06266069364693","411.06266069364693","411.06266069364693"
"6034","410.9982057731003","410.9982057731003","410.9982057731003"
"6035","410.9338268010789","410.9338268010789","410.9338268010789"
"6036","410.86952495874976","410.86952495874976","410.86952495874976"
"6037","410.8053014189161","410.8053014189161","410.8053014189161"
"6038","410.74115735202497","410.74115735202497","410.74115735202497"
"6039","410.6770939261696","410.6770939261696","410.6770939261696"
"6040","410.6131122998291","410.6131122998291","410.6131122998291"
"6041","410.5492136291371","410.5492136291371","410.5492136291371"
"6042","410.4853990672528","410.4853990672528","410.4853990672528"
"6043","410.4216697589981","410.4216697589981","410.4216697589981"
"6044","410.35802684528244","410.35802684528244","410.35802684528244"
"6045","410.29447146499825","410.29447146499825","410.29447146499825"
"6046","410.23100474997636","410.23100474997636","410.23100474997636"
"6047","410.16762782940674","410.16762782940674","410.16762782940674"
"6048","410.10434182700294","410.10434182700294","410.10434182700294"
"6049","410.0411478597456","410.0411478597456","410.0411478597456"
"6050","409.9780469694868","409.9780469694868","409.9780469694868"
"6051","409.9150400350827","409.9150400350827","409.9150400350827"
"6052","409.85212802776556","409.85212802776556","409.85212802776556"
"6053","409.78931202051893","409.78931202051893","409.78931202051893"
"6054","409.72659317507885","409.72659317507885","409.72659317507885"
"6055","409.66397271351457","409.66397271351457","409.66397271351457"
"6056","409.60145189645084","409.60145189645084","409.60145189645084"
"6057","409.53903199847787","409.53903199847787","409.53903199847787"
"6058","409.4767142942888","409.4767142942888","409.4767142942888"
"6059","409.41450004105394","409.41450004105394","409.41450004105394"
"6060","409.35239047025334","409.35239047025334","409.35239047025334"
"6061","409.2903867873831","409.2903867873831","409.2903867873831"
"6062","409.2284901669437","409.2284901669437","409.2284901669437"
"6063","409.16670175309423","409.16670175309423","409.16670175309423"
"6064","409.1050226596779","409.1050226596779","409.1050226596779"
"6065","409.0434539784219","409.0434539784219","409.0434539784219"
"6066","408.9819967789557","408.9819967789557","408.9819967789557"
"6067","408.920652109458","408.920652109458","408.920652109458"
"6068","408.8594210023313","408.8594210023313","408.8594210023313"
"6069","408.7983044786143","408.7983044786143","408.7983044786143"
"6070","408.7373033714251","408.7373033714251","408.7373033714251"
"6071","408.6764175929559","408.6764175929559","408.6764175929559"
"6072","408.6156476289488","408.6156476289488","408.6156476289488"
"6073","408.55499437242224","408.55499437242224","408.55499437242224"
"6074","408.49445906054217","408.49445906054217","408.49445906054217"
"6075","408.434043185187","408.434043185187","408.434043185187"
"6076","408.3737483941851","408.3737483941851","408.3737483941851"
"6077","408.31357640896744","408.31357640896744","408.31357640896744"
"6078","408.2535289579901","408.2535289579901","408.2535289579901"
"6079","408.19360771837864","408.19360771837864","408.19360771837864"
"6080","408.13381428523195","408.13381428523195","408.13381428523195"
"6081","408.07415015726366","408.07415015726366","408.07415015726366"
"6082","408.0146167230853","408.0146167230853","408.0146167230853"
"6083","407.95521526693943","407.95521526693943","407.95521526693943"
"6084","407.89594697756246","407.89594697756246","407.89594697756246"
"6085","407.8368129426215","407.8368129426215","407.8368129426215"
"6086","407.777814181386","407.777814181386","407.777814181386"
"6087","407.7189516447835","407.7189516447835","407.7189516447835"
"6088","407.6602262210944","407.6602262210944","407.6602262210944"
"6089","407.60163875855324","407.60163875855324","407.60163875855324"
"6090","407.5431900685132","407.5431900685132","407.5431900685132"
"6091","407.4848809292331","407.4848809292331","407.4848809292331"
"6092","407.42671209592214","407.42671209592214","407.42671209592214"
"6093","407.3686843132781","407.3686843132781","407.3686843132781"
"6094","407.31079830047514","407.31079830047514","407.31079830047514"
"6095","407.25305477809286","407.25305477809286","407.25305477809286"
"6096","407.19545445873007","407.19545445873007","407.19545445873007"
"6097","407.1379980470114","407.1379980470114","407.1379980470114"
"6098","407.0806862470994","407.0806862470994","407.0806862470994"
"6099","407.02351977457647","407.02351977457647","407.02351977457647"
"6100","406.9664993351773","406.9664993351773","406.9664993351773"
"6101","406.90962564542656","406.90962564542656","406.90962564542656"
"6102","406.85289942888005","406.85289942888005","406.85289942888005"
"6103","406.796321412369","406.796321412369","406.796321412369"
"6104","406.7398923334958","406.7398923334958","406.7398923334958"
"6105","406.68361293250325","406.68361293250325","406.68361293250325"
"6106","406.6274839635162","406.6274839635162","406.6274839635162"
"6107","406.57150619453006","406.57150619453006","406.57150619453006"
"6108","406.515680396784","406.515680396784","406.515680396784"
"6109","406.46000734475825","406.46000734475825","406.46000734475825"
"6110","406.4044878648619","406.4044878648619","406.4044878648619"
"6111","406.34912450307206","406.34912450307206","406.34912450307206"
"6112","406.29391710913706","406.29391710913706","406.29391710913706"
"6113","406.23886527584506","406.23886527584506","406.23886527584506"
"6114","406.1839687172729","406.1839687172729","406.1839687172729"
"6115","406.12922746952603","406.12922746952603","406.12922746952603"
"6116","406.0746419378708","406.0746419378708","406.0746419378708"
"6117","406.02021289518547","406.02021289518547","406.02021289518547"
"6118","405.9659414118371","405.9659414118371","405.9659414118371"
"6119","405.91182880058665","405.91182880058665","405.91182880058665"
"6120","405.8578765191694","405.8578765191694","405.8578765191694"
"6121","405.8040861128502","405.8040861128502","405.8040861128502"
"6122","405.7504591595271","405.7504591595271","405.7504591595271"
"6123","405.6969972236093","405.6969972236093","405.6969972236093"
"6124","405.6437018286245","405.6437018286245","405.6437018286245"
"6125","405.59057443732604","405.59057443732604","405.59057443732604"
"6126","405.537616450497","405.537616450497","405.537616450497"
"6127","405.48482918210067","405.48482918210067","405.48482918210067"
"6128","405.4322138830027","405.4322138830027","405.4322138830027"
"6129","405.3797717323104","405.3797717323104","405.3797717323104"
"6130","405.3275038486307","405.3275038486307","405.3275038486307"
"6131","405.27541128514287","405.27541128514287","405.27541128514287"
"6132","405.2234950570194","405.2234950570194","405.2234950570194"
"6133","405.17175612528814","405.17175612528814","405.17175612528814"
"6134","405.1201954205041","405.1201954205041","405.1201954205041"
"6135","405.06881382785406","405.06881382785406","405.06881382785406"
"6136","405.0176122108137","405.0176122108137","405.0176122108137"
"6137","404.96659140867945","404.96659140867945","404.96659140867945"
"6138","404.91575222664596","404.91575222664596","404.91575222664596"
"6139","404.86509545571505","404.86509545571505","404.86509545571505"
"6140","404.8146218727072","404.8146218727072","404.8146218727072"
"6141","404.76433223033587","404.76433223033587","404.76433223033587"
"6142","404.7142272708885","404.7142272708885","404.7142272708885"
"6143","404.66430772251005","404.66430772251005","404.66430772251005"
"6144","404.6145743054221","404.6145743054221","404.6145743054221"
"6145","404.56502772696376","404.56502772696376","404.56502772696376"
"6146","404.51566869277286","404.51566869277286","404.51566869277286"
"6147","404.46649789561855","404.46649789561855","404.46649789561855"
"6148","404.41751602657854","404.41751602657854","404.41751602657854"
"6149","404.368723776281","404.368723776281","404.368723776281"
"6150","404.3201218324244","404.3201218324244","404.3201218324244"
"6151","404.2717108785395","404.2717108785395","404.2717108785395"
"6152","404.2234915927531","404.2234915927531","404.2234915927531"
"6153","404.1754646639087","404.1754646639087","404.1754646639087"
"6154","404.12763077792323","404.12763077792323","404.12763077792323"
"6155","404.0799906301826","404.0799906301826","404.0799906301826"
"6156","404.03254491314266","404.03254491314266","404.03254491314266"
"6157","403.9852943150927","403.9852943150927","403.9852943150927"
"6158","403.9382395412173","403.9382395412173","403.9382395412173"
"6159","403.8913812950046","403.8913812950046","403.8913812950046"
"6160","403.844720286916","403.844720286916","403.844720286916"
"6161","403.79825723190436","403.79825723190436","403.79825723190436"
"6162","403.75199285064804","403.75199285064804","403.75199285064804"
"6163","403.7059278695465","403.7059278695465","403.7059278695465"
"6164","403.6600630157654","403.6600630157654","403.6600630157654"
"6165","403.6143990197107","403.6143990197107","403.6143990197107"
"6166","403.5689366298715","403.5689366298715","403.5689366298715"
"6167","403.5236765930146","403.5236765930146","403.5236765930146"
"6168","403.47861964676565","403.47861964676565","403.47861964676565"
"6169","403.4337665480563","403.4337665480563","403.4337665480563"
"6170","403.38911806074583","403.38911806074583","403.38911806074583"
"6171","403.3446749432537","403.3446749432537","403.3446749432537"
"6172","403.3004379498003","403.3004379498003","403.3004379498003"
"6173","403.2564078526533","403.2564078526533","403.2564078526533"
"6174","403.2125854285221","403.2125854285221","403.2125854285221"
"6175","403.16897143878936","403.16897143878936","403.16897143878936"
"6176","403.12556666657673","403.12556666657673","403.12556666657673"
"6177","403.08237187721","403.08237187721","403.08237187721"
"6178","403.0393878528057","403.0393878528057","403.0393878528057"
"6179","402.9966153576907","402.9966153576907","402.9966153576907"
"6180","402.9540551803838","402.9540551803838","402.9540551803838"
"6181","402.91170809408413","402.91170809408413","402.91170809408413"
"6182","402.8695748665548","402.8695748665548","402.8695748665548"
"6183","402.8276562724647","402.8276562724647","402.8276562724647"
"6184","402.785953090916","402.785953090916","402.785953090916"
"6185","402.7444660807735","402.7444660807735","402.7444660807735"
"6186","402.7031960201418","402.7031960201418","402.7031960201418"
"6187","402.66214366442944","402.66214366442944","402.66214366442944"
"6188","402.6213097858152","402.6213097858152","402.6213097858152"
"6189","402.5806951387233","402.5806951387233","402.5806951387233"
"6190","402.54030047709057","402.54030047709057","402.54030047709057"
"6191","402.5001265592954","402.5001265592954","402.5001265592954"
"6192","402.46017413583456","402.46017413583456","402.46017413583456"
"6193","402.4204439468664","402.4204439468664","402.4204439468664"
"6194","402.38093672714507","402.38093672714507","402.38093672714507"
"6195","402.34165322818933","402.34165322818933","402.34165322818933"
"6196","402.3025941788721","402.3025941788721","402.3025941788721"
"6197","402.26376031744354","402.26376031744354","402.26376031744354"
"6198","402.22515236690856","402.22515236690856","402.22515236690856"
"6199","402.1867710399612","402.1867710399612","402.1867710399612"
"6200","402.1486170512963","402.1486170512963","402.1486170512963"
"6201","402.1106911102274","402.1106911102274","402.1106911102274"
"6202","402.0729939256105","402.0729939256105","402.0729939256105"
"6203","402.0355262009256","402.0355262009256","402.0355262009256"
"6204","401.99828863674","401.99828863674","401.99828863674"
"6205","401.9612820143073","401.9612820143073","401.9612820143073"
"6206","401.92450742166733","401.92450742166733","401.92450742166733"
"6207","401.88796550373274","401.88796550373274","401.88796550373274"
"6208","401.8516565216264","401.8516565216264","401.8516565216264"
"6209","401.8155805765894","401.8155805765894","401.8155805765894"
"6210","401.77973777471107","401.77973777471107","401.77973777471107"
"6211","401.74412831535346","401.74412831535346","401.74412831535346"
"6212","401.7087525156356","401.7087525156356","401.7087525156356"
"6213","401.6736108668164","401.6736108668164","401.6736108668164"
"6214","401.6387039850515","401.6387039850515","401.6387039850515"
"6215","401.6040326039287","401.6040326039287","401.6040326039287"
"6216","401.56959757437323","401.56959757437323","401.56959757437323"
"6217","401.535399817928","401.535399817928","401.535399817928"
"6218","401.50144029725413","401.50144029725413","401.50144029725413"
"6219","401.46772003081674","401.46772003081674","401.46772003081674"
"6220","401.4342400241622","401.4342400241622","401.4342400241622"
"6221","401.4010012944523","401.4010012944523","401.4010012944523"
"6222","401.3680048410313","401.3680048410313","401.3680048410313"
"6223","401.33525165279445","401.33525165279445","401.33525165279445"
"6224","401.3027426763312","401.3027426763312","401.3027426763312"
"6225","401.27047882821296","401.27047882821296","401.27047882821296"
"6226","401.23846099746766","401.23846099746766","401.23846099746766"
"6227","401.2066900309018","401.2066900309018","401.2066900309018"
"6228","401.1751667380336","401.1751667380336","401.1751667380336"
"6229","401.14389190581824","401.14389190581824","401.14389190581824"
"6230","401.1128662790752","401.1128662790752","401.1128662790752"
"6231","401.08209057031604","401.08209057031604","401.08209057031604"
"6232","401.05156546466634","401.05156546466634","401.05156546466634"
"6233","401.02129161009697","401.02129161009697","401.02129161009697"
"6234","400.991269644374","400.991269644374","400.991269644374"
"6235","400.9615001510228","400.9615001510228","400.9615001510228"
"6236","400.93198371564114","400.93198371564114","400.93198371564114"
"6237","400.9027208892058","400.9027208892058","400.9027208892058"
"6238","400.87371218810034","400.87371218810034","400.87371218810034"
"6239","400.844958125932","400.844958125932","400.844958125932"
"6240","400.81645919397454","400.81645919397454","400.81645919397454"
"6241","400.7882158587414","400.7882158587414","400.7882158587414"
"6242","400.7602285693383","400.7602285693383","400.7602285693383"
"6243","400.73249778680196","400.73249778680196","400.73249778680196"
"6244","400.70502392789314","400.70502392789314","400.70502392789314"
"6245","400.6778074262067","400.6778074262067","400.6778074262067"
"6246","400.6508486857489","400.6508486857489","400.6508486857489"
"6247","400.624148107825","400.624148107825","400.624148107825"
"6248","400.5977060739492","400.5977060739492","400.5977060739492"
"6249","400.5715229971297","400.5715229971297","400.5715229971297"
"6250","400.5455992559363","400.5455992559363","400.5455992559363"
"6251","400.51993523357766","400.51993523357766","400.51993523357766"
"6252","400.49453131789795","400.49453131789795","400.49453131789795"
"6253","400.4693878891737","400.4693878891737","400.4693878891737"
"6254","400.44450533719595","400.44450533719595","400.44450533719595"
"6255","400.4198840271161","400.4198840271161","400.4198840271161"
"6256","400.39552436043203","400.39552436043203","400.39552436043203"
"6257","400.37142673838514","400.37142673838514","400.37142673838514"
"6258","400.347591544895","400.347591544895","400.347591544895"
"6259","400.3240191806985","400.3240191806985","400.3240191806985"
"6260","400.3007100511507","400.3007100511507","400.3007100511507"
"6261","400.27766456134776","400.27766456134776","400.27766456134776"
"6262","400.25488311612713","400.25488311612713","400.25488311612713"
"6263","400.23236614199124","400.23236614199124","400.23236614199124"
"6264","400.2101140432502","400.2101140432502","400.2101140432502"
"6265","400.1881272483077","400.1881272483077","400.1881272483077"
"6266","400.1664061804245","400.1664061804245","400.1664061804245"
"6267","400.14495126745993","400.14495126745993","400.14495126745993"
"6268","400.12376295647255","400.12376295647255","400.12376295647255"
"6269","400.10284166989936","400.10284166989936","400.10284166989936"
"6270","400.08218783477446","400.08218783477446","400.08218783477446"
"6271","400.06180189245663","400.06180189245663","400.06180189245663"
"6272","400.04168427429335","400.04168427429335","400.04168427429335"
"6273","400.0218354308137","400.0218354308137","400.0218354308137"
"6274","400.0022557830795","400.0022557830795","400.0022557830795"
"6275","399.98294576160913","399.98294576160913","399.98294576160913"
"6276","399.9639058209559","399.9639058209559","399.9639058209559"
"6277","399.94513635218993","399.94513635218993","399.94513635218993"
"6278","399.92663779959514","399.92663779959514","399.92663779959514"
"6279","399.908410573156","399.908410573156","399.908410573156"
"6280","399.89045509231335","399.89045509231335","399.89045509231335"
"6281","399.8727717470933","399.8727717470933","399.8727717470933"
"6282","399.8553609467023","399.8553609467023","399.8553609467023"
"6283","399.83822308066084","399.83822308066084","399.83822308066084"
"6284","399.82135853824144","399.82135853824144","399.82135853824144"
"6285","399.80476768419464","399.80476768419464","399.80476768419464"
"6286","399.788450887893","399.788450887893","399.788450887893"
"6287","399.772408499061","399.772408499061","399.772408499061"
"6288","399.756640872053","399.756640872053","399.756640872053"
"6289","399.74114833188776","399.74114833188776","399.74114833188776"
"6290","399.7259311985261","399.7259311985261","399.7259311985261"
"6291","399.7109897917255","399.7109897917255","399.7109897917255"
"6292","399.69632442134144","399.69632442134144","399.69632442134144"
"6293","399.6819353582429","399.6819353582429","399.6819353582429"
"6294","399.66782289251853","399.66782289251853","399.66782289251853"
"6295","399.6539872559068","399.6539872559068","399.6539872559068"
"6296","399.6404287187701","399.6404287187701","399.6404287187701"
"6297","399.62714750768873","399.62714750768873","399.62714750768873"
"6298","399.6141438539438","399.6141438539438","399.6141438539438"
"6299","399.60141796444935","399.60141796444935","399.60141796444935"
"6300","399.5889700411448","399.5889700411448","399.5889700411448"
"6301","399.57680025678627","399.57680025678627","399.57680025678627"
"6302","399.56490878886194","399.56490878886194","399.56490878886194"
"6303","399.5532957808605","399.5532957808605","399.5532957808605"
"6304","399.5419613616589","399.5419613616589","399.5419613616589"
"6305","399.53090570360746","399.53090570360746","399.53090570360746"
"6306","399.5201288870122","399.5201288870122","399.5201288870122"
"6307","399.50963102115577","399.50963102115577","399.50963102115577"
"6308","399.4994122055771","399.4994122055771","399.4994122055771"
"6309","399.48947250589737","399.48947250589737","399.48947250589737"
"6310","399.4798119828606","399.4798119828606","399.4798119828606"
"6311","399.4704306826678","399.4704306826678","399.4704306826678"
"6312","399.4613286369884","399.4613286369884","399.4613286369884"
"6313","399.45250584847184","399.45250584847184","399.45250584847184"
"6314","399.4439623487612","399.4439623487612","399.4439623487612"
"6315","399.43569813565705","399.43569813565705","399.43569813565705"
"6316","399.4277131731441","399.4277131731441","399.4277131731441"
"6317","399.42000741556944","399.42000741556944","399.42000741556944"
"6318","399.412580836627","399.412580836627","399.412580836627"
"6319","399.40543336174","399.40543336174","399.40543336174"
"6320","399.398564911551","399.398564911551","399.398564911551"
"6321","399.3919754019254","399.3919754019254","399.3919754019254"
"6322","399.3856647391291","399.3856647391291","399.3856647391291"
"6323","399.37963278605616","399.37963278605616","399.37963278605616"
"6324","399.37387942016204","399.37387942016204","399.37387942016204"
"6325","399.36840449003483","399.36840449003483","399.36840449003483"
"6326","399.36320783953494","399.36320783953494","399.36320783953494"
"6327","399.3582892885084","399.3582892885084","399.3582892885084"
"6328","399.35364865209306","399.35364865209306","399.35364865209306"
"6329","399.3492857359016","399.3492857359016","399.3492857359016"
"6330","399.34520030710667","399.34520030710667","399.34520030710667"
"6331","399.3413921185693","399.3413921185693","399.3413921185693"
"6332","399.33786093776297","399.33786093776297","399.33786093776297"
"6333","399.3346064937637","399.3346064937637","399.3346064937637"
"6334","399.33162849173203","399.33162849173203","399.33162849173203"
"6335","399.3289266514642","399.3289266514642","399.3289266514642"
"6336","399.3265006447756","399.3265006447756","399.3265006447756"
"6337","399.32435014368866","399.32435014368866","399.32435014368866"
"6338","399.3224747867331","399.3224747867331","399.3224747867331"
"6339","399.3208742271071","399.3208742271071","399.3208742271071"
"6340","399.319548055662","399.319548055662","399.319548055662"
"6341","399.31849590200306","399.31849590200306","399.31849590200306"
"6342","399.31771734785696","399.31771734785696","399.31771734785696"
"6343","399.3172119463512","399.3172119463512","399.3172119463512"
"6344","399.316979236466","399.316979236466","399.316979236466"
"6345","399.31701876708996","399.31701876708996","399.31701876708996"
"6346","399.31733004893056","399.31733004893056","399.31733004893056"
"6347","399.317912564159","399.317912564159","399.317912564159"
"6348","399.31876580007923","399.31876580007923","399.31876580007923"
"6349","399.319889210677","399.319889210677","399.319889210677"
"6350","399.3212822406714","399.3212822406714","399.3212822406714"
"6351","399.32294430630486","399.32294430630486","399.32294430630486"
"6352","399.32487479536553","399.32487479536553","399.32487479536553"
"6353","399.3270730960268","399.3270730960268","399.3270730960268"
"6354","399.3295385632324","399.3295385632324","399.3295385632324"
"6355","399.33227055713326","399.33227055713326","399.33227055713326"
"6356","399.33526839987786","399.33526839987786","399.33526839987786"
"6357","399.3385313852421","399.3385313852421","399.3385313852421"
"6358","399.34205879784776","399.34205879784776","399.34205879784776"
"6359","399.3458498939764","399.3458498939764","399.3458498939764"
"6360","399.34990394477","399.34990394477","399.34990394477"
"6361","399.3542201690636","399.3542201690636","399.3542201690636"
"6362","399.3587977669987","399.3587977669987","399.3587977669987"
"6363","399.36363592962897","399.36363592962897","399.36363592962897"
"6364","399.36873379098137","399.36873379098137","399.36873379098137"
"6365","399.37409053356527","399.37409053356527","399.37409053356527"
"6366","399.3797052637143","399.3797052637143","399.3797052637143"
"6367","399.3855770883235","399.3855770883235","399.3855770883235"
"6368","399.39170508130763","399.39170508130763","399.39170508130763"
"6369","399.3980883315356","399.3980883315356","399.3980883315356"
"6370","399.4047258853375","399.4047258853375","399.4047258853375"
"6371","399.411616741749","399.411616741749","399.411616741749"
"6372","399.41875992437684","399.41875992437684","399.41875992437684"
"6373","399.4261544047744","399.4261544047744","399.4261544047744"
"6374","399.4337991647146","399.4337991647146","399.4337991647146"
"6375","399.44169313874585","399.44169313874585","399.44169313874585"
"6376","399.44983525729936","399.44983525729936","399.44983525729936"
"6377","399.45822443712257","399.45822443712257","399.45822443712257"
"6378","399.46685954301756","399.46685954301756","399.46685954301756"
"6379","399.47573943093147","399.47573943093147","399.47573943093147"
"6380","399.4848629575285","399.4848629575285","399.4848629575285"
"6381","399.4942289419349","399.4942289419349","399.4942289419349"
"6382","399.50383617533066","399.50383617533066","399.50383617533066"
"6383","399.51368345921367","399.51368345921367","399.51368345921367"
"6384","399.5237695384778","399.5237695384778","399.5237695384778"
"6385","399.53409319225483","399.53409319225483","399.53409319225483"
"6386","399.5446531096577","399.5446531096577","399.5446531096577"
"6387","399.5554479949522","399.5554479949522","399.5554479949522"
"6388","399.5664765436622","399.5664765436622","399.5664765436622"
"6389","399.5777373900422","399.5777373900422","399.5777373900422"
"6390","399.58922920740235","399.58922920740235","399.58922920740235"
"6391","399.60095060781646","399.60095060781646","399.60095060781646"
"6392","399.6129002042268","399.6129002042268","399.6129002042268"
"6393","399.62507656748767","399.62507656748767","399.62507656748767"
"6394","399.6374782741196","399.6374782741196","399.6374782741196"
"6395","399.6501038585909","399.6501038585909","399.6501038585909"
"6396","399.66295185151586","399.66295185151586","399.66295185151586"
"6397","399.6760207414986","399.6760207414986","399.6760207414986"
"6398","399.68930902762617","399.68930902762617","399.68930902762617"
"6399","399.70281518131355","399.70281518131355","399.70281518131355"
"6400","399.7165376320223","399.7165376320223","399.7165376320223"
"6401","399.73047479589457","399.73047479589457","399.73047479589457"
"6402","399.7446250757635","399.7446250757635","399.7446250757635"
"6403","399.7589868849908","399.7589868849908","399.7589868849908"
"6404","399.773558595047","399.773558595047","399.773558595047"
"6405","399.78833854030836","399.78833854030836","399.78833854030836"
"6406","399.8033250466647","399.8033250466647","399.8033250466647"
"6407","399.8185164172388","399.8185164172388","399.8185164172388"
"6408","399.83391097049747","399.83391097049747","399.83391097049747"
"6409","399.8495069545428","399.8495069545428","399.8495069545428"
"6410","399.86530264713116","399.86530264713116","399.86530264713116"
"6411","399.88129626997994","399.88129626997994","399.88129626997994"
"6412","399.8974860411569","399.8974860411569","399.8974860411569"
"6413","399.9138701608094","399.9138701608094","399.9138701608094"
"6414","399.930446811178","399.930446811178","399.930446811178"
"6415","399.94721414234124","399.94721414234124","399.94721414234124"
"6416","399.96417029601935","399.96417029601935","399.96417029601935"
"6417","399.9813134341107","399.9813134341107","399.9813134341107"
"6418","399.9986416483452","399.9986416483452","399.9986416483452"
"6419","400.01615301738116","400.01615301738116","400.01615301738116"
"6420","400.03384562107385","400.03384562107385","400.03384562107385"
"6421","400.05171750245813","400.05171750245813","400.05171750245813"
"6422","400.0697667057877","400.0697667057877","400.0697667057877"
"6423","400.08799127653396","400.08799127653396","400.08799127653396"
"6424","400.1063891758884","400.1063891758884","400.1063891758884"
"6425","400.12495841380246","400.12495841380246","400.12495841380246"
"6426","400.1436969634794","400.1436969634794","400.1436969634794"
"6427","400.1626027803933","400.1626027803933","400.1626027803933"
"6428","400.1816738023028","400.1816738023028","400.1816738023028"
"6429","400.2009079397728","400.2009079397728","400.2009079397728"
"6430","400.22030310466766","400.22030310466766","400.22030310466766"
"6431","400.2398571911719","400.2398571911719","400.2398571911719"
"6432","400.25956806631586","400.25956806631586","400.25956806631586"
"6433","400.2794335984559","400.2794335984559","400.2794335984559"
"6434","400.29945162881893","400.29945162881893","400.29945162881893"
"6435","400.3196199810066","400.3196199810066","400.3196199810066"
"6436","400.33993646100924","400.33993646100924","400.33993646100924"
"6437","400.36039888566074","400.36039888566074","400.36039888566074"
"6438","400.38100503523526","400.38100503523526","400.38100503523526"
"6439","400.40175266295324","400.40175266295324","400.40175266295324"
"6440","400.4226395329064","400.4226395329064","400.4226395329064"
"6441","400.44366339162565","400.44366339162565","400.44366339162565"
"6442","400.46482195862166","400.46482195862166","400.46482195862166"
"6443","400.486112945349","400.486112945349","400.486112945349"
"6444","400.50753406468266","400.50753406468266","400.50753406468266"
"6445","400.5290830025108","400.5290830025108","400.5290830025108"
"6446","400.55075743669005","400.55075743669005","400.55075743669005"
"6447","400.5725550086547","400.5725550086547","400.5725550086547"
"6448","400.59447338969477","400.59447338969477","400.59447338969477"
"6449","400.6165102336187","400.6165102336187","400.6165102336187"
"6450","400.63866314838316","400.63866314838316","400.63866314838316"
"6451","400.6609297434276","400.6609297434276","400.6609297434276"
"6452","400.6833076107565","400.6833076107565","400.6833076107565"
"6453","400.7057943533239","400.7057943533239","400.7057943533239"
"6454","400.728387556658","400.728387556658","400.728387556658"
"6455","400.7510847983291","400.7510847983291","400.7510847983291"
"6456","400.7738836195978","400.7738836195978","400.7738836195978"
"6457","400.79678158214995","400.79678158214995","400.79678158214995"
"6458","400.81977621138276","400.81977621138276","400.81977621138276"
"6459","400.84286504367395","400.84286504367395","400.84286504367395"
"6460","400.86604558858636","400.86604558858636","400.86604558858636"
"6461","400.88931534777913","400.88931534777913","400.88931534777913"
"6462","400.9126718339014","400.9126718339014","400.9126718339014"
"6463","400.9361125328147","400.9361125328147","400.9361125328147"
"6464","400.95963492249507","400.95963492249507","400.95963492249507"
"6465","400.9832365013576","400.9832365013576","400.9832365013576"
"6466","401.0069146938612","401.0069146938612","401.0069146938612"
"6467","401.0306670109857","401.0306670109857","401.0306670109857"
"6468","401.05449087090005","401.05449087090005","401.05449087090005"
"6469","401.07838374997056","401.07838374997056","401.07838374997056"
"6470","401.1023430506667","401.1023430506667","401.1023430506667"
"6471","401.1263662242166","401.1263662242166","401.1263662242166"
"6472","401.150450704565","401.150450704565","401.150450704565"
"6473","401.1745938801035","401.1745938801035","401.1745938801035"
"6474","401.1987931879683","401.1987931879683","401.1987931879683"
"6475","401.22304601032977","401.22304601032977","401.22304601032977"
"6476","401.24734976866836","401.24734976866836","401.24734976866836"
"6477","401.2717018389472","401.2717018389472","401.2717018389472"
"6478","401.2960996270108","401.2960996270108","401.2960996270108"
"6479","401.32054051204796","401.32054051204796","401.32054051204796"
"6480","401.34502187486504","401.34502187486504","401.34502187486504"
"6481","401.3695410978847","401.3695410978847","401.3695410978847"
"6482","401.39409553690064","401.39409553690064","401.39409553690064"
"6483","401.418682605817","401.418682605817","401.418682605817"
"6484","401.4432996448391","401.4432996448391","401.4432996448391"
"6485","401.4679440052228","401.4679440052228","401.4679440052228"
"6486","401.4926130680839","401.4926130680839","401.4926130680839"
"6487","401.51730417852315","401.51730417852315","401.51730417852315"
"6488","401.54201472090153","401.54201472090153","401.54201472090153"
"6489","401.56674201536083","401.56674201536083","401.56674201536083"
"6490","401.5914834495155","401.5914834495155","401.5914834495155"
"6491","401.61623635618","401.61623635618","401.61623635618"
"6492","401.6409981074126","401.6409981074126","401.6409981074126"
"6493","401.66576602989664","401.66576602989664","401.66576602989664"
"6494","401.69053748015364","401.69053748015364","401.69053748015364"
"6495","401.7153098069371","401.7153098069371","401.7153098069371"
"6496","401.7400803606328","401.7400803606328","401.7400803606328"
"6497","401.76484650265047","401.76484650265047","401.76484650265047"
"6498","401.7896055772409","401.7896055772409","401.7896055772409"
"6499","401.8143549396791","401.8143549396791","401.8143549396791"
"6500","401.83909196564474","401.83909196564474","401.83909196564474"
"6501","401.86381397610893","401.86381397610893","401.86381397610893"
"6502","401.88851834061927","401.88851834061927","401.88851834061927"
"6503","401.91320243034096","401.91320243034096","401.91320243034096"
"6504","401.9378635899074","401.9378635899074","401.9378635899074"
"6505","401.9624991749659","401.9624991749659","401.9624991749659"
"6506","401.98710657092903","401.98710657092903","401.98710657092903"
"6507","402.0116831460594","402.0116831460594","402.0116831460594"
"6508","402.036226279614","402.036226279614","402.036226279614"
"6509","402.06073331495776","402.06073331495776","402.06073331495776"
"6510","402.0852016814549","402.0852016814549","402.0852016814549"
"6511","402.10962874443993","402.10962874443993","402.10962874443993"
"6512","402.13401189897905","402.13401189897905","402.13401189897905"
"6513","402.15834853236834","402.15834853236834","402.15834853236834"
"6514","402.18263606161315","402.18263606161315","402.18263606161315"
"6515","402.2068718865706","402.2068718865706","402.2068718865706"
"6516","402.2310534461557","402.2310534461557","402.2310534461557"
"6517","402.25517811530676","402.25517811530676","402.25517811530676"
"6518","402.2792433173858","402.2792433173858","402.2792433173858"
"6519","402.30324650541945","402.30324650541945","402.30324650541945"
"6520","402.32718510591724","402.32718510591724","402.32718510591724"
"6521","402.35105656568373","402.35105656568373","402.35105656568373"
"6522","402.3748583330892","402.3748583330892","402.3748583330892"
"6523","402.3985878674238","402.3985878674238","402.3985878674238"
"6524","402.4222426388893","402.4222426388893","402.4222426388893"
"6525","402.445820119238","402.445820119238","402.445820119238"
"6526","402.4693178191764","402.4693178191764","402.4693178191764"
"6527","402.4927331948378","402.4927331948378","402.4927331948378"
"6528","402.5160637600039","402.5160637600039","402.5160637600039"
"6529","402.53930702063235","402.53930702063235","402.53930702063235"
"6530","402.56246050289946","402.56246050289946","402.56246050289946"
"6531","402.5855217438402","402.5855217438402","402.5855217438402"
"6532","402.6084882726552","402.6084882726552","402.6084882726552"
"6533","402.6313576293987","402.6313576293987","402.6313576293987"
"6534","402.6541273836497","402.6541273836497","402.6541273836497"
"6535","402.6767951251516","402.6767951251516","402.6767951251516"
"6536","402.6993584171117","402.6993584171117","402.6993584171117"
"6537","402.72181484289905","402.72181484289905","402.72181484289905"
"6538","402.7441620153632","402.7441620153632","402.7441620153632"
"6539","402.76639755814625","402.76639755814625","402.76639755814625"
"6540","402.78851909634346","402.78851909634346","402.78851909634346"
"6541","402.81052427516175","402.81052427516175","402.81052427516175"
"6542","402.8324107132627","402.8324107132627","402.8324107132627"
"6543","402.85417610537843","402.85417610537843","402.85417610537843"
"6544","402.87581811034823","402.87581811034823","402.87581811034823"
"6545","402.89733444438616","402.89733444438616","402.89733444438616"
"6546","402.91872278781113","402.91872278781113","402.91872278781113"
"6547","402.93998087828624","402.93998087828624","402.93998087828624"
"6548","402.96110642689706","402.96110642689706","402.96110642689706"
"6549","402.9820971927187","402.9820971927187","402.9820971927187"
"6550","403.0029509455115","403.0029509455115","403.0029509455115"
"6551","403.02366542845084","403.02366542845084","403.02366542845084"
"6552","403.0442384326601","403.0442384326601","403.0442384326601"
"6553","403.0646677785487","403.0646677785487","403.0646677785487"
"6554","403.0849512878562","403.0849512878562","403.0849512878562"
"6555","403.1050867743412","403.1050867743412","403.1050867743412"
"6556","403.1250720903297","403.1250720903297","403.1250720903297"
"6557","403.1449050987646","403.1449050987646","403.1449050987646"
"6558","403.1645836918087","403.1645836918087","403.1645836918087"
"6559","403.1841057349977","403.1841057349977","403.1841057349977"
"6560","403.2034691695904","403.2034691695904","403.2034691695904"
"6561","403.2226719287992","403.2226719287992","403.2226719287992"
"6562","403.2417119470961","403.2417119470961","403.2417119470961"
"6563","403.2605871881074","403.2605871881074","403.2605871881074"
"6564","403.27929562599707","403.27929562599707","403.27929562599707"
"6565","403.29783524545877","403.29783524545877","403.29783524545877"
"6566","403.31620406029657","403.31620406029657","403.31620406029657"
"6567","403.3344001412808","403.3344001412808","403.3344001412808"
"6568","403.35242148602555","403.35242148602555","403.35242148602555"
"6569","403.3702661955537","403.3702661955537","403.3702661955537"
"6570","403.3879323441784","403.3879323441784","403.3879323441784"
"6571","403.4054180166721","403.4054180166721","403.4054180166721"
"6572","403.4227213732586","403.4227213732586","403.4227213732586"
"6573","403.43984051957506","403.43984051957506","403.43984051957506"
"6574","403.4567736181088","403.4567736181088","403.4567736181088"
"6575","403.47351885102773","403.47351885102773","403.47351885102773"
"6576","403.49007439232525","403.49007439232525","403.49007439232525"
"6577","403.5064384913346","403.5064384913346","403.5064384913346"
"6578","403.52260935206704","403.52260935206704","403.52260935206704"
"6579","403.5385852399187","403.5385852399187","403.5385852399187"
"6580","403.55436443988896","403.55436443988896","403.55436443988896"
"6581","403.56994523338284","403.56994523338284","403.56994523338284"
"6582","403.5853259445721","403.5853259445721","403.5853259445721"
"6583","403.60050489401135","403.60050489401135","403.60050489401135"
"6584","403.61548041717873","403.61548041717873","403.61548041717873"
"6585","403.6302509247025","403.6302509247025","403.6302509247025"
"6586","403.64481477258016","403.64481477258016","403.64481477258016"
"6587","403.6591704011886","403.6591704011886","403.6591704011886"
"6588","403.67331623795684","403.67331623795684","403.67331623795684"
"6589","403.68725072979197","403.68725072979197","403.68725072979197"
"6590","403.7009723708456","403.7009723708456","403.7009723708456"
"6591","403.71447963766497","403.71447963766497","403.71447963766497"
"6592","403.727771044752","403.727771044752","403.727771044752"
"6593","403.7408451399063","403.7408451399063","403.7408451399063"
"6594","403.753700481063","403.753700481063","403.753700481063"
"6595","403.76633565016516","403.76633565016516","403.76633565016516"
"6596","403.7787492346416","403.7787492346416","403.7787492346416"
"6597","403.7909398644051","403.7909398644051","403.7909398644051"
"6598","403.8029061701988","403.8029061701988","403.8029061701988"
"6599","403.8146468298345","403.8146468298345","403.8146468298345"
"6600","403.82616054504103","403.82616054504103","403.82616054504103"
"6601","403.837446009089","403.837446009089","403.837446009089"
"6602","403.8485019622581","403.8485019622581","403.8485019622581"
"6603","403.8593271455914","403.8593271455914","403.8593271455914"
"6604","403.8699203424775","403.8699203424775","403.8699203424775"
"6605","403.88028031394333","403.88028031394333","403.88028031394333"
"6606","403.89040590490754","403.89040590490754","403.89040590490754"
"6607","403.90029596560623","403.90029596560623","403.90029596560623"
"6608","403.9099493331187","403.9099493331187","403.9099493331187"
"6609","403.9193648913967","403.9193648913967","403.9193648913967"
"6610","403.92854153891585","403.92854153891585","403.92854153891585"
"6611","403.93747820251104","403.93747820251104","403.93747820251104"
"6612","403.94617383735505","403.94617383735505","403.94617383735505"
"6613","403.95462742232286","403.95462742232286","403.95462742232286"
"6614","403.962837936907","403.962837936907","403.962837936907"
"6615","403.9708043935059","403.9708043935059","403.9708043935059"
"6616","403.9785258143388","403.9785258143388","403.9785258143388"
"6617","403.98600128216304","403.98600128216304","403.98600128216304"
"6618","403.9932298572371","403.9932298572371","403.9932298572371"
"6619","404.0002106603161","404.0002106603161","404.0002106603161"
"6620","404.00694279885874","404.00694279885874","404.00694279885874"
"6621","404.0134254223395","404.0134254223395","404.0134254223395"
"6622","404.0196576991777","404.0196576991777","404.0196576991777"
"6623","404.02563883975904","404.02563883975904","404.02563883975904"
"6624","404.0313680088817","404.0313680088817","404.0313680088817"
"6625","404.03684445935687","404.03684445935687","404.03684445935687"
"6626","404.0420674444468","404.0420674444468","404.0420674444468"
"6627","404.04703623628177","404.04703623628177","404.04703623628177"
"6628","404.0517501350531","404.0517501350531","404.0517501350531"
"6629","404.05620846899205","404.05620846899205","404.05620846899205"
"6630","404.06041057593967","404.06041057593967","404.06041057593967"
"6631","404.0643558217457","404.0643558217457","404.0643558217457"
"6632","404.06804355423895","404.06804355423895","404.06804355423895"
"6633","404.0714732044445","404.0714732044445","404.0714732044445"
"6634","404.0746442083299","404.0746442083299","404.0746442083299"
"6635","404.0775560022029","404.0775560022029","404.0775560022029"
"6636","404.08020804570134","404.08020804570134","404.08020804570134"
"6637","404.08259983556786","404.08259983556786","404.08259983556786"
"6638","404.08473087804185","404.08473087804185","404.08473087804185"
"6639","404.0866007164282","404.0866007164282","404.0866007164282"
"6640","404.0882088851164","404.0882088851164","404.0882088851164"
"6641","404.08955495553323","404.08955495553323","404.08955495553323"
"6642","404.0906385223334","404.0906385223334","404.0906385223334"
"6643","404.0914592079751","404.0914592079751","404.0914592079751"
"6644","404.0920166351438","404.0920166351438","404.0920166351438"
"6645","404.0923104588952","404.0923104588952","404.0923104588952"
"6646","404.0923403574485","404.0923403574485","404.0923403574485"
"6647","404.0921060183974","404.0921060183974","404.0921060183974"
"6648","404.09160716624194","404.09160716624194","404.09160716624194"
"6649","404.09084351188073","404.09084351188073","404.09084351188073"
"6650","404.0898148214471","404.0898148214471","404.0898148214471"
"6651","404.0885208566272","404.0885208566272","404.0885208566272"
"6652","404.08696141136005","404.08696141136005","404.08696141136005"
"6653","404.08513629805367","404.08513629805367","404.08513629805367"
"6654","404.0830453475716","404.0830453475716","404.0830453475716"
"6655","404.0806884000489","404.0806884000489","404.0806884000489"
"6656","404.0780653232225","404.0780653232225","404.0780653232225"
"6657","404.0751760078267","404.0751760078267","404.0751760078267"
"6658","404.07202034007855","404.07202034007855","404.07202034007855"
"6659","404.06859827041444","404.06859827041444","404.06859827041444"
"6660","404.0649097080668","404.0649097080668","404.0649097080668"
"6661","404.0609546310352","404.0609546310352","404.0609546310352"
"6662","404.0567329990118","404.0567329990118","404.0567329990118"
"6663","404.0522448129281","404.0522448129281","404.0522448129281"
"6664","404.0474900691364","404.0474900691364","404.0474900691364"
"6665","404.042468805194","404.042468805194","404.042468805194"
"6666","404.03718106779036","404.03718106779036","404.03718106779036"
"6667","404.0316269218939","404.0316269218939","404.0316269218939"
"6668","404.02580642785813","404.02580642785813","404.02580642785813"
"6669","404.019719682603","404.019719682603","404.019719682603"
"6670","404.01336680586377","404.01336680586377","404.01336680586377"
"6671","404.00674792187783","404.00674792187783","404.00674792187783"
"6672","403.999863168528","403.999863168528","403.999863168528"
"6673","403.99271269275965","403.99271269275965","403.99271269275965"
"6674","403.9852966871494","403.9852966871494","403.9852966871494"
"6675","403.9776153441583","403.9776153441583","403.9776153441583"
"6676","403.96966885156183","403.96966885156183","403.96966885156183"
"6677","403.96145742901183","403.96145742901183","403.96145742901183"
"6678","403.95298131430536","403.95298131430536","403.95298131430536"
"6679","403.9442407542342","403.9442407542342","403.9442407542342"
"6680","403.9352360091458","403.9352360091458","403.9352360091458"
"6681","403.9259673666344","403.9259673666344","403.9259673666344"
"6682","403.9164351004229","403.9164351004229","403.9164351004229"
"6683","403.90663952972807","403.90663952972807","403.90663952972807"
"6684","403.89658096901053","403.89658096901053","403.89658096901053"
"6685","403.8862597508003","403.8862597508003","403.8862597508003"
"6686","403.8756762074287","403.8756762074287","403.8756762074287"
"6687","403.86483068928015","403.86483068928015","403.86483068928015"
"6688","403.8537235921533","403.8537235921533","403.8537235921533"
"6689","403.8423552888017","403.8423552888017","403.8423552888017"
"6690","403.83072616087804","403.83072616087804","403.83072616087804"
"6691","403.8188366399703","403.8188366399703","403.8188366399703"
"6692","403.8066871163718","403.8066871163718","403.8066871163718"
"6693","403.794278043968","403.794278043968","403.794278043968"
"6694","403.78160984902354","403.78160984902354","403.78160984902354"
"6695","403.76868298489387","403.76868298489387","403.76868298489387"
"6696","403.7554979228913","403.7554979228913","403.7554979228913"
"6697","403.7420551340468","403.7420551340468","403.7420551340468"
"6698","403.72835509822096","403.72835509822096","403.72835509822096"
"6699","403.71439831776235","403.71439831776235","403.71439831776235"
"6700","403.7001852947196","403.7001852947196","403.7001852947196"
"6701","403.6857165399487","403.6857165399487","403.6857165399487"
"6702","403.670992586765","403.670992586765","403.670992586765"
"6703","403.6560139727177","403.6560139727177","403.6560139727177"
"6704","403.6407812395868","403.6407812395868","403.6407812395868"
"6705","403.62529495613387","403.62529495613387","403.62529495613387"
"6706","403.6095556589305","403.6095556589305","403.6095556589305"
"6707","403.5935639342721","403.5935639342721","403.5935639342721"
"6708","403.57732036810444","403.57732036810444","403.57732036810444"
"6709","403.560825541476","403.560825541476","403.560825541476"
"6710","403.5440800441837","403.5440800441837","403.5440800441837"
"6711","403.5270844929533","403.5270844929533","403.5270844929533"
"6712","403.5098394995969","403.5098394995969","403.5098394995969"
"6713","403.49234569374386","403.49234569374386","403.49234569374386"
"6714","403.47460369101407","403.47460369101407","403.47460369101407"
"6715","403.456614129381","403.456614129381","403.456614129381"
"6716","403.438377641895","403.438377641895","403.438377641895"
"6717","403.4198948884851","403.4198948884851","403.4198948884851"
"6718","403.40116652414576","403.40116652414576","403.40116652414576"
"6719","403.3821932125641","403.3821932125641","403.3821932125641"
"6720","403.36297562157284","403.36297562157284","403.36297562157284"
"6721","403.34351442314727","403.34351442314727","403.34351442314727"
"6722","403.3238103115592","403.3238103115592","403.3238103115592"
"6723","403.3038639625132","403.3038639625132","403.3038639625132"
"6724","403.2836760785394","403.2836760785394","403.2836760785394"
"6725","403.2632473390637","403.2632473390637","403.2632473390637"
"6726","403.2425784684741","403.2425784684741","403.2425784684741"
"6727","403.2216701680482","403.2216701680482","403.2216701680482"
"6728","403.20052314318207","403.20052314318207","403.20052314318207"
"6729","403.1791381215252","403.1791381215252","403.1791381215252"
"6730","403.1575158257609","403.1575158257609","403.1575158257609"
"6731","403.1356569872095","403.1356569872095","403.1356569872095"
"6732","403.11356234355543","403.11356234355543","403.11356234355543"
"6733","403.0912326184497","403.0912326184497","403.0912326184497"
"6734","403.06866855776923","403.06866855776923","403.06866855776923"
"6735","403.0458709114787","403.0458709114787","403.0458709114787"
"6736","403.0228404245675","403.0228404245675","403.0228404245675"
"6737","402.9995778461121","402.9995778461121","402.9995778461121"
"6738","402.9760839451225","402.9760839451225","402.9760839451225"
"6739","402.95235946751325","402.95235946751325","402.95235946751325"
"6740","402.9284051813919","402.9284051813919","402.9284051813919"
"6741","402.90422184988404","402.90422184988404","402.90422184988404"
"6742","402.8798102492398","402.8798102492398","402.8798102492398"
"6743","402.855171150724","402.855171150724","402.855171150724"
"6744","402.83030532740605","402.83030532740605","402.83030532740605"
"6745","402.8052135496352","402.8052135496352","402.8052135496352"
"6746","402.77989660991966","402.77989660991966","402.77989660991966"
"6747","402.754355291253","402.754355291253","402.754355291253"
"6748","402.7285903739036","402.7285903739036","402.7285903739036"
"6749","402.7026026376778","402.7026026376778","402.7026026376778"
"6750","402.6763928800014","402.6763928800014","402.6763928800014"
"6751","402.6499618933082","402.6499618933082","402.6499618933082"
"6752","402.623310467303","402.623310467303","402.623310467303"
"6753","402.59643940929664","402.59643940929664","402.59643940929664"
"6754","402.5693495080509","402.5693495080509","402.5693495080509"
"6755","402.5420415631532","402.5420415631532","402.5420415631532"
"6756","402.514516375976","402.514516375976","402.514516375976"
"6757","402.48677474967513","402.48677474967513","402.48677474967513"
"6758","402.4588174779011","402.4588174779011","402.4588174779011"
"6759","402.43064537640686","402.43064537640686","402.43064537640686"
"6760","402.40225924692146","402.40225924692146","402.40225924692146"
"6761","402.3736598997259","402.3736598997259","402.3736598997259"
"6762","402.3448481423658","402.3448481423658","402.3448481423658"
"6763","402.31582479093254","402.31582479093254","402.31582479093254"
"6764","402.2865906452463","402.2865906452463","402.2865906452463"
"6765","402.25714652269613","402.25714652269613","402.25714652269613"
"6766","402.2274932334232","402.2274932334232","402.2274932334232"
"6767","402.19763159385354","402.19763159385354","402.19763159385354"
"6768","402.1675624154223","402.1675624154223","402.1675624154223"
"6769","402.1372865203547","402.1372865203547","402.1372865203547"
"6770","402.1068047123617","402.1068047123617","402.1068047123617"
"6771","402.07611781045205","402.07611781045205","402.07611781045205"
"6772","402.04522663765675","402.04522663765675","402.04522663765675"
"6773","402.01413200075274","402.01413200075274","402.01413200075274"
"6774","401.98283472405853","401.98283472405853","401.98283472405853"
"6775","401.9513356291541","401.9513356291541","401.9513356291541"
"6776","401.91963552812814","401.91963552812814","401.91963552812814"
"6777","401.887735239344","401.887735239344","401.887735239344"
"6778","401.85563558518385","401.85563558518385","401.85563558518385"
"6779","401.82333738979514","401.82333738979514","401.82333738979514"
"6780","401.7908414655881","401.7908414655881","401.7908414655881"
"6781","401.75814864024306","401.75814864024306","401.75814864024306"
"6782","401.7252597252054","401.7252597252054","401.7252597252054"
"6783","401.69217554493724","401.69217554493724","401.69217554493724"
"6784","401.6588969234149","401.6588969234149","401.6588969234149"
"6785","401.6254246818802","401.6254246818802","401.6254246818802"
"6786","401.59175964109113","401.59175964109113","401.59175964109113"
"6787","401.557902621322","401.557902621322","401.557902621322"
"6788","401.52385444461135","401.52385444461135","401.52385444461135"
"6789","401.4896159370079","401.4896159370079","401.4896159370079"
"6790","401.4551879128394","401.4551879128394","401.4551879128394"
"6791","401.42057119718675","401.42057119718675","401.42057119718675"
"6792","401.3857666079064","401.3857666079064","401.3857666079064"
"6793","401.350774969111","401.350774969111","401.350774969111"
"6794","401.3155971111648","401.3155971111648","401.3155971111648"
"6795","401.2802338482265","401.2802338482265","401.2802338482265"
"6796","401.24468599846557","401.24468599846557","401.24468599846557"
"6797","401.2089543952823","401.2089543952823","401.2089543952823"
"6798","401.1730398626095","401.1730398626095","401.1730398626095"
"6799","401.13694321716355","401.13694321716355","401.13694321716355"
"6800","401.1006652841549","401.1006652841549","401.1006652841549"
"6801","401.0642066550076","401.0642066550076","401.0642066550076"
"6802","401.02756838060276","401.02756838060276","401.02756838060276"
"6803","400.9907521099833","400.9907521099833","400.9907521099833"
"6804","400.9537590024035","400.9537590024035","400.9537590024035"
"6805","400.9165898577224","400.9165898577224","400.9165898577224"
"6806","400.879245262374","400.879245262374","400.879245262374"
"6807","400.8417256881414","400.8417256881414","400.8417256881414"
"6808","400.80403153257834","400.80403153257834","400.80403153257834"
"6809","400.7661632086895","400.7661632086895","400.7661632086895"
"6810","400.728121142679","400.728121142679","400.728121142679"
"6811","400.68990582098036","400.68990582098036","400.68990582098036"
"6812","400.6515177722949","400.6515177722949","400.6515177722949"
"6813","400.6129575899542","400.6129575899542","400.6129575899542"
"6814","400.57422592963354","400.57422592963354","400.57422592963354"
"6815","400.53532347796494","400.53532347796494","400.53532347796494"
"6816","400.4962509816127","400.4962509816127","400.4962509816127"
"6817","400.4570092203733","400.4570092203733","400.4570092203733"
"6818","400.4175990093889","400.4175990093889","400.4175990093889"
"6819","400.378021185697","400.378021185697","400.378021185697"
"6820","400.33827661268873","400.33827661268873","400.33827661268873"
"6821","400.29836616219575","400.29836616219575","400.29836616219575"
"6822","400.2582907379661","400.2582907379661","400.2582907379661"
"6823","400.21805124321793","400.21805124321793","400.21805124321793"
"6824","400.1776485951724","400.1776485951724","400.1776485951724"
"6825","400.1370837205723","400.1370837205723","400.1370837205723"
"6826","400.0963575534403","400.0963575534403","400.0963575534403"
"6827","400.0554710317213","400.0554710317213","400.0554710317213"
"6828","400.01442509839677","400.01442509839677","400.01442509839677"
"6829","399.9732207037153","399.9732207037153","399.9732207037153"
"6830","399.9318588007196","399.9318588007196","399.9318588007196"
"6831","399.89034034077787","399.89034034077787","399.89034034077787"
"6832","399.84866628028385","399.84866628028385","399.84866628028385"
"6833","399.80683757507177","399.80683757507177","399.80683757507177"
"6834","399.76485518153254","399.76485518153254","399.76485518153254"
"6835","399.72272005438145","399.72272005438145","399.72272005438145"
"6836","399.6804331455434","399.6804331455434","399.6804331455434"
"6837","399.6379954063865","399.6379954063865","399.6379954063865"
"6838","399.5954077854912","399.5954077854912","399.5954077854912"
"6839","399.5526712264217","399.5526712264217","399.5526712264217"
"6840","399.5097866710751","399.5097866710751","399.5097866710751"
"6841","399.46675505856786","399.46675505856786","399.46675505856786"
"6842","399.4235773196629","399.4235773196629","399.4235773196629"
"6843","399.3802543879235","399.3802543879235","399.3802543879235"
"6844","399.3367871852214","399.3367871852214","399.3367871852214"
"6845","399.29317663177534","399.29317663177534","399.29317663177534"
"6846","399.2494236416951","399.2494236416951","399.2494236416951"
"6847","399.20552912410005","399.20552912410005","399.20552912410005"
"6848","399.1614939831229","399.1614939831229","399.1614939831229"
"6849","399.1173191179133","399.1173191179133","399.1173191179133"
"6850","399.0730054259823","399.0730054259823","399.0730054259823"
"6851","399.028553799863","399.028553799863","399.028553799863"
"6852","398.9839651271147","398.9839651271147","398.9839651271147"
"6853","398.93924029143903","398.93924029143903","398.93924029143903"
"6854","398.8943801782481","398.8943801782481","398.8943801782481"
"6855","398.849385663535","398.849385663535","398.849385663535"
"6856","398.8042576238942","398.8042576238942","398.8042576238942"
"6857","398.7589969331842","398.7589969331842","398.7589969331842"
"6858","398.7136044669785","398.7136044669785","398.7136044669785"
"6859","398.6680810925548","398.6680810925548","398.6680810925548"
"6860","398.6224276855813","398.6224276855813","398.6224276855813"
"6861","398.5766451100973","398.5766451100973","398.5766451100973"
"6862","398.53073423742023","398.53073423742023","398.53073423742023"
"6863","398.48469594169444","398.48469594169444","398.48469594169444"
"6864","398.4385310976661","398.4385310976661","398.4385310976661"
"6865","398.39224057179354","398.39224057179354","398.39224057179354"
"6866","398.34582524002957","398.34582524002957","398.34582524002957"
"6867","398.2992859755952","398.2992859755952","398.2992859755952"
"6868","398.25262365675627","398.25262365675627","398.25262365675627"
"6869","398.20583916793066","398.20583916793066","398.20583916793066"
"6870","398.15893339080054","398.15893339080054","398.15893339080054"
"6871","398.11190721319616","398.11190721319616","398.11190721319616"
"6872","398.0647615246512","398.0647615246512","398.0647615246512"
"6873","398.0174972164015","398.0174972164015","398.0174972164015"
"6874","397.97011518582275","397.97011518582275","397.97011518582275"
"6875","397.9226163319877","397.9226163319877","397.9226163319877"
"6876","397.8750015634308","397.8750015634308","397.8750015634308"
"6877","397.827271787049","397.827271787049","397.827271787049"
"6878","397.77942791475726","397.77942791475726","397.77942791475726"
"6879","397.7314708668117","397.7314708668117","397.7314708668117"
"6880","397.68340156293357","397.68340156293357","397.68340156293357"
"6881","397.6352209256353","397.6352209256353","397.6352209256353"
"6882","397.58692988797765","397.58692988797765","397.58692988797765"
"6883","397.5385293880206","397.5385293880206","397.5385293880206"
"6884","397.4900203638332","397.4900203638332","397.4900203638332"
"6885","397.44140375792534","397.44140375792534","397.44140375792534"
"6886","397.392680521122","397.392680521122","397.392680521122"
"6887","397.343851603142","397.343851603142","397.343851603142"
"6888","397.2949179625665","397.2949179625665","397.2949179625665"
"6889","397.2458805579736","397.2458805579736","397.2458805579736"
"6890","397.19674035679583","397.19674035679583","397.19674035679583"
"6891","397.14749832701125","397.14749832701125","397.14749832701125"
"6892","397.09815544378404","397.09815544378404","397.09815544378404"
"6893","397.04871268558594","397.04871268558594","397.04871268558594"
"6894","396.9991710330873","396.9991710330873","396.9991710330873"
"6895","396.9495314713682","396.9495314713682","396.9495314713682"
"6896","396.89979499157454","396.89979499157454","396.89979499157454"
"6897","396.8499625875956","396.8499625875956","396.8499625875956"
"6898","396.80003525274446","396.80003525274446","396.80003525274446"
"6899","396.75001399136823","396.75001399136823","396.75001399136823"
"6900","396.6998998055736","396.6998998055736","396.6998998055736"
"6901","396.6496937046241","396.6496937046241","396.6496937046241"
"6902","396.5993966960934","396.5993966960934","396.5993966960934"
"6903","396.5490097969169","396.5490097969169","396.5490097969169"
"6904","396.49853402454585","396.49853402454585","396.49853402454585"
"6905","396.447970398604","396.447970398604","396.447970398604"
"6906","396.39731994585685","396.39731994585685","396.39731994585685"
"6907","396.3465836913708","396.3465836913708","396.3465836913708"
"6908","396.2957626673488","396.2957626673488","396.2957626673488"
"6909","396.2448579081564","396.2448579081564","396.2448579081564"
"6910","396.1938704503205","396.1938704503205","396.1938704503205"
"6911","396.14280133307943","396.14280133307943","396.14280133307943"
"6912","396.0916515972775","396.0916515972775","396.0916515972775"
"6913","396.04042202715175","396.04042202715175","396.04042202715175"
"6914","395.98911309866173","395.98911309866173","395.98911309866173"
"6915","395.93772724006965","395.93772724006965","395.93772724006965"
"6916","395.8862663008172","395.8862663008172","395.8862663008172"
"6917","395.8347316622273","395.8347316622273","395.8347316622273"
"6918","395.7831243436987","395.7831243436987","395.7831243436987"
"6919","395.7314451247957","395.7314451247957","395.7314451247957"
"6920","395.6796946363652","395.6796946363652","395.6796946363652"
"6921","395.6278734466156","395.6278734466156","395.6278734466156"
"6922","395.57598211295755","395.57598211295755","395.57598211295755"
"6923","395.52402122498523","395.52402122498523","395.52402122498523"
"6924","395.47199143254664","395.47199143254664","395.47199143254664"
"6925","395.41989345396183","395.41989345396183","395.41989345396183"
"6926","395.3677280853355","395.3677280853355","395.3677280853355"
"6927","395.3154961922414","395.3154961922414","395.3154961922414"
"6928","395.263198704167","395.263198704167","395.263198704167"
"6929","395.2108366117148","395.2108366117148","395.2108366117148"
"6930","395.1584109489462","395.1584109489462","395.1584109489462"
"6931","395.1059227933502","395.1059227933502","395.1059227933502"
"6932","395.0533732564581","395.0533732564581","395.0533732564581"
"6933","395.0007634752919","395.0007634752919","395.0007634752919"
"6934","394.9480946098705","394.9480946098705","394.9480946098705"
"6935","394.89536783796837","394.89536783796837","394.89536783796837"
"6936","394.8425843526281","394.8425843526281","394.8425843526281"
"6937","394.78974535747585","394.78974535747585","394.78974535747585"
"6938","394.7368520650646","394.7368520650646","394.7368520650646"
"6939","394.68390569851664","394.68390569851664","394.68390569851664"
"6940","394.6309074843712","394.6309074843712","394.6309074843712"
"6941","394.5778586575279","394.5778586575279","394.5778586575279"
"6942","394.52476045354825","394.52476045354825","394.52476045354825"
"6943","394.4716141144238","394.4716141144238","394.4716141144238"
"6944","394.41842088280384","394.41842088280384","394.41842088280384"
"6945","394.3651820030935","394.3651820030935","394.3651820030935"
"6946","394.31189872282505","394.31189872282505","394.31189872282505"
"6947","394.25857228606753","394.25857228606753","394.25857228606753"
"6948","394.20520393946754","394.20520393946754","394.20520393946754"
"6949","394.15179492511203","394.15179492511203","394.15179492511203"
"6950","394.098346487666","394.098346487666","394.098346487666"
"6951","394.0448598664142","394.0448598664142","394.0448598664142"
"6952","393.9913362993797","393.9913362993797","393.9913362993797"
"6953","393.9377770216794","393.9377770216794","393.9377770216794"
"6954","393.8841832657999","393.8841832657999","393.8841832657999"
"6955","393.8305562583094","393.8305562583094","393.8305562583094"
"6956","393.7768972242484","393.7768972242484","393.7768972242484"
"6957","393.7232073854859","393.7232073854859","393.7232073854859"
"6958","393.66948796044795","393.66948796044795","393.66948796044795"
"6959","393.6157401613792","393.6157401613792","393.6157401613792"
"6960","393.5619656856388","393.5619656856388","393.5619656856388"
"6961","393.5081664353587","393.5081664353587","393.5081664353587"
"6962","393.4543435908782","393.4543435908782","393.4543435908782"
"6963","393.4004980700226","393.4004980700226","393.4004980700226"
"6964","393.34663061482775","393.34663061482775","393.34663061482775"
"6965","393.29274187764184","393.29274187764184","393.29274187764184"
"6966","393.23883248662065","393.23883248662065","393.23883248662065"
"6967","393.18490309200524","393.18490309200524","393.18490309200524"
"6968","393.1309544016857","393.1309544016857","393.1309544016857"
"6969","393.07698719840005","393.07698719840005","393.07698719840005"
"6970","393.02300234351094","393.02300234351094","393.02300234351094"
"6971","392.9690007821473","392.9690007821473","392.9690007821473"
"6972","392.9149835313822","392.9149835313822","392.9149835313822"
"6973","392.8609516736174","392.8609516736174","392.8609516736174"
"6974","392.8069063468291","392.8069063468291","392.8069063468291"
"6975","392.7528487356418","392.7528487356418","392.7528487356418"
"6976","392.69878005871965","392.69878005871965","392.69878005871965"
"6977","392.64470156491547","392.64470156491547","392.64470156491547"
"6978","392.59061452300017","392.59061452300017","392.59061452300017"
"6979","392.53652021754993","392.53652021754993","392.53652021754993"
"6980","392.482419944563","392.482419944563","392.482419944563"
"6981","392.42831500530525","392.42831500530525","392.42831500530525"
"6982","392.3742067093108","392.3742067093108","392.3742067093108"
"6983","392.32009636631955","392.32009636631955","392.32009636631955"
"6984","392.2659852855945","392.2659852855945","392.2659852855945"
"6985","392.21187478643355","392.21187478643355","392.21187478643355"
"6986","392.15776626995716","392.15776626995716","392.15776626995716"
"6987","392.1036612043111","392.1036612043111","392.1036612043111"
"6988","392.0495609550064","392.0495609550064","392.0495609550064"
"6989","391.9954668055945","391.9954668055945","391.9954668055945"
"6990","391.9413799701394","391.9413799701394","391.9413799701394"
"6991","391.88730162136477","391.88730162136477","391.88730162136477"
"6992","391.833232903503","391.833232903503","391.833232903503"
"6993","391.7791749541324","391.7791749541324","391.7791749541324"
"6994","391.72512891345264","391.72512891345264","391.72512891345264"
"6995","391.67109592891813","391.67109592891813","391.67109592891813"
"6996","391.6170771650459","391.6170771650459","391.6170771650459"
"6997","391.56307379958764","391.56307379958764","391.56307379958764"
"6998","391.5090870252918","391.5090870252918","391.5090870252918"
"6999","391.45511804621424","391.45511804621424","391.45511804621424"
"7000","391.4011680815244","391.4011680815244","391.4011680815244"
"7001","391.3472383569139","391.3472383569139","391.3472383569139"
"7002","391.2933301026853","391.2933301026853","391.2933301026853"
"7003","391.23944455334015","391.23944455334015","391.23944455334015"
"7004","391.18558294703195","391.18558294703195","391.18558294703195"
"7005","391.13174652025424","391.13174652025424","391.13174652025424"
"7006","391.07793651165287","391.07793651165287","391.07793651165287"
"7007","391.0241541553564","391.0241541553564","391.0241541553564"
"7008","390.97040068233997","390.97040068233997","390.97040068233997"
"7009","390.9166773246447","390.9166773246447","390.9166773246447"
"7010","390.8629853069437","390.8629853069437","390.8629853069437"
"7011","390.8093258530755","390.8093258530755","390.8093258530755"
"7012","390.755700180605","390.755700180605","390.755700180605"
"7013","390.702109505723","390.702109505723","390.702109505723"
"7014","390.6485550387608","390.6485550387608","390.6485550387608"
"7015","390.59503798528164","390.59503798528164","390.59503798528164"
"7016","390.5415595479873","390.5415595479873","390.5415595479873"
"7017","390.4881209254965","390.4881209254965","390.4881209254965"
"7018","390.4347233130277","390.4347233130277","390.4347233130277"
"7019","390.3813678979181","390.3813678979181","390.3813678979181"
"7020","390.32805586777937","390.32805586777937","390.32805586777937"
"7021","390.27478840085456","390.27478840085456","390.27478840085456"
"7022","390.22156667553054","390.22156667553054","390.22156667553054"
"7023","390.1683918632774","390.1683918632774","390.1683918632774"
"7024","390.1152651321832","390.1152651321832","390.1152651321832"
"7025","390.0621876466848","390.0621876466848","390.0621876466848"
"7026","390.00916056567036","390.00916056567036","390.00916056567036"
"7027","389.9561850441119","389.9561850441119","389.9561850441119"
"7028","389.9032622327966","389.9032622327966","389.9032622327966"
"7029","389.8503932788721","389.8503932788721","389.8503932788721"
"7030","389.7975793250358","389.7975793250358","389.7975793250358"
"7031","389.7448215106227","389.7448215106227","389.7448215106227"
"7032","389.6921209680822","389.6921209680822","389.6921209680822"
"7033","389.639478828406","389.639478828406","389.639478828406"
"7034","389.5868962162495","389.5868962162495","389.5868962162495"
"7035","389.53437425291764","389.53437425291764","389.53437425291764"
"7036","389.4819140579939","389.4819140579939","389.4819140579939"
"7037","389.4295167433792","389.4295167433792","389.4295167433792"
"7038","389.3771834173621","389.3771834173621","389.3771834173621"
"7039","389.3249151859758","389.3249151859758","389.3249151859758"
"7040","389.2727131516452","389.2727131516452","389.2727131516452"
"7041","389.2205784112938","389.2205784112938","389.2205784112938"
"7042","389.16851205824315","389.16851205824315","389.16851205824315"
"7043","389.11651518167383","389.11651518167383","389.11651518167383"
"7044","389.06458886689916","389.06458886689916","389.06458886689916"
"7045","389.0127341956386","389.0127341956386","389.0127341956386"
"7046","388.960952245479","388.960952245479","388.960952245479"
"7047","388.90924408906574","388.90924408906574","388.90924408906574"
"7048","388.8576107965414","388.8576107965414","388.8576107965414"
"7049","388.80605343338317","388.80605343338317","388.80605343338317"
"7050","388.7545730622998","388.7545730622998","388.7545730622998"
"7051","388.7031707391764","388.7031707391764","388.7031707391764"
"7052","388.65184752092193","388.65184752092193","388.65184752092193"
"7053","388.60060445762684","388.60060445762684","388.60060445762684"
"7054","388.5494425968939","388.5494425968939","388.5494425968939"
"7055","388.4983629824881","388.4983629824881","388.4983629824881"
"7056","388.4473666524476","388.4473666524476","388.4473666524476"
"7057","388.39645464287105","388.39645464287105","388.39645464287105"
"7058","388.3456279841361","388.3456279841361","388.3456279841361"
"7059","388.2948877049561","388.2948877049561","388.2948877049561"
"7060","388.2442348307603","388.2442348307603","388.2442348307603"
"7061","388.1936703812656","388.1936703812656","388.1936703812656"
"7062","388.14319537318073","388.14319537318073","388.14319537318073"
"7063","388.092810821559","388.092810821559","388.092810821559"
"7064","388.0425177352094","388.0425177352094","388.0425177352094"
"7065","387.9923171167013","387.9923171167013","387.9923171167013"
"7066","387.9422099712754","387.9422099712754","387.9422099712754"
"7067","387.89219729550774","387.89219729550774","387.89219729550774"
"7068","387.84228008487077","387.84228008487077","387.84228008487077"
"7069","387.79245933373426","387.79245933373426","387.79245933373426"
"7070","387.7427360256552","387.7427360256552","387.7427360256552"
"7071","387.6931111479495","387.6931111479495","387.6931111479495"
"7072","387.64358567928485","387.64358567928485","387.64358567928485"
"7073","387.5941605977755","387.5941605977755","387.5941605977755"
"7074","387.54483687613003","387.54483687613003","387.54483687613003"
"7075","387.49561548057704","387.49561548057704","387.49561548057704"
"7076","387.4464973789552","387.4464973789552","387.4464973789552"
"7077","387.3974835331666","387.3974835331666","387.3974835331666"
"7078","387.3485749018755","387.3485749018755","387.3485749018755"
"7079","387.2997724410493","387.2997724410493","387.2997724410493"
"7080","387.25107709911197","387.25107709911197","387.25107709911197"
"7081","387.20248982502915","387.20248982502915","387.20248982502915"
"7082","387.1540115623834","387.1540115623834","387.1540115623834"
"7083","387.10564325045505","387.10564325045505","387.10564325045505"
"7084","387.05738582907094","387.05738582907094","387.05738582907094"
"7085","387.00924022676054","387.00924022676054","387.00924022676054"
"7086","386.9612073758354","386.9612073758354","386.9612073758354"
"7087","386.913288200008","386.913288200008","386.913288200008"
"7088","386.8654836197791","386.8654836197791","386.8654836197791"
"7089","386.81779455297806","386.81779455297806","386.81779455297806"
"7090","386.7702219147644","386.7702219147644","386.7702219147644"
"7091","386.7227666149407","386.7227666149407","386.7227666149407"
"7092","386.6754295590318","386.6754295590318","386.6754295590318"
"7093","386.6282116542027","386.6282116542027","386.6282116542027"
"7094","386.5811137963539","386.5811137963539","386.5811137963539"
"7095","386.53413687873064","386.53413687873064","386.53413687873064"
"7096","386.487281792462","386.487281792462","386.487281792462"
"7097","386.44054942333804","386.44054942333804","386.44054942333804"
"7098","386.393940653963","386.393940653963","386.393940653963"
"7099","386.3474563653692","386.3474563653692","386.3474563653692"
"7100","386.30109743218355","386.30109743218355","386.30109743218355"
"7101","386.2548647210204","386.2548647210204","386.2548647210204"
"7102","386.2087591033767","386.2087591033767","386.2087591033767"
"7103","386.16278144112994","386.16278144112994","386.16278144112994"
"7104","386.11693259137735","386.11693259137735","386.11693259137735"
"7105","386.07121340858623","386.07121340858623","386.07121340858623"
"7106","386.02562474298577","386.02562474298577","386.02562474298577"
"7107","385.98016744217995","385.98016744217995","385.98016744217995"
"7108","385.9348423495396","385.9348423495396","385.9348423495396"
"7109","385.8896502988403","385.8896502988403","385.8896502988403"
"7110","385.8445921276801","385.8445921276801","385.8445921276801"
"7111","385.7996686646038","385.7996686646038","385.7996686646038"
"7112","385.75488073554544","385.75488073554544","385.75488073554544"
"7113","385.71022915846726","385.71022915846726","385.71022915846726"
"7114","385.66571475516093","385.66571475516093","385.66571475516093"
"7115","385.62133833516253","385.62133833516253","385.62133833516253"
"7116","385.57710070648113","385.57710070648113","385.57710070648113"
"7117","385.5330026745281","385.5330026745281","385.5330026745281"
"7118","385.4890450346171","385.4890450346171","385.4890450346171"
"7119","385.4452285848294","385.4452285848294","385.4452285848294"
"7120","385.4015541174412","385.4015541174412","385.4015541174412"
"7121","385.3580224189274","385.3580224189274","385.3580224189274"
"7122","385.3146342678237","385.3146342678237","385.3146342678237"
"7123","385.2713904422285","385.2713904422285","385.2713904422285"
"7124","385.22829171444954","385.22829171444954","385.22829171444954"
"7125","385.1853388542197","385.1853388542197","385.1853388542197"
"7126","385.14253262655797","385.14253262655797","385.14253262655797"
"7127","385.09987379070225","385.09987379070225","385.09987379070225"
"7128","385.0573631011837","385.0573631011837","385.0573631011837"
"7129","385.01500130997005","385.01500130997005","385.01500130997005"
"7130","384.9727891664675","384.9727891664675","384.9727891664675"
"7131","384.9307274132436","384.9307274132436","384.9307274132436"
"7132","384.88881679031005","384.88881679031005","384.88881679031005"
"7133","384.84705802763887","384.84705802763887","384.84705802763887"
"7134","384.8054518601392","384.8054518601392","384.8054518601392"
"7135","384.7639990094786","384.7639990094786","384.7639990094786"
"7136","384.72270019798907","384.72270019798907","384.72270019798907"
"7137","384.68155614225367","384.68155614225367","384.68155614225367"
"7138","384.64056755311054","384.64056755311054","384.64056755311054"
"7139","384.59973514420517","384.59973514420517","384.59973514420517"
"7140","384.5590596138258","384.5590596138258","384.5590596138258"
"7141","384.51854166841554","384.51854166841554","384.51854166841554"
"7142","384.4781820054771","384.4781820054771","384.4781820054771"
"7143","384.4379813146471","384.4379813146471","384.4379813146471"
"7144","384.3979402798372","384.3979402798372","384.3979402798372"
"7145","384.3580595952525","384.3580595952525","384.3580595952525"
"7146","384.31833993869714","384.31833993869714","384.31833993869714"
"7147","384.2787819833267","384.2787819833267","384.2787819833267"
"7148","384.23938640832336","384.23938640832336","384.23938640832336"
"7149","384.2001538818186","384.2001538818186","384.2001538818186"
"7150","384.1610850694366","384.1610850694366","384.1610850694366"
"7151","384.12218063429566","384.12218063429566","384.12218063429566"
"7152","384.0834412359435","384.0834412359435","384.0834412359435"
"7153","384.0448675271603","384.0448675271603","384.0448675271603"
"7154","384.0064601635603","384.0064601635603","384.0064601635603"
"7155","383.96821979292815","383.96821979292815","383.96821979292815"
"7156","383.9301470605545","383.9301470605545","383.9301470605545"
"7157","383.8922426092375","383.8922426092375","383.8922426092375"
"7158","383.854507079285","383.854507079285","383.854507079285"
"7159","383.81694110531913","383.81694110531913","383.81694110531913"
"7160","383.7795453248039","383.7795453248039","383.7795453248039"
"7161","383.74232036206416","383.74232036206416","383.74232036206416"
"7162","383.7052668495969","383.7052668495969","383.7052668495969"
"7163","383.6683854131563","383.6683854131563","383.6683854131563"
"7164","383.6316766696286","383.6316766696286","383.6316766696286"
"7165","383.5951412398144","383.5951412398144","383.5951412398144"
"7166","383.5587797420388","383.5587797420388","383.5587797420388"
"7167","383.5225927953462","383.5225927953462","383.5225927953462"
"7168","383.486581005665","383.486581005665","383.486581005665"
"7169","383.450744986034","383.450744986034","383.450744986034"
"7170","383.41508534808617","383.41508534808617","383.41508534808617"
"7171","383.37960269353937","383.37960269353937","383.37960269353937"
"7172","383.34429762590315","383.34429762590315","383.34429762590315"
"7173","383.3091707472871","383.3091707472871","383.3091707472871"
"7174","383.2742226594652","383.2742226594652","383.2742226594652"
"7175","383.2394539574967","383.2394539574967","383.2394539574967"
"7176","383.2048652382356","383.2048652382356","383.2048652382356"
"7177","383.170457098203","383.170457098203","383.170457098203"
"7178","383.1362301314622","383.1362301314622","383.1362301314622"
"7179","383.1021849253701","383.1021849253701","383.1021849253701"
"7180","383.0683220712063","383.0683220712063","383.0683220712063"
"7181","383.0346421599208","383.0346421599208","383.0346421599208"
"7182","383.0011457715132","383.0011457715132","383.0011457715132"
"7183","382.9678334920323","382.9678334920323","382.9678334920323"
"7184","382.93470590720034","382.93470590720034","382.93470590720034"
"7185","382.90176359604357","382.90176359604357","382.90176359604357"
"7186","382.86900714788135","382.86900714788135","382.86900714788135"
"7187","382.8364371368455","382.8364371368455","382.8364371368455"
"7188","382.80405414736094","382.80405414736094","382.80405414736094"
"7189","382.7718587529164","382.7718587529164","382.7718587529164"
"7190","382.7398515351692","382.7398515351692","382.7398515351692"
"7191","382.7080330690883","382.7080330690883","382.7080330690883"
"7192","382.6764039250803","382.6764039250803","382.6764039250803"
"7193","382.64496467747676","382.64496467747676","382.64496467747676"
"7194","382.61371590241055","382.61371590241055","382.61371590241055"
"7195","382.58265816933306","382.58265816933306","382.58265816933306"
"7196","382.5517920558598","382.5517920558598","382.5517920558598"
"7197","382.52111812232624","382.52111812232624","382.52111812232624"
"7198","382.4906369457133","382.4906369457133","382.4906369457133"
"7199","382.46034909208475","382.46034909208475","382.46034909208475"
"7200","382.43025513142805","382.43025513142805","382.43025513142805"
"7201","382.400355627058","382.400355627058","382.400355627058"
"7202","382.3706511419765","382.3706511419765","382.3706511419765"
"7203","382.3411422452272","382.3411422452272","382.3411422452272"
"7204","382.31182950342003","382.31182950342003","382.31182950342003"
"7205","382.2827134764978","382.2827134764978","382.2827134764978"
"7206","382.2537947198582","382.2537947198582","382.2537947198582"
"7207","382.22507380129224","382.22507380129224","382.22507380129224"
"7208","382.19655127769266","382.19655127769266","382.19655127769266"
"7209","382.16822770987596","382.16822770987596","382.16822770987596"
"7210","382.14010364353527","382.14010364353527","382.14010364353527"
"7211","382.11217964945","382.11217964945","382.11217964945"
"7212","382.08445627481314","382.08445627481314","382.08445627481314"
"7213","382.0569340834354","382.0569340834354","382.0569340834354"
"7214","382.0296136176663","382.0296136176663","382.0296136176663"
"7215","382.0024954301277","382.0024954301277","382.0024954301277"
"7216","381.9755800815921","381.9755800815921","381.9755800815921"
"7217","381.9488681156095","381.9488681156095","381.9488681156095"
"7218","381.922360079656","381.922360079656","381.922360079656"
"7219","381.8960565272447","381.8960565272447","381.8960565272447"
"7220","381.8699579883377","381.8699579883377","381.8699579883377"
"7221","381.8440650095063","381.8440650095063","381.8440650095063"
"7222","381.818378132794","381.818378132794","381.818378132794"
"7223","381.7928979020564","381.7928979020564","381.7928979020564"
"7224","381.7676248608479","381.7676248608479","381.7676248608479"
"7225","381.7425595397523","381.7425595397523","381.7425595397523"
"7226","381.7177024817277","381.7177024817277","381.7177024817277"
"7227","381.69305421465447","381.69305421465447","381.69305421465447"
"7228","381.6686152787853","381.6686152787853","381.6686152787853"
"7229","381.64438620985317","381.64438620985317","381.64438620985317"
"7230","381.62036753274367","381.62036753274367","381.62036753274367"
"7231","381.5965597657225","381.5965597657225","381.5965597657225"
"7232","381.5729634415358","381.5729634415358","381.5729634415358"
"7233","381.5495790757609","381.5495790757609","381.5495790757609"
"7234","381.5264072089981","381.5264072089981","381.5264072089981"
"7235","381.5034483372656","381.5034483372656","381.5034483372656"
"7236","381.4807029921509","381.4807029921509","381.4807029921509"
"7237","381.45817169229883","381.45817169229883","381.45817169229883"
"7238","381.435854951852","381.435854951852","381.435854951852"
"7239","381.413753274131","381.413753274131","381.413753274131"
"7240","381.39186717482215","381.39186717482215","381.39186717482215"
"7241","381.3701971672199","381.3701971672199","381.3701971672199"
"7242","381.34874374326824","381.34874374326824","381.34874374326824"
"7243","381.32750741149084","381.32750741149084","381.32750741149084"
"7244","381.30648866117554","381.30648866117554","381.30648866117554"
"7245","381.285687993975","381.285687993975","381.285687993975"
"7246","381.2651059091595","381.2651059091595","381.2651059091595"
"7247","381.2447428973028","381.2447428973028","381.2447428973028"
"7248","381.2245994508129","381.2245994508129","381.2245994508129"
"7249","381.2046760534075","381.2046760534075","381.2046760534075"
"7250","381.1849731843288","381.1849731843288","381.1849731843288"
"7251","381.1654913309707","381.1654913309707","381.1654913309707"
"7252","381.1462309699398","381.1462309699398","381.1462309699398"
"7253","381.12719256706197","381.12719256706197","381.12719256706197"
"7254","381.10837660893856","381.10837660893856","381.10837660893856"
"7255","381.0897835545647","381.0897835545647","381.0897835545647"
"7256","381.0714138626825","381.0714138626825","381.0714138626825"
"7257","381.05326800229295","381.05326800229295","381.05326800229295"
"7258","381.0353464211181","381.0353464211181","381.0353464211181"
"7259","381.0176495771421","381.0176495771421","381.0176495771421"
"7260","381.00017791969094","381.00017791969094","381.00017791969094"
"7261","380.9829318957419","380.9829318957419","380.9829318957419"
"7262","380.9659119457235","380.9659119457235","380.9659119457235"
"7263","380.94911851402287","380.94911851402287","380.94911851402287"
"7264","380.93255201537806","380.93255201537806","380.93255201537806"
"7265","380.91621289369914","380.91621289369914","380.91621289369914"
"7266","380.90010156745507","380.90010156745507","380.90010156745507"
"7267","380.8842184506856","380.8842184506856","380.8842184506856"
"7268","380.8685639697975","380.8685639697975","380.8685639697975"
"7269","380.85313852577656","380.85313852577656","380.85313852577656"
"7270","380.8379425151908","380.8379425151908","380.8379425151908"
"7271","380.82297633858667","380.82297633858667","380.82297633858667"
"7272","380.8082404004864","380.8082404004864","380.8082404004864"
"7273","380.7937350884079","380.7937350884079","380.7937350884079"
"7274","380.7794607770717","380.7794607770717","380.7794607770717"
"7275","380.765417840992","380.765417840992","380.765417840992"
"7276","380.75160665867105","380.75160665867105","380.75160665867105"
"7277","380.7380275958237","380.7380275958237","380.7380275958237"
"7278","380.7246810053862","380.7246810053862","380.7246810053862"
"7279","380.71156723590866","380.71156723590866","380.71156723590866"
"7280","380.6986866273672","380.6986866273672","380.6986866273672"
"7281","380.686039519551","380.686039519551","380.686039519551"
"7282","380.673626256253","380.673626256253","380.673626256253"
"7283","380.6614471517495","380.6614471517495","380.6614471517495"
"7284","380.6495025327116","380.6495025327116","380.6495025327116"
"7285","380.63779270468854","380.63779270468854","380.63779270468854"
"7286","380.62631796887376","380.62631796887376","380.62631796887376"
"7287","380.6150786179207","380.6150786179207","380.6150786179207"
"7288","380.6040749485089","380.6040749485089","380.6040749485089"
"7289","380.5933072278517","380.5933072278517","380.5933072278517"
"7290","380.5827757272014","380.5827757272014","380.5827757272014"
"7291","380.5724807134764","380.5724807134764","380.5724807134764"
"7292","380.56242244089526","380.56242244089526","380.56242244089526"
"7293","380.55260116772104","380.55260116772104","380.55260116772104"
"7294","380.54301712697503","380.54301712697503","380.54301712697503"
"7295","380.5336705348197","380.5336705348197","380.5336705348197"
"7296","380.5245616156634","380.5245616156634","380.5245616156634"
"7297","380.5156905979731","380.5156905979731","380.5156905979731"
"7298","380.50705767246103","380.50705767246103","380.50705767246103"
"7299","380.49866303391536","380.49866303391536","380.49866303391536"
"7300","380.4905068770176","380.4905068770176","380.4905068770176"
"7301","380.48258935454913","380.48258935454913","380.48258935454913"
"7302","380.4749106442804","380.4749106442804","380.4749106442804"
"7303","380.4674709029933","380.4674709029933","380.4674709029933"
"7304","380.46027027067345","380.46027027067345","380.46027027067345"
"7305","380.45330889140695","380.45330889140695","380.45330889140695"
"7306","380.44658687161257","380.44658687161257","380.44658687161257"
"7307","380.44010433853043","380.44010433853043","380.44010433853043"
"7308","380.4338613984543","380.4338613984543","380.4338613984543"
"7309","380.42785812839645","380.42785812839645","380.42785812839645"
"7310","380.4220946345463","380.4220946345463","380.4220946345463"
"7311","380.41657098129895","380.41657098129895","380.41657098129895"
"7312","380.4112872246681","380.4112872246681","380.4112872246681"
"7313","380.406243412292","380.406243412292","380.406243412292"
"7314","380.40143958761075","380.40143958761075","380.40143958761075"
"7315","380.39687577735543","380.39687577735543","380.39687577735543"
"7316","380.3925519999009","380.3925519999009","380.3925519999009"
"7317","380.3884682485907","380.3884682485907","380.3884682485907"
"7318","380.38462452928104","380.38462452928104","380.38462452928104"
"7319","380.381020797796","380.381020797796","380.381020797796"
"7320","380.3776570308263","380.3776570308263","380.3776570308263"
"7321","380.3745331925716","380.3745331925716","380.3745331925716"
"7322","380.3716492180797","380.3716492180797","380.3716492180797"
"7323","380.36900504243374","380.36900504243374","380.36900504243374"
"7324","380.3666005632564","380.3666005632564","380.3666005632564"
"7325","380.3644357032201","380.3644357032201","380.3644357032201"
"7326","380.36251034755384","380.36251034755384","380.36251034755384"
"7327","380.3608243773846","380.3608243773846","380.3608243773846"
"7328","380.35937765308455","380.35937765308455","380.35937765308455"
"7329","380.35817002261194","380.35817002261194","380.35817002261194"
"7330","380.3572013173568","380.3572013173568","380.3572013173568"
"7331","380.35647137712544","380.35647137712544","380.35647137712544"
"7332","380.3559799960333","380.3559799960333","380.3559799960333"
"7333","380.3557269683079","380.3557269683079","380.3557269683079"
"7334","380.35571206748654","380.35571206748654","380.35571206748654"
"7335","380.35593507554967","380.35593507554967","380.35593507554967"
"7336","380.3563957330027","380.3563957330027","380.3563957330027"
"7337","380.35709378465134","380.35709378465134","380.35709378465134"
"7338","380.3580289463323","380.3580289463323","380.3580289463323"
"7339","380.3592009340373","380.3592009340373","380.3592009340373"
"7340","380.3606094264985","380.3606094264985","380.3606094264985"
"7341","380.36225411093625","380.36225411093625","380.36225411093625"
"7342","380.3641346498052","380.3641346498052","380.3641346498052"
"7343","380.36625066418935","380.36625066418935","380.36625066418935"
"7344","380.3686018044633","380.3686018044633","380.3686018044633"
"7345","380.3711877004205","380.3711877004205","380.3711877004205"
"7346","380.3740079239033","380.3740079239033","380.3740079239033"
"7347","380.3770620594469","380.3770620594469","380.3770620594469"
"7348","380.38034968350735","380.38034968350735","380.38034968350735"
"7349","380.3838703520108","380.3838703520108","380.3838703520108"
"7350","380.3876235837617","380.3876235837617","380.3876235837617"
"7351","380.3916089061283","380.3916089061283","380.3916089061283"
"7352","380.3958258176833","380.3958258176833","380.3958258176833"
"7353","380.4002738089727","380.4002738089727","380.4002738089727"
"7354","380.40495233347633","380.40495233347633","380.40495233347633"
"7355","380.40986084912","380.40986084912","380.40986084912"
"7356","380.41499878923554","380.41499878923554","380.41499878923554"
"7357","380.4203655833154","380.4203655833154","380.4203655833154"
"7358","380.42596061554536","380.42596061554536","380.42596061554536"
"7359","380.4317832662995","380.4317832662995","380.4317832662995"
"7360","380.4378329204344","380.4378329204344","380.4378329204344"
"7361","380.44410892168816","380.44410892168816","380.44410892168816"
"7362","380.4506105975763","380.4506105975763","380.4506105975763"
"7363","380.45733727597985","380.45733727597985","380.45733727597985"
"7364","380.46428822713443","380.46428822713443","380.46428822713443"
"7365","380.4714627465301","380.4714627465301","380.4714627465301"
"7366","380.4788601051847","380.4788601051847","380.4788601051847"
"7367","380.4864795496604","380.4864795496604","380.4864795496604"
"7368","380.49432028551473","380.49432028551473","380.49432028551473"
"7369","380.50238153115896","380.50238153115896","380.50238153115896"
"7370","380.5106624888675","380.5106624888675","380.5106624888675"
"7371","380.51916232409064","380.51916232409064","380.51916232409064"
"7372","380.5278801944533","380.5278801944533","380.5278801944533"
"7373","380.53681524562165","380.53681524562165","380.53681524562165"
"7374","380.54596660303537","380.54596660303537","380.54596660303537"
"7375","380.5553333636465","380.5553333636465","380.5553333636465"
"7376","380.5649146124863","380.5649146124863","380.5649146124863"
"7377","380.57470943508184","380.57470943508184","380.57470943508184"
"7378","380.58471687196305","380.58471687196305","380.58471687196305"
"7379","380.5949359393688","380.5949359393688","380.5949359393688"
"7380","380.6053656664748","380.6053656664748","380.6053656664748"
"7381","380.61600504577655","380.61600504577655","380.61600504577655"
"7382","380.62685305791473","380.62685305791473","380.62685305791473"
"7383","380.6379086799494","380.6379086799494","380.6379086799494"
"7384","380.6491708399062","380.6491708399062","380.6491708399062"
"7385","380.66063848291856","380.66063848291856","380.66063848291856"
"7386","380.67231049685347","380.67231049685347","380.67231049685347"
"7387","380.6841857825722","380.6841857825722","380.6841857825722"
"7388","380.6962632167502","380.6962632167502","380.6962632167502"
"7389","380.7085416518935","380.7085416518935","380.7085416518935"
"7390","380.7210199328711","380.7210199328711","380.7210199328711"
"7391","380.73369687214944","380.73369687214944","380.73369687214944"
"7392","380.7465712745815","380.7465712745815","380.7465712745815"
"7393","380.75964192915774","380.75964192915774","380.75964192915774"
"7394","380.77290759250906","380.77290759250906","380.77290759250906"
"7395","380.786367021939","380.786367021939","380.786367021939"
"7396","380.80001895479467","380.80001895479467","380.80001895479467"
"7397","380.81386208785483","380.81386208785483","380.81386208785483"
"7398","380.8278951433501","380.8278951433501","380.8278951433501"
"7399","380.8421167905897","380.8421167905897","380.8421167905897"
"7400","380.8565256996023","380.8565256996023","380.8565256996023"
"7401","380.871120504029","380.871120504029","380.871120504029"
"7402","380.8858998382495","380.8858998382495","380.8858998382495"
"7403","380.90086230852864","380.90086230852864","380.90086230852864"
"7404","380.9160065342479","380.9160065342479","380.9160065342479"
"7405","380.9313310696039","380.9313310696039","380.9313310696039"
"7406","380.94683448605446","380.94683448605446","380.94683448605446"
"7407","380.96251531875276","380.96251531875276","380.96251531875276"
"7408","380.978372103643","380.978372103643","380.978372103643"
"7409","380.9944033527489","380.9944033527489","380.9944033527489"
"7410","381.010607562426","381.010607562426","381.010607562426"
"7411","381.0269832092545","381.0269832092545","381.0269832092545"
"7412","381.043528750053","381.043528750053","381.043528750053"
"7413","381.06024263424007","381.06024263424007","381.06024263424007"
"7414","381.07712328326136","381.07712328326136","381.07712328326136"
"7415","381.0941691399893","381.0941691399893","381.0941691399893"
"7416","381.11137857818875","381.11137857818875","381.11137857818875"
"7417","381.12874999718565","381.12874999718565","381.12874999718565"
"7418","381.14628175603445","381.14628175603445","381.14628175603445"
"7419","381.1639721982227","381.1639721982227","381.1639721982227"
"7420","381.1818196681309","381.1818196681309","381.1818196681309"
"7421","381.1998224658022","381.1998224658022","381.1998224658022"
"7422","381.21797891686316","381.21797891686316","381.21797891686316"
"7423","381.2362873149572","381.2362873149572","381.2362873149572"
"7424","381.2547459135459","381.2547459135459","381.2547459135459"
"7425","381.27335298346975","381.27335298346975","381.27335298346975"
"7426","381.2921067882825","381.2921067882825","381.2921067882825"
"7427","381.31100553495486","381.31100553495486","381.31100553495486"
"7428","381.3300474560701","381.3300474560701","381.3300474560701"
"7429","381.3492307687337","381.3492307687337","381.3492307687337"
"7430","381.3685536253023","381.3685536253023","381.3685536253023"
"7431","381.38801422840163","381.38801422840163","381.38801422840163"
"7432","381.40761071593374","381.40761071593374","381.40761071593374"
"7433","381.4273412760643","381.4273412760643","381.4273412760643"
"7434","381.44720401584203","381.44720401584203","381.44720401584203"
"7435","381.4671970843742","381.4671970843742","381.4671970843742"
"7436","381.48731856610794","381.48731856610794","381.48731856610794"
"7437","381.50756656293225","381.50756656293225","381.50756656293225"
"7438","381.5279391613472","381.5279391613472","381.5279391613472"
"7439","381.5484344160671","381.5484344160671","381.5484344160671"
"7440","381.5690503910544","381.5690503910544","381.5690503910544"
"7441","381.58978515131236","381.58978515131236","381.58978515131236"
"7442","381.61063670548145","381.61063670548145","381.61063670548145"
"7443","381.6316030960694","381.6316030960694","381.6316030960694"
"7444","381.65268233384296","381.65268233384296","381.65268233384296"
"7445","381.6738724142435","381.6738724142435","381.6738724142435"
"7446","381.69517131739707","381.69517131739707","381.69517131739707"
"7447","381.71657703270955","381.71657703270955","381.71657703270955"
"7448","381.73808750969766","381.73808750969766","381.73808750969766"
"7449","381.75970073174966","381.75970073174966","381.75970073174966"
"7450","381.781414617804","381.781414617804","381.781414617804"
"7451","381.8032271124876","381.8032271124876","381.8032271124876"
"7452","381.82513615334113","381.82513615334113","381.82513615334113"
"7453","381.8471396298825","381.8471396298825","381.8471396298825"
"7454","381.86923544913645","381.86923544913645","381.86923544913645"
"7455","381.8914215274365","381.8914215274365","381.8914215274365"
"7456","381.91369572493915","381.91369572493915","381.91369572493915"
"7457","381.9360559356841","381.9360559356841","381.9360559356841"
"7458","381.95850003029216","381.95850003029216","381.95850003029216"
"7459","381.9810258887075","381.9810258887075","381.9810258887075"
"7460","382.00363131020526","382.00363131020526","382.00363131020526"
"7461","382.02631416885555","382.02631416885555","382.02631416885555"
"7462","382.049072298976","382.049072298976","382.049072298976"
"7463","382.07190351969035","382.07190351969035","382.07190351969035"
"7464","382.09480567581943","382.09480567581943","382.09480567581943"
"7465","382.11777657246336","382.11777657246336","382.11777657246336"
"7466","382.14081399955006","382.14081399955006","382.14081399955006"
"7467","382.16391576453697","382.16391576453697","382.16391576453697"
"7468","382.1870796515404","382.1870796515404","382.1870796515404"
"7469","382.2103034540338","382.2103034540338","382.2103034540338"
"7470","382.2335849339937","382.2335849339937","382.2335849339937"
"7471","382.2569218872687","382.2569218872687","382.2569218872687"
"7472","382.2803120782175","382.2803120782175","382.2803120782175"
"7473","382.30375327239534","382.30375327239534","382.30375327239534"
"7474","382.32724322838783","382.32724322838783","382.32724322838783"
"7475","382.3507796814875","382.3507796814875","382.3507796814875"
"7476","382.3743603845245","382.3743603845245","382.3743603845245"
"7477","382.397983083369","382.397983083369","382.397983083369"
"7478","382.42164551693594","382.42164551693594","382.42164551693594"
"7479","382.4453454090298","382.4453454090298","382.4453454090298"
"7480","382.4690805009895","382.4690805009895","382.4690805009895"
"7481","382.492848502731","382.492848502731","382.492848502731"
"7482","382.51664713355115","382.51664713355115","382.51664713355115"
"7483","382.5404741547426","382.5404741547426","382.5404741547426"
"7484","382.5643272390969","382.5643272390969","382.5643272390969"
"7485","382.5882041177218","382.5882041177218","382.5882041177218"
"7486","382.61210248217634","382.61210248217634","382.61210248217634"
"7487","382.63602006600814","382.63602006600814","382.63602006600814"
"7488","382.6599545550755","382.6599545550755","382.6599545550755"
"7489","382.68390366906806","382.68390366906806","382.68390366906806"
"7490","382.70786510444975","382.70786510444975","382.70786510444975"
"7491","382.73183657520775","382.73183657520775","382.73183657520775"
"7492","382.7558157965496","382.7558157965496","382.7558157965496"
"7493","382.7798004278907","382.7798004278907","382.7798004278907"
"7494","382.80378817875607","382.80378817875607","382.80378817875607"
"7495","382.82777674360847","382.82777674360847","382.82777674360847"
"7496","382.85176382628197","382.85176382628197","382.85176382628197"
"7497","382.87574713183557","382.87574713183557","382.87574713183557"
"7498","382.8997243584133","382.8997243584133","382.8997243584133"
"7499","382.9236932053869","382.9236932053869","382.9236932053869"
"7500","382.94765138149177","382.94765138149177","382.94765138149177"
"7501","382.9715965641417","382.9715965641417","382.9715965641417"
"7502","382.995526488932","382.995526488932","382.995526488932"
"7503","383.01943883572926","383.01943883572926","383.01943883572926"
"7504","383.04333132629966","383.04333132629966","383.04333132629966"
"7505","383.0672016592289","383.0672016592289","383.0672016592289"
"7506","383.0910475587202","383.0910475587202","383.0910475587202"
"7507","383.1148667339307","383.1148667339307","383.1148667339307"
"7508","383.13865691149425","383.13865691149425","383.13865691149425"
"7509","383.1624157623653","383.1624157623653","383.1624157623653"
"7510","383.18614105625187","383.18614105625187","383.18614105625187"
"7511","383.20983050717444","383.20983050717444","383.20983050717444"
"7512","383.2334818384945","383.2334818384945","383.2334818384945"
"7513","383.2570927910312","383.2570927910312","383.2570927910312"
"7514","383.2806610905626","383.2806610905626","383.2806610905626"
"7515","383.3041844884392","383.3041844884392","383.3041844884392"
"7516","383.32766074532776","383.32766074532776","383.32766074532776"
"7517","383.3510875987307","383.3510875987307","383.3510875987307"
"7518","383.37446279547174","383.37446279547174","383.37446279547174"
"7519","383.3977840998057","383.3977840998057","383.3977840998057"
"7520","383.4210493096376","383.4210493096376","383.4210493096376"
"7521","383.4442561915869","383.4442561915869","383.4442561915869"
"7522","383.4674025215733","383.4674025215733","383.4674025215733"
"7523","383.4904860685872","383.4904860685872","383.4904860685872"
"7524","383.5135046352485","383.5135046352485","383.5135046352485"
"7525","383.5364560172354","383.5364560172354","383.5364560172354"
"7526","383.55933804383267","383.55933804383267","383.55933804383267"
"7527","383.58214851304746","383.58214851304746","383.58214851304746"
"7528","383.6048852564836","383.6048852564836","383.6048852564836"
"7529","383.6275460825799","383.6275460825799","383.6275460825799"
"7530","383.6501288495664","383.6501288495664","383.6501288495664"
"7531","383.67263140060356","383.67263140060356","383.67263140060356"
"7532","383.6950515718949","383.6950515718949","383.6950515718949"
"7533","383.7173872331978","383.7173872331978","383.7173872331978"
"7534","383.7396362554006","383.7396362554006","383.7396362554006"
"7535","383.76179654291826","383.76179654291826","383.76179654291826"
"7536","383.7838659607875","383.7838659607875","383.7838659607875"
"7537","383.80584241566305","383.80584241566305","383.80584241566305"
"7538","383.8277238153102","383.8277238153102","383.8277238153102"
"7539","383.8495080686042","383.8495080686042","383.8495080686042"
"7540","383.87119313409227","383.87119313409227","383.87119313409227"
"7541","383.892776922848","383.892776922848","383.892776922848"
"7542","383.91425737941927","383.91425737941927","383.91425737941927"
"7543","383.9356324737155","383.9356324737155","383.9356324737155"
"7544","383.9569001848118","383.9569001848118","383.9569001848118"
"7545","383.978058500943","383.978058500943","383.978058500943"
"7546","383.9991053952355","383.9991053952355","383.9991053952355"
"7547","384.02003889849374","384.02003889849374","384.02003889849374"
"7548","384.0408569940543","384.0408569940543","384.0408569940543"
"7549","384.06155773907943","384.06155773907943","384.06155773907943"
"7550","384.08213915942827","384.08213915942827","384.08213915942827"
"7551","384.10259929816954","384.10259929816954","384.10259929816954"
"7552","384.1229362478939","384.1229362478939","384.1229362478939"
"7553","384.1431480618028","384.1431480618028","384.1431480618028"
"7554","384.16323284260096","384.16323284260096","384.16323284260096"
"7555","384.18318868591996","384.18318868591996","384.18318868591996"
"7556","384.20301372070577","384.20301372070577","384.20301372070577"
"7557","384.2227060768947","384.2227060768947","384.2227060768947"
"7558","384.24226391771066","384.24226391771066","384.24226391771066"
"7559","384.26168534276184","384.26168534276184","384.26168534276184"
"7560","384.280968565675","384.280968565675","384.280968565675"
"7561","384.30011176873654","384.30011176873654","384.30011176873654"
"7562","384.3191131513348","384.3191131513348","384.3191131513348"
"7563","384.3379709299486","384.3379709299486","384.3379709299486"
"7564","384.35668330586356","384.35668330586356","384.35668330586356"
"7565","384.3752485619866","384.3752485619866","384.3752485619866"
"7566","384.39366490953864","384.39366490953864","384.39366490953864"
"7567","384.4119306655297","384.4119306655297","384.4119306655297"
"7568","384.43004410754014","384.43004410754014","384.43004410754014"
"7569","384.44800352212303","384.44800352212303","384.44800352212303"
"7570","384.4658072451071","384.4658072451071","384.4658072451071"
"7571","384.48345360513946","384.48345360513946","384.48345360513946"
"7572","384.5009409559288","384.5009409559288","384.5009409559288"
"7573","384.51826766011175","384.51826766011175","384.51826766011175"
"7574","384.53543210536185","384.53543210536185","384.53543210536185"
"7575","384.552432680204","384.552432680204","384.552432680204"
"7576","384.5692677981797","384.5692677981797","384.5692677981797"
"7577","384.585935909912","384.585935909912","384.585935909912"
"7578","384.60243544268224","384.60243544268224","384.60243544268224"
"7579","384.6187648688882","384.6187648688882","384.6187648688882"
"7580","384.63492268991257","384.63492268991257","384.63492268991257"
"7581","384.65090737975356","384.65090737975356","384.65090737975356"
"7582","384.6667174574836","384.6667174574836","384.6667174574836"
"7583","384.6823514670998","384.6823514670998","384.6823514670998"
"7584","384.69780793727347","384.69780793727347","384.69780793727347"
"7585","384.7130854417034","384.7130854417034","384.7130854417034"
"7586","384.7281825669075","384.7281825669075","384.7281825669075"
"7587","384.7430979041705","384.7430979041705","384.7430979041705"
"7588","384.7578300977965","384.7578300977965","384.7578300977965"
"7589","384.7723777646587","384.7723777646587","384.7723777646587"
"7590","384.7867395665817","384.7867395665817","384.7867395665817"
"7591","384.80091416207534","384.80091416207534","384.80091416207534"
"7592","384.81490025456725","384.81490025456725","384.81490025456725"
"7593","384.8286965642424","384.8286965642424","384.8286965642424"
"7594","384.84230182401427","384.84230182401427","384.84230182401427"
"7595","384.85571475139307","384.85571475139307","384.85571475139307"
"7596","384.8689341288373","384.8689341288373","384.8689341288373"
"7597","384.8819587233803","384.8819587233803","384.8819587233803"
"7598","384.8947873508965","384.8947873508965","384.8947873508965"
"7599","384.9074188037905","384.9074188037905","384.9074188037905"
"7600","384.91985195540155","384.91985195540155","384.91985195540155"
"7601","384.93208562747407","384.93208562747407","384.93208562747407"
"7602","384.94411871060856","384.94411871060856","384.94411871060856"
"7603","384.9559501000025","384.9559501000025","384.9559501000025"
"7604","384.9675787114985","384.9675787114985","384.9675787114985"
"7605","384.9790034615095","384.9790034615095","384.9790034615095"
"7606","384.99022330312397","384.99022330312397","384.99022330312397"
"7607","385.0012372020148","385.0012372020148","385.0012372020148"
"7608","385.0120441524735","385.0120441524735","385.0120441524735"
"7609","385.02264316937124","385.02264316937124","385.02264316937124"
"7610","385.03303326007756","385.03303326007756","385.03303326007756"
"7611","385.0432134765842","385.0432134765842","385.0432134765842"
"7612","385.0531828834068","385.0531828834068","385.0531828834068"
"7613","385.0629405535687","385.0629405535687","385.0629405535687"
"7614","385.0724855926406","385.0724855926406","385.0724855926406"
"7615","385.08181712269106","385.08181712269106","385.08181712269106"
"7616","385.09093426624975","385.09093426624975","385.09093426624975"
"7617","385.0998361983849","385.0998361983849","385.0998361983849"
"7618","385.10852208658673","385.10852208658673","385.10852208658673"
"7619","385.1169911308221","385.1169911308221","385.1169911308221"
"7620","385.1252425595086","385.1252425595086","385.1252425595086"
"7621","385.1332755934609","385.1332755934609","385.1332755934609"
"7622","385.14108948993277","385.14108948993277","385.14108948993277"
"7623","385.14868351857615","385.14868351857615","385.14868351857615"
"7624","385.1560569694377","385.1560569694377","385.1560569694377"
"7625","385.16320914093995","385.16320914093995","385.16320914093995"
"7626","385.170139371886","385.170139371886","385.170139371886"
"7627","385.1768469934242","385.1768469934242","385.1768469934242"
"7628","385.1833313850559","385.1833313850559","385.1833313850559"
"7629","385.18959193860707","385.18959193860707","385.18959193860707"
"7630","385.19562805022144","385.19562805022144","385.19562805022144"
"7631","385.2014391283552","385.2014391283552","385.2014391283552"
"7632","385.2070246137594","385.2070246137594","385.2070246137594"
"7633","385.2123839714637","385.2123839714637","385.2123839714637"
"7634","385.21751669875437","385.21751669875437","385.21751669875437"
"7635","385.22242227719505","385.22242227719505","385.22242227719505"
"7636","385.2271002046049","385.2271002046049","385.2271002046049"
"7637","385.23155003500295","385.23155003500295","385.23155003500295"
"7638","385.23577131065696","385.23577131065696","385.23577131065696"
"7639","385.2397636060298","385.2397636060298","385.2397636060298"
"7640","385.24352649181316","385.24352649181316","385.24352649181316"
"7641","385.24705957486424","385.24705957486424","385.24705957486424"
"7642","385.2503624901959","385.2503624901959","385.2503624901959"
"7643","385.2534348730123","385.2534348730123","385.2534348730123"
"7644","385.25627637467545","385.25627637467545","385.25627637467545"
"7645","385.25888668265185","385.25888668265185","385.25888668265185"
"7646","385.26126547658976","385.26126547658976","385.26126547658976"
"7647","385.263412480198","385.263412480198","385.263412480198"
"7648","385.26532741732984","385.26532741732984","385.26532741732984"
"7649","385.2670100319291","385.2670100319291","385.2670100319291"
"7650","385.2684600760508","385.2684600760508","385.2684600760508"
"7651","385.26967734176156","385.26967734176156","385.26967734176156"
"7652","385.2706616092736","385.2706616092736","385.2706616092736"
"7653","385.27141269878535","385.27141269878535","385.27141269878535"
"7654","385.2719304465358","385.2719304465358","385.2719304465358"
"7655","385.27221470080775","385.27221470080775","385.27221470080775"
"7656","385.2722653059776","385.2722653059776","385.2722653059776"
"7657","385.2720821503388","385.2720821503388","385.2720821503388"
"7658","385.27166513419667","385.27166513419667","385.27166513419667"
"7659","385.2710141778287","385.2710141778287","385.2710141778287"
"7660","385.27012917366955","385.27012917366955","385.27012917366955"
"7661","385.2690100859036","385.2690100859036","385.2690100859036"
"7662","385.2676568667866","385.2676568667866","385.2676568667866"
"7663","385.26606948850883","385.26606948850883","385.26606948850883"
"7664","385.2642479431823","385.2642479431823","385.2642479431823"
"7665","385.2621922388466","385.2621922388466","385.2621922388466"
"7666","385.2599023835372","385.2599023835372","385.2599023835372"
"7667","385.2573784290639","385.2573784290639","385.2573784290639"
"7668","385.2546204112921","385.2546204112921","385.2546204112921"
"7669","385.2516283978989","385.2516283978989","385.2516283978989"
"7670","385.248402464483","385.248402464483","385.248402464483"
"7671","385.24494270649234","385.24494270649234","385.24494270649234"
"7672","385.2412492193253","385.2412492193253","385.2412492193253"
"7673","385.2373221261677","385.2373221261677","385.2373221261677"
"7674","385.23316156206994","385.23316156206994","385.23316156206994"
"7675","385.22876767393905","385.22876767393905","385.22876767393905"
"7676","385.2241406205312","385.2241406205312","385.2241406205312"
"7677","385.2192805803933","385.2192805803933","385.2192805803933"
"7678","385.2141877439015","385.2141877439015","385.2141877439015"
"7679","385.20886230133306","385.20886230133306","385.20886230133306"
"7680","385.20330447862415","385.20330447862415","385.20330447862415"
"7681","385.1975144896755","385.1975144896755","385.1975144896755"
"7682","385.1914925760811","385.1914925760811","385.1914925760811"
"7683","385.1852389832807","385.1852389832807","385.1852389832807"
"7684","385.178753992326","385.178753992326","385.178753992326"
"7685","385.1720378642695","385.1720378642695","385.1720378642695"
"7686","385.1650908838481","385.1650908838481","385.1650908838481"
"7687","385.1579133554982","385.1579133554982","385.1579133554982"
"7688","385.15050558349765","385.15050558349765","385.15050558349765"
"7689","385.142867895777","385.142867895777","385.142867895777"
"7690","385.1350006081923","385.1350006081923","385.1350006081923"
"7691","385.1269040800773","385.1269040800773","385.1269040800773"
"7692","385.1185786467773","385.1185786467773","385.1185786467773"
"7693","385.1100246950266","385.1100246950266","385.1100246950266"
"7694","385.1012425954949","385.1012425954949","385.1012425954949"
"7695","385.0922327186593","385.0922327186593","385.0922327186593"
"7696","385.08299547445296","385.08299547445296","385.08299547445296"
"7697","385.07353125277433","385.07353125277433","385.07353125277433"
"7698","385.06384047899377","385.06384047899377","385.06384047899377"
"7699","385.05392355844407","385.05392355844407","385.05392355844407"
"7700","385.04378093983837","385.04378093983837","385.04378093983837"
"7701","385.0334130676945","385.0334130676945","385.0334130676945"
"7702","385.0228203862994","385.0228203862994","385.0228203862994"
"7703","385.01200336743824","385.01200336743824","385.01200336743824"
"7704","385.0009624668083","385.0009624668083","385.0009624668083"
"7705","384.9896981596714","384.9896981596714","384.9896981596714"
"7706","384.9782109368816","384.9782109368816","384.9782109368816"
"7707","384.96650129299763","384.96650129299763","384.96650129299763"
"7708","384.9545697302387","384.9545697302387","384.9545697302387"
"7709","384.94241674264725","384.94241674264725","384.94241674264725"
"7710","384.93004285171315","384.93004285171315","384.93004285171315"
"7711","384.91744859448437","384.91744859448437","384.91744859448437"
"7712","384.90463449190383","384.90463449190383","384.90463449190383"
"7713","384.89160108442485","384.89160108442485","384.89160108442485"
"7714","384.8783489161763","384.8783489161763","384.8783489161763"
"7715","384.8648785389151","384.8648785389151","384.8648785389151"
"7716","384.8511905001576","384.8511905001576","384.8511905001576"
"7717","384.8372853827231","384.8372853827231","384.8372853827231"
"7718","384.8231637454075","384.8231637454075","384.8231637454075"
"7719","384.80882616252933","384.80882616252933","384.80882616252933"
"7720","384.79427322787234","384.79427322787234","384.79427322787234"
"7721","384.7795055270086","384.7795055270086","384.7795055270086"
"7722","384.7645236491585","384.7645236491585","384.7645236491585"
"7723","384.7493281990412","384.7493281990412","384.7493281990412"
"7724","384.73391977711236","384.73391977711236","384.73391977711236"
"7725","384.71829899931663","384.71829899931663","384.71829899931663"
"7726","384.70246647733035","384.70246647733035","384.70246647733035"
"7727","384.6864228304112","384.6864228304112","384.6864228304112"
"7728","384.6701686853932","384.6701686853932","384.6701686853932"
"7729","384.6537046648382","384.6537046648382","384.6537046648382"
"7730","384.63703140677546","384.63703140677546","384.63703140677546"
"7731","384.62014955482476","384.62014955482476","384.62014955482476"
"7732","384.6030597502996","384.6030597502996","384.6030597502996"
"7733","384.58576263023605","384.58576263023605","384.58576263023605"
"7734","384.56825884909483","384.56825884909483","384.56825884909483"
"7735","384.5505490590259","384.5505490590259","384.5505490590259"
"7736","384.53263391381427","384.53263391381427","384.53263391381427"
"7737","384.5145140787385","384.5145140787385","384.5145140787385"
"7738","384.4961902108467","384.4961902108467","384.4961902108467"
"7739","384.47766297867577","384.47766297867577","384.47766297867577"
"7740","384.45893306224434","384.45893306224434","384.45893306224434"
"7741","384.44000111953955","384.44000111953955","384.44000111953955"
"7742","384.4208678318565","384.4208678318565","384.4208678318565"
"7743","384.4015338801385","384.4015338801385","384.4015338801385"
"7744","384.3819999469472","384.3819999469472","384.3819999469472"
"7745","384.3622667184316","384.3622667184316","384.3622667184316"
"7746","384.34233488432574","384.34233488432574","384.34233488432574"
"7747","384.32220512809937","384.32220512809937","384.32220512809937"
"7748","384.30187814271517","384.30187814271517","384.30187814271517"
"7749","384.28135461290253","384.28135461290253","384.28135461290253"
"7750","384.26063524272377","384.26063524272377","384.26063524272377"
"7751","384.23972072406775","384.23972072406775","384.23972072406775"
"7752","384.21861176027494","384.21861176027494","384.21861176027494"
"7753","384.1973090484195","384.1973090484195","384.1973090484195"
"7754","384.17581329505407","384.17581329505407","384.17581329505407"
"7755","384.15412519456265","384.15412519456265","384.15412519456265"
"7756","384.13224546457656","384.13224546457656","384.13224546457656"
"7757","384.1101748066222","384.1101748066222","384.1101748066222"
"7758","384.08791392383097","384.08791392383097","384.08791392383097"
"7759","384.0654635327362","384.0654635327362","384.0654635327362"
"7760","384.0428243416375","384.0428243416375","384.0428243416375"
"7761","384.01999706240133","384.01999706240133","384.01999706240133"
"7762","383.99698240849267","383.99698240849267","383.99698240849267"
"7763","383.9737810989051","383.9737810989051","383.9737810989051"
"7764","383.9503938444014","383.9503938444014","383.9503938444014"
"7765","383.9268213573432","383.9268213573432","383.9268213573432"
"7766","383.9030643634772","383.9030643634772","383.9030643634772"
"7767","383.8791235724618","383.8791235724618","383.8791235724618"
"7768","383.85499970733855","383.85499970733855","383.85499970733855"
"7769","383.8306934848852","383.8306934848852","383.8306934848852"
"7770","383.806205629365","383.806205629365","383.806205629365"
"7771","383.78153686270497","383.78153686270497","383.78153686270497"
"7772","383.75668789860845","383.75668789860845","383.75668789860845"
"7773","383.73165946218836","383.73165946218836","383.73165946218836"
"7774","383.7064522801472","383.7064522801472","383.7064522801472"
"7775","383.68106707292657","383.68106707292657","383.68106707292657"
"7776","383.6555045645218","383.6555045645218","383.6555045645218"
"7777","383.62976547463217","383.62976547463217","383.62976547463217"
"7778","383.6038505304332","383.6038505304332","383.6038505304332"
"7779","383.5777604548038","383.5777604548038","383.5777604548038"
"7780","383.55149597613445","383.55149597613445","383.55149597613445"
"7781","383.52505782048047","383.52505782048047","383.52505782048047"
"7782","383.4984467115634","383.4984467115634","383.4984467115634"
"7783","383.471663372733","383.471663372733","383.471663372733"
"7784","383.44470853480743","383.44470853480743","383.44470853480743"
"7785","383.41758292039026","383.41758292039026","383.41758292039026"
"7786","383.3902872615115","383.3902872615115","383.3902872615115"
"7787","383.3628222780696","383.3628222780696","383.3628222780696"
"7788","383.3351886993883","383.3351886993883","383.3351886993883"
"7789","383.30738725637576","383.30738725637576","383.30738725637576"
"7790","383.2794186776063","383.2794186776063","383.2794186776063"
"7791","383.2512836912802","383.2512836912802","383.2512836912802"
"7792","383.222983023266","383.222983023266","383.222983023266"
"7793","383.19451740884847","383.19451740884847","383.19451740884847"
"7794","383.16588757314753","383.16588757314753","383.16588757314753"
"7795","383.1370942428684","383.1370942428684","383.1370942428684"
"7796","383.10813815217136","383.10813815217136","383.10813815217136"
"7797","383.0790200250565","383.0790200250565","383.0790200250565"
"7798","383.04974060276095","383.04974060276095","383.04974060276095"
"7799","383.0203006104918","383.0203006104918","383.0203006104918"
"7800","382.9907007769963","382.9907007769963","382.9907007769963"
"7801","382.96094183847094","382.96094183847094","382.96094183847094"
"7802","382.9310245170465","382.9310245170465","382.9310245170465"
"7803","382.90094955403606","382.90094955403606","382.90094955403606"
"7804","382.8707176786428","382.8707176786428","382.8707176786428"
"7805","382.84032961969615","382.84032961969615","382.84032961969615"
"7806","382.8097861115157","382.8097861115157","382.8097861115157"
"7807","382.77908789390756","382.77908789390756","382.77908789390756"
"7808","382.748235698483","382.748235698483","382.748235698483"
"7809","382.7172302564784","382.7172302564784","382.7172302564784"
"7810","382.6860723046163","382.6860723046163","382.6860723046163"
"7811","382.65476257338224","382.65476257338224","382.65476257338224"
"7812","382.6233018046058","382.6233018046058","382.6233018046058"
"7813","382.59169073583126","382.59169073583126","382.59169073583126"
"7814","382.55993009836794","382.55993009836794","382.55993009836794"
"7815","382.5280206348644","382.5280206348644","382.5280206348644"
"7816","382.4959630836851","382.4959630836851","382.4959630836851"
"7817","382.4637581867204","382.4637581867204","382.4637581867204"
"7818","382.4314066796264","382.4314066796264","382.4314066796264"
"7819","382.3989093054881","382.3989093054881","382.3989093054881"
"7820","382.3662668040838","382.3662668040838","382.3662668040838"
"7821","382.3334799167644","382.3334799167644","382.3334799167644"
"7822","382.3005493884027","382.3005493884027","382.3005493884027"
"7823","382.26747596544084","382.26747596544084","382.26747596544084"
"7824","382.2342603900395","382.2342603900395","382.2342603900395"
"7825","382.2009034127538","382.2009034127538","382.2009034127538"
"7826","382.16740577595743","382.16740577595743","382.16740577595743"
"7827","382.1337682255431","382.1337682255431","382.1337682255431"
"7828","382.0999915177421","382.0999915177421","382.0999915177421"
"7829","382.0660764006043","382.0660764006043","382.0660764006043"
"7830","382.0320236247202","382.0320236247202","382.0320236247202"
"7831","381.9978339422452","381.9978339422452","381.9978339422452"
"7832","381.9635081068988","381.9635081068988","381.9635081068988"
"7833","381.9290468749371","381.9290468749371","381.9290468749371"
"7834","381.8944510041777","381.8944510041777","381.8944510041777"
"7835","381.85972125010414","381.85972125010414","381.85972125010414"
"7836","381.8248583717083","381.8248583717083","381.8248583717083"
"7837","381.7898631324617","381.7898631324617","381.7898631324617"
"7838","381.75473629252645","381.75473629252645","381.75473629252645"
"7839","381.71947861459637","381.71947861459637","381.71947861459637"
"7840","381.6840908668142","381.6840908668142","381.6840908668142"
"7841","381.648573814985","381.648573814985","381.648573814985"
"7842","381.6129282254962","381.6129282254962","381.6129282254962"
"7843","381.57715486920745","381.57715486920745","381.57715486920745"
"7844","381.541254519503","381.541254519503","381.541254519503"
"7845","381.50522794937285","381.50522794937285","381.50522794937285"
"7846","381.469075935302","381.469075935302","381.469075935302"
"7847","381.4327992543518","381.4327992543518","381.4327992543518"
"7848","381.39639868707565","381.39639868707565","381.39639868707565"
"7849","381.3598750136294","381.3598750136294","381.3598750136294"
"7850","381.32322901960185","381.32322901960185","381.32322901960185"
"7851","381.28646148726676","381.28646148726676","381.28646148726676"
"7852","381.249573201414","381.249573201414","381.249573201414"
"7853","381.212564954205","381.212564954205","381.212564954205"
"7854","381.1754375354551","381.1754375354551","381.1754375354551"
"7855","381.13819174137575","381.13819174137575","381.13819174137575"
"7856","381.10082836485986","381.10082836485986","381.10082836485986"
"7857","381.06334820616405","381.06334820616405","381.06334820616405"
"7858","381.0257520641668","381.0257520641668","381.0257520641668"
"7859","380.9880407412226","380.9880407412226","380.9880407412226"
"7860","380.950215041219","380.950215041219","380.950215041219"
"7861","380.91227577248634","380.91227577248634","380.91227577248634"
"7862","380.87422374391423","380.87422374391423","380.87422374391423"
"7863","380.83605976883155","380.83605976883155","380.83605976883155"
"7864","380.79778466112367","380.79778466112367","380.79778466112367"
"7865","380.7593992381417","380.7593992381417","380.7593992381417"
"7866","380.7209043197307","380.7209043197307","380.7209043197307"
"7867","380.6823007301671","380.6823007301671","380.6823007301671"
"7868","380.6435892913694","380.6435892913694","380.6435892913694"
"7869","380.60477083356295","380.60477083356295","380.60477083356295"
"7870","380.56584618655154","380.56584618655154","380.56584618655154"
"7871","380.526816179717","380.526816179717","380.526816179717"
"7872","380.4876816536487","380.4876816536487","380.4876816536487"
"7873","380.4484434426952","380.4484434426952","380.4484434426952"
"7874","380.4091023895007","380.4091023895007","380.4091023895007"
"7875","380.36965933628136","380.36965933628136","380.36965933628136"
"7876","380.3301151306372","380.3301151306372","380.3301151306372"
"7877","380.29047062361144","380.29047062361144","380.29047062361144"
"7878","380.25072666872035","380.25072666872035","380.25072666872035"
"7879","380.2108841180787","380.2108841180787","380.2108841180787"
"7880","380.1709438330495","380.1709438330495","380.1709438330495"
"7881","380.1309066745586","380.1309066745586","380.1309066745586"
"7882","380.09077350648255","380.09077350648255","380.09077350648255"
"7883","380.05054519564635","380.05054519564635","380.05054519564635"
"7884","380.01022261375715","380.01022261375715","380.01022261375715"
"7885","379.96980663256363","379.96980663256363","379.96980663256363"
"7886","379.9292981286927","379.9292981286927","379.9292981286927"
"7887","379.88869798219565","379.88869798219565","379.88869798219565"
"7888","379.84800707219387","379.84800707219387","379.84800707219387"
"7889","379.8072262865494","379.8072262865494","379.8072262865494"
"7890","379.7663565131576","379.7663565131576","379.7663565131576"
"7891","379.72539864333066","379.72539864333066","379.72539864333066"
"7892","379.6843535698624","379.6843535698624","379.6843535698624"
"7893","379.64322219330927","379.64322219330927","379.64322219330927"
"7894","379.60200541232183","379.60200541232183","379.60200541232183"
"7895","379.5607041299267","379.5607041299267","379.5607041299267"
"7896","379.51931925400663","379.51931925400663","379.51931925400663"
"7897","379.4778516958486","379.4778516958486","379.4778516958486"
"7898","379.4363023696586","379.4363023696586","379.4363023696586"
"7899","379.39467218821403","379.39467218821403","379.39467218821403"
"7900","379.35296207252077","379.35296207252077","379.35296207252077"
"7901","379.31117294746326","379.31117294746326","379.31117294746326"
"7902","379.26930573456167","379.26930573456167","379.26930573456167"
"7903","379.227361365005","379.227361365005","379.227361365005"
"7904","379.18534076902847","379.18534076902847","379.18534076902847"
"7905","379.14324488122185","379.14324488122185","379.14324488122185"
"7906","379.1010746390791","379.1010746390791","379.1010746390791"
"7907","379.05883098299677","379.05883098299677","379.05883098299677"
"7908","379.0165148596483","379.0165148596483","379.0165148596483"
"7909","378.9741272137815","378.9741272137815","378.9741272137815"
"7910","378.9316689935243","378.9316689935243","378.9316689935243"
"7911","378.88914115375724","378.88914115375724","378.88914115375724"
"7912","378.8465446488783","378.8465446488783","378.8465446488783"
"7913","378.80388043617717","378.80388043617717","378.80388043617717"
"7914","378.7611494767973","378.7611494767973","378.7611494767973"
"7915","378.71835273910693","378.71835273910693","378.71835273910693"
"7916","378.67549118568473","378.67549118568473","378.67549118568473"
"7917","378.6325657877769","378.6325657877769","378.6325657877769"
"7918","378.58957751806594","378.58957751806594","378.58957751806594"
"7919","378.54652735163296","378.54652735163296","378.54652735163296"
"7920","378.50341626691943","378.50341626691943","378.50341626691943"
"7921","378.46024524428043","378.46024524428043","378.46024524428043"
"7922","378.41701526742787","378.41701526742787","378.41701526742787"
"7923","378.3737273243912","378.3737273243912","378.3737273243912"
"7924","378.3303824012571","378.3303824012571","378.3303824012571"
"7925","378.28698148987144","378.28698148987144","378.28698148987144"
"7926","378.24352558254196","378.24352558254196","378.24352558254196"
"7927","378.20001567829337","378.20001567829337","378.20001567829337"
"7928","378.15645277324074","378.15645277324074","378.15645277324074"
"7929","378.11283786973144","378.11283786973144","378.11283786973144"
"7930","378.0691719698477","378.0691719698477","378.0691719698477"
"7931","378.02545607949475","378.02545607949475","378.02545607949475"
"7932","377.9816912059942","377.9816912059942","377.9816912059942"
"7933","377.9378783592849","377.9378783592849","377.9378783592849"
"7934","377.8940185526426","377.8940185526426","377.8940185526426"
"7935","377.85011279931297","377.85011279931297","377.85011279931297"
"7936","377.806162116597","377.806162116597","377.806162116597"
"7937","377.7621675220039","377.7621675220039","377.7621675220039"
"7938","377.71813003565336","377.71813003565336","377.71813003565336"
"7939","377.67405068051437","377.67405068051437","377.67405068051437"
"7940","377.62993047832","377.62993047832","377.62993047832"
"7941","377.5857704565329","377.5857704565329","377.5857704565329"
"7942","377.54157164089764","377.54157164089764","377.54157164089764"
"7943","377.4973350614443","377.4973350614443","377.4973350614443"
"7944","377.45306174768433","377.45306174768433","377.45306174768433"
"7945","377.40875273293176","377.40875273293176","377.40875273293176"
"7946","377.3644090473403","377.3644090473403","377.3644090473403"
"7947","377.32003172798454","377.32003172798454","377.32003172798454"
"7948","377.2756218111773","377.2756218111773","377.2756218111773"
"7949","377.2311803315104","377.2311803315104","377.2311803315104"
"7950","377.18670832881253","377.18670832881253","377.18670832881253"
"7951","377.1422068407102","377.1422068407102","377.1422068407102"
"7952","377.0976769091046","377.0976769091046","377.0976769091046"
"7953","377.05311957609257","377.05311957609257","377.05311957609257"
"7954","377.00853588420574","377.00853588420574","377.00853588420574"
"7955","376.9639268742531","376.9639268742531","376.9639268742531"
"7956","376.91929359131444","376.91929359131444","376.91929359131444"
"7957","376.8746370780269","376.8746370780269","376.8746370780269"
"7958","376.82995838081723","376.82995838081723","376.82995838081723"
"7959","376.7852585463052","376.7852585463052","376.7852585463052"
"7960","376.7405386174701","376.7405386174701","376.7405386174701"
"7961","376.695799641798","376.695799641798","376.695799641798"
"7962","376.65104266457183","376.65104266457183","376.65104266457183"
"7963","376.6062687331843","376.6062687331843","376.6062687331843"
"7964","376.561478894502","376.561478894502","376.561478894502"
"7965","376.5166741946263","376.5166741946263","376.5166741946263"
"7966","376.4718556808094","376.4718556808094","376.4718556808094"
"7967","376.42702439882015","376.42702439882015","376.42702439882015"
"7968","376.3821813946205","376.3821813946205","376.3821813946205"
"7969","376.33732771412616","376.33732771412616","376.33732771412616"
"7970","376.29246440320645","376.29246440320645","376.29246440320645"
"7971","376.2475925069668","376.2475925069668","376.2475925069668"
"7972","376.20271306903123","376.20271306903123","376.20271306903123"
"7973","376.15782713369646","376.15782713369646","376.15782713369646"
"7974","376.11293574353937","376.11293574353937","376.11293574353937"
"7975","376.06803994276635","376.06803994276635","376.06803994276635"
"7976","376.02314077051716","376.02314077051716","376.02314077051716"
"7977","375.978239267084","375.978239267084","375.978239267084"
"7978","375.93333647343286","375.93333647343286","375.93333647343286"
"7979","375.8884334273787","375.8884334273787","375.8884334273787"
"7980","375.8435311654994","375.8435311654994","375.8435311654994"
"7981","375.7986307217029","375.7986307217029","375.7986307217029"
"7982","375.75373313224605","375.75373313224605","375.75373313224605"
"7983","375.70883942904425","375.70883942904425","375.70883942904425"
"7984","375.663950645168","375.663950645168","375.663950645168"
"7985","375.6190678076771","375.6190678076771","375.6190678076771"
"7986","375.574191946938","375.574191946938","375.574191946938"
"7987","375.5293240873093","375.5293240873093","375.5293240873093"
"7988","375.48446525383036","375.48446525383036","375.48446525383036"
"7989","375.439616468879","375.439616468879","375.439616468879"
"7990","375.3947787516957","375.3947787516957","375.3947787516957"
"7991","375.3499531210108","375.3499531210108","375.3499531210108"
"7992","375.30514059241995","375.30514059241995","375.30514059241995"
"7993","375.2603421793404","375.2603421793404","375.2603421793404"
"7994","375.2155588930124","375.2155588930124","375.2155588930124"
"7995","375.1707917422621","375.1707917422621","375.1707917422621"
"7996","375.1260417335029","375.1260417335029","375.1260417335029"
"7997","375.08130987073713","375.08130987073713","375.08130987073713"
"7998","375.03659715412664","375.03659715412664","375.03659715412664"
"7999","374.9919045819028","374.9919045819028","374.9919045819028"
"8000","374.94723315108274","374.94723315108274","374.94723315108274"
"8001","374.90258385437147","374.90258385437147","374.90258385437147"
"8002","374.8579576811178","374.8579576811178","374.8579576811178"
"8003","374.8133556185081","374.8133556185081","374.8133556185081"
"8004","374.7687786508528","374.7687786508528","374.7687786508528"
"8005","374.7242277583969","374.7242277583969","374.7242277583969"
"8006","374.6797039187517","374.6797039187517","374.6797039187517"
"8007","374.63520810594406","374.63520810594406","374.63520810594406"
"8008","374.5907412918471","374.5907412918471","374.5907412918471"
"8009","374.5463044435626","374.5463044435626","374.5463044435626"
"8010","374.50189852628074","374.50189852628074","374.50189852628074"
"8011","374.457524500901","374.457524500901","374.457524500901"
"8012","374.4131833237966","374.4131833237966","374.4131833237966"
"8013","374.3688759494354","374.3688759494354","374.3688759494354"
"8014","374.3246033284772","374.3246033284772","374.3246033284772"
"8015","374.2803664070626","374.2803664070626","374.2803664070626"
"8016","374.23616612729126","374.23616612729126","374.23616612729126"
"8017","374.1920034296035","374.1920034296035","374.1920034296035"
"8018","374.14787924873775","374.14787924873775","374.14787924873775"
"8019","374.10379451658804","374.10379451658804","374.10379451658804"
"8020","374.0597501614922","374.0597501614922","374.0597501614922"
"8021","374.0157471060945","374.0157471060945","374.0157471060945"
"8022","373.9717862716283","373.9717862716283","373.9717862716283"
"8023","373.9278685726871","373.9278685726871","373.9278685726871"
"8024","373.88399491817995","373.88399491817995","373.88399491817995"
"8025","373.8401661573889","373.8401661573889","373.8401661573889"
"8026","373.79638304792803","373.79638304792803","373.79638304792803"
"8027","373.75264642116105","373.75264642116105","373.75264642116105"
"8028","373.708957178592","373.708957178592","373.708957178592"
"8029","373.6653162773326","373.6653162773326","373.6653162773326"
"8030","373.62172471154236","373.62172471154236","373.62172471154236"
"8031","373.57818349530817","373.57818349530817","373.57818349530817"
"8032","373.5346936445863","373.5346936445863","373.5346936445863"
"8033","373.4912561684171","373.4912561684171","373.4912561684171"
"8034","373.44787205563614","373.44787205563614","373.44787205563614"
"8035","373.4045422770227","373.4045422770227","373.4045422770227"
"8036","373.3612677762931","373.3612677762931","373.3612677762931"
"8037","373.3180494748632","373.3180494748632","373.3180494748632"
"8038","373.2748882723367","373.2748882723367","373.2748882723367"
"8039","373.2317850484168","373.2317850484168","373.2317850484168"
"8040","373.18874066576484","373.18874066576484","373.18874066576484"
"8041","373.14575596811363","373.14575596811363","373.14575596811363"
"8042","373.10283179047616","373.10283179047616","373.10283179047616"
"8043","373.0599689560689","373.0599689560689","373.0599689560689"
"8044","373.0171682784525","373.0171682784525","373.0171682784525"
"8045","372.97443056058995","372.97443056058995","372.97443056058995"
"8046","372.93175660077856","372.93175660077856","372.93175660077856"
"8047","372.88914719004595","372.88914719004595","372.88914719004595"
"8048","372.8466031159461","372.8466031159461","372.8466031159461"
"8049","372.80412515829653","372.80412515829653","372.80412515829653"
"8050","372.76171409344755","372.76171409344755","372.76171409344755"
"8051","372.71937060663925","372.71937060663925","372.71937060663925"
"8052","372.67709460685245","372.67709460685245","372.67709460685245"
"8053","372.6348865961107","372.6348865961107","372.6348865961107"
"8054","372.59274737407065","372.59274737407065","372.59274737407065"
"8055","372.55067798054165","372.55067798054165","372.55067798054165"
"8056","372.5086796191085","372.5086796191085","372.5086796191085"
"8057","372.46675358033843","372.46675358033843","372.46675358033843"
"8058","372.42490117877236","372.42490117877236","372.42490117877236"
"8059","372.3831237051075","372.3831237051075","372.3831237051075"
"8060","372.3414223940329","372.3414223940329","372.3414223940329"
"8061","372.29979840202526","372.29979840202526","372.29979840202526"
"8062","372.2582528017197","372.2582528017197","372.2582528017197"
"8063","372.2167865843275","372.2167865843275","372.2167865843275"
"8064","372.1754006568482","372.1754006568482","372.1754006568482"
"8065","372.13409585962063","372.13409585962063","372.13409585962063"
"8066","372.09287297203883","372.09287297203883","372.09287297203883"
"8067","372.0517327215731","372.0517327215731","372.0517327215731"
"8068","372.01067579893066","372.01067579893066","372.01067579893066"
"8069","371.96970286091465","371.96970286091465","371.96970286091465"
"8070","371.92881453517145","371.92881453517145","371.92881453517145"
"8071","371.8880114348589","371.8880114348589","371.8880114348589"
"8072","371.8472941581828","371.8472941581828","371.8472941581828"
"8073","371.80666329171333","371.80666329171333","371.80666329171333"
"8074","371.76611941464404","371.76611941464404","371.76611941464404"
"8075","371.72566310021335","371.72566310021335","371.72566310021335"
"8076","371.68529491948664","371.68529491948664","371.68529491948664"
"8077","371.6450154423021","371.6450154423021","371.6450154423021"
"8078","371.60482523727137","371.60482523727137","371.60482523727137"
"8079","371.5647248731968","371.5647248731968","371.5647248731968"
"8080","371.52471491718285","371.52471491718285","371.52471491718285"
"8081","371.4847959407735","371.4847959407735","371.4847959407735"
"8082","371.44496851806144","371.44496851806144","371.44496851806144"
"8083","371.40523322143963","371.40523322143963","371.40523322143963"
"8084","371.36559063528534","371.36559063528534","371.36559063528534"
"8085","371.32604133708196","371.32604133708196","371.32604133708196"
"8086","371.28658591629164","371.28658591629164","371.28658591629164"
"8087","371.2472249597268","371.2472249597268","371.2472249597268"
"8088","371.20795939628454","371.20795939628454","371.20795939628454"
"8089","371.1687906848766","371.1687906848766","371.1687906848766"
"8090","371.129718544897","371.129718544897","371.129718544897"
"8091","371.0907426265801","371.0907426265801","371.0907426265801"
"8092","371.0518627707617","371.0518627707617","371.0518627707617"
"8093","371.01307911386107","371.01307911386107","371.01307911386107"
"8094","370.9743921074903","370.9743921074903","370.9743921074903"
"8095","370.9358024772669","370.9358024772669","370.9358024772669"
"8096","370.89731116705184","370.89731116705184","370.89731116705184"
"8097","370.8589192606176","370.8589192606176","370.8589192606176"
"8098","370.82062792315696","370.82062792315696","370.82062792315696"
"8099","370.78243835036994","370.78243835036994","370.78243835036994"
"8100","370.7443517222977","370.7443517222977","370.7443517222977"
"8101","370.7063691788487","370.7063691788487","370.7063691788487"
"8102","370.6684918066418","370.6684918066418","370.6684918066418"
"8103","370.6307206235054","370.6307206235054","370.6307206235054"
"8104","370.5930565855799","370.5930565855799","370.5930565855799"
"8105","370.5555005831202","370.5555005831202","370.5555005831202"
"8106","370.51805345606425","370.51805345606425","370.51805345606425"
"8107","370.4807159893594","370.4807159893594","370.4807159893594"
"8108","370.44348893181325","370.44348893181325","370.44348893181325"
"8109","370.40637299235306","370.40637299235306","370.40637299235306"
"8110","370.3693688616846","370.3693688616846","370.3693688616846"
"8111","370.3324771981959","370.3324771981959","370.3324771981959"
"8112","370.29569864396353","370.29569864396353","370.29569864396353"
"8113","370.25903382476315","370.25903382476315","370.25903382476315"
"8114","370.2224833604207","370.2224833604207","370.2224833604207"
"8115","370.1860478572963","370.1860478572963","370.1860478572963"
"8116","370.14972791017186","370.14972791017186","370.14972791017186"
"8117","370.11352411635585","370.11352411635585","370.11352411635585"
"8118","370.07743705970665","370.07743705970665","370.07743705970665"
"8119","370.04146732473464","370.04146732473464","370.04146732473464"
"8120","370.005615487207","370.005615487207","370.005615487207"
"8121","369.96988212636495","369.96988212636495","369.96988212636495"
"8122","369.9342678127112","369.9342678127112","369.9342678127112"
"8123","369.89877312304145","369.89877312304145","369.89877312304145"
"8124","369.8633986272944","369.8633986272944","369.8633986272944"
"8125","369.82814489888375","369.82814489888375","369.82814489888375"
"8126","369.79301251375733","369.79301251375733","369.79301251375733"
"8127","369.7580020457022","369.7580020457022","369.7580020457022"
"8128","369.72311406634594","369.72311406634594","369.72311406634594"
"8129","369.6883491526655","369.6883491526655","369.6883491526655"
"8130","369.6537078851073","369.6537078851073","369.6537078851073"
"8131","369.6191908410175","369.6191908410175","369.6191908410175"
"8132","369.58479861152955","369.58479861152955","369.58479861152955"
"8133","369.5505317799825","369.5505317799825","369.5505317799825"
"8134","369.51639093693143","369.51639093693143","369.51639093693143"
"8135","369.4823766773297","369.4823766773297","369.4823766773297"
"8136","369.4484895930252","369.4484895930252","369.4484895930252"
"8137","369.41473029151274","369.41473029151274","369.41473029151274"
"8138","369.3810993715518","369.3810993715518","369.3810993715518"
"8139","369.3475974437923","369.3475974437923","369.3475974437923"
"8140","369.3142251167099","369.3142251167099","369.3142251167099"
"8141","369.28098300504047","369.28098300504047","369.28098300504047"
"8142","369.24787172602873","369.24787172602873","369.24787172602873"
"8143","369.21489190317396","369.21489190317396","369.21489190317396"
"8144","369.1820441577958","369.1820441577958","369.1820441577958"
"8145","369.14932911652835","369.14932911652835","369.14932911652835"
"8146","369.1167474131897","369.1167474131897","369.1167474131897"
"8147","369.0842996803505","369.0842996803505","369.0842996803505"
"8148","369.0519865521433","369.0519865521433","369.0519865521433"
"8149","369.0198086651979","369.0198086651979","369.0198086651979"
"8150","368.98776666144755","368.98776666144755","368.98776666144755"
"8151","368.955861179703","368.955861179703","368.955861179703"
"8152","368.9240928687551","368.9240928687551","368.9240928687551"
"8153","368.8924623695911","368.8924623695911","368.8924623695911"
"8154","368.86097032662605","368.86097032662605","368.86097032662605"
"8155","368.8296173867653","368.8296173867653","368.8296173867653"
"8156","368.7984042031441","368.7984042031441","368.7984042031441"
"8157","368.76733142016076","368.76733142016076","368.76733142016076"
"8158","368.73639968844316","368.73639968844316","368.73639968844316"
"8159","368.70560965736536","368.70560965736536","368.70560965736536"
"8160","368.6749619750483","368.6749619750483","368.6749619750483"
"8161","368.6444572902299","368.6444572902299","368.6444572902299"
"8162","368.61409624946106","368.61409624946106","368.61409624946106"
"8163","368.5838795073865","368.5838795073865","368.5838795073865"
"8164","368.55380770618297","368.55380770618297","368.55380770618297"
"8165","368.5238814923842","368.5238814923842","368.5238814923842"
"8166","368.4941015094046","368.4941015094046","368.4941015094046"
"8167","368.46446840314576","368.46446840314576","368.46446840314576"
"8168","368.4349828145233","368.4349828145233","368.4349828145233"
"8169","368.4056453869405","368.4056453869405","368.4056453869405"
"8170","368.37645676441934","368.37645676441934","368.37645676441934"
"8171","368.34741758133066","368.34741758133066","368.34741758133066"
"8172","368.3185284642668","368.3185284642668","368.3185284642668"
"8173","368.28979005444756","368.28979005444756","368.28979005444756"
"8174","368.26120298717933","368.26120298717933","368.26120298717933"
"8175","368.23276788439375","368.23276788439375","368.23276788439375"
"8176","368.2044853807806","368.2044853807806","368.2044853807806"
"8177","368.17635609765847","368.17635609765847","368.17635609765847"
"8178","368.1483806579076","368.1483806579076","368.1483806579076"
"8179","368.1205596766421","368.1205596766421","368.1205596766421"
"8180","368.0928937817315","368.0928937817315","368.0928937817315"
"8181","368.06538358581895","368.06538358581895","368.06538358581895"
"8182","368.038029695654","368.038029695654","368.038029695654"
"8183","368.01083272328316","368.01083272328316","368.01083272328316"
"8184","367.98379328231795","367.98379328231795","367.98379328231795"
"8185","367.95691196742996","367.95691196742996","367.95691196742996"
"8186","367.9301893879106","367.9301893879106","367.9301893879106"
"8187","367.90362613598154","367.90362613598154","367.90362613598154"
"8188","367.8772228166185","367.8772228166185","367.8772228166185"
"8189","367.85098001959693","367.85098001959693","367.85098001959693"
"8190","367.82489833067854","367.82489833067854","367.82489833067854"
"8191","367.79897834278955","367.79897834278955","367.79897834278955"
"8192","367.77322063925465","367.77322063925465","367.77322063925465"
"8193","367.74762580497594","367.74762580497594","367.74762580497594"
"8194","367.72219452325413","367.72219452325413","367.72219452325413"
"8195","367.69692755711105","367.69692755711105","367.69692755711105"
"8196","367.67182534715516","367.67182534715516","367.67182534715516"
"8197","367.6468881122874","367.6468881122874","367.6468881122874"
"8198","367.62211599872074","367.62211599872074","367.62211599872074"
"8199","367.5975091898135","367.5975091898135","367.5975091898135"
"8200","367.573067963725","367.573067963725","367.573067963725"
"8201","367.5487927026601","367.5487927026601","367.5487927026601"
"8202","367.5246839281481","367.5246839281481","367.5246839281481"
"8203","367.50074223958086","367.50074223958086","367.50074223958086"
"8204","367.47696834578","367.47696834578","367.47696834578"
"8205","367.45336301100554","367.45336301100554","367.45336301100554"
"8206","367.4299270474853","367.4299270474853","367.4299270474853"
"8207","367.4066612986545","367.4066612986545","367.4066612986545"
"8208","367.38356659824353","367.38356659824353","367.38356659824353"
"8209","367.3606437963035","367.3606437963035","367.3606437963035"
"8210","367.3378937015882","367.3378937015882","367.3378937015882"
"8211","367.31531712803167","367.31531712803167","367.31531712803167"
"8212","367.2929148408666","367.2929148408666","367.2929148408666"
"8213","367.2706875863766","367.2706875863766","367.2706875863766"
"8214","367.24863607333316","367.24863607333316","367.24863607333316"
"8215","367.2267609823047","367.2267609823047","367.2267609823047"
"8216","367.2050629675307","367.2050629675307","367.2050629675307"
"8217","367.1835426476537","367.1835426476537","367.1835426476537"
"8218","367.1622006187372","367.1622006187372","367.1622006187372"
"8219","367.14103744870977","367.14103744870977","367.14103744870977"
"8220","367.12005369037524","367.12005369037524","367.12005369037524"
"8221","367.09924987399836","367.09924987399836","367.09924987399836"
"8222","367.07862650175144","367.07862650175144","367.07862650175144"
"8223","367.0581840662857","367.0581840662857","367.0581840662857"
"8224","367.0379230507368","367.0379230507368","367.0379230507368"
"8225","367.0178439101814","367.0178439101814","367.0178439101814"
"8226","366.99794709947474","366.99794709947474","366.99794709947474"
"8227","366.9782330547061","366.9782330547061","366.9782330547061"
"8228","366.9587022043357","366.9587022043357","366.9587022043357"
"8229","366.9393549766154","366.9393549766154","366.9393549766154"
"8230","366.92019177734323","366.92019177734323","366.92019177734323"
"8231","366.90121301582724","366.90121301582724","366.90121301582724"
"8232","366.882419093763","366.882419093763","366.882419093763"
"8233","366.8638104126511","366.8638104126511","366.8638104126511"
"8234","366.84538737194407","366.84538737194407","366.84538737194407"
"8235","366.82715035607896","366.82715035607896","366.82715035607896"
"8236","366.80909975671597","366.80909975671597","366.80909975671597"
"8237","366.79123597088187","366.79123597088187","366.79123597088187"
"8238","366.7735593824466","366.7735593824466","366.7735593824466"
"8239","366.756070380649","366.756070380649","366.756070380649"
"8240","366.7387693563907","366.7387693563907","366.7387693563907"
"8241","366.72165668927545","366.72165668927545","366.72165668927545"
"8242","366.70473277538287","366.70473277538287","366.70473277538287"
"8243","366.68799801985494","366.68799801985494","366.68799801985494"
"8244","366.67145280913036","366.67145280913036","366.67145280913036"
"8245","366.6550975424135","366.6550975424135","366.6550975424135"
"8246","366.63893262241555","366.63893262241555","366.63893262241555"
"8247","366.6229584387024","366.6229584387024","366.6229584387024"
"8248","366.6071754009986","366.6071754009986","366.6071754009986"
"8249","366.59158391882994","366.59158391882994","366.59158391882994"
"8250","366.57618439782516","366.57618439782516","366.57618439782516"
"8251","366.5609772508127","366.5609772508127","366.5609772508127"
"8252","366.54596288857203","366.54596288857203","366.54596288857203"
"8253","366.53114172168364","366.53114172168364","366.53114172168364"
"8254","366.5165141660742","366.5165141660742","366.5165141660742"
"8255","366.50208063562087","366.50208063562087","366.50208063562087"
"8256","366.48784154030415","366.48784154030415","366.48784154030415"
"8257","366.4737972972971","366.4737972972971","366.4737972972971"
"8258","366.4599483254182","366.4599483254182","366.4599483254182"
"8259","366.4462950303521","366.4462950303521","366.4462950303521"
"8260","366.43283783421055","366.43283783421055","366.43283783421055"
"8261","366.4195771441262","366.4195771441262","366.4195771441262"
"8262","366.40651336518795","366.40651336518795","366.40651336518795"
"8263","366.3936469170599","366.3936469170599","366.3936469170599"
"8264","366.38097820443363","366.38097820443363","366.38097820443363"
"8265","366.36850762811275","366.36850762811275","366.36850762811275"
"8266","366.35623558501555","366.35623558501555","366.35623558501555"
"8267","366.34416246817733","366.34416246817733","366.34416246817733"
"8268","366.33228867413374","366.33228867413374","366.33228867413374"
"8269","366.3206145918483","366.3206145918483","366.3206145918483"
"8270","366.30914059164803","366.30914059164803","366.30914059164803"
"8271","366.2978670731949","366.2978670731949","366.2978670731949"
"8272","366.2867943916918","366.2867943916918","366.2867943916918"
"8273","366.27592293536526","366.27592293536526","366.27592293536526"
"8274","366.26525305537496","366.26525305537496","366.26525305537496"
"8275","366.2547851100857","366.2547851100857","366.2547851100857"
"8276","366.2445194540022","366.2445194540022","366.2445194540022"
"8277","366.2344564340846","366.2344564340846","366.2344564340846"
"8278","366.22459637869474","366.22459637869474","366.22459637869474"
"8279","366.2149396234072","366.2149396234072","366.2149396234072"
"8280","366.20548648520816","366.20548648520816","366.20548648520816"
"8281","366.1962372919852","366.1962372919852","366.1962372919852"
"8282","366.18719235304576","366.18719235304576","366.18719235304576"
"8283","366.1783519738639","366.1783519738639","366.1783519738639"
"8284","366.169716441349","366.169716441349","366.169716441349"
"8285","366.16128604963785","366.16128604963785","366.16128604963785"
"8286","366.1530610853601","366.1530610853601","366.1530610853601"
"8287","366.14504181659646","366.14504181659646","366.14504181659646"
"8288","366.1372285149799","366.1372285149799","366.1372285149799"
"8289","366.12962144096855","366.12962144096855","366.12962144096855"
"8290","366.1222208438525","366.1222208438525","366.1222208438525"
"8291","366.11502696912123","366.11502696912123","366.11502696912123"
"8292","366.10804004006627","366.10804004006627","366.10804004006627"
"8293","366.10126029826887","366.10126029826887","366.10126029826887"
"8294","366.0946879594405","366.0946879594405","366.0946879594405"
"8295","366.08832323183145","366.08832323183145","366.08832323183145"
"8296","366.0821663162354","366.0821663162354","366.0821663162354"
"8297","366.0762174133491","366.0762174133491","366.0762174133491"
"8298","366.0704767017092","366.0704767017092","366.0704767017092"
"8299","366.0649443671198","366.0649443671198","366.0649443671198"
"8300","366.0596205805899","366.0596205805899","366.0596205805899"
"8301","366.0545054946667","366.0545054946667","366.0545054946667"
"8302","366.0495992691747","366.0495992691747","366.0495992691747"
"8303","366.0449020418111","366.0449020418111","366.0449020418111"
"8304","366.04041393918317","366.04041393918317","366.04041393918317"
"8305","366.036135109882","366.036135109882","366.036135109882"
"8306","366.0320656473214","366.0320656473214","366.0320656473214"
"8307","366.02820565956335","366.02820565956335","366.02820565956335"
"8308","366.0245552546178","366.0245552546178","366.0245552546178"
"8309","366.02111452208067","366.02111452208067","366.02111452208067"
"8310","366.01788354416095","366.01788354416095","366.01788354416095"
"8311","366.014862380999","366.014862380999","366.014862380999"
"8312","366.012051085364","366.012051085364","366.012051085364"
"8313","366.00944970999996","366.00944970999996","366.00944970999996"
"8314","366.00705830395515","366.00705830395515","366.00705830395515"
"8315","366.0048769015753","366.0048769015753","366.0048769015753"
"8316","366.0029055078353","366.0029055078353","366.0029055078353"
"8317","366.0011441350453","366.0011441350453","366.0011441350453"
"8318","365.9995927845043","365.9995927845043","365.9995927845043"
"8319","365.9982514428387","365.9982514428387","365.9982514428387"
"8320","365.99712008934637","365.99712008934637","365.99712008934637"
"8321","365.99619867399826","365.99619867399826","365.99619867399826"
"8322","365.99548716878934","365.99548716878934","365.99548716878934"
"8323","365.99498550539965","365.99498550539965","365.99498550539965"
"8324","365.99469361554213","365.99469361554213","365.99469361554213"
"8325","365.9946114309624","365.9946114309624","365.9946114309624"
"8326","365.9947388504549","365.9947388504549","365.9947388504549"
"8327","365.9950757765271","365.9950757765271","365.9950757765271"
"8328","365.99562210440524","365.99562210440524","365.99562210440524"
"8329","365.9963776854031","365.9963776854031","365.9963776854031"
"8330","365.9973423855582","365.9973423855582","365.9973423855582"
"8331","365.99851605998447","365.99851605998447","365.99851605998447"
"8332","365.99989853090494","365.99989853090494","365.99989853090494"
"8333","366.00148963527533","366.00148963527533","366.00148963527533"
"8334","366.00328915887025","366.00328915887025","366.00328915887025"
"8335","366.0052969314984","366.0052969314984","366.0052969314984"
"8336","366.0075127281426","366.0075127281426","366.0075127281426"
"8337","366.0099363055935","366.0099363055935","366.0099363055935"
"8338","366.0125674353967","366.0125674353967","366.0125674353967"
"8339","366.01540586725235","366.01540586725235","366.01540586725235"
"8340","366.0184513180519","366.0184513180519","366.0184513180519"
"8341","366.02170353408906","366.02170353408906","366.02170353408906"
"8342","366.025162210569","366.025162210569","366.025162210569"
"8343","366.02882702089846","366.02882702089846","366.02882702089846"
"8344","366.0326976422977","366.0326976422977","366.0326976422977"
"8345","366.03677375945483","366.03677375945483","366.03677375945483"
"8346","366.0410550060234","366.0410550060234","366.0410550060234"
"8347","366.04554101948816","366.04554101948816","366.04554101948816"
"8348","366.05023143385245","366.05023143385245","366.05023143385245"
"8349","366.055125861366","366.055125861366","366.055125861366"
"8350","366.06022387061194","366.06022387061194","366.06022387061194"
"8351","366.0655250632654","366.0655250632654","366.0655250632654"
"8352","366.0710289936968","366.0710289936968","366.0710289936968"
"8353","366.0767352237962","366.0767352237962","366.0767352237962"
"8354","366.08264327183196","366.08264327183196","366.08264327183196"
"8355","366.08875267821605","366.08875267821605","366.08875267821605"
"8356","366.09506294341145","366.09506294341145","366.09506294341145"
"8357","366.10157356812005","366.10157356812005","366.10157356812005"
"8358","366.10828402407583","366.10828402407583","366.10828402407583"
"8359","366.1151937832655","366.1151937832655","366.1151937832655"
"8360","366.12230229237844","366.12230229237844","366.12230229237844"
"8361","366.12960898742006","366.12960898742006","366.12960898742006"
"8362","366.1371132827708","366.1371132827708","366.1371132827708"
"8363","366.1448146003886","366.1448146003886","366.1448146003886"
"8364","366.1527123004875","366.1527123004875","366.1527123004875"
"8365","366.16080578006563","366.16080578006563","366.16080578006563"
"8366","366.1690943853461","366.1690943853461","366.1690943853461"
"8367","366.17757747015855","366.17757747015855","366.17757747015855"
"8368","366.18625435217626","366.18625435217626","366.18625435217626"
"8369","366.1951243530447","366.1951243530447","366.1951243530447"
"8370","366.20418677285977","366.20418677285977","366.20418677285977"
"8371","366.21344088653535","366.21344088653535","366.21344088653535"
"8372","366.22288595839746","366.22288595839746","366.22288595839746"
"8373","366.2325212604121","366.2325212604121","366.2325212604121"
"8374","366.242346035742","366.242346035742","366.242346035742"
"8375","366.2523594841898","366.2523594841898","366.2523594841898"
"8376","366.2625608277983","366.2625608277983","366.2625608277983"
"8377","366.272949252556","366.272949252556","366.272949252556"
"8378","366.28352394119764","366.28352394119764","366.28352394119764"
"8379","366.2942840404311","366.2942840404311","366.2942840404311"
"8380","366.30522869737143","366.30522869737143","366.30522869737143"
"8381","366.31635704497734","366.31635704497734","366.31635704497734"
"8382","366.32766820205956","366.32766820205956","366.32766820205956"
"8383","366.3391612842093","366.3391612842093","366.3391612842093"
"8384","366.3508353346487","366.3508353346487","366.3508353346487"
"8385","366.3626894552822","366.3626894552822","366.3626894552822"
"8386","366.37472269386217","366.37472269386217","366.37472269386217"
"8387","366.3869340804041","366.3869340804041","366.3869340804041"
"8388","366.39932263083466","366.39932263083466","366.39932263083466"
"8389","366.41188734700023","366.41188734700023","366.41188734700023"
"8390","366.4246272348598","366.4246272348598","366.4246272348598"
"8391","366.43754127175436","366.43754127175436","366.43754127175436"
"8392","366.45062839915124","366.45062839915124","366.45062839915124"
"8393","366.46388757356493","366.46388757356493","366.46388757356493"
"8394","366.47731773019586","366.47731773019586","366.47731773019586"
"8395","366.4909177902126","366.4909177902126","366.4909177902126"
"8396","366.50468664258864","366.50468664258864","366.50468664258864"
"8397","366.51862316592474","366.51862316592474","366.51862316592474"
"8398","366.5327262320889","366.5327262320889","366.5327262320889"
"8399","366.54699468805507","366.54699468805507","366.54699468805507"
"8400","366.5614273995091","366.5614273995091","366.5614273995091"
"8401","366.57602315640116","366.57602315640116","366.57602315640116"
"8402","366.59078079647014","366.59078079647014","366.59078079647014"
"8403","366.6056990817506","366.6056990817506","366.6056990817506"
"8404","366.6207768184366","366.6207768184366","366.6207768184366"
"8405","366.6360127588337","366.6360127588337","366.6360127588337"
"8406","366.6514056631012","366.6514056631012","366.6514056631012"
"8407","366.66695422302587","366.66695422302587","366.66695422302587"
"8408","366.6826571890834","366.6826571890834","366.6826571890834"
"8409","366.69851326154156","366.69851326154156","366.69851326154156"
"8410","366.71452113040147","366.71452113040147","366.71452113040147"
"8411","366.73067947540346","366.73067947540346","366.73067947540346"
"8412","366.74698695515104","366.74698695515104","366.74698695515104"
"8413","366.7634422034964","366.7634422034964","366.7634422034964"
"8414","366.78004386944747","366.78004386944747","366.78004386944747"
"8415","366.7967905555144","366.7967905555144","366.7967905555144"
"8416","366.8136808757486","366.8136808757486","366.8136808757486"
"8417","366.8307134267337","366.8307134267337","366.8307134267337"
"8418","366.8478867803462","366.8478867803462","366.8478867803462"
"8419","366.8651994982677","366.8651994982677","366.8651994982677"
"8420","366.88265014286316","366.88265014286316","366.88265014286316"
"8421","366.900237230074","366.900237230074","366.900237230074"
"8422","366.91795929103904","366.91795929103904","366.91795929103904"
"8423","366.93581484310357","366.93581484310357","366.93581484310357"
"8424","366.95380236084986","366.95380236084986","366.95380236084986"
"8425","366.9719203340715","366.9719203340715","366.9719203340715"
"8426","366.99016724603626","366.99016724603626","366.99016724603626"
"8427","367.008541530038","367.008541530038","367.008541530038"
"8428","367.0270416563195","367.0270416563195","367.0270416563195"
"8429","367.04566604516793","367.04566604516793","367.04566604516793"
"8430","367.0644131103804","367.0644131103804","367.0644131103804"
"8431","367.0832812737451","367.0832812737451","367.0832812737451"
"8432","367.10226891437287","367.10226891437287","367.10226891437287"
"8433","367.1213744338536","367.1213744338536","367.1213744338536"
"8434","367.1405961766477","367.1405961766477","367.1405961766477"
"8435","367.15993253141113","367.15993253141113","367.15993253141113"
"8436","367.1793818224557","367.1793818224557","367.1793818224557"
"8437","367.1989423965876","367.1989423965876","367.1989423965876"
"8438","367.2186125724667","367.2186125724667","367.2186125724667"
"8439","367.23839066954974","367.23839066954974","367.23839066954974"
"8440","367.2582749791665","367.2582749791665","367.2582749791665"
"8441","367.27826379345646","367.27826379345646","367.27826379345646"
"8442","367.29835540536817","367.29835540536817","367.29835540536817"
"8443","367.318548079746","367.318548079746","367.318548079746"
"8444","367.3388400750287","367.3388400750287","367.3388400750287"
"8445","367.3592296360269","367.3592296360269","367.3592296360269"
"8446","367.379714993931","367.379714993931","367.379714993931"
"8447","367.4002943879936","367.4002943879936","367.4002943879936"
"8448","367.4209660366293","367.4209660366293","367.4209660366293"
"8449","367.4417281590958","367.4417281590958","367.4417281590958"
"8450","367.46257894660494","367.46257894660494","367.46257894660494"
"8451","367.4835165912243","367.4835165912243","367.4835165912243"
"8452","367.50453928587723","367.50453928587723","367.50453928587723"
"8453","367.5256451954632","367.5256451954632","367.5256451954632"
"8454","367.54683247131237","367.54683247131237","367.54683247131237"
"8455","367.5680993017191","367.5680993017191","367.5680993017191"
"8456","367.5894438036635","367.5894438036635","367.5894438036635"
"8457","367.610864138314","367.610864138314","367.610864138314"
"8458","367.6323584244158","367.6323584244158","367.6323584244158"
"8459","367.65392479603287","367.65392479603287","367.65392479603287"
"8460","367.67556135204273","367.67556135204273","367.67556135204273"
"8461","367.6972661994344","367.6972661994344","367.6972661994344"
"8462","367.7190374533037","367.7190374533037","367.7190374533037"
"8463","367.7408732152149","367.7408732152149","367.7408732152149"
"8464","367.7627715443675","367.7627715443675","367.7627715443675"
"8465","367.7847305369254","367.7847305369254","367.7847305369254"
"8466","367.80674825390867","367.80674825390867","367.80674825390867"
"8467","367.82882278608446","367.82882278608446","367.82882278608446"
"8468","367.8509521818803","367.8509521818803","367.8509521818803"
"8469","367.8731345194695","367.8731345194695","367.8731345194695"
"8470","367.8953678202913","367.8953678202913","367.8953678202913"
"8471","367.91765014994525","367.91765014994525","367.91765014994525"
"8472","367.93997954613","367.93997954613","367.93997954613"
"8473","367.9623540258627","367.9623540258627","367.9623540258627"
"8474","367.984771650307","367.984771650307","367.984771650307"
"8475","368.0072304167332","368.0072304167332","368.0072304167332"
"8476","368.02972836655715","368.02972836655715","368.02972836655715"
"8477","368.05226352052097","368.05226352052097","368.05226352052097"
"8478","368.0748338787054","368.0748338787054","368.0748338787054"
"8479","368.09743745652963","368.09743745652963","368.09743745652963"
"8480","368.12007224875873","368.12007224875873","368.12007224875873"
"8481","368.1427362582993","368.1427362582993","368.1427362582993"
"8482","368.1654274889996","368.1654274889996","368.1654274889996"
"8483","368.18814393845497","368.18814393845497","368.18814393845497"
"8484","368.2108836052046","368.2108836052046","368.2108836052046"
"8485","368.23364447434614","368.23364447434614","368.23364447434614"
"8486","368.2564245247355","368.2564245247355","368.2564245247355"
"8487","368.2792217577532","368.2792217577532","368.2792217577532"
"8488","368.3020341613417","368.3020341613417","368.3020341613417"
"8489","368.32485971001324","368.32485971001324","368.32485971001324"
"8490","368.347696400799","368.347696400799","368.347696400799"
"8491","368.37054220292407","368.37054220292407","368.37054220292407"
"8492","368.39339510094305","368.39339510094305","368.39339510094305"
"8493","368.4162530659883","368.4162530659883","368.4162530659883"
"8494","368.43911407733236","368.43911407733236","368.43911407733236"
"8495","368.4619761080151","368.4619761080151","368.4619761080151"
"8496","368.48483713921377","368.48483713921377","368.48483713921377"
"8497","368.5076951386913","368.5076951386913","368.5076951386913"
"8498","368.53054810389284","368.53054810389284","368.53054810389284"
"8499","368.55339400448355","368.55339400448355","368.55339400448355"
"8500","368.5762308326232","368.5762308326232","368.5762308326232"
"8501","368.59905654552153","368.59905654552153","368.59905654552153"
"8502","368.6218691300617","368.6218691300617","368.6218691300617"
"8503","368.6446665597192","368.6446665597192","368.6446665597192"
"8504","368.6674468304518","368.6674468304518","368.6674468304518"
"8505","368.69020792480865","368.69020792480865","368.69020792480865"
"8506","368.7129478478115","368.7129478478115","368.7129478478115"
"8507","368.73566456955086","368.73566456955086","368.73566456955086"
"8508","368.75835608259047","368.75835608259047","368.75835608259047"
"8509","368.7810203804376","368.7810203804376","368.7810203804376"
"8510","368.8036554575426","368.8036554575426","368.8036554575426"
"8511","368.82625932363925","368.82625932363925","368.82625932363925"
"8512","368.8488299750571","368.8488299750571","368.8488299750571"
"8513","368.8713654234047","368.8713654234047","368.8713654234047"
"8514","368.89386368122484","368.89386368122484","368.89386368122484"
"8515","368.91632276199357","368.91632276199357","368.91632276199357"
"8516","368.9387406872863","368.9387406872863","368.9387406872863"
"8517","368.9611154796076","368.9611154796076","368.9611154796076"
"8518","368.98344513373195","368.98344513373195","368.98344513373195"
"8519","369.0057277170129","369.0057277170129","369.0057277170129"
"8520","369.0279612475709","369.0279612475709","369.0279612475709"
"8521","369.05014378742896","369.05014378742896","369.05014378742896"
"8522","369.07227338519726","369.07227338519726","369.07227338519726"
"8523","369.0943480760808","369.0943480760808","369.0943480760808"
"8524","369.11636593916387","369.11636593916387","369.11636593916387"
"8525","369.1383250114797","369.1383250114797","369.1383250114797"
"8526","369.16022339540314","369.16022339540314","369.16022339540314"
"8527","369.1820591512569","369.1820591512569","369.1820591512569"
"8528","369.2038303545858","369.2038303545858","369.2038303545858"
"8529","369.22553510330323","369.22553510330323","369.22553510330323"
"8530","369.24717149621426","369.24717149621426","369.24717149621426"
"8531","369.2687376401691","369.2687376401691","369.2687376401691"
"8532","369.2902316429053","369.2902316429053","369.2902316429053"
"8533","369.3116516201995","369.3116516201995","369.3116516201995"
"8534","369.3329956958623","369.3329956958623","369.3329956958623"
"8535","369.354262023185","369.354262023185","369.354262023185"
"8536","369.3754487348757","369.3754487348757","369.3754487348757"
"8537","369.3965539859632","369.3965539859632","369.3965539859632"
"8538","369.41757591804486","369.41757591804486","369.41757591804486"
"8539","369.4385127093235","369.4385127093235","369.4385127093235"
"8540","369.45936255314734","369.45936255314734","369.45936255314734"
"8541","369.4801236365653","369.4801236365653","369.4801236365653"
"8542","369.5007941403307","369.5007941403307","369.5007941403307"
"8543","369.52137226747953","369.52137226747953","369.52137226747953"
"8544","369.5418562290317","369.5418562290317","369.5418562290317"
"8545","369.5622442654122","369.5622442654122","369.5622442654122"
"8546","369.5825345893051","369.5825345893051","369.5825345893051"
"8547","369.6027254642129","369.6027254642129","369.6027254642129"
"8548","369.622815133032","369.622815133032","369.622815133032"
"8549","369.642801860897","369.642801860897","369.642801860897"
"8550","369.6626839280294","369.6626839280294","369.6626839280294"
"8551","369.6824596154552","369.6824596154552","369.6824596154552"
"8552","369.7021272121402","369.7021272121402","369.7021272121402"
"8553","369.72168502925643","369.72168502925643","369.72168502925643"
"8554","369.7411314001687","369.7411314001687","369.7411314001687"
"8555","369.76046464475377","369.76046464475377","369.76046464475377"
"8556","369.77968312647056","369.77968312647056","369.77968312647056"
"8557","369.79878517388306","369.79878517388306","369.79878517388306"
"8558","369.8177691733854","369.8177691733854","369.8177691733854"
"8559","369.83663348360443","369.83663348360443","369.83663348360443"
"8560","369.85537650671074","369.85537650671074","369.85537650671074"
"8561","369.87399665987857","369.87399665987857","369.87399665987857"
"8562","369.89249234676595","369.89249234676595","369.89249234676595"
"8563","369.91086199315737","369.91086199315737","369.91086199315737"
"8564","369.92910402557254","369.92910402557254","369.92910402557254"
"8565","369.94721691401753","369.94721691401753","369.94721691401753"
"8566","369.9651991220884","369.9651991220884","369.9651991220884"
"8567","369.98304912122205","369.98304912122205","369.98304912122205"
"8568","370.00076539069175","370.00076539069175","370.00076539069175"
"8569","370.01834648170006","370.01834648170006","370.01834648170006"
"8570","370.0357908891568","370.0357908891568","370.0357908891568"
"8571","370.0530971585159","370.0530971585159","370.0530971585159"
"8572","370.0702638216714","370.0702638216714","370.0702638216714"
"8573","370.0872894539138","370.0872894539138","370.0872894539138"
"8574","370.104172638316","370.104172638316","370.104172638316"
"8575","370.12091193726104","370.12091193726104","370.12091193726104"
"8576","370.1375059849636","370.1375059849636","370.1375059849636"
"8577","370.1539533913718","370.1539533913718","370.1539533913718"
"8578","370.17025277419623","370.17025277419623","370.17025277419623"
"8579","370.1864028015877","370.1864028015877","370.1864028015877"
"8580","370.2024021387613","370.2024021387613","370.2024021387613"
"8581","370.21824946222216","370.21824946222216","370.21824946222216"
"8582","370.23394346331474","370.23394346331474","370.23394346331474"
"8583","370.24948285532423","370.24948285532423","370.24948285532423"
"8584","370.2648663450258","370.2648663450258","370.2648663450258"
"8585","370.28009268600357","370.28009268600357","370.28009268600357"
"8586","370.29516061820664","370.29516061820664","370.29516061820664"
"8587","370.3100689390271","370.3100689390271","370.3100689390271"
"8588","370.3248164144392","370.3248164144392","370.3248164144392"
"8589","370.3394018536242","370.3394018536242","370.3394018536242"
"8590","370.3538240734223","370.3538240734223","370.3538240734223"
"8591","370.36808190188","370.36808190188","370.36808190188"
"8592","370.38217418534657","370.38217418534657","370.38217418534657"
"8593","370.39609979556565","370.39609979556565","370.39609979556565"
"8594","370.40985760480584","370.40985760480584","370.40985760480584"
"8595","370.4234465071617","370.4234465071617","370.4234465071617"
"8596","370.4368654256408","370.4368654256408","370.4368654256408"
"8597","370.45011328730106","370.45011328730106","370.45011328730106"
"8598","370.4631890409933","370.4631890409933","370.4631890409933"
"8599","370.476091646703","370.476091646703","370.476091646703"
"8600","370.4888200932844","370.4888200932844","370.4888200932844"
"8601","370.5013733629665","370.5013733629665","370.5013733629665"
"8602","370.5137504739246","370.5137504739246","370.5137504739246"
"8603","370.52595044479057","370.52595044479057","370.52595044479057"
"8604","370.53797232302435","370.53797232302435","370.53797232302435"
"8605","370.54981516007473","370.54981516007473","370.54981516007473"
"8606","370.561478043288","370.561478043288","370.561478043288"
"8607","370.57296007461554","370.57296007461554","370.57296007461554"
"8608","370.5842603564261","370.5842603564261","370.5842603564261"
"8609","370.59537803403856","370.59537803403856","370.59537803403856"
"8610","370.60631222836065","370.60631222836065","370.60631222836065"
"8611","370.61706211031907","370.61706211031907","370.61706211031907"
"8612","370.62762686539827","370.62762686539827","370.62762686539827"
"8613","370.63800567237536","370.63800567237536","370.63800567237536"
"8614","370.64819775645964","370.64819775645964","370.64819775645964"
"8615","370.65820232551033","370.65820232551033","370.65820232551033"
"8616","370.6680186373361","370.6680186373361","370.6680186373361"
"8617","370.6776459642547","370.6776459642547","370.6776459642547"
"8618","370.68708357184","370.68708357184","370.68708357184"
"8619","370.6963307614101","370.6963307614101","370.6963307614101"
"8620","370.7053868416869","370.7053868416869","370.7053868416869"
"8621","370.7142511394107","370.7142511394107","370.7142511394107"
"8622","370.7229230028685","370.7229230028685","370.7229230028685"
"8623","370.73140179834314","370.73140179834314","370.73140179834314"
"8624","370.7396868853346","370.7396868853346","370.7396868853346"
"8625","370.7477776767079","370.7477776767079","370.7477776767079"
"8626","370.75567358560033","370.75567358560033","370.75567358560033"
"8627","370.76337403603225","370.76337403603225","370.76337403603225"
"8628","370.77087846643764","370.77087846643764","370.77087846643764"
"8629","370.77818635794534","370.77818635794534","370.77818635794534"
"8630","370.78529717778144","370.78529717778144","370.78529717778144"
"8631","370.7922104146313","370.7922104146313","370.7922104146313"
"8632","370.7989255821622","370.7989255821622","370.7989255821622"
"8633","370.805442208405","370.805442208405","370.805442208405"
"8634","370.81175984634837","370.81175984634837","370.81175984634837"
"8635","370.8178780491881","370.8178780491881","370.8178780491881"
"8636","370.82379638799364","370.82379638799364","370.82379638799364"
"8637","370.82951445876364","370.82951445876364","370.82951445876364"
"8638","370.83503186474894","370.83503186474894","370.83503186474894"
"8639","370.8403482447053","370.8403482447053","370.8403482447053"
"8640","370.84546323402395","370.84546323402395","370.84546323402395"
"8641","370.850376468265","370.850376468265","370.850376468265"
"8642","370.8550876431824","370.8550876431824","370.8550876431824"
"8643","370.8595964440795","370.8595964440795","370.8595964440795"
"8644","370.8639025634654","370.8639025634654","370.8639025634654"
"8645","370.8680057328179","370.8680057328179","370.8680057328179"
"8646","370.8719056696219","370.8719056696219","370.8719056696219"
"8647","370.87560213383944","370.87560213383944","370.87560213383944"
"8648","370.87909488907184","370.87909488907184","370.87909488907184"
"8649","370.8823837096139","370.8823837096139","370.8823837096139"
"8650","370.8854683875031","370.8854683875031","370.8854683875031"
"8651","370.8883487430908","370.8883487430908","370.8883487430908"
"8652","370.8910245897576","370.8910245897576","370.8910245897576"
"8653","370.8934957727084","370.8934957727084","370.8934957727084"
"8654","370.8957621372194","370.8957621372194","370.8957621372194"
"8655","370.89782356741995","370.89782356741995","370.89782356741995"
"8656","370.8996799263418","370.8996799263418","370.8996799263418"
"8657","370.90133111937735","370.90133111937735","370.90133111937735"
"8658","370.90277705901156","370.90277705901156","370.90277705901156"
"8659","370.9040176648177","370.9040176648177","370.9040176648177"
"8660","370.9050528705003","370.9050528705003","370.9050528705003"
"8661","370.90588263093366","370.90588263093366","370.90588263093366"
"8662","370.9065069221493","370.9065069221493","370.9065069221493"
"8663","370.90692571314503","370.90692571314503","370.90692571314503"
"8664","370.90713900110865","370.90713900110865","370.90713900110865"
"8665","370.90714679731525","370.90714679731525","370.90714679731525"
"8666","370.9069491095137","370.9069491095137","370.9069491095137"
"8667","370.9065459771356","370.9065459771356","370.9065459771356"
"8668","370.90593745719605","370.90593745719605","370.90593745719605"
"8669","370.90512358204444","370.90512358204444","370.90512358204444"
"8670","370.9041044262492","370.9041044262492","370.9041044262492"
"8671","370.9028800889781","370.9028800889781","370.9028800889781"
"8672","370.90145064824105","370.90145064824105","370.90145064824105"
"8673","370.89981622423124","370.89981622423124","370.89981622423124"
"8674","370.8979769265329","370.8979769265329","370.8979769265329"
"8675","370.8959328893021","370.8959328893021","370.8959328893021"
"8676","370.893684246633","370.893684246633","370.893684246633"
"8677","370.89123115717445","370.89123115717445","370.89123115717445"
"8678","370.88857379356745","370.88857379356745","370.88857379356745"
"8679","370.8857123213416","370.8857123213416","370.8857123213416"
"8680","370.88264693407376","370.88264693407376","370.88264693407376"
"8681","370.8793778287667","370.8793778287667","370.8793778287667"
"8682","370.8759052093617","370.8759052093617","370.8759052093617"
"8683","370.8722292972772","370.8722292972772","370.8722292972772"
"8684","370.8683503138298","370.8683503138298","370.8683503138298"
"8685","370.8642685083414","370.8642685083414","370.8642685083414"
"8686","370.8599841265062","370.8599841265062","370.8599841265062"
"8687","370.85549742795564","370.85549742795564","370.85549742795564"
"8688","370.8508086897627","370.8508086897627","370.8508086897627"
"8689","370.84591818184924","370.84591818184924","370.84591818184924"
"8690","370.8408262056155","370.8408262056155","370.8408262056155"
"8691","370.83553305179","370.83553305179","370.83553305179"
"8692","370.83003902852045","370.83003902852045","370.83003902852045"
"8693","370.82434445434336","370.82434445434336","370.82434445434336"
"8694","370.81844965466826","370.81844965466826","370.81844965466826"
"8695","370.81235496177374","370.81235496177374","370.81235496177374"
"8696","370.8060607148036","370.8060607148036","370.8060607148036"
"8697","370.7995672562542","370.7995672562542","370.7995672562542"
"8698","370.7928749565297","370.7928749565297","370.7928749565297"
"8699","370.7859841788486","370.7859841788486","370.7859841788486"
"8700","370.77889530379906","370.77889530379906","370.77889530379906"
"8701","370.77160869425967","370.77160869425967","370.77160869425967"
"8702","370.76412475502076","370.76412475502076","370.76412475502076"
"8703","370.7564438941929","370.7564438941929","370.7564438941929"
"8704","370.7485664986646","370.7485664986646","370.7485664986646"
"8705","370.74049297968406","370.74049297968406","370.74049297968406"
"8706","370.7322237623303","370.7322237623303","370.7322237623303"
"8707","370.72375927849623","370.72375927849623","370.72375927849623"
"8708","370.71509994235566","370.71509994235566","370.71509994235566"
"8709","370.7062462064333","370.7062462064333","370.7062462064333"
"8710","370.69719851603946","370.69719851603946","370.69719851603946"
"8711","370.68795730927405","370.68795730927405","370.68795730927405"
"8712","370.67852305205616","370.67852305205616","370.67852305205616"
"8713","370.6688962030868","370.6688962030868","370.6688962030868"
"8714","370.6590772348632","370.6590772348632","370.6590772348632"
"8715","370.6490666231673","370.6490666231673","370.6490666231673"
"8716","370.6388648400616","370.6388648400616","370.6388648400616"
"8717","370.62847237139425","370.62847237139425","370.62847237139425"
"8718","370.61788970979063","370.61788970979063","370.61788970979063"
"8719","370.6071173476503","370.6071173476503","370.6071173476503"
"8720","370.59615577714675","370.59615577714675","370.59615577714675"
"8721","370.5850055147204","370.5850055147204","370.5850055147204"
"8722","370.5736670625807","370.5736670625807","370.5736670625807"
"8723","370.56214094019737","370.56214094019737","370.56214094019737"
"8724","370.5504276668021","370.5504276668021","370.5504276668021"
"8725","370.53852776488577","370.53852776488577","370.53852776488577"
"8726","370.5264417532029","370.5264417532029","370.5264417532029"
"8727","370.51417016425637","370.51417016425637","370.51417016425637"
"8728","370.5017135372972","370.5017135372972","370.5017135372972"
"8729","370.4890724043379","370.4890724043379","370.4890724043379"
"8730","370.4762473041379","370.4762473041379","370.4762473041379"
"8731","370.46323879617944","370.46323879617944","370.46323879617944"
"8732","370.45004741872117","370.45004741872117","370.45004741872117"
"8733","370.4366737237518","370.4366737237518","370.4366737237518"
"8734","370.42311827174166","370.42311827174166","370.42311827174166"
"8735","370.40938161941096","370.40938161941096","370.40938161941096"
"8736","370.3954643214787","370.3954643214787","370.3954643214787"
"8737","370.38136695161865","370.38136695161865","370.38136695161865"
"8738","370.3670900675276","370.3670900675276","370.3670900675276"
"8739","370.35263424759734","370.35263424759734","370.35263424759734"
"8740","370.33800005948103","370.33800005948103","370.33800005948103"
"8741","370.3231880723176","370.3231880723176","370.3231880723176"
"8742","370.308198865457","370.308198865457","370.308198865457"
"8743","370.2930330232195","370.2930330232195","370.2930330232195"
"8744","370.27769112267856","370.27769112267856","370.27769112267856"
"8745","370.26217375111173","370.26217375111173","370.26217375111173"
"8746","370.2464814937835","370.2464814937835","370.2464814937835"
"8747","370.2306149409236","370.2306149409236","370.2306149409236"
"8748","370.2145746755155","370.2145746755155","370.2145746755155"
"8749","370.19836128899567","370.19836128899567","370.19836128899567"
"8750","370.18197537078646","370.18197537078646","370.18197537078646"
"8751","370.1654175170147","370.1654175170147","370.1654175170147"
"8752","370.1486883270213","370.1486883270213","370.1486883270213"
"8753","370.13178839813037","370.13178839813037","370.13178839813037"
"8754","370.11471832913577","370.11471832913577","370.11471832913577"
"8755","370.0974787220434","370.0974787220434","370.0974787220434"
"8756","370.08007017509897","370.08007017509897","370.08007017509897"
"8757","370.06249329498655","370.06249329498655","370.06249329498655"
"8758","370.0447486863709","370.0447486863709","370.0447486863709"
"8759","370.02683695189893","370.02683695189893","370.02683695189893"
"8760","370.00875869742566","370.00875869742566","370.00875869742566"
"8761","369.99051453027107","369.99051453027107","369.99051453027107"
"8762","369.97210505921913","369.97210505921913","369.97210505921913"
"8763","369.95353089625814","369.95353089625814","369.95353089625814"
"8764","369.9347926478745","369.9347926478745","369.9347926478745"
"8765","369.9158909185371","369.9158909185371","369.9158909185371"
"8766","369.896826329844","369.896826329844","369.896826329844"
"8767","369.8775994891872","369.8775994891872","369.8775994891872"
"8768","369.8582110123823","369.8582110123823","369.8582110123823"
"8769","369.8386615062644","369.8386615062644","369.8386615062644"
"8770","369.81895158956974","369.81895158956974","369.81895158956974"
"8771","369.799081879013","369.799081879013","369.799081879013"
"8772","369.7790529892883","369.7790529892883","369.7790529892883"
"8773","369.7588655348095","369.7588655348095","369.7588655348095"
"8774","369.7385201297105","369.7385201297105","369.7385201297105"
"8775","369.71801738958385","369.71801738958385","369.71801738958385"
"8776","369.6973579401726","369.6973579401726","369.6973579401726"
"8777","369.6765423930283","369.6765423930283","369.6765423930283"
"8778","369.65557136637614","369.65557136637614","369.65557136637614"
"8779","369.6344454781598","369.6344454781598","369.6344454781598"
"8780","369.61316534777916","369.61316534777916","369.61316534777916"
"8781","369.59173158913933","369.59173158913933","369.59173158913933"
"8782","369.5701448297644","369.5701448297644","369.5701448297644"
"8783","369.54840568473287","369.54840568473287","369.54840568473287"
"8784","369.52651477752784","369.52651477752784","369.52651477752784"
"8785","369.5044727261384","369.5044727261384","369.5044727261384"
"8786","369.4822801517452","369.4822801517452","369.4822801517452"
"8787","369.45993767524635","369.45993767524635","369.45993767524635"
"8788","369.4374459155211","369.4374459155211","369.4374459155211"
"8789","369.4148054911672","369.4148054911672","369.4148054911672"
"8790","369.3920170291795","369.3920170291795","369.3920170291795"
"8791","369.3690811493255","369.3690811493255","369.3690811493255"
"8792","369.3459984745614","369.3459984745614","369.3459984745614"
"8793","369.32276962408974","369.32276962408974","369.32276962408974"
"8794","369.29939521683156","369.29939521683156","369.29939521683156"
"8795","369.2758758801","369.2758758801","369.2758758801"
"8796","369.252212237454","369.252212237454","369.252212237454"
"8797","369.2284049104346","369.2284049104346","369.2284049104346"
"8798","369.2044545255028","369.2044545255028","369.2044545255028"
"8799","369.1803617036329","369.1803617036329","369.1803617036329"
"8800","369.1561270689845","369.1561270689845","369.1561270689845"
"8801","369.13175124890074","369.13175124890074","369.13175124890074"
"8802","369.1072348635061","369.1072348635061","369.1072348635061"
"8803","369.0825785447757","369.0825785447757","369.0825785447757"
"8804","369.05778291226653","369.05778291226653","369.05778291226653"
"8805","369.0328485887199","369.0328485887199","369.0328485887199"
"8806","369.0077762052571","369.0077762052571","369.0077762052571"
"8807","368.9825663875156","368.9825663875156","368.9825663875156"
"8808","368.95721975738445","368.95721975738445","368.95721975738445"
"8809","368.9317369416664","368.9317369416664","368.9317369416664"
"8810","368.90611857207483","368.90611857207483","368.90611857207483"
"8811","368.8803652731102","368.8803652731102","368.8803652731102"
"8812","368.85447768110913","368.85447768110913","368.85447768110913"
"8813","368.82845641653876","368.82845641653876","368.82845641653876"
"8814","368.80230210477765","368.80230210477765","368.80230210477765"
"8815","368.7760153813054","368.7760153813054","368.7760153813054"
"8816","368.7495967947829","368.7495967947829","368.7495967947829"
"8817","368.7230469213088","368.7230469213088","368.7230469213088"
"8818","368.6963670703326","368.6963670703326","368.6963670703326"
"8819","368.6695581752953","368.6695581752953","368.6695581752953"
"8820","368.6426208907129","368.6426208907129","368.6426208907129"
"8821","368.615555709949","368.615555709949","368.615555709949"
"8822","368.58836301027145","368.58836301027145","368.58836301027145"
"8823","368.561043130734","368.561043130734","368.561043130734"
"8824","368.53359639121715","368.53359639121715","368.53359639121715"
"8825","368.5060231347959","368.5060231347959","368.5060231347959"
"8826","368.47832373550546","368.47832373550546","368.47832373550546"
"8827","368.4504986061018","368.4504986061018","368.4504986061018"
"8828","368.42254820754505","368.42254820754505","368.42254820754505"
"8829","368.39447304206004","368.39447304206004","368.39447304206004"
"8830","368.36627365311296","368.36627365311296","368.36627365311296"
"8831","368.33795061588575","368.33795061588575","368.33795061588575"
"8832","368.30950453725814","368.30950453725814","368.30950453725814"
"8833","368.2809360497443","368.2809360497443","368.2809360497443"
"8834","368.25224580543346","368.25224580543346","368.25224580543346"
"8835","368.22343447770584","368.22343447770584","368.22343447770584"
"8836","368.1945027474069","368.1945027474069","368.1945027474069"
"8837","368.1654513071594","368.1654513071594","368.1654513071594"
"8838","368.1362808587675","368.1362808587675","368.1362808587675"
"8839","368.1069921183896","368.1069921183896","368.1069921183896"
"8840","368.07758579409347","368.07758579409347","368.07758579409347"
"8841","368.0480626048437","368.0480626048437","368.0480626048437"
"8842","368.0184232753191","368.0184232753191","368.0184232753191"
"8843","367.98866852900795","367.98866852900795","367.98866852900795"
"8844","367.9587990951093","367.9587990951093","367.9587990951093"
"8845","367.9288157024926","367.9288157024926","367.9288157024926"
"8846","367.89871908228474","367.89871908228474","367.89871908228474"
"8847","367.8685099661444","367.8685099661444","367.8685099661444"
"8848","367.8381890836752","367.8381890836752","367.8381890836752"
"8849","367.8077571667372","367.8077571667372","367.8077571667372"
"8850","367.77721494944564","367.77721494944564","367.77721494944564"
"8851","367.74656316041273","367.74656316041273","367.74656316041273"
"8852","367.7158025305069","367.7158025305069","367.7158025305069"
"8853","367.6849337894046","367.6849337894046","367.6849337894046"
"8854","367.65395766300645","367.65395766300645","367.65395766300645"
"8855","367.6228748768851","367.6228748768851","367.6228748768851"
"8856","367.5916861588696","367.5916861588696","367.5916861588696"
"8857","367.56039222612503","367.56039222612503","367.56039222612503"
"8858","367.5289938032432","367.5289938032432","367.5289938032432"
"8859","367.4974916093223","367.4974916093223","367.4974916093223"
"8860","367.4658863622749","367.4658863622749","367.4658863622749"
"8861","367.43417877624574","367.43417877624574","367.43417877624574"
"8862","367.4023695650575","367.4023695650575","367.4023695650575"
"8863","367.37045944307124","367.37045944307124","367.37045944307124"
"8864","367.3384491191621","367.3384491191621","367.3384491191621"
"8865","367.3063393036063","367.3063393036063","367.3063393036063"
"8866","367.2741307037786","367.2741307037786","367.2741307037786"
"8867","367.2418240293155","367.2418240293155","367.2418240293155"
"8868","367.20941998523233","367.20941998523233","367.20941998523233"
"8869","367.17691927794675","367.17691927794675","367.17691927794675"
"8870","367.1443226118379","367.1443226118379","367.1443226118379"
"8871","367.1116306926871","367.1116306926871","367.1116306926871"
"8872","367.07884422681735","367.07884422681735","367.07884422681735"
"8873","367.0459639176542","367.0459639176542","367.0459639176542"
"8874","367.01299047432354","367.01299047432354","367.01299047432354"
"8875","366.9799245978958","366.9799245978958","366.9799245978958"
"8876","366.9467669977199","366.9467669977199","366.9467669977199"
"8877","366.9135183828255","366.9135183828255","366.9135183828255"
"8878","366.8801794593447","366.8801794593447","366.8801794593447"
"8879","366.84675093996503","366.84675093996503","366.84675093996503"
"8880","366.8132335327577","366.8132335327577","366.8132335327577"
"8881","366.7796279514878","366.7796279514878","366.7796279514878"
"8882","366.7459349113167","366.7459349113167","366.7459349113167"
"8883","366.7121551262251","366.7121551262251","366.7121551262251"
"8884","366.67828931502436","366.67828931502436","366.67828931502436"
"8885","366.6443381996365","366.6443381996365","366.6443381996365"
"8886","366.6103025008002","366.6103025008002","366.6103025008002"
"8887","366.5761829419341","366.5761829419341","366.5761829419341"
"8888","366.54198024999386","366.54198024999386","366.54198024999386"
"8889","366.5076951554696","366.5076951554696","366.5076951554696"
"8890","366.4733283902392","366.4733283902392","366.4733283902392"
"8891","366.4388806871383","366.4388806871383","366.4388806871383"
"8892","366.4043527833914","366.4043527833914","366.4043527833914"
"8893","366.3697454171782","366.3697454171782","366.3697454171782"
"8894","366.3350593302061","366.3350593302061","366.3350593302061"
"8895","366.30029526599316","366.30029526599316","366.30029526599316"
"8896","366.2654539720107","366.2654539720107","366.2654539720107"
"8897","366.2305361992524","366.2305361992524","366.2305361992524"
"8898","366.1955426992319","366.1955426992319","366.1955426992319"
"8899","366.16047422698244","366.16047422698244","366.16047422698244"
"8900","366.12533153891235","366.12533153891235","366.12533153891235"
"8901","366.0901153949467","366.0901153949467","366.0901153949467"
"8902","366.0548265593824","366.0548265593824","366.0548265593824"
"8903","366.0194657974582","366.0194657974582","366.0194657974582"
"8904","365.984033874926","365.984033874926","365.984033874926"
"8905","365.9485315657603","365.9485315657603","365.9485315657603"
"8906","365.9129596435879","365.9129596435879","365.9129596435879"
"8907","365.87731888254484","365.87731888254484","365.87731888254484"
"8908","365.8416100636987","365.8416100636987","365.8416100636987"
"8909","365.8058339686226","365.8058339686226","365.8058339686226"
"8910","365.7699913793951","365.7699913793951","365.7699913793951"
"8911","365.7340830837362","365.7340830837362","365.7340830837362"
"8912","365.69810987072447","365.69810987072447","365.69810987072447"
"8913","365.66207253036816","365.66207253036816","365.66207253036816"
"8914","365.6259718591674","365.6259718591674","365.6259718591674"
"8915","365.5898086549764","365.5898086549764","365.5898086549764"
"8916","365.5535837131525","365.5535837131525","365.5535837131525"
"8917","365.51729783682345","365.51729783682345","365.51729783682345"
"8918","365.4809518300401","365.4809518300401","365.4809518300401"
"8919","365.4445464982033","365.4445464982033","365.4445464982033"
"8920","365.40808265062884","365.40808265062884","365.40808265062884"
"8921","365.37156109541456","365.37156109541456","365.37156109541456"
"8922","365.3349826462812","365.3349826462812","365.3349826462812"
"8923","365.2983481191497","365.2983481191497","365.2983481191497"
"8924","365.26165833128476","365.26165833128476","365.26165833128476"
"8925","365.2249141021492","365.2249141021492","365.2249141021492"
"8926","365.1881162516933","365.1881162516933","365.1881162516933"
"8927","365.1512656054818","365.1512656054818","365.1512656054818"
"8928","365.11436298828227","365.11436298828227","365.11436298828227"
"8929","365.077409227056","365.077409227056","365.077409227056"
"8930","365.0404051522382","365.0404051522382","365.0404051522382"
"8931","365.0033515951731","365.0033515951731","365.0033515951731"
"8932","364.96624939067635","364.96624939067635","364.96624939067635"
"8933","364.92909937233566","364.92909937233566","364.92909937233566"
"8934","364.89190237678105","364.89190237678105","364.89190237678105"
"8935","364.854659244537","364.854659244537","364.854659244537"
"8936","364.81737081596526","364.81737081596526","364.81737081596526"
"8937","364.7800379333988","364.7800379333988","364.7800379333988"
"8938","364.7426614415675","364.7426614415675","364.7426614415675"
"8939","364.70524218418336","364.70524218418336","364.70524218418336"
"8940","364.66778101012727","364.66778101012727","364.66778101012727"
"8941","364.6302787685404","364.6302787685404","364.6302787685404"
"8942","364.59273630839726","364.59273630839726","364.59273630839726"
"8943","364.5551541027516","364.5551541027516","364.5551541027516"
"8944","364.51753272999474","364.51753272999474","364.51753272999474"
"8945","364.479874056242","364.479874056242","364.479874056242"
"8946","364.44217957754154","364.44217957754154","364.44217957754154"
"8947","364.404450444381","364.404450444381","364.404450444381"
"8948","364.3666875245426","364.3666875245426","364.3666875245426"
"8949","364.328891483604","364.328891483604","364.328891483604"
"8950","364.2910628572882","364.2910628572882","364.2910628572882"
"8951","364.25320211907695","364.25320211907695","364.25320211907695"
"8952","364.2153097300974","364.2153097300974","364.2153097300974"
"8953","364.1773861764065","364.1773861764065","364.1773861764065"
"8954","364.1394319915546","364.1394319915546","364.1394319915546"
"8955","364.1014477686978","364.1014477686978","364.1014477686978"
"8956","364.0634341635462","364.0634341635462","364.0634341635462"
"8957","364.0253918919867","364.0253918919867","364.0253918919867"
"8958","363.98732172174647","363.98732172174647","363.98732172174647"
"8959","363.94922446704214","363.94922446704214","363.94922446704214"
"8960","363.9111009776986","363.9111009776986","363.9111009776986"
"8961","363.87295213316986","363.87295213316986","363.87295213316986"
"8962","363.83477883358495","363.83477883358495","363.83477883358495"
"8963","363.7965819973957","363.7965819973957","363.7965819973957"
"8964","363.7583625539203","363.7583625539203","363.7583625539203"
"8965","363.7201214399332","363.7201214399332","363.7201214399332"
"8966","363.68185959944867","363.68185959944867","363.68185959944867"
"8967","363.64357797925","363.64357797925","363.64357797925"
"8968","363.60527753016413","363.60527753016413","363.60527753016413"
"8969","363.56695920408254","363.56695920408254","363.56695920408254"
"8970","363.5286239548109","363.5286239548109","363.5286239548109"
"8971","363.4902727372178","363.4902727372178","363.4902727372178"
"8972","363.4519065065966","363.4519065065966","363.4519065065966"
"8973","363.4135262184522","363.4135262184522","363.4135262184522"
"8974","363.37513282892644","363.37513282892644","363.37513282892644"
"8975","363.3367272935225","363.3367272935225","363.3367272935225"
"8976","363.29831056731774","363.29831056731774","363.29831056731774"
"8977","363.25988360496416","363.25988360496416","363.25988360496416"
"8978","363.2214473604759","363.2214473604759","363.2214473604759"
"8979","363.1830027865927","363.1830027865927","363.1830027865927"
"8980","363.14455083414316","363.14455083414316","363.14455083414316"
"8981","363.1060924535326","363.1060924535326","363.1060924535326"
"8982","363.06762859346907","363.06762859346907","363.06762859346907"
"8983","363.0291601990537","363.0291601990537","363.0291601990537"
"8984","362.99068858433657","362.99068858433657","362.99068858433657"
"8985","362.952215220278","362.952215220278","362.952215220278"
"8986","362.9137410370477","362.9137410370477","362.9137410370477"
"8987","362.8752667596183","362.8752667596183","362.8752667596183"
"8988","362.8367929776887","362.8367929776887","362.8367929776887"
"8989","362.79832020771136","362.79832020771136","362.79832020771136"
"8990","362.7598489506349","362.7598489506349","362.7598489506349"
"8991","362.7213797286088","362.7213797286088","362.7213797286088"
"8992","362.68291310957443","362.68291310957443","362.68291310957443"
"8993","362.6444497225085","362.6444497225085","362.6444497225085"
"8994","362.60599026438666","362.60599026438666","362.60599026438666"
"8995","362.5675354948451","362.5675354948451","362.5675354948451"
"8996","362.5290862293619","362.5290862293619","362.5290862293619"
"8997","362.4906433332905","362.4906433332905","362.4906433332905"
"8998","362.4522077118706","362.4522077118706","362.4522077118706"
"8999","362.4137803010928","362.4137803010928","362.4137803010928"
"9000","362.3753620606889","362.3753620606889","362.3753620606889"
"9001","362.3369539652195","362.3369539652195","362.3369539652195"
"9002","362.29855700237124","362.29855700237124","362.29855700237124"
"9003","362.2601721632049","362.2601721632049","362.2601721632049"
"9004","362.22180044469536","362.22180044469536","362.22180044469536"
"9005","362.18344284401","362.18344284401","362.18344284401"
"9006","362.1451003574499","362.1451003574499","362.1451003574499"
"9007","362.106773979815","362.106773979815","362.106773979815"
"9008","362.068464702076","362.068464702076","362.068464702076"
"9009","362.0301735147639","362.0301735147639","362.0301735147639"
"9010","361.99190140204297","361.99190140204297","361.99190140204297"
"9011","361.9536493472176","361.9536493472176","361.9536493472176"
"9012","361.91541832744196","361.91541832744196","361.91541832744196"
"9013","361.8772093173205","361.8772093173205","361.8772093173205"
"9014","361.8390232874285","361.8390232874285","361.8390232874285"
"9015","361.80086120494906","361.80086120494906","361.80086120494906"
"9016","361.7627240408666","361.7627240408666","361.7627240408666"
"9017","361.724612814381","361.724612814381","361.724612814381"
"9018","361.6865285916119","361.6865285916119","361.6865285916119"
"9019","361.64847237307714","361.64847237307714","361.64847237307714"
"9020","361.6104450981694","361.6104450981694","361.6104450981694"
"9021","361.57244765554896","361.57244765554896","361.57244765554896"
"9022","361.53448089881465","361.53448089881465","361.53448089881465"
"9023","361.49654566110735","361.49654566110735","361.49654566110735"
"9024","361.45864276801314","361.45864276801314","361.45864276801314"
"9025","361.42077304454085","361.42077304454085","361.42077304454085"
"9026","361.3829373218839","361.3829373218839","361.3829373218839"
"9027","361.34513644269856","361.34513644269856","361.34513644269856"
"9028","361.30737126046387","361.30737126046387","361.30737126046387"
"9029","361.269642640743","361.269642640743","361.269642640743"
"9030","361.23195145821967","361.23195145821967","361.23195145821967"
"9031","361.1942985952151","361.1942985952151","361.1942985952151"
"9032","361.15668494295045","361.15668494295045","361.15668494295045"
"9033","361.11911139309683","361.11911139309683","361.11911139309683"
"9034","361.0815788403082","361.0815788403082","361.0815788403082"
"9035","361.04408818222004","361.04408818222004","361.04408818222004"
"9036","361.0066403160702","361.0066403160702","361.0066403160702"
"9037","360.9692361355342","360.9692361355342","360.9692361355342"
"9038","360.9318765334698","360.9318765334698","360.9318765334698"
"9039","360.8945624012849","360.8945624012849","360.8945624012849"
"9040","360.8572946253517","360.8572946253517","360.8572946253517"
"9041","360.82007409059554","360.82007409059554","360.82007409059554"
"9042","360.7829016781757","360.7829016781757","360.7829016781757"
"9043","360.7457782644328","360.7457782644328","360.7457782644328"
"9044","360.7087047255308","360.7087047255308","360.7087047255308"
"9045","360.67168193176434","360.67168193176434","360.67168193176434"
"9046","360.6347107500914","360.6347107500914","360.6347107500914"
"9047","360.59779204518964","360.59779204518964","360.59779204518964"
"9048","360.56092667777114","360.56092667777114","360.56092667777114"
"9049","360.52411550416326","360.52411550416326","360.52411550416326"
"9050","360.4873593758895","360.4873593758895","360.4873593758895"
"9051","360.45065914388636","360.45065914388636","360.45065914388636"
"9052","360.41401565428987","360.41401565428987","360.41401565428987"
"9053","360.3774297503344","360.3774297503344","360.3774297503344"
"9054","360.3409022706689","360.3409022706689","360.3409022706689"
"9055","360.30443404978087","360.30443404978087","360.30443404978087"
"9056","360.2680259188409","360.2680259188409","360.2680259188409"
"9057","360.23167870570455","360.23167870570455","360.23167870570455"
"9058","360.195393234072","360.195393234072","360.195393234072"
"9059","360.1591703239114","360.1591703239114","360.1591703239114"
"9060","360.1230107918818","360.1230107918818","360.1230107918818"
"9061","360.0869154504934","360.0869154504934","360.0869154504934"
"9062","360.05088510937213","360.05088510937213","360.05088510937213"
"9063","360.01492057399895","360.01492057399895","360.01492057399895"
"9064","359.979022645712","359.979022645712","359.979022645712"
"9065","359.9431921233921","359.9431921233921","359.9431921233921"
"9066","359.90742980051897","359.90742980051897","359.90742980051897"
"9067","359.8717364676981","359.8717364676981","359.8717364676981"
"9068","359.8361129143451","359.8361129143451","359.8361129143451"
"9069","359.8005599227982","359.8005599227982","359.8005599227982"
"9070","359.7650782733683","359.7650782733683","359.7650782733683"
"9071","359.729668743079","359.729668743079","359.729668743079"
"9072","359.6943321052476","359.6943321052476","359.6943321052476"
"9073","359.65906913032825","359.65906913032825","359.65906913032825"
"9074","359.6238805850726","359.6238805850726","359.6238805850726"
"9075","359.5887672316913","359.5887672316913","359.5887672316913"
"9076","359.55372982995794","359.55372982995794","359.55372982995794"
"9077","359.5187691351091","359.5187691351091","359.5187691351091"
"9078","359.48388590036797","359.48388590036797","359.48388590036797"
"9079","359.44908087526494","359.44908087526494","359.44908087526494"
"9080","359.4143548060598","359.4143548060598","359.4143548060598"
"9081","359.3797084344833","359.3797084344833","359.3797084344833"
"9082","359.3451425023595","359.3451425023595","359.3451425023595"
"9083","359.31065774530686","359.31065774530686","359.31065774530686"
"9084","359.27625489987946","359.27625489987946","359.27625489987946"
"9085","359.241934692231","359.241934692231","359.241934692231"
"9086","359.2076978544923","359.2076978544923","359.2076978544923"
"9087","359.17354510881796","359.17354510881796","359.17354510881796"
"9088","359.139477174946","359.139477174946","359.139477174946"
"9089","359.1054947727175","359.1054947727175","359.1054947727175"
"9090","359.0715986182999","359.0715986182999","359.0715986182999"
"9091","359.03778942460855","359.03778942460855","359.03778942460855"
"9092","359.0040679004695","359.0040679004695","359.0040679004695"
"9093","358.9704347535582","358.9704347535582","358.9704347535582"
"9094","358.93689068746386","358.93689068746386","358.93689068746386"
"9095","358.9034364046276","358.9034364046276","358.9034364046276"
"9096","358.87007260382694","358.87007260382694","358.87007260382694"
"9097","358.8367999768236","358.8367999768236","358.8367999768236"
"9098","358.80361921633295","358.80361921633295","358.80361921633295"
"9099","358.77053101434655","358.77053101434655","358.77053101434655"
"9100","358.73753605794127","358.73753605794127","358.73753605794127"
"9101","358.70463503179644","358.70463503179644","358.70463503179644"
"9102","358.6718286198715","358.6718286198715","358.6718286198715"
"9103","358.6391175007972","358.6391175007972","358.6391175007972"
"9104","358.6065023495545","358.6065023495545","358.6065023495545"
"9105","358.5739838412466","358.5739838412466","358.5739838412466"
"9106","358.54156264481617","358.54156264481617","358.54156264481617"
"9107","358.50923943100605","358.50923943100605","358.50923943100605"
"9108","358.4770148652392","358.4770148652392","358.4770148652392"
"9109","358.4448896109715","358.4448896109715","358.4448896109715"
"9110","358.41286433220483","358.41286433220483","358.41286433220483"
"9111","358.3809396826022","358.3809396826022","358.3809396826022"
"9112","358.34911631972574","358.34911631972574","358.34911631972574"
"9113","358.3173948916406","358.3173948916406","358.3173948916406"
"9114","358.2857760553349","358.2857760553349","358.2857760553349"
"9115","358.2542604566284","358.2542604566284","358.2542604566284"
"9116","358.2228487418944","358.2228487418944","358.2228487418944"
"9117","358.19154155136533","358.19154155136533","358.19154155136533"
"9118","358.16033952499293","358.16033952499293","358.16033952499293"
"9119","358.12924330161167","358.12924330161167","358.12924330161167"
"9120","358.09825351475695","358.09825351475695","358.09825351475695"
"9121","358.0673707968502","358.0673707968502","358.0673707968502"
"9122","358.0365957766902","358.0365957766902","358.0365957766902"
"9123","358.00592908614504","358.00592908614504","358.00592908614504"
"9124","357.97537134760864","357.97537134760864","357.97537134760864"
"9125","357.94492317902206","357.94492317902206","357.94492317902206"
"9126","357.9145852030711","357.9145852030711","357.9145852030711"
"9127","357.88435803798956","357.88435803798956","357.88435803798956"
"9128","357.85424229338304","357.85424229338304","357.85424229338304"
"9129","357.82423858193255","357.82423858193255","357.82423858193255"
"9130","357.79434751187307","357.79434751187307","357.79434751187307"
"9131","357.7645696844894","357.7645696844894","357.7645696844894"
"9132","357.7349057116628","357.7349057116628","357.7349057116628"
"9133","357.70535618830115","357.70535618830115","357.70535618830115"
"9134","357.6759217157332","357.6759217157332","357.6759217157332"
"9135","357.64660288834364","357.64660288834364","357.64660288834364"
"9136","357.61740029691714","357.61740029691714","357.61740029691714"
"9137","357.58831453364945","357.58831453364945","357.58831453364945"
"9138","357.5593461896423","357.5593461896423","357.5593461896423"
"9139","357.5304958432179","357.5304958432179","357.5304958432179"
"9140","357.50176407995707","357.50176407995707","357.50176407995707"
"9141","357.47315147600443","357.47315147600443","357.47315147600443"
"9142","357.4446586089215","357.4446586089215","357.4446586089215"
"9143","357.41628605267965","357.41628605267965","357.41628605267965"
"9144","357.388034380165","357.388034380165","357.388034380165"
"9145","357.35990415733954","357.35990415733954","357.35990415733954"
"9146","357.3318959532543","357.3318959532543","357.3318959532543"
"9147","357.3040103292053","357.3040103292053","357.3040103292053"
"9148","357.27624784874513","357.27624784874513","357.27624784874513"
"9149","357.24860906600793","357.24860906600793","357.24860906600793"
"9150","357.22109453655304","357.22109453655304","357.22109453655304"
"9151","357.19370481569706","357.19370481569706","357.19370481569706"
"9152","357.1664404518456","357.1664404518456","357.1664404518456"
"9153","357.1393019914976","357.1393019914976","357.1393019914976"
"9154","357.11228998008","357.11228998008","357.11228998008"
"9155","357.0854049611149","357.0854049611149","357.0854049611149"
"9156","357.058647473721","357.058647473721","357.058647473721"
"9157","357.03201805594864","357.03201805594864","357.03201805594864"
"9158","357.005517242281","357.005517242281","357.005517242281"
"9159","356.9791455636363","356.9791455636363","356.9791455636363"
"9160","356.95290354903534","356.95290354903534","356.95290354903534"
"9161","356.92679172643534","356.92679172643534","356.92679172643534"
"9162","356.90081061773446","356.90081061773446","356.90081061773446"
"9163","356.87496074959836","356.87496074959836","356.87496074959836"
"9164","356.84924263847347","356.84924263847347","356.84924263847347"
"9165","356.8236568039103","356.8236568039103","356.8236568039103"
"9166","356.79820376107125","356.79820376107125","356.79820376107125"
"9167","356.7728840240618","356.7728840240618","356.7728840240618"
"9168","356.7476980976102","356.7476980976102","356.7476980976102"
"9169","356.7226464937126","356.7226464937126","356.7226464937126"
"9170","356.69772972081404","356.69772972081404","356.69772972081404"
"9171","356.67294828048347","356.67294828048347","356.67294828048347"
"9172","356.64830267407103","356.64830267407103","356.64830267407103"
"9173","356.62379340437155","356.62379340437155","356.62379340437155"
"9174","356.5994209673084","356.5994209673084","356.5994209673084"
"9175","356.5751858552628","356.5751858552628","356.5751858552628"
"9176","356.55108857037783","356.55108857037783","356.55108857037783"
"9177","356.52712960127735","356.52712960127735","356.52712960127735"
"9178","356.503309439697","356.503309439697","356.503309439697"
"9179","356.4796285705094","356.4796285705094","356.4796285705094"
"9180","356.45608748502406","356.45608748502406","356.45608748502406"
"9181","356.43268666935086","356.43268666935086","356.43268666935086"
"9182","356.40942659941817","356.40942659941817","356.40942659941817"
"9183","356.3863077609158","356.3863077609158","356.3863077609158"
"9184","356.36333063267705","356.36333063267705","356.36333063267705"
"9185","356.3404956949876","356.3404956949876","356.3404956949876"
"9186","356.3178034279242","356.3178034279242","356.3178034279242"
"9187","356.29525430803307","356.29525430803307","356.29525430803307"
"9188","356.2728488099924","356.2728488099924","356.2728488099924"
"9189","356.25058740329274","356.25058740329274","356.25058740329274"
"9190","356.2284705588805","356.2284705588805","356.2284705588805"
"9191","356.20649874915705","356.20649874915705","356.20649874915705"
"9192","356.184672449638","356.184672449638","356.184672449638"
"9193","356.1629921206952","356.1629921206952","356.1629921206952"
"9194","356.1414582274786","356.1414582274786","356.1414582274786"
"9195","356.12007124157304","356.12007124157304","356.12007124157304"
"9196","356.09883162938087","356.09883162938087","356.09883162938087"
"9197","356.0777398604195","356.0777398604195","356.0777398604195"
"9198","356.0567963890735","356.0567963890735","356.0567963890735"
"9199","356.03600168113974","356.03600168113974","356.03600168113974"
"9200","356.0153562022127","356.0153562022127","356.0153562022127"
"9201","355.9948604044187","355.9948604044187","355.9948604044187"
"9202","355.97451475295196","355.97451475295196","355.97451475295196"
"9203","355.95431970119944","355.95431970119944","355.95431970119944"
"9204","355.93427571561244","355.93427571561244","355.93427571561244"
"9205","355.9143832524947","355.9143832524947","355.9143832524947"
"9206","355.8946427646371","355.8946427646371","355.8946427646371"
"9207","355.87505471623376","355.87505471623376","355.87505471623376"
"9208","355.85561955305064","355.85561955305064","355.85561955305064"
"9209","355.8363377355711","355.8363377355711","355.8363377355711"
"9210","355.8172097157955","355.8172097157955","355.8172097157955"
"9211","355.7982359455281","355.7982359455281","355.7982359455281"
"9212","355.7794168747207","355.7794168747207","355.7794168747207"
"9213","355.76075295478574","355.76075295478574","355.76075295478574"
"9214","355.7422446352839","355.7422446352839","355.7422446352839"
"9215","355.7238923705478","355.7238923705478","355.7238923705478"
"9216","355.7056966097463","355.7056966097463","355.7056966097463"
"9217","355.6876577919216","355.6876577919216","355.6876577919216"
"9218","355.66977637413174","355.66977637413174","355.66977637413174"
"9219","355.65205280165196","355.65205280165196","355.65205280165196"
"9220","355.6344875145998","355.6344875145998","355.6344875145998"
"9221","355.617080961175","355.617080961175","355.617080961175"
"9222","355.599833577802","355.599833577802","355.599833577802"
"9223","355.5827458139497","355.5827458139497","355.5827458139497"
"9224","355.5658181139303","355.5658181139303","355.5658181139303"
"9225","355.5490509102858","355.5490509102858","355.5490509102858"
"9226","355.5324446452932","355.5324446452932","355.5324446452932"
"9227","355.51599975938404","355.51599975938404","355.51599975938404"
"9228","355.49971669114575","355.49971669114575","355.49971669114575"
"9229","355.48359587236297","355.48359587236297","355.48359587236297"
"9230","355.46763773793924","355.46763773793924","355.46763773793924"
"9231","355.451842719284","355.451842719284","355.451842719284"
"9232","355.43621125092506","355.43621125092506","355.43621125092506"
"9233","355.42074376059225","355.42074376059225","355.42074376059225"
"9234","355.4054406840914","355.4054406840914","355.4054406840914"
"9235","355.39030243556243","355.39030243556243","355.39030243556243"
"9236","355.37532944713695","355.37532944713695","355.37532944713695"
"9237","355.36052214745604","355.36052214745604","355.36052214745604"
"9238","355.3458809534143","355.3458809534143","355.3458809534143"
"9239","355.3314062883312","355.3314062883312","355.3314062883312"
"9240","355.317098573692","355.317098573692","355.317098573692"
"9241","355.30295821594024","355.30295821594024","355.30295821594024"
"9242","355.28898563950276","355.28898563950276","355.28898563950276"
"9243","355.2751812603695","355.2751812603695","355.2751812603695"
"9244","355.261545476195","355.261545476195","355.261545476195"
"9245","355.24807870921654","355.24807870921654","355.24807870921654"
"9246","355.234781361687","355.234781361687","355.234781361687"
"9247","355.2216538406352","355.2216538406352","355.2216538406352"
"9248","355.20869654136555","355.20869654136555","355.20869654136555"
"9249","355.19590987385783","355.19590987385783","355.19590987385783"
"9250","355.18329422647207","355.18329422647207","355.18329422647207"
"9251","355.17084999894513","355.17084999894513","355.17084999894513"
"9252","355.1585775924902","355.1585775924902","355.1585775924902"
"9253","355.14647738341364","355.14647738341364","355.14647738341364"
"9254","355.1345497676437","355.1345497676437","355.1345497676437"
"9255","355.12279512445224","355.12279512445224","355.12279512445224"
"9256","355.11121384118906","355.11121384118906","355.11121384118906"
"9257","355.09980629679563","355.09980629679563","355.09980629679563"
"9258","355.08857286675374","355.08857286675374","355.08857286675374"
"9259","355.07751392638306","355.07751392638306","355.07751392638306"
"9260","355.06662984425054","355.06662984425054","355.06662984425054"
"9261","355.05592098711645","355.05592098711645","355.05592098711645"
"9262","355.0453877199355","355.0453877199355","355.0453877199355"
"9263","355.0350304107989","355.0350304107989","355.0350304107989"
"9264","355.0248494111699","355.0248494111699","355.0248494111699"
"9265","355.01484507894673","355.01484507894673","355.01484507894673"
"9266","355.00501775211444","355.00501775211444","355.00501775211444"
"9267","354.99536778168334","354.99536778168334","354.99536778168334"
"9268","354.98589552509713","354.98589552509713","354.98589552509713"
"9269","354.9766013100166","354.9766013100166","354.9766013100166"
"9270","354.9674854705445","354.9674854705445","354.9674854705445"
"9271","354.9585483373482","354.9585483373482","354.9585483373482"
"9272","354.9497902409524","354.9497902409524","354.9497902409524"
"9273","354.94121150844853","354.94121150844853","354.94121150844853"
"9274","354.9328124602064","354.9328124602064","354.9328124602064"
"9275","354.9245934032978","354.9245934032978","354.9245934032978"
"9276","354.9165546578206","354.9165546578206","354.9165546578206"
"9277","354.9086965207099","354.9086965207099","354.9086965207099"
"9278","354.90101929863954","354.90101929863954","354.90101929863954"
"9279","354.89352328828545","354.89352328828545","354.89352328828545"
"9280","354.8862087861958","354.8862087861958","354.8862087861958"
"9281","354.8790760624884","354.8790760624884","354.8790760624884"
"9282","354.8721254036019","354.8721254036019","354.8721254036019"
"9283","354.86535708270316","354.86535708270316","354.86535708270316"
"9284","354.85877137612806","354.85877137612806","354.85877137612806"
"9285","354.8523685436615","354.8523685436615","354.8523685436615"
"9286","354.8461488384043","354.8461488384043","354.8461488384043"
"9287","354.84011252649117","354.84011252649117","354.84011252649117"
"9288","354.83425985094465","354.83425985094465","354.83425985094465"
"9289","354.82859105468276","354.82859105468276","354.82859105468276"
"9290","354.8231063608111","354.8231063608111","354.8231063608111"
"9291","354.8178060054763","354.8178060054763","354.8178060054763"
"9292","354.81269021158766","354.81269021158766","354.81269021158766"
"9293","354.807759198675","354.807759198675","354.807759198675"
"9294","354.80301316975743","354.80301316975743","354.80301316975743"
"9295","354.7984523277669","354.7984523277669","354.7984523277669"
"9296","354.7940768755478","354.7940768755478","354.7940768755478"
"9297","354.7898869961644","354.7898869961644","354.7898869961644"
"9298","354.7858828726023","354.7858828726023","354.7858828726023"
"9299","354.7820646680795","354.7820646680795","354.7820646680795"
"9300","354.7784325588683","354.7784325588683","354.7784325588683"
"9301","354.7749866949191","354.7749866949191","354.7749866949191"
"9302","354.77172724251994","354.77172724251994","354.77172724251994"
"9303","354.7686543219666","354.7686543219666","354.7686543219666"
"9304","354.7657680863001","354.7657680863001","354.7657680863001"
"9305","354.7630686589817","354.7630686589817","354.7630686589817"
"9306","354.7605561601404","354.7605561601404","354.7605561601404"
"9307","354.758230690182","354.758230690182","354.758230690182"
"9308","354.75609235274726","354.75609235274726","354.75609235274726"
"9309","354.75414123832064","354.75414123832064","354.75414123832064"
"9310","354.7523774307927","354.7523774307927","354.7523774307927"
"9311","354.7508010140179","354.7508010140179","354.7508010140179"
"9312","354.74941204887654","354.74941204887654","354.74941204887654"
"9313","354.7482105798401","354.7482105798401","354.7482105798401"
"9314","354.74719668084657","354.74719668084657","354.74719668084657"
"9315","354.7463703799407","354.7463703799407","354.7463703799407"
"9316","354.7457317051551","354.7457317051551","354.7457317051551"
"9317","354.7452806845104","354.7452806845104","354.7452806845104"
"9318","354.7450173230919","354.7450173230919","354.7450173230919"
"9319","354.7449416161592","354.7449416161592","354.7449416161592"
"9320","354.7450535655225","354.7450535655225","354.7450535655225"
"9321","354.7453531402536","354.7453531402536","354.7453531402536"
"9322","354.7458403061645","354.7458403061645","354.7458403061645"
"9323","354.7465150421738","354.7465150421738","354.7465150421738"
"9324","354.747377281392","354.747377281392","354.747377281392"
"9325","354.74842697986435","354.74842697986435","354.74842697986435"
"9326","354.74966407075124","354.74966407075124","354.74966407075124"
"9327","354.7510884577972","354.7510884577972","354.7510884577972"
"9328","354.7527000709582","354.7527000709582","354.7527000709582"
"9329","354.75449880096926","354.75449880096926","354.75449880096926"
"9330","354.7564845288006","354.7564845288006","354.7564845288006"
"9331","354.75865713547347","354.75865713547347","354.75865713547347"
"9332","354.76101648244094","354.76101648244094","354.76101648244094"
"9333","354.7635624246764","354.7635624246764","354.7635624246764"
"9334","354.7662947910623","354.7662947910623","354.7662947910623"
"9335","354.76921343670466","354.76921343670466","354.76921343670466"
"9336","354.77231817101324","354.77231817101324","354.77231817101324"
"9337","354.7756088034795","354.7756088034795","354.7756088034795"
"9338","354.7790851273376","354.7790851273376","354.7790851273376"
"9339","354.78274693917785","354.78274693917785","354.78274693917785"
"9340","354.78659399647273","354.78659399647273","354.78659399647273"
"9341","354.79062607313233","354.79062607313233","354.79062607313233"
"9342","354.7948429268316","354.7948429268316","354.7948429268316"
"9343","354.79924427942325","354.79924427942325","354.79924427942325"
"9344","354.8038298430819","354.8038298430819","354.8038298430819"
"9345","354.8085993627587","354.8085993627587","354.8085993627587"
"9346","354.8135525116846","354.8135525116846","354.8135525116846"
"9347","354.8186889893473","354.8186889893473","354.8186889893473"
"9348","354.8240084725134","354.8240084725134","354.8240084725134"
"9349","354.829510625032","354.829510625032","354.829510625032"
"9350","354.83519510110534","354.83519510110534","354.83519510110534"
"9351","354.84106153876746","354.84106153876746","354.84106153876746"
"9352","354.8471095598929","354.8471095598929","354.8471095598929"
"9353","354.85333876368026","354.85333876368026","354.85333876368026"
"9354","354.8597487592861","354.8597487592861","354.8597487592861"
"9355","354.8663391397249","354.8663391397249","354.8663391397249"
"9356","354.87310946557045","354.87310946557045","354.87310946557045"
"9357","354.8800593073677","354.8800593073677","354.8800593073677"
"9358","354.88718820649814","354.88718820649814","354.88718820649814"
"9359","354.8944956817165","354.8944956817165","354.8944956817165"
"9360","354.9019812748034","354.9019812748034","354.9019812748034"
"9361","354.9096444755798","354.9096444755798","354.9096444755798"
"9362","354.9174847773439","354.9174847773439","354.9174847773439"
"9363","354.92550167035125","354.92550167035125","354.92550167035125"
"9364","354.9336945929363","354.9336945929363","354.9336945929363"
"9365","354.94206303254845","354.94206303254845","354.94206303254845"
"9366","354.95060640518005","354.95060640518005","354.95060640518005"
"9367","354.95932414336113","354.95932414336113","354.95932414336113"
"9368","354.96821565706296","354.96821565706296","354.96821565706296"
"9369","354.9772803402239","354.9772803402239","354.9772803402239"
"9370","354.98651758052785","354.98651758052785","354.98651758052785"
"9371","354.995926726845","354.995926726845","354.995926726845"
"9372","355.0055071283236","355.0055071283236","355.0055071283236"
"9373","355.01525814741154","355.01525814741154","355.01525814741154"
"9374","355.0251791045112","355.0251791045112","355.0251791045112"
"9375","355.03526931380526","355.03526931380526","355.03526931380526"
"9376","355.0455280702417","355.0455280702417","355.0455280702417"
"9377","355.0559546625609","355.0559546625609","355.0559546625609"
"9378","355.0665483472685","355.0665483472685","355.0665483472685"
"9379","355.0773083876941","355.0773083876941","355.0773083876941"
"9380","355.0882340247094","355.0882340247094","355.0882340247094"
"9381","355.0993244767405","355.0993244767405","355.0993244767405"
"9382","355.1105789592941","355.1105789592941","355.1105789592941"
"9383","355.1219966849593","355.1219966849593","355.1219966849593"
"9384","355.1335768276399","355.1335768276399","355.1335768276399"
"9385","355.1453185615917","355.1453185615917","355.1453185615917"
"9386","355.1572210451672","355.1572210451672","355.1572210451672"
"9387","355.169283420824","355.169283420824","355.169283420824"
"9388","355.18150481188286","355.18150481188286","355.18150481188286"
"9389","355.193884329038","355.193884329038","355.193884329038"
"9390","355.2064210736134","355.2064210736134","355.2064210736134"
"9391","355.2191141375679","355.2191141375679","355.2191141375679"
"9392","355.2319625840063","355.2319625840063","355.2319625840063"
"9393","355.24496547968084","355.24496547968084","355.24496547968084"
"9394","355.2581218560102","355.2581218560102","355.2581218560102"
"9395","355.2714307610649","355.2714307610649","355.2714307610649"
"9396","355.28489120110214","355.28489120110214","355.28489120110214"
"9397","355.2985021698131","355.2985021698131","355.2985021698131"
"9398","355.31226266781096","355.31226266781096","355.31226266781096"
"9399","355.3261716604221","355.3261716604221","355.3261716604221"
"9400","355.3402281199057","355.3402281199057","355.3402281199057"
"9401","355.3544309800077","355.3544309800077","355.3544309800077"
"9402","355.36877918790975","355.36877918790975","355.36877918790975"
"9403","355.38327165878957","355.38327165878957","355.38327165878957"
"9404","355.3979073115311","355.3979073115311","355.3979073115311"
"9405","355.412685016811","355.412685016811","355.412685016811"
"9406","355.4276036684948","355.4276036684948","355.4276036684948"
"9407","355.44266212848055","355.44266212848055","355.44266212848055"
"9408","355.4578592494199","355.4578592494199","355.4578592494199"
"9409","355.4731938779659","355.4731938779659","355.4731938779659"
"9410","355.4886648418053","355.4886648418053","355.4886648418053"
"9411","355.5042709496686","355.5042709496686","355.5042709496686"
"9412","355.52001100755035","355.52001100755035","355.52001100755035"
"9413","355.5358838025023","355.5358838025023","355.5358838025023"
"9414","355.5518881058846","355.5518881058846","355.5518881058846"
"9415","355.56802268309707","355.56802268309707","355.56802268309707"
"9416","355.5842862871014","355.5842862871014","355.5842862871014"
"9417","355.6006776584274","355.6006776584274","355.6006776584274"
"9418","355.6171955186998","355.6171955186998","355.6171955186998"
"9419","355.63383857388794","355.63383857388794","355.63383857388794"
"9420","355.650605536989","355.650605536989","355.650605536989"
"9421","355.6674950859181","355.6674950859181","355.6674950859181"
"9422","355.6845058926742","355.6845058926742","355.6845058926742"
"9423","355.70163664277305","355.70163664277305","355.70163664277305"
"9424","355.71888597695715","355.71888597695715","355.71888597695715"
"9425","355.73625254302107","355.73625254302107","355.73625254302107"
"9426","355.7537349569605","355.7537349569605","355.7537349569605"
"9427","355.77133183535835","355.77133183535835","355.77133183535835"
"9428","355.78904180185765","355.78904180185765","355.78904180185765"
"9429","355.806863435378","355.806863435378","355.806863435378"
"9430","355.8247953219135","355.8247953219135","355.8247953219135"
"9431","355.8428360351158","355.8428360351158","355.8428360351158"
"9432","355.8609841492414","355.8609841492414","355.8609841492414"
"9433","355.8792382197422","355.8792382197422","355.8792382197422"
"9434","355.8975967573994","355.8975967573994","355.8975967573994"
"9435","355.9160583124355","355.9160583124355","355.9160583124355"
"9436","355.93462140334924","355.93462140334924","355.93462140334924"
"9437","355.9532845363334","355.9532845363334","355.9532845363334"
"9438","355.9720462052812","355.9720462052812","355.9720462052812"
"9439","355.99090490472395","355.99090490472395","355.99090490472395"
"9440","356.0098591039714","356.0098591039714","356.0098591039714"
"9441","356.02890727944583","356.02890727944583","356.02890727944583"
"9442","356.0480479017514","356.0480479017514","356.0480479017514"
"9443","356.0672793904372","356.0672793904372","356.0672793904372"
"9444","356.08660020449474","356.08660020449474","356.08660020449474"
"9445","356.1060087647991","356.1060087647991","356.1060087647991"
"9446","356.1255034799725","356.1255034799725","356.1255034799725"
"9447","356.14508279161134","356.14508279161134","356.14508279161134"
"9448","356.1647450967558","356.1647450967558","356.1647450967558"
"9449","356.1844887931245","356.1844887931245","356.1844887931245"
"9450","356.20431225328207","356.20431225328207","356.20431225328207"
"9451","356.22421386339647","356.22421386339647","356.22421386339647"
"9452","356.24419199740527","356.24419199740527","356.24419199740527"
"9453","356.2642450170219","356.2642450170219","356.2642450170219"
"9454","356.2843712717423","356.2843712717423","356.2843712717423"
"9455","356.3045691182152","356.3045691182152","356.3045691182152"
"9456","356.3248368815146","356.3248368815146","356.3248368815146"
"9457","356.34517290032943","356.34517290032943","356.34517290032943"
"9458","356.3655754946933","356.3655754946933","356.3655754946933"
"9459","356.3860429982541","356.3860429982541","356.3860429982541"
"9460","356.40657371955916","356.40657371955916","356.40657371955916"
"9461","356.42716594206877","356.42716594206877","356.42716594206877"
"9462","356.44781798866796","356.44781798866796","356.44781798866796"
"9463","356.4685281378063","356.4685281378063","356.4685281378063"
"9464","356.4892946751093","356.4892946751093","356.4892946751093"
"9465","356.5101158611358","356.5101158611358","356.5101158611358"
"9466","356.5309899958622","356.5309899958622","356.5309899958622"
"9467","356.5519153413046","356.5519153413046","356.5519153413046"
"9468","356.57289015376733","356.57289015376733","356.57289015376733"
"9469","356.59391270318145","356.59391270318145","356.59391270318145"
"9470","356.6149812279866","356.6149812279866","356.6149812279866"
"9471","356.6360939738101","356.6360939738101","356.6360939738101"
"9472","356.65724920634915","356.65724920634915","356.65724920634915"
"9473","356.67844514049426","356.67844514049426","356.67844514049426"
"9474","356.6996800176562","356.6996800176562","356.6996800176562"
"9475","356.7209520606651","356.7209520606651","356.7209520606651"
"9476","356.7422594995416","356.7422594995416","356.7422594995416"
"9477","356.76360055861346","356.76360055861346","356.76360055861346"
"9478","356.7849734629579","356.7849734629579","356.7849734629579"
"9479","356.80637640620955","356.80637640620955","356.80637640620955"
"9480","356.82780760851546","356.82780760851546","356.82780760851546"
"9481","356.8492652778998","356.8492652778998","356.8492652778998"
"9482","356.87074762314256","356.87074762314256","356.87074762314256"
"9483","356.89225285377915","356.89225285377915","356.89225285377915"
"9484","356.91377914792554","356.91377914792554","356.91377914792554"
"9485","356.9353247037686","356.9353247037686","356.9353247037686"
"9486","356.956887733122","356.956887733122","356.956887733122"
"9487","356.9784664228219","356.9784664228219","356.9784664228219"
"9488","357.0000589540364","357.0000589540364","357.0000589540364"
"9489","357.0216635344264","357.0216635344264","357.0216635344264"
"9490","357.0432783466849","357.0432783466849","357.0432783466849"
"9491","357.06490158070073","357.06490158070073","357.06490158070073"
"9492","357.0865314206961","357.0865314206961","357.0865314206961"
"9493","357.1081660452292","357.1081660452292","357.1081660452292"
"9494","357.1298036464821","357.1298036464821","357.1298036464821"
"9495","357.1514423981158","357.1514423981158","357.1514423981158"
"9496","357.173080493841","357.173080493841","357.173080493841"
"9497","357.19471612812896","357.19471612812896","357.19471612812896"
"9498","357.2163474705097","357.2163474705097","357.2163474705097"
"9499","357.23797270413326","357.23797270413326","357.23797270413326"
"9500","357.25959001291477","357.25959001291477","357.25959001291477"
"9501","357.2811975751104","357.2811975751104","357.2811975751104"
"9502","357.3027935954341","357.3027935954341","357.3027935954341"
"9503","357.32437624724497","357.32437624724497","357.32437624724497"
"9504","357.34594371751376","357.34594371751376","357.34594371751376"
"9505","357.3674942068155","357.3674942068155","357.3674942068155"
"9506","357.3890259100621","357.3890259100621","357.3890259100621"
"9507","357.41053699724773","357.41053699724773","357.41053699724773"
"9508","357.4320256840669","357.4320256840669","357.4320256840669"
"9509","357.45349014203873","357.45349014203873","357.45349014203873"
"9510","357.47492858195517","357.47492858195517","357.47492858195517"
"9511","357.4963392153607","357.4963392153607","357.4963392153607"
"9512","357.51772024813573","357.51772024813573","357.51772024813573"
"9513","357.53906989333024","357.53906989333024","357.53906989333024"
"9514","357.5603863390871","357.5603863390871","357.5603863390871"
"9515","357.58166781279425","357.58166781279425","357.58166781279425"
"9516","357.60291253617163","357.60291253617163","357.60291253617163"
"9517","357.62411871886115","357.62411871886115","357.62411871886115"
"9518","357.64528458408097","357.64528458408097","357.64528458408097"
"9519","357.6664083750295","357.6664083750295","357.6664083750295"
"9520","357.6874883228221","357.6874883228221","357.6874883228221"
"9521","357.7085226593173","357.7085226593173","357.7085226593173"
"9522","357.72950964916225","357.72950964916225","357.72950964916225"
"9523","357.7504475128733","357.7504475128733","357.7504475128733"
"9524","357.771334516569","357.771334516569","357.771334516569"
"9525","357.7921689014674","357.7921689014674","357.7921689014674"
"9526","357.8129489543706","357.8129489543706","357.8129489543706"
"9527","357.8336729371765","357.8336729371765","357.8336729371765"
"9528","357.85433911891784","357.85433911891784","357.85433911891784"
"9529","357.87494576935376","357.87494576935376","357.87494576935376"
"9530","357.895491190989","357.895491190989","357.895491190989"
"9531","357.915973667831","357.915973667831","357.915973667831"
"9532","357.9363914974123","357.9363914974123","357.9363914974123"
"9533","357.9567429907833","357.9567429907833","357.9567429907833"
"9534","357.9770264533019","357.9770264533019","357.9770264533019"
"9535","357.99724021663866","357.99724021663866","357.99724021663866"
"9536","358.01738260036433","358.01738260036433","358.01738260036433"
"9537","358.0374519375527","358.0374519375527","358.0374519375527"
"9538","358.05744654917953","358.05744654917953","358.05744654917953"
"9539","358.0773647889137","358.0773647889137","358.0773647889137"
"9540","358.09720503030576","358.09720503030576","358.09720503030576"
"9541","358.1169656283985","358.1169656283985","358.1169656283985"
"9542","358.13664495811173","358.13664495811173","358.13664495811173"
"9543","358.1562413950464","358.1562413950464","358.1562413950464"
"9544","358.1757533410619","358.1757533410619","358.1757533410619"
"9545","358.19517918589986","358.19517918589986","358.19517918589986"
"9546","358.21451732636956","358.21451732636956","358.21451732636956"
"9547","358.23376619191424","358.23376619191424","358.23376619191424"
"9548","358.25292421263504","358.25292421263504","358.25292421263504"
"9549","358.2719898065084","358.2719898065084","358.2719898065084"
"9550","358.29096142412556","358.29096142412556","358.29096142412556"
"9551","358.30983752311636","358.30983752311636","358.30983752311636"
"9552","358.32861654258915","358.32861654258915","358.32861654258915"
"9553","358.34729697980174","358.34729697980174","358.34729697980174"
"9554","358.36587729431443","358.36587729431443","358.36587729431443"
"9555","358.38435599104196","358.38435599104196","358.38435599104196"
"9556","358.4027315755249","358.4027315755249","358.4027315755249"
"9557","358.4210025667008","358.4210025667008","358.4210025667008"
"9558","358.4391674777417","358.4391674777417","358.4391674777417"
"9559","358.45722482882644","358.45722482882644","358.45722482882644"
"9560","358.47517320459036","358.47517320459036","358.47517320459036"
"9561","358.49301113919626","358.49301113919626","358.49301113919626"
"9562","358.5107371929497","358.5107371929497","358.5107371929497"
"9563","358.528349939522","358.528349939522","358.528349939522"
"9564","358.54584798508625","358.54584798508625","358.54584798508625"
"9565","358.56322992363766","358.56322992363766","358.56322992363766"
"9566","358.580494356139","358.580494356139","358.580494356139"
"9567","358.5976399224125","358.5976399224125","358.5976399224125"
"9568","358.61466524371366","358.61466524371366","358.61466524371366"
"9569","358.6315689801408","358.6315689801408","358.6315689801408"
"9570","358.6483497795981","358.6483497795981","358.6483497795981"
"9571","358.6650063351897","358.6650063351897","358.6650063351897"
"9572","358.6815373278143","358.6815373278143","358.6815373278143"
"9573","358.6979414325466","358.6979414325466","358.6979414325466"
"9574","358.71421738238473","358.71421738238473","358.71421738238473"
"9575","358.730363885361","358.730363885361","358.730363885361"
"9576","358.7463796755396","358.7463796755396","358.7463796755396"
"9577","358.76226350344456","358.76226350344456","358.76226350344456"
"9578","358.7780141296794","358.7780141296794","358.7780141296794"
"9579","358.79363033766384","358.79363033766384","358.79363033766384"
"9580","358.8091109049553","358.8091109049553","358.8091109049553"
"9581","358.82445463510027","358.82445463510027","358.82445463510027"
"9582","358.83966034169856","358.83966034169856","358.83966034169856"
"9583","358.8547268547662","358.8547268547662","358.8547268547662"
"9584","358.8696529984397","358.8696529984397","358.8696529984397"
"9585","358.8844376450994","358.8844376450994","358.8844376450994"
"9586","358.89907965486356","358.89907965486356","358.89907965486356"
"9587","358.91357791697175","358.91357791697175","358.91357791697175"
"9588","358.9279313179444","358.9279313179444","358.9279313179444"
"9589","358.9421387734065","358.9421387734065","358.9421387734065"
"9590","358.95619921534467","358.95619921534467","358.95619921534467"
"9591","358.97011155073847","358.97011155073847","358.97011155073847"
"9592","358.98387476337274","358.98387476337274","358.98387476337274"
"9593","358.9974878056471","358.9974878056471","358.9974878056471"
"9594","359.01094965902297","359.01094965902297","359.01094965902297"
"9595","359.02425931492706","359.02425931492706","359.02425931492706"
"9596","359.0374157779261","359.0374157779261","359.0374157779261"
"9597","359.05041806889955","359.05041806889955","359.05041806889955"
"9598","359.0632652409273","359.0632652409273","359.0632652409273"
"9599","359.0759563347682","359.0759563347682","359.0759563347682"
"9600","359.0884904297236","359.0884904297236","359.0884904297236"
"9601","359.1008665895873","359.1008665895873","359.1008665895873"
"9602","359.1130839262119","359.1130839262119","359.1130839262119"
"9603","359.12514152639903","359.12514152639903","359.12514152639903"
"9604","359.1370385345213","359.1370385345213","359.1370385345213"
"9605","359.148774085777","359.148774085777","359.148774085777"
"9606","359.1603473220775","359.1603473220775","359.1603473220775"
"9607","359.171757439688","359.171757439688","359.171757439688"
"9608","359.18300361297685","359.18300361297685","359.18300361297685"
"9609","359.19408503253396","359.19408503253396","359.19408503253396"
"9610","359.205000911513","359.205000911513","359.205000911513"
"9611","359.21575049196974","359.21575049196974","359.21575049196974"
"9612","359.22633300675136","359.22633300675136","359.22633300675136"
"9613","359.23674772076714","359.23674772076714","359.23674772076714"
"9614","359.24699390240613","359.24699390240613","359.24699390240613"
"9615","359.2570708362298","359.2570708362298","359.2570708362298"
"9616","359.2669778324835","359.2669778324835","359.2669778324835"
"9617","359.2767142239104","359.2767142239104","359.2767142239104"
"9618","359.2862793276677","359.2862793276677","359.2862793276677"
"9619","359.2956724897475","359.2956724897475","359.2956724897475"
"9620","359.30489308496146","359.30489308496146","359.30489308496146"
"9621","359.31394047569455","359.31394047569455","359.31394047569455"
"9622","359.3228140689953","359.3228140689953","359.3228140689953"
"9623","359.3315132721586","359.3315132721586","359.3315132721586"
"9624","359.340037499067","359.340037499067","359.340037499067"
"9625","359.3483861987203","359.3483861987203","359.3483861987203"
"9626","359.35655883302707","359.35655883302707","359.35655883302707"
"9627","359.36455486094985","359.36455486094985","359.36455486094985"
"9628","359.372373751184","359.372373751184","359.372373751184"
"9629","359.3800150170117","359.3800150170117","359.3800150170117"
"9630","359.3874781719172","359.3874781719172","359.3874781719172"
"9631","359.3947627327553","359.3947627327553","359.3947627327553"
"9632","359.40186824826145","359.40186824826145","359.40186824826145"
"9633","359.4087942800294","359.4087942800294","359.4087942800294"
"9634","359.4155403961696","359.4155403961696","359.4155403961696"
"9635","359.4221061744729","359.4221061744729","359.4221061744729"
"9636","359.4284912119057","359.4284912119057","359.4284912119057"
"9637","359.43469513409894","359.43469513409894","359.43469513409894"
"9638","359.44071756367305","359.44071756367305","359.44071756367305"
"9639","359.44655815189645","359.44655815189645","359.44655815189645"
"9640","359.45221654701686","359.45221654701686","359.45221654701686"
"9641","359.45769241641835","359.45769241641835","359.45769241641835"
"9642","359.46298544977617","359.46298544977617","359.46298544977617"
"9643","359.4680953527163","359.4680953527163","359.4680953527163"
"9644","359.47302183415087","359.47302183415087","359.47302183415087"
"9645","359.4777646284228","359.4777646284228","359.4777646284228"
"9646","359.4823234604948","359.4823234604948","359.4823234604948"
"9647","359.48669810605327","359.48669810605327","359.48669810605327"
"9648","359.49088832190097","359.49088832190097","359.49088832190097"
"9649","359.49489389972825","359.49489389972825","359.49489389972825"
"9650","359.4987146218256","359.4987146218256","359.4987146218256"
"9651","359.50235030851513","359.50235030851513","359.50235030851513"
"9652","359.5058007801933","359.5058007801933","359.5058007801933"
"9653","359.50906586365335","359.50906586365335","359.50906586365335"
"9654","359.5121454300116","359.5121454300116","359.5121454300116"
"9655","359.515039318833","359.515039318833","359.515039318833"
"9656","359.5177474139908","359.5177474139908","359.5177474139908"
"9657","359.5202696120459","359.5202696120459","359.5202696120459"
"9658","359.5226058190805","359.5226058190805","359.5226058190805"
"9659","359.524755928579","359.524755928579","359.524755928579"
"9660","359.52671986881705","359.52671986881705","359.52671986881705"
"9661","359.5284975996853","359.5284975996853","359.5284975996853"
"9662","359.53008906845815","359.53008906845815","359.53008906845815"
"9663","359.53149422243183","359.53149422243183","359.53149422243183"
"9664","359.5327130499724","359.5327130499724","359.5327130499724"
"9665","359.53374553629357","359.53374553629357","359.53374553629357"
"9666","359.534591666615","359.534591666615","359.534591666615"
"9667","359.5352514671978","359.5352514671978","359.5352514671978"
"9668","359.53572496429217","359.53572496429217","359.53572496429217"
"9669","359.53601218729347","359.53601218729347","359.53601218729347"
"9670","359.5361131813626","359.5361131813626","359.5361131813626"
"9671","359.53602801688396","359.53602801688396","359.53602801688396"
"9672","359.53575675790285","359.53575675790285","359.53575675790285"
"9673","359.5352994747474","359.5352994747474","359.5352994747474"
"9674","359.5346562629507","359.5346562629507","359.5346562629507"
"9675","359.53382722116044","359.53382722116044","359.53382722116044"
"9676","359.53281246375155","359.53281246375155","359.53281246375155"
"9677","359.53161211451163","359.53161211451163","359.53161211451163"
"9678","359.53022630348295","359.53022630348295","359.53022630348295"
"9679","359.5286551827227","359.5286551827227","359.5286551827227"
"9680","359.5268988979204","359.5268988979204","359.5268988979204"
"9681","359.5249576167695","359.5249576167695","359.5249576167695"
"9682","359.52283152895575","359.52283152895575","359.52283152895575"
"9683","359.5205207894219","359.5205207894219","359.5205207894219"
"9684","359.51802561291584","359.51802561291584","359.51802561291584"
"9685","359.51534618574067","359.51534618574067","359.51534618574067"
"9686","359.5124827319269","359.5124827319269","359.5124827319269"
"9687","359.50943547226257","359.50943547226257","359.50943547226257"
"9688","359.5062046368936","359.5062046368936","359.5062046368936"
"9689","359.50279047161786","359.50279047161786","359.50279047161786"
"9690","359.49919320953563","359.49919320953563","359.49919320953563"
"9691","359.49541312773323","359.49541312773323","359.49541312773323"
"9692","359.49145047484694","359.49145047484694","359.49145047484694"
"9693","359.4873055340395","359.4873055340395","359.4873055340395"
"9694","359.4829785820611","359.4829785820611","359.4829785820611"
"9695","359.4784699112851","359.4784699112851","359.4784699112851"
"9696","359.4737798296999","359.4737798296999","359.4737798296999"
"9697","359.4689086388731","359.4689086388731","359.4689086388731"
"9698","359.4638566528339","359.4638566528339","359.4638566528339"
"9699","359.45862419177433","359.45862419177433","359.45862419177433"
"9700","359.453211582046","359.453211582046","359.453211582046"
"9701","359.4476191687388","359.4476191687388","359.4476191687388"
"9702","359.4418472842199","359.4418472842199","359.4418472842199"
"9703","359.435896285878","359.435896285878","359.435896285878"
"9704","359.4297665309548","359.4297665309548","359.4297665309548"
"9705","359.42345838283285","359.42345838283285","359.42345838283285"
"9706","359.4169722173206","359.4169722173206","359.4169722173206"
"9707","359.4103084069282","359.4103084069282","359.4103084069282"
"9708","359.4034673302986","359.4034673302986","359.4034673302986"
"9709","359.3964493879192","359.3964493879192","359.3964493879192"
"9710","359.3892549706846","359.3892549706846","359.3892549706846"
"9711","359.3818844881821","359.3818844881821","359.3818844881821"
"9712","359.3743383341205","359.3743383341205","359.3743383341205"
"9713","359.36661693660426","359.36661693660426","359.36661693660426"
"9714","359.35872070471385","359.35872070471385","359.35872070471385"
"9715","359.3506500599251","359.3506500599251","359.3506500599251"
"9716","359.3424054392437","359.3424054392437","359.3424054392437"
"9717","359.33398727949526","359.33398727949526","359.33398727949526"
"9718","359.3253960173257","359.3253960173257","359.3253960173257"
"9719","359.31663209548066","359.31663209548066","359.31663209548066"
"9720","359.30769596594155","359.30769596594155","359.30769596594155"
"9721","359.2985880867819","359.2985880867819","359.2985880867819"
"9722","359.28930891274797","359.28930891274797","359.28930891274797"
"9723","359.2798589078143","359.2798589078143","359.2798589078143"
"9724","359.2702385357644","359.2702385357644","359.2702385357644"
"9725","359.26044826960435","359.26044826960435","359.26044826960435"
"9726","359.2504885884205","359.2504885884205","359.2504885884205"
"9727","359.2403599648281","359.2403599648281","359.2403599648281"
"9728","359.23006288693176","359.23006288693176","359.23006288693176"
"9729","359.21959784263555","359.21959784263555","359.21959784263555"
"9730","359.2089653180749","359.2089653180749","359.2089653180749"
"9731","359.19816581956803","359.19816581956803","359.19816581956803"
"9732","359.18719983284467","359.18719983284467","359.18719983284467"
"9733","359.1760678622457","359.1760678622457","359.1760678622457"
"9734","359.16477041033744","359.16477041033744","359.16477041033744"
"9735","359.1533079920177","359.1533079920177","359.1533079920177"
"9736","359.141681107869","359.141681107869","359.141681107869"
"9737","359.1298902739375","359.1298902739375","359.1298902739375"
"9738","359.11793600449073","359.11793600449073","359.11793600449073"
"9739","359.10581881515157","359.10581881515157","359.10581881515157"
"9740","359.0935392307298","359.0935392307298","359.0935392307298"
"9741","359.08109777581984","359.08109777581984","359.08109777581984"
"9742","359.0684949732346","359.0684949732346","359.0684949732346"
"9743","359.05573134870417","359.05573134870417","359.05573134870417"
"9744","359.042807435572","359.042807435572","359.042807435572"
"9745","359.0297237685283","359.0297237685283","359.0297237685283"
"9746","359.01648087734736","359.01648087734736","359.01648087734736"
"9747","359.00307929941266","359.00307929941266","359.00307929941266"
"9748","358.9895195750176","358.9895195750176","358.9895195750176"
"9749","358.9758022442339","358.9758022442339","358.9758022442339"
"9750","358.9619278453468","358.9619278453468","358.9619278453468"
"9751","358.9478969226796","358.9478969226796","358.9478969226796"
"9752","358.9337100218969","358.9337100218969","358.9337100218969"
"9753","358.91936769000375","358.91936769000375","358.91936769000375"
"9754","358.90487047065267","358.90487047065267","358.90487047065267"
"9755","358.8902189150933","358.8902189150933","358.8902189150933"
"9756","358.87541357434947","358.87541357434947","358.87541357434947"
"9757","358.860455010165","358.860455010165","358.860455010165"
"9758","358.84534376216385","358.84534376216385","358.84534376216385"
"9759","358.8300803931996","358.8300803931996","358.8300803931996"
"9760","358.81466545807905","358.81466545807905","358.81466545807905"
"9761","358.79909950825555","358.79909950825555","358.79909950825555"
"9762","358.7833831090228","358.7833831090228","358.7833831090228"
"9763","358.7675168145035","358.7675168145035","358.7675168145035"
"9764","358.7515011832813","358.7515011832813","358.7515011832813"
"9765","358.7353367783983","358.7353367783983","358.7353367783983"
"9766","358.7190241611037","358.7190241611037","358.7190241611037"
"9767","358.7025638908548","358.7025638908548","358.7025638908548"
"9768","358.68595652687986","358.68595652687986","358.68595652687986"
"9769","358.66920263754895","358.66920263754895","358.66920263754895"
"9770","358.65230278631446","358.65230278631446","358.65230278631446"
"9771","358.6352575317139","358.6352575317139","358.6352575317139"
"9772","358.6180674398625","358.6180674398625","358.6180674398625"
"9773","358.60073308444987","358.60073308444987","358.60073308444987"
"9774","358.5832550264427","358.5832550264427","358.5832550264427"
"9775","358.56563383906496","358.56563383906496","358.56563383906496"
"9776","358.54787008594195","358.54787008594195","358.54787008594195"
"9777","358.5299643367106","358.5299643367106","358.5299643367106"
"9778","358.5119171545332","358.5119171545332","358.5119171545332"
"9779","358.49372911638375","358.49372911638375","358.49372911638375"
"9780","358.47540078495973","358.47540078495973","358.47540078495973"
"9781","358.4569327320879","358.4569327320879","358.4569327320879"
"9782","358.4383255262418","358.4383255262418","358.4383255262418"
"9783","358.41957974034113","358.41957974034113","358.41957974034113"
"9784","358.40069594551215","358.40069594551215","358.40069594551215"
"9785","358.3816747095291","358.3816747095291","358.3816747095291"
"9786","358.3625166092886","358.3625166092886","358.3625166092886"
"9787","358.34322221053924","358.34322221053924","358.34322221053924"
"9788","358.3237920881508","358.3237920881508","358.3237920881508"
"9789","358.304226818317","358.304226818317","358.304226818317"
"9790","358.28452697076216","358.28452697076216","358.28452697076216"
"9791","358.26469312276953","358.26469312276953","358.26469312276953"
"9792","358.2447258404795","358.2447258404795","358.2447258404795"
"9793","358.2246257069389","358.2246257069389","358.2246257069389"
"9794","358.2043932893786","358.2043932893786","358.2043932893786"
"9795","358.1840291672587","358.1840291672587","358.1840291672587"
"9796","358.16353391513053","358.16353391513053","358.16353391513053"
"9797","358.14290810263867","358.14290810263867","358.14290810263867"
"9798","358.12215231320994","358.12215231320994","358.12215231320994"
"9799","358.10126712069075","358.10126712069075","358.10126712069075"
"9800","358.0802531018071","358.0802531018071","358.0802531018071"
"9801","358.05911083149294","358.05911083149294","358.05911083149294"
"9802","358.03784088911726","358.03784088911726","358.03784088911726"
"9803","358.01644385381263","358.01644385381263","358.01644385381263"
"9804","357.99492030603164","357.99492030603164","357.99492030603164"
"9805","357.97327082287796","357.97327082287796","357.97327082287796"
"9806","357.95149598433164","357.95149598433164","357.95149598433164"
"9807","357.9295963685805","357.9295963685805","357.9295963685805"
"9808","357.9075725566878","357.9075725566878","357.9075725566878"
"9809","357.8854251294797","357.8854251294797","357.8854251294797"
"9810","357.8631546644352","357.8631546644352","357.8631546644352"
"9811","357.84076174657343","357.84076174657343","357.84076174657343"
"9812","357.8182469653398","357.8182469653398","357.8182469653398"
"9813","357.7956108959464","357.7956108959464","357.7956108959464"
"9814","357.77285412269873","357.77285412269873","357.77285412269873"
"9815","357.749977235882","357.749977235882","357.749977235882"
"9816","357.7269808146608","357.7269808146608","357.7269808146608"
"9817","357.70386544884286","357.70386544884286","357.70386544884286"
"9818","357.6806317248876","357.6806317248876","357.6806317248876"
"9819","357.65728023523087","357.65728023523087","357.65728023523087"
"9820","357.6338115642989","357.6338115642989","357.6338115642989"
"9821","357.6102262970567","357.6102262970567","357.6102262970567"
"9822","357.58652502832797","357.58652502832797","357.58652502832797"
"9823","357.562708344928","357.562708344928","357.562708344928"
"9824","357.5387768411987","357.5387768411987","357.5387768411987"
"9825","357.51473111356916","357.51473111356916","357.51473111356916"
"9826","357.49057175279125","357.49057175279125","357.49057175279125"
"9827","357.46629935170523","357.46629935170523","357.46629935170523"
"9828","357.4419145075674","357.4419145075674","357.4419145075674"
"9829","357.41741781971933","357.41741781971933","357.41741781971933"
"9830","357.39280988648284","357.39280988648284","357.39280988648284"
"9831","357.3680913020563","357.3680913020563","357.3680913020563"
"9832","357.3432626689314","357.3432626689314","357.3432626689314"
"9833","357.3183245901304","357.3183245901304","357.3183245901304"
"9834","357.29327766843033","357.29327766843033","357.29327766843033"
"9835","357.2681225055876","357.2681225055876","357.2681225055876"
"9836","357.2428597085428","357.2428597085428","357.2428597085428"
"9837","357.21748988166337","357.21748988166337","357.21748988166337"
"9838","357.19201363527435","357.19201363527435","357.19201363527435"
"9839","357.1664315771267","357.1664315771267","357.1664315771267"
"9840","357.1407443193759","357.1407443193759","357.1407443193759"
"9841","357.11495247315355","357.11495247315355","357.11495247315355"
"9842","357.0890566516681","357.0890566516681","357.0890566516681"
"9843","357.06305747175406","357.06305747175406","357.06305747175406"
"9844","357.03695554844535","357.03695554844535","357.03695554844535"
"9845","357.0107515019502","357.0107515019502","357.0107515019502"
"9846","356.98444594912576","356.98444594912576","356.98444594912576"
"9847","356.9580395151004","356.9580395151004","356.9580395151004"
"9848","356.9315328231993","356.9315328231993","356.9315328231993"
"9849","356.90492649726923","356.90492649726923","356.90492649726923"
"9850","356.87822116090354","356.87822116090354","356.87822116090354"
"9851","356.85141744596086","356.85141744596086","356.85141744596086"
"9852","356.82451598094593","356.82451598094593","356.82451598094593"
"9853","356.79751740030235","356.79751740030235","356.79751740030235"
"9854","356.77042233666793","356.77042233666793","356.77042233666793"
"9855","356.74323142552004","356.74323142552004","356.74323142552004"
"9856","356.71594530285216","356.71594530285216","356.71594530285216"
"9857","356.6885646136869","356.6885646136869","356.6885646136869"
"9858","356.66108999582036","356.66108999582036","356.66108999582036"
"9859","356.6335220945279","356.6335220945279","356.6335220945279"
"9860","356.6058615563703","356.6058615563703","356.6058615563703"
"9861","356.57810902841976","356.57810902841976","356.57810902841976"
"9862","356.5502651598067","356.5502651598067","356.5502651598067"
"9863","356.52233060326563","356.52233060326563","356.52233060326563"
"9864","356.4943060151332","356.4943060151332","356.4943060151332"
"9865","356.4661920491601","356.4661920491601","356.4661920491601"
"9866","356.43798936656424","356.43798936656424","356.43798936656424"
"9867","356.4096986275224","356.4096986275224","356.4096986275224"
"9868","356.38132049735515","356.38132049735515","356.38132049735515"
"9869","356.3528556387945","356.3528556387945","356.3528556387945"
"9870","356.32430472280595","356.32430472280595","356.32430472280595"
"9871","356.2956684169918","356.2956684169918","356.2956684169918"
"9872","356.2669473956386","356.2669473956386","356.2669473956386"
"9873","356.23814233353255","356.23814233353255","356.23814233353255"
"9874","356.2092539059589","356.2092539059589","356.2092539059589"
"9875","356.18028279488226","356.18028279488226","356.18028279488226"
"9876","356.1512296827634","356.1512296827634","356.1512296827634"
"9877","356.1220952556486","356.1220952556486","356.1220952556486"
"9878","356.09288019776176","356.09288019776176","356.09288019776176"
"9879","356.06358519845514","356.06358519845514","356.06358519845514"
"9880","356.03421095220693","356.03421095220693","356.03421095220693"
"9881","356.0047581532142","356.0047581532142","356.0047581532142"
"9882","355.9752274992529","355.9752274992529","355.9752274992529"
"9883","355.94561969090415","355.94561969090415","355.94561969090415"
"9884","355.91593543000926","355.91593543000926","355.91593543000926"
"9885","355.88617542314176","355.88617542314176","355.88617542314176"
"9886","355.8563403750461","355.8563403750461","355.8563403750461"
"9887","355.8264309982832","355.8264309982832","355.8264309982832"
"9888","355.79644800319693","355.79644800319693","355.79644800319693"
"9889","355.76639210755826","355.76639210755826","355.76639210755826"
"9890","355.73626402807645","355.73626402807645","355.73626402807645"
"9891","355.70606448579855","355.70606448579855","355.70606448579855"
"9892","355.6757942057217","355.6757942057217","355.6757942057217"
"9893","355.64545391100756","355.64545391100756","355.64545391100756"
"9894","355.6150443318505","355.6150443318505","355.6150443318505"
"9895","355.584566200077","355.584566200077","355.584566200077"
"9896","355.5540202487595","355.5540202487595","355.5540202487595"
"9897","355.5234072149137","355.5234072149137","355.5234072149137"
"9898","355.49272783718413","355.49272783718413","355.49272783718413"
"9899","355.46198285815564","355.46198285815564","355.46198285815564"
"9900","355.43117302049825","355.43117302049825","355.43117302049825"
"9901","355.4002990735164","355.4002990735164","355.4002990735164"
"9902","355.36936176544145","355.36936176544145","355.36936176544145"
"9903","355.3383618492097","355.3383618492097","355.3383618492097"
"9904","355.3073000801494","355.3073000801494","355.3073000801494"
"9905","355.27617721482403","355.27617721482403","355.27617721482403"
"9906","355.24499401141696","355.24499401141696","355.24499401141696"
"9907","355.21375123473564","355.21375123473564","355.21375123473564"
"9908","355.18244964966374","355.18244964966374","355.18244964966374"
"9909","355.1510900230858","355.1510900230858","355.1510900230858"
"9910","355.11967312350146","355.11967312350146","355.11967312350146"
"9911","355.08819972641226","355.08819972641226","355.08819972641226"
"9912","355.05667060700705","355.05667060700705","355.05667060700705"
"9913","355.0250865401618","355.0250865401618","355.0250865401618"
"9914","354.99344830621095","354.99344830621095","354.99344830621095"
"9915","354.9617566890213","354.9617566890213","354.9617566890213"
"9916","354.93001247406664","354.93001247406664","354.93001247406664"
"9917","354.8982164491964","354.8982164491964","354.8982164491964"
"9918","354.8663694011732","354.8663694011732","354.8663694011732"
"9919","354.8344721233641","354.8344721233641","354.8344721233641"
"9920","354.8025254084319","354.8025254084319","354.8025254084319"
"9921","354.77053005371795","354.77053005371795","354.77053005371795"
"9922","354.73848685739534","354.73848685739534","354.73848685739534"
"9923","354.7063966196219","354.7063966196219","354.7063966196219"
"9924","354.6742601433077","354.6742601433077","354.6742601433077"
"9925","354.64207823372965","354.64207823372965","354.64207823372965"
"9926","354.60985169737705","354.60985169737705","354.60985169737705"
"9927","354.5775813415671","354.5775813415671","354.5775813415671"
"9928","354.5452679790547","354.5452679790547","354.5452679790547"
"9929","354.51291242341983","354.51291242341983","354.51291242341983"
"9930","354.480515488683","354.480515488683","354.480515488683"
"9931","354.44807799199367","354.44807799199367","354.44807799199367"
"9932","354.4156007519004","354.4156007519004","354.4156007519004"
"9933","354.3830845887341","354.3830845887341","354.3830845887341"
"9934","354.3505303249913","354.3505303249913","354.3505303249913"
"9935","354.3179387839892","354.3179387839892","354.3179387839892"
"9936","354.2853107906328","354.2853107906328","354.2853107906328"
"9937","354.25264717429354","354.25264717429354","354.25264717429354"
"9938","354.2199487630493","354.2199487630493","354.2199487630493"
"9939","354.1872163854123","354.1872163854123","354.1872163854123"
"9940","354.1544508739744","354.1544508739744","354.1544508739744"
"9941","354.1216530619517","354.1216530619517","354.1216530619517"
"9942","354.0888237843352","354.0888237843352","354.0888237843352"
"9943","354.05596387539646","354.05596387539646","354.05596387539646"
"9944","354.02307417329075","354.02307417329075","354.02307417329075"
"9945","353.99015551506926","353.99015551506926","353.99015551506926"
"9946","353.95720873993935","353.95720873993935","353.95720873993935"
"9947","353.92423468753776","353.92423468753776","353.92423468753776"
"9948","353.8912342004229","353.8912342004229","353.8912342004229"
"9949","353.858208120431","353.858208120431","353.858208120431"
"9950","353.8251572904017","353.8251572904017","353.8251572904017"
"9951","353.7920825534107","353.7920825534107","353.7920825534107"
"9952","353.75898475315313","353.75898475315313","353.75898475315313"
"9953","353.725864736051","353.725864736051","353.725864736051"
"9954","353.6927233470365","353.6927233470365","353.6927233470365"
"9955","353.65956143357624","353.65956143357624","353.65956143357624"
"9956","353.6263798439455","353.6263798439455","353.6263798439455"
"9957","353.5931794233974","353.5931794233974","353.5931794233974"
"9958","353.5599610199098","353.5599610199098","353.5599610199098"
"9959","353.5267254818861","353.5267254818861","353.5267254818861"
"9960","353.4934736571975","353.4934736571975","353.4934736571975"
"9961","353.4602063943321","353.4602063943321","353.4602063943321"
"9962","353.42692454028855","353.42692454028855","353.42692454028855"
"9963","353.39362894402274","353.39362894402274","353.39362894402274"
"9964","353.36032045395825","353.36032045395825","353.36032045395825"
"9965","353.3269999181782","353.3269999181782","353.3269999181782"
"9966","353.29366818423404","353.29366818423404","353.29366818423404"
"9967","353.26032610010236","353.26032610010236","353.26032610010236"
"9968","353.2269745136109","353.2269745136109","353.2269745136109"
"9969","353.1936142701429","353.1936142701429","353.1936142701429"
"9970","353.160246216464","353.160246216464","353.160246216464"
"9971","353.12687119804383","353.12687119804383","353.12687119804383"
"9972","353.0934900602042","353.0934900602042","353.0934900602042"
"9973","353.06010364697175","353.06010364697175","353.06010364697175"
"9974","353.0267128022259","353.0267128022259","353.0267128022259"
"9975","352.9933183674045","352.9933183674045","352.9933183674045"
"9976","352.9599211843729","352.9599211843729","352.9599211843729"
"9977","352.9265220935118","352.9265220935118","352.9265220935118"
"9978","352.8931219350563","352.8931219350563","352.8931219350563"
"9979","352.8597215473758","352.8597215473758","352.8597215473758"
"9980","352.8263217662106","352.8263217662106","352.8263217662106"
"9981","352.7929234279213","352.7929234279213","352.7929234279213"
"9982","352.7595273656678","352.7595273656678","352.7595273656678"
"9983","352.7261344139952","352.7261344139952","352.7261344139952"
"9984","352.6927454044403","352.6927454044403","352.6927454044403"
"9985","352.6593611664876","352.6593611664876","352.6593611664876"
"9986","352.6259825264247","352.6259825264247","352.6259825264247"
"9987","352.592610311736","352.592610311736","352.592610311736"
"9988","352.5592453461375","352.5592453461375","352.5592453461375"
"9989","352.52588845225176","352.52588845225176","352.52588845225176"
"9990","352.4925404508446","352.4925404508446","352.4925404508446"
"9991","352.4592021598719","352.4592021598719","352.4592021598719"
"9992","352.425874395435","352.425874395435","352.425874395435"
"9993","352.39255797216373","352.39255797216373","352.39255797216373"
"9994","352.35925370130843","352.35925370130843","352.35925370130843"
"9995","352.3259623924592","352.3259623924592","352.3259623924592"
"9996","352.29268485202033","352.29268485202033","352.29268485202033"
"9997","352.2594218845473","352.2594218845473","352.2594218845473"
"9998","352.22617429370143","352.22617429370143","352.22617429370143"
"9999","352.19294287671914","352.19294287671914","352.19294287671914"

==> figs/csv_old/r0.0008_z0_aff.csv <==
"time","wild-sweep-30 - _step","wild-sweep-30 - _step__MIN","wild-sweep-30 - _step__MAX","wild-sweep-30 - y_aff","wild-sweep-30 - y_aff__MIN","wild-sweep-30 - y_aff__MAX","wild-sweep-30 - z","wild-sweep-30 - z__MIN","wild-sweep-30 - z__MAX","wild-sweep-30 - p_aff","wild-sweep-30 - p_aff__MIN","wild-sweep-30 - p_aff__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","0","0","0"
"0.25","100","100","100","-4.993285565309591","-4.993285565309591","-4.993285565309591","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003972575588836236","-0.003972575588836236","-0.003972575588836236"
"0.5","200","200","200","-4.988190429029864","-4.988190429029864","-4.988190429029864","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004018602416059558","-0.004018602416059558","-0.004018602416059558"
"0.75","300","300","300","-4.976988768765618","-4.976988768765618","-4.976988768765618","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.004025381082978813","-0.004025381082978813","-0.004025381082978813"
"1","400","400","400","-4.960875336034902","-4.960875336034902","-4.960875336034902","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.004028184619061098","-0.004028184619061098","-0.004028184619061098"
"1.25","500","500","500","-4.939866118275728","-4.939866118275728","-4.939866118275728","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.004027012823084625","-0.004027012823084625","-0.004027012823084625"
"1.5","600","600","600","-4.91398184905508","-4.91398184905508","-4.91398184905508","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.004021866851638828","-0.004021866851638828","-0.004021866851638828"
"1.75","700","700","700","-4.883248073021633","-4.883248073021633","-4.883248073021633","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.004012751783176366","-0.004012751783176366","-0.004012751783176366"
"2","800","800","800","-4.847695120701798","-4.847695120701798","-4.847695120701798","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.003999676613169273","-0.003999676613169273","-0.003999676613169273"
"2.25","900","900","900","-4.807358078567156","-4.807358078567156","-4.807358078567156","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.003982654245231809","-0.003982654245231809","-0.003982654245231809"
"2.5","1000","1000","1000","-4.762276754408341","-4.762276754408341","-4.762276754408341","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.003961701478386037","-0.003961701478386037","-0.003961701478386037"
"2.75","1100","1100","1100","-4.712495638049567","-4.712495638049567","-4.712495638049567","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003936838990483027","-0.003936838990483027","-0.003936838990483027"
"3","1200","1200","1200","-4.658063857442531","-4.658063857442531","-4.658063857442531","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.003908091317796791","-0.003908091317796791","-0.003908091317796791"
"3.25","1300","1300","1300","-4.599035130183064","-4.599035130183064","-4.599035130183064","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.0038754868308094326","-0.0038754868308094326","-0.0038754868308094326"
"3.5","1400","1400","1400","-4.535467710498347","-4.535467710498347","-4.535467710498347","-4.524135262330097","-4.524135262330097","-4.524135262330097","-0.003839057706213289","-0.003839057706213289","-0.003839057706213289"
"3.75","1500","1500","1500","-4.467424331757019","-4.467424331757019","-4.467424331757019","-4.455032620941839","-4.455032620941839","-4.455032620941839","-0.0037988398951561697","-0.0037988398951561697","-0.0037988398951561697"
"4","1600","1600","1600","-4.394972144558925","-4.394972144558925","-4.394972144558925","-4.381533400219318","-4.381533400219318","-4.381533400219318","-0.0037548730877620257","-0.0037548730877620257","-0.0037548730877620257"
"4.25","1700","1700","1700","-4.318182650465567","-4.318182650465567","-4.318182650465567","-4.303710135019719","-4.303710135019719","-4.303710135019719","-0.003707200673961547","-0.003707200673961547","-0.003707200673961547"
"4.5","1800","1800","1800","-4.237131631436708","-4.237131631436708","-4.237131631436708","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.0036558697006716517","-0.0036558697006716517","-0.0036558697006716517"
"4.75","1900","1900","1900","-4.151899075042724","-4.151899075042724","-4.151899075042724","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-0.0036009308253657224","-0.0036009308253657224","-0.0036009308253657224"
"5","2000","2000","2000","-4.062569095526523","-4.062569095526523","-4.062569095526523","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.0035424382660807635","-0.0035424382660807635","-0.0035424382660807635"
"5.25","2100","2100","2100","-3.969229850792947","-3.969229850792947","-3.969229850792947","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.003480449747910938","-0.003480449747910938","-0.003480449747910938"
"5.5","2200","2200","2200","-3.8719734554075664","-3.8719734554075664","-3.8719734554075664","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.0034150264460397345","-0.0034150264460397345","-0.0034150264460397345"
"5.75","2300","2300","2300","-3.770895889690719","-3.770895889690719","-3.770895889690719","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.00334623292536744","-0.00334623292536744","-0.00334623292536744"
"6","2400","2400","2400","-3.666096904996524","-3.666096904996524","-3.666096904996524","-3.644843137107058","-3.644843137107058","-3.644843137107058","-0.0032741370767933736","-0.0032741370767933736","-0.0032741370767933736"
"6.25","2500","2500","2500","-3.557679925270342","-3.557679925270342","-3.557679925270342","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-0.003198810050215911","-0.003198810050215911","-0.003198810050215911"
"6.5","2600","2600","2600","-3.4457519449818212","-3.4457519449818212","-3.4457519449818212","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-0.0031203261843158886","-0.0031203261843158886","-0.0031203261843158886"
"6.75","2700","2700","2700","-3.330423423534276","-3.330423423534276","-3.330423423534276","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.003038762933193495","-0.003038762933193495","-0.003038762933193495"
"7","2800","2800","2800","-3.211808176254595","-3.211808176254595","-3.211808176254595","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-0.002954200789930278","-0.002954200789930278","-0.002954200789930278"
"7.25","2900","2900","2900","-3.0900232620712504","-3.0900232620712504","-3.0900232620712504","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-0.002866723207152422","-0.002866723207152422","-0.002866723207152422"
"7.5","3000","3000","3000","-2.9651888679912735","-2.9651888679912735","-2.9651888679912735","-2.938926261462366","-2.938926261462366","-2.938926261462366","-0.002776416514672822","-0.002776416514672822","-0.002776416514672822"
"7.75","3100","3100","3100","-2.8374281904901775","-2.8374281904901775","-2.8374281904901775","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.0026833698342940415","-0.0026833698342940415","-0.0026833698342940415"
"8","3200","3200","3200","-2.706867313931926","-2.706867313931926","-2.706867313931926","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.002587674991856012","-0.002587674991856012","-0.002587674991856012"
"8.25","3300","3300","3300","-2.573635086138874","-2.573635086138874","-2.573635086138874","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.0024894264266147603","-0.0024894264266147603","-0.0024894264266147603"
"8.5","3400","3400","3400","-2.4378629912345327","-2.4378629912345327","-2.4378629912345327","-2.408768370508576","-2.408768370508576","-2.408768370508576","-0.0023887210980425566","-0.0023887210980425566","-0.0023887210980425566"
"8.75","3500","3500","3500","-2.299685019884608","-2.299685019884608","-2.299685019884608","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-0.0022856583901403604","-0.0022856583901403604","-0.0022856583901403604"
"9","3600","3600","3600","-2.1592375370643953","-2.1592375370643953","-2.1592375370643953","-2.128896457825362","-2.128896457825362","-2.128896457825362","-0.002180340013357991","-0.002180340013357991","-0.002180340013357991"
"9.25","3700","3700","3700","-2.016659147483007","-2.016659147483007","-2.016659147483007","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-0.0020728699042180943","-0.0020728699042180943","-0.0020728699042180943"
"9.5","3800","3800","3800","-1.872090558797262","-1.872090558797262","-1.872090558797262","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-0.001963354122743323","-0.001963354122743323","-0.001963354122743323"
"9.75","3900","3900","3900","-1.7256744427502169","-1.7256744427502169","-1.7256744427502169","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-0.0018519007477880434","-0.0018519007477880434","-0.0018519007477880434"
"10","4000","4000","4000","-1.5775552943713769","-1.5775552943713769","-1.5775552943713769","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-0.0017386197703773629","-0.0017386197703773629","-0.0017386197703773629"
"10.25","4100","4100","4100","-1.427879289377552","-1.427879289377552","-1.427879289377552","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-0.0016236229851594522","-0.0016236229851594522","-0.0016236229851594522"
"10.5","4200","4200","4200","-1.276794139915067","-1.276794139915067","-1.276794139915067","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-0.0015070238800775487","-0.0015070238800775487","-0.0015070238800775487"
"10.75","4300","4300","4300","-1.1244489487857103","-1.1244489487857103","-1.1244489487857103","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-0.001388937524371213","-0.001388937524371213","-0.001388937524371213"
"11","4400","4400","4400","-0.9709940623002689","-0.9709940623002689","-0.9709940623002689","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-0.0012694804550167776","-0.0012694804550167776","-0.0012694804550167776"
"11.25","4500","4500","4500","-0.8165809219048709","-0.8165809219048709","-0.8165809219048709","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-0.0011487705617194803","-0.0011487705617194803","-0.0011487705617194803"
"11.5","4600","4600","4600","-0.6613619147265626","-0.6613619147265626","-0.6613619147265626","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-0.0010269269705705138","-0.0010269269705705138","-0.0010269269705705138"
"11.75","4700","4700","4700","-0.5054902231856103","-0.5054902231856103","-0.5054902231856103","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.0009040699264839906","-0.0009040699264839906","-0.0009040699264839906"
"12","4800","4800","4800","-0.3491196738229483","-0.3491196738229483","-0.3491196738229483","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.0007803206745297091","-0.0007803206745297091","-0.0007803206745297091"
"12.25","4900","4900","4900","-0.19240458549195186","-0.19240458549195186","-0.19240458549195186","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.000655801340278925","-0.000655801340278925","-0.000655801340278925"
"12.5","5000","5000","5000","-0.035499617064362214","-0.035499617064362214","-0.035499617064362214","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.0005306348092811385","-0.0005306348092811385","-0.0005306348092811385"
"12.75","5100","5100","5100","0.1214403851993494","0.1214403851993494","0.1214403851993494","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.0004049446057909139","-0.0004049446057909139","-0.0004049446057909139"
"13","5200","5200","5200","0.27826054046454446","0.27826054046454446","0.27826054046454446","0.313952597646567","0.313952597646567","0.313952597646567","-0.000278854770864324","-0.000278854770864324","-0.000278854770864324"
"13.25","5300","5300","5300","0.4348060861711035","0.4348060861711035","0.4348060861711035","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.00015248973994544043","-0.00015248973994544043","-0.00015248973994544043"
"13.5","5400","5400","5400","0.5909225307653864","0.5909225307653864","0.5909225307653864","0.6266661678215218","0.6266661678215218","0.6266661678215218","-0.000025974220063531422","-0.000025974220063531422","-0.000025974220063531422"
"13.75","5500","5500","5500","0.7464558061647455","0.7464558061647455","0.7464558061647455","0.7821723252011552","0.7821723252011552","0.7821723252011552","0.00010056693323766755","0.00010056693323766755","0.00010056693323766755"
"14","5600","5600","5600","0.9012524198041216","0.9012524198041216","0.9012524198041216","0.9369065729286241","0.9369065729286241","0.9369065729286241","0.0002270088391173493","0.0002270088391173493","0.0002270088391173493"
"14.25","5700","5700","5700","1.0551596061146746","1.0551596061146746","1.0551596061146746","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.00035322671467994185","0.00035322671467994185","0.00035322671467994185"
"14.5","5800","5800","5800","1.2080254772849555","1.2080254772849555","1.2080254772849555","1.2434494358242743","1.2434494358242743","1.2434494358242743","0.0004790959981207238","0.0004790959981207238","0.0004790959981207238"
"14.75","5900","5900","5900","1.3596991731558392","1.3596991731558392","1.3596991731558392","1.394955530196147","1.394955530196147","1.394955530196147","0.0006044924716533118","0.0006044924716533118","0.0006044924716533118"
"15","6000","6000","6000","1.5100310101012888","1.5100310101012888","1.5100310101012888","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.000729292384097649","0.000729292384097649","0.000729292384097649"
"15.25","6100","6100","6100","1.6588726287480213","1.6588726287480213","1.6588726287480213","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.0008533725730074104","0.0008533725730074104","0.0008533725730074104"
"15.5","6200","6200","6200","1.8060771403882998","1.8060771403882998","1.8060771403882998","1.840622763423391","1.840622763423391","1.840622763423391","0.0009766105862165433","0.0009766105862165433","0.0009766105862165433"
"15.75","6300","6300","6300","1.9514992719413502","1.9514992719413502","1.9514992719413502","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.0010988848026846978","0.0010988848026846978","0.0010988848026846978"
"16","6400","6400","6400","2.094995509320357","2.094995509320357","2.094995509320357","2.128896457825364","2.128896457825364","2.128896457825364","0.001220074552522557","0.001220074552522557","0.001220074552522557"
"16.25","6500","6500","6500","2.2364242390635374","2.2364242390635374","2.2364242390635374","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.0013400602360784802","0.0013400602360784802","0.0013400602360784802"
"16.5","6600","6600","6600","2.3756458880895326","2.3756458880895326","2.3756458880895326","2.408768370508577","2.408768370508577","2.408768370508577","0.0014587234419688178","0.0014587234419688178","0.0014587234419688178"
"16.75","6700","6700","6700","2.512523061439188","2.512523061439188","2.512523061439188","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.0015759470639357537","0.0015759470639357537","0.0015759470639357537"
"17","6800","6800","6800","2.646920677867787","2.646920677867787","2.646920677867787","2.6791339748949836","2.6791339748949836","2.6791339748949836","0.0016916154164169916","0.0016916154164169916","0.0016916154164169916"
"17.25","6900","6900","6900","2.7787061031539375","2.7787061031539375","2.7787061031539375","2.8104168892606527","2.8104168892606527","2.8104168892606527","0.0018056143487134163","0.0018056143487134163","0.0018056143487134163"
"17.5","7000","7000","7000","2.9077492809935293","2.9077492809935293","2.9077492809935293","2.938926261462367","2.938926261462367","2.938926261462367","0.0019178313576421469","0.0019178313576421469","0.0019178313576421469"
"17.75","7100","7100","7100","3.0339228613496045","3.0339228613496045","3.0339228613496045","3.064535268264883","3.064535268264883","3.064535268264883","0.002028155698563419","0.002028155698563419","0.002028155698563419"
"18","7200","7200","7200","3.157102326131475","3.157102326131475","3.157102326131475","3.18711994874345","3.18711994874345","3.18711994874345","0.0021364784946724807","0.0021364784946724807","0.0021364784946724807"
"18.25","7300","7300","7300","3.277166112079034","3.277166112079034","3.277166112079034","3.3065593266182605","3.3065593266182605","3.3065593266182605","0.0022426928444473915","0.0022426928444473915","0.0022426928444473915"
"18.5","7400","7400","7400","3.3939957307310324","3.3939957307310324","3.3939957307310324","3.4227355296434436","3.4227355296434436","3.4227355296434436","0.00234669392714848","0.00234669392714848","0.00234669392714848"
"18.75","7500","7500","7500","3.5074758853588697","3.5074758853588697","3.5074758853588697","3.535533905932739","3.535533905932739","3.535533905932739","0.0024483791062632626","0.0024483791062632626","0.0024483791062632626"
"19","7600","7600","7600","3.6174945847505526","3.6174945847505526","3.6174945847505526","3.6448431371070584","3.6448431371070584","3.6448431371070584","0.0025476480307965177","0.0025476480307965177","0.0025476480307965177"
"19.25","7700","7700","7700","3.7239432537325015","3.7239432537325015","3.7239432537325015","3.7505553481522993","3.7505553481522993","3.7505553481522993","0.0026444027343046905","0.0026444027343046905","0.0026444027343046905"
"19.5","7800","7800","7800","3.8267168403201337","3.8267168403201337","3.8267168403201337","3.8525662138789474","3.8525662138789474","3.8525662138789474","0.00273854773157671","0.00273854773157671","0.00273854773157671"
"19.75","7900","7900","7900","3.925713919391493","3.925713919391493","3.925713919391493","3.950775061878452","3.950775061878452","3.950775061878452","0.0028299901128665123","0.0028299901128665123","0.0028299901128665123"
"20","8000","8000","8000","4.020836792781599","4.020836792781599","4.020836792781599","4.045084971874738","4.045084971874738","4.045084971874738","0.002918639635583836","0.002918639635583836","0.002918639635583836"
"20.25","8100","8100","8100","4.111991585698737","4.111991585698737","4.111991585698737","4.1354028713728095","4.1354028713728095","4.1354028713728095","0.0030044088133523855","0.0030044088133523855","0.0030044088133523855"
"20.5","8200","8200","8200","4.199088339367551","4.199088339367551","4.199088339367551","4.2216396275100765","4.2216396275100765","4.2216396275100765","0.0030872130023488487","0.0030872130023488487","0.0030872130023488487"
"20.75","8300","8300","8300","4.282041099807489","4.282041099807489","4.282041099807489","4.303710135019719","4.303710135019719","4.303710135019719","0.003166970484835746","0.003166970484835746","0.003166970484835746"
"21","8400","8400","8400","4.360768002659003","4.360768002659003","4.360768002659003","4.381533400219318","4.381533400219318","4.381533400219318","0.003243602549807101","0.003243602549807101","0.003243602549807101"
"21.25","8500","8500","8500","4.435191353973795","4.435191353973795","4.435191353973795","4.455032620941839","4.455032620941839","4.455032620941839","0.00331703357066665","0.00331703357066665","0.00331703357066665"
"21.5","8600","8600","8600","4.505237706889357","4.505237706889357","4.505237706889357","4.524135262330099","4.524135262330099","4.524135262330099","0.003387191079862323","0.003387191079862323","0.003387191079862323"
"21.75","8700","8700","8700","4.570837934112155","4.570837934112155","4.570837934112155","4.5887731284199065","4.5887731284199065","4.5887731284199065","0.0034540058404026186","0.0034540058404026186","0.0034540058404026186"
"22","8800","8800","8800","4.63192729613794","4.63192729613794","4.63192729613794","4.648882429441257","4.648882429441257","4.648882429441257","0.0035174119141856697","0.0035174119141856697","0.0035174119141856697"
"22.25","8900","8900","8900","4.688445505141795","4.688445505141795","4.688445505141795","4.704403844771127","4.704403844771127","4.704403844771127","0.0035773467270717174","0.0035773467270717174","0.0035773467270717174"
"22.5","9000","9000","9000","4.740336784474961","4.740336784474961","4.740336784474961","4.755282581475767","4.755282581475767","4.755282581475767","0.0036337511306364367","0.0036337511306364367","0.0036337511306364367"
"22.75","9100","9100","9100","4.787549923709646","4.787549923709646","4.787549923709646","4.801468428384716","4.801468428384716","4.801468428384716","0.0036865694605433263","0.0036865694605433263","0.0036865694605433263"
"23","9200","9200","9200","4.830038329177536","4.830038329177536","4.830038329177536","4.842915805643156","4.842915805643156","4.842915805643156","0.003735749591477572","0.003735749591477572","0.003735749591477572"
"23.25","9300","9300","9300","4.867760069952122","4.867760069952122","4.867760069952122","4.879583809693737","4.879583809693737","4.879583809693737","0.0037812429885875354","0.0037812429885875354","0.0037812429885875354"
"23.5","9400","9400","9400","4.900677919229462","4.900677919229462","4.900677919229462","4.911436253643443","4.911436253643443","4.911436253643443","0.003823004755382803","0.003823004755382803","0.003823004755382803"
"23.75","9500","9500","9500","4.928759391066535","4.928759391066535","4.928759391066535","4.938441702975688","4.938441702975688","4.938441702975688","0.00386099367804138","0.00386099367804138","0.00386099367804138"
"24","9600","9600","9600","4.95197677244096","4.95197677244096","4.95197677244096","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.003895172266083158","0.003895172266083158","0.003895172266083158"
"24.25","9700","9700","9700","4.970307150600386","4.970307150600386","4.970307150600386","4.9778098230154","4.9778098230154","4.9778098230154","0.003925506789368233","0.003925506789368233","0.003925506789368233"
"24.5","9800","9800","9800","4.983732435674625","4.983732435674625","4.983732435674625","4.990133642141358","4.990133642141358","4.990133642141358","0.003951967311384336","0.003951967311384336","0.003951967311384336"
"24.75","9900","9900","9900","4.992239378528161","4.992239378528161","4.992239378528161","4.997532801828658","4.997532801828658","4.997532801828658","0.003974527718790893","0.003974527718790893","0.003974527718790893"
"25","10000","10000","10000","4.995819583835455","4.995819583835455","4.995819583835455","5","5","5","0.003993165747189581","0.003993165747189581","0.003993165747189581"
"25.25","10100","10100","10100","4.9944695183661105","4.9944695183661105","4.9944695183661105","4.997532801828658","4.997532801828658","4.997532801828658","0.004007863003096468","0.004007863003096468","0.004007863003096468"
"25.5","10200","10200","10200","4.98819051447175","4.98819051447175","4.98819051447175","4.990133642141358","4.990133642141358","4.990133642141358","0.004018604982094498","0.004018604982094498","0.004018604982094498"
"25.75","10300","10300","10300","4.976988768771148","4.976988768771148","4.976988768771148","4.9778098230154","4.9778098230154","4.9778098230154","0.004025381083147345","0.004025381083147345","0.004025381083147345"
"26","10400","10400","10400","4.960875336034902","4.960875336034902","4.960875336034902","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.004028184619061098","0.004028184619061098","0.004028184619061098"
"26.25","10500","10500","10500","4.939866118275728","4.939866118275728","4.939866118275728","4.938441702975688","4.938441702975688","4.938441702975688","0.004027012823084625","0.004027012823084625","0.004027012823084625"
"26.5","10600","10600","10600","4.91398184905508","4.91398184905508","4.91398184905508","4.911436253643443","4.911436253643443","4.911436253643443","0.004021866851638828","0.004021866851638828","0.004021866851638828"
"26.75","10700","10700","10700","4.883248073021633","4.883248073021633","4.883248073021633","4.879583809693736","4.879583809693736","4.879583809693736","0.004012751783176366","0.004012751783176366","0.004012751783176366"
"27","10800","10800","10800","4.847695120701798","4.847695120701798","4.847695120701798","4.842915805643155","4.842915805643155","4.842915805643155","0.003999676613169301","0.003999676613169301","0.003999676613169301"
"27.25","10900","10900","10900","4.807358078567155","4.807358078567155","4.807358078567155","4.801468428384715","4.801468428384715","4.801468428384715","0.003982654245231809","0.003982654245231809","0.003982654245231809"
"27.5","11000","11000","11000","4.762276754408341","4.762276754408341","4.762276754408341","4.755282581475767","4.755282581475767","4.755282581475767","0.003961701478386037","0.003961701478386037","0.003961701478386037"
"27.75","11100","11100","11100","4.712495638049567","4.712495638049567","4.712495638049567","4.704403844771127","4.704403844771127","4.704403844771127","0.003936838990483027","0.003936838990483027","0.003936838990483027"
"28","11200","11200","11200","4.65806385744253","4.65806385744253","4.65806385744253","4.648882429441256","4.648882429441256","4.648882429441256","0.0039080913177967636","0.0039080913177967636","0.0039080913177967636"
"28.25","11300","11300","11300","4.599035130183064","4.599035130183064","4.599035130183064","4.588773128419906","4.588773128419906","4.588773128419906","0.0038754868308094326","0.0038754868308094326","0.0038754868308094326"
"28.5","11400","11400","11400","4.535467710498346","4.535467710498346","4.535467710498346","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.003839057706213289","0.003839057706213289","0.003839057706213289"
"28.75","11500","11500","11500","4.467424331757019","4.467424331757019","4.467424331757019","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.0037988398951561697","0.0037988398951561697","0.0037988398951561697"
"29","11600","11600","11600","4.394972144558924","4.394972144558924","4.394972144558924","4.381533400219317","4.381533400219317","4.381533400219317","0.003754873087762012","0.003754873087762012","0.003754873087762012"
"29.25","11700","11700","11700","4.318182650465566","4.318182650465566","4.318182650465566","4.303710135019717","4.303710135019717","4.303710135019717","0.003707200673961547","0.003707200673961547","0.003707200673961547"
"29.5","11800","11800","11800","4.237131631436708","4.237131631436708","4.237131631436708","4.221639627510075","4.221639627510075","4.221639627510075","0.0036558697006716517","0.0036558697006716517","0.0036558697006716517"
"29.75","11900","11900","11900","4.151899075042723","4.151899075042723","4.151899075042723","4.135402871372808","4.135402871372808","4.135402871372808","0.0036009308253657085","0.0036009308253657085","0.0036009308253657085"
"30","12000","12000","12000","4.062569095526523","4.062569095526523","4.062569095526523","4.045084971874736","4.045084971874736","4.045084971874736","0.0035424382660807774","0.0035424382660807774","0.0035424382660807774"
"30.25","12100","12100","12100","3.9692298507929467","3.9692298507929467","3.9692298507929467","3.9507750618784514","3.9507750618784514","3.9507750618784514","0.003480449747910952","0.003480449747910952","0.003480449747910952"
"30.5","12200","12200","12200","3.8719734554075655","3.8719734554075655","3.8719734554075655","3.852566213878946","3.852566213878946","3.852566213878946","0.0034150264460397345","0.0034150264460397345","0.0034150264460397345"
"30.75","12300","12300","12300","3.770895889690718","3.770895889690718","3.770895889690718","3.7505553481522957","3.7505553481522957","3.7505553481522957","0.003346232925367426","0.003346232925367426","0.003346232925367426"
"31","12400","12400","12400","3.6660969049965235","3.6660969049965235","3.6660969049965235","3.6448431371070553","3.6448431371070553","3.6448431371070553","0.0032741370767933736","0.0032741370767933736","0.0032741370767933736"
"31.25","12500","12500","12500","3.5576799252703415","3.5576799252703415","3.5576799252703415","3.535533905932737","3.535533905932737","3.535533905932737","0.003198810050215925","0.003198810050215925","0.003198810050215925"
"31.5","12600","12600","12600","3.4457519449818204","3.4457519449818204","3.4457519449818204","3.422735529643443","3.422735529643443","3.422735529643443","0.0031203261843158747","0.0031203261843158747","0.0031203261843158747"
"31.75","12700","12700","12700","3.3304234235342753","3.3304234235342753","3.3304234235342753","3.3065593266182596","3.3065593266182596","3.3065593266182596","0.003038762933193495","0.003038762933193495","0.003038762933193495"
"32","12800","12800","12800","3.211808176254594","3.211808176254594","3.211808176254594","3.1871199487434483","3.1871199487434483","3.1871199487434483","0.002954200789930292","0.002954200789930292","0.002954200789930292"
"32.25","12900","12900","12900","3.09002326207125","3.09002326207125","3.09002326207125","3.0645352682648825","3.0645352682648825","3.0645352682648825","0.002866723207152422","0.002866723207152422","0.002866723207152422"
"32.5","13000","13000","13000","2.965188867991273","2.965188867991273","2.965188867991273","2.9389262614623664","2.9389262614623664","2.9389262614623664","0.002776416514672836","0.002776416514672836","0.002776416514672836"
"32.75","13100","13100","13100","2.8374281904901757","2.8374281904901757","2.8374281904901757","2.810416889260651","2.810416889260651","2.810416889260651","0.0026833698342940276","0.0026833698342940276","0.0026833698342940276"
"33","13200","13200","13200","2.706867313931925","2.706867313931925","2.706867313931925","2.679133974894982","2.679133974894982","2.679133974894982","0.002587674991856012","0.002587674991856012","0.002587674991856012"
"33.25","13300","13300","13300","2.5736350861388733","2.5736350861388733","2.5736350861388733","2.545207078751856","2.545207078751856","2.545207078751856","0.002489426426614788","0.002489426426614788","0.002489426426614788"
"33.5","13400","13400","13400","2.4378629912345318","2.4378629912345318","2.4378629912345318","2.4087683705085765","2.4087683705085765","2.4087683705085765","0.0023887210980425705","0.0023887210980425705","0.0023887210980425705"
"33.75","13500","13500","13500","2.2996850198846075","2.2996850198846075","2.2996850198846075","2.2699524986977306","2.2699524986977306","2.2699524986977306","0.0022856583901403604","0.0022856583901403604","0.0022856583901403604"
"34","13600","13600","13600","2.1592375370643944","2.1592375370643944","2.1592375370643944","2.128896457825361","2.128896457825361","2.128896457825361","0.002180340013358005","0.002180340013358005","0.002180340013358005"
"34.25","13700","13700","13700","2.016659147483006","2.016659147483006","2.016659147483006","1.9857394531739014","1.9857394531739014","1.9857394531739014","0.0020728699042180873","0.0020728699042180873","0.0020728699042180873"
"34.5","13800","13800","13800","1.8720905587972607","1.8720905587972607","1.8720905587972607","1.8406227634233887","1.8406227634233887","1.8406227634233887","0.001963354122743337","0.001963354122743337","0.001963354122743337"
"34.75","13900","13900","13900","1.7256744427502155","1.7256744427502155","1.7256744427502155","1.6936896012264526","1.6936896012264526","1.6936896012264526","0.0018519007477880434","0.0018519007477880434","0.0018519007477880434"
"35","14000","14000","14000","1.577555294371376","1.577555294371376","1.577555294371376","1.5450849718747337","1.5450849718747337","1.5450849718747337","0.0017386197703773629","0.0017386197703773629","0.0017386197703773629"
"35.25","14100","14100","14100","1.4278792893775512","1.4278792893775512","1.4278792893775512","1.3949555301961436","1.3949555301961436","1.3949555301961436","0.0016236229851594453","0.0016236229851594453","0.0016236229851594453"
"35.5","14200","14200","14200","1.276794139915066","1.276794139915066","1.276794139915066","1.2434494358242723","1.2434494358242723","1.2434494358242723","0.0015070238800775557","0.0015070238800775557","0.0015070238800775557"
"35.75","14300","14300","14300","1.1244489487857088","1.1244489487857088","1.1244489487857088","1.0907162069827119","1.0907162069827119","1.0907162069827119","0.001388937524371206","0.001388937524371206","0.001388937524371206"
"36","14400","14400","14400","0.9709940623002679","0.9709940623002679","0.9709940623002679","0.9369065729286188","0.9369065729286188","0.9369065729286188","0.0012694804550167811","0.0012694804550167811","0.0012694804550167811"
"36.25","14500","14500","14500","0.8165809219048697","0.8165809219048697","0.8165809219048697","0.7821723252011509","0.7821723252011509","0.7821723252011509","0.0011487705617194664","0.0011487705617194664","0.0011487705617194664"
"36.5","14600","14600","14600","0.6613619147265614","0.6613619147265614","0.6613619147265614","0.6266661678215186","0.6266661678215186","0.6266661678215186","0.0010269269705705068","0.0010269269705705068","0.0010269269705705068"
"36.75","14700","14700","14700","0.5054902231856091","0.5054902231856091","0.5054902231856091","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.0009040699264839872","0.0009040699264839872","0.0009040699264839872"
"37","14800","14800","14800","0.3491196738229473","0.3491196738229473","0.3491196738229473","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.0007803206745297143","0.0007803206745297143","0.0007803206745297143"
"37.25","14900","14900","14900","0.19240458549195064","0.19240458549195064","0.19240458549195064","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.0006558013402789224","0.0006558013402789224","0.0006558013402789224"
"37.5","15000","15000","15000","0.035499617064360875","0.035499617064360875","0.035499617064360875","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.0005306348092811275","0.0005306348092811275","0.0005306348092811275"
"37.75","15100","15100","15100","-0.12144038519935052","-0.12144038519935052","-0.12144038519935052","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.0004049446057909022","0.0004049446057909022","0.0004049446057909022"
"38","15200","15200","15200","-0.27826054046454546","-0.27826054046454546","-0.27826054046454546","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.0002788547708643327","0.0002788547708643327","0.0002788547708643327"
"38.25","15300","15300","15300","-0.4348060861711045","-0.4348060861711045","-0.4348060861711045","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.00015248973994544217","0.00015248973994544217","0.00015248973994544217"
"38.5","15400","15400","15400","-0.5909225307653876","-0.5909225307653876","-0.5909225307653876","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","0.00002597422006353836","0.00002597422006353836","0.00002597422006353836"
"38.75","15500","15500","15500","-0.7464558061647465","-0.7464558061647465","-0.7464558061647465","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","-0.00010056693323767102","-0.00010056693323767102","-0.00010056693323767102"
"39","15600","15600","15600","-0.9012524198041226","-0.9012524198041226","-0.9012524198041226","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","-0.00022700883911735276","-0.00022700883911735276","-0.00022700883911735276"
"39.25","15700","15700","15700","-1.0551596061146757","-1.0551596061146757","-1.0551596061146757","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","-0.0003532267146799453","-0.0003532267146799453","-0.0003532267146799453"
"39.5","15800","15800","15800","-1.2080254772849566","-1.2080254772849566","-1.2080254772849566","-1.243449435824275","-1.243449435824275","-1.243449435824275","-0.00047909599812071685","-0.00047909599812071685","-0.00047909599812071685"
"39.75","15900","15900","15900","-1.3596991731558403","-1.3596991731558403","-1.3596991731558403","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","-0.0006044924716533256","-0.0006044924716533256","-0.0006044924716533256"
"40","16000","16000","16000","-1.51003101010129","-1.51003101010129","-1.51003101010129","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.000729292384097642","-0.000729292384097642","-0.000729292384097642"
"40.25","16100","16100","16100","-1.6588726287480227","-1.6588726287480227","-1.6588726287480227","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.0008533725730073966","-0.0008533725730073966","-0.0008533725730073966"
"40.5","16200","16200","16200","-1.8060771403883007","-1.8060771403883007","-1.8060771403883007","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.0009766105862165364","-0.0009766105862165364","-0.0009766105862165364"
"40.75","16300","16300","16300","-1.9514992719413513","-1.9514992719413513","-1.9514992719413513","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.0010988848026846978","-0.0010988848026846978","-0.0010988848026846978"
"41","16400","16400","16400","-2.0949955093203583","-2.0949955093203583","-2.0949955093203583","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.001220074552522564","-0.001220074552522564","-0.001220074552522564"
"41.25","16500","16500","16500","-2.2364242390635387","-2.2364242390635387","-2.2364242390635387","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.0013400602360784941","-0.0013400602360784941","-0.0013400602360784941"
"41.5","16600","16600","16600","-2.375645888089534","-2.375645888089534","-2.375645888089534","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.0014587234419688455","-0.0014587234419688455","-0.0014587234419688455"
"41.75","16700","16700","16700","-2.5125230614391882","-2.5125230614391882","-2.5125230614391882","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.0015759470639357537","-0.0015759470639357537","-0.0015759470639357537"
"42","16800","16800","16800","-2.6469206778677887","-2.6469206778677887","-2.6469206778677887","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.0016916154164170055","-0.0016916154164170055","-0.0016916154164170055"
"42.25","16900","16900","16900","-2.778706103153938","-2.778706103153938","-2.778706103153938","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.0018056143487133886","-0.0018056143487133886","-0.0018056143487133886"
"42.5","17000","17000","17000","-2.9077492809935297","-2.9077492809935297","-2.9077492809935297","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-0.001917831357642119","-0.001917831357642119","-0.001917831357642119"
"42.75","17100","17100","17100","-3.0339228613496054","-3.0339228613496054","-3.0339228613496054","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-0.0020281556985634053","-0.0020281556985634053","-0.0020281556985634053"
"43","17200","17200","17200","-3.1571023261314752","-3.1571023261314752","-3.1571023261314752","-3.187119948743453","-3.187119948743453","-3.187119948743453","-0.002136478494672467","-0.002136478494672467","-0.002136478494672467"
"43.25","17300","17300","17300","-3.277166112079035","-3.277166112079035","-3.277166112079035","-3.306559326618263","-3.306559326618263","-3.306559326618263","-0.0022426928444473915","-0.0022426928444473915","-0.0022426928444473915"
"43.5","17400","17400","17400","-3.3939957307310338","-3.3939957307310338","-3.3939957307310338","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-0.002346693927148494","-0.002346693927148494","-0.002346693927148494"
"43.75","17500","17500","17500","-3.50747588535887","-3.50747588535887","-3.50747588535887","-3.53553390593274","-3.53553390593274","-3.53553390593274","-0.0024483791062632487","-0.0024483791062632487","-0.0024483791062632487"
"44","17600","17600","17600","-3.6174945847505535","-3.6174945847505535","-3.6174945847505535","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-0.0025476480307965454","-0.0025476480307965454","-0.0025476480307965454"
"44.25","17700","17700","17700","-3.7239432537325023","-3.7239432537325023","-3.7239432537325023","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-0.0026444027343047183","-0.0026444027343047183","-0.0026444027343047183"
"44.5","17800","17800","17800","-3.826716840320135","-3.826716840320135","-3.826716840320135","-3.852566213878947","-3.852566213878947","-3.852566213878947","-0.00273854773157671","-0.00273854773157671","-0.00273854773157671"
"44.75","17900","17900","17900","-3.925713919391494","-3.925713919391494","-3.925713919391494","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.002829990112866526","-0.002829990112866526","-0.002829990112866526"
"45","18000","18000","18000","-4.0208367927815996","-4.0208367927815996","-4.0208367927815996","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.0029186396355838085","-0.0029186396355838085","-0.0029186396355838085"
"45.25","18100","18100","18100","-4.111991585698737","-4.111991585698737","-4.111991585698737","-4.135402871372808","-4.135402871372808","-4.135402871372808","-0.0030044088133523716","-0.0030044088133523716","-0.0030044088133523716"
"45.5","18200","18200","18200","-4.1990883393675515","-4.1990883393675515","-4.1990883393675515","-4.221639627510079","-4.221639627510079","-4.221639627510079","-0.0030872130023488487","-0.0030872130023488487","-0.0030872130023488487"
"45.75","18300","18300","18300","-4.282041099807489","-4.282041099807489","-4.282041099807489","-4.303710135019721","-4.303710135019721","-4.303710135019721","-0.003166970484835774","-0.003166970484835774","-0.003166970484835774"
"46","18400","18400","18400","-4.360768002659004","-4.360768002659004","-4.360768002659004","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.003243602549807101","-0.003243602549807101","-0.003243602549807101"
"46.25","18500","18500","18500","-4.435191353973796","-4.435191353973796","-4.435191353973796","-4.455032620941841","-4.455032620941841","-4.455032620941841","-0.00331703357066665","-0.00331703357066665","-0.00331703357066665"
"46.5","18600","18600","18600","-4.505237706889358","-4.505237706889358","-4.505237706889358","-4.524135262330099","-4.524135262330099","-4.524135262330099","-0.003387191079862323","-0.003387191079862323","-0.003387191079862323"
"46.75","18700","18700","18700","-4.570837934112156","-4.570837934112156","-4.570837934112156","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-0.0034540058404026186","-0.0034540058404026186","-0.0034540058404026186"
"47","18800","18800","18800","-4.631927296137941","-4.631927296137941","-4.631927296137941","-4.648882429441257","-4.648882429441257","-4.648882429441257","-0.0035174119141856697","-0.0035174119141856697","-0.0035174119141856697"
"47.25","18900","18900","18900","-4.688445505141796","-4.688445505141796","-4.688445505141796","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.0035773467270717174","-0.0035773467270717174","-0.0035773467270717174"
"47.5","19000","19000","19000","-4.7403367844749615","-4.7403367844749615","-4.7403367844749615","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.0036337511306364367","-0.0036337511306364367","-0.0036337511306364367"
"47.75","19100","19100","19100","-4.787549923709646","-4.787549923709646","-4.787549923709646","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.0036865694605433263","-0.0036865694605433263","-0.0036865694605433263"
"48","19200","19200","19200","-4.830038329177536","-4.830038329177536","-4.830038329177536","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.003735749591477572","-0.003735749591477572","-0.003735749591477572"
"48.25","19300","19300","19300","-4.867760069952122","-4.867760069952122","-4.867760069952122","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.0037812429885875354","-0.0037812429885875354","-0.0037812429885875354"
"48.5","19400","19400","19400","-4.900677919229462","-4.900677919229462","-4.900677919229462","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.003823004755382803","-0.003823004755382803","-0.003823004755382803"
"48.75","19500","19500","19500","-4.928759391066535","-4.928759391066535","-4.928759391066535","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.00386099367804138","-0.00386099367804138","-0.00386099367804138"
"49","19600","19600","19600","-4.95197677244096","-4.95197677244096","-4.95197677244096","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.003895172266083158","-0.003895172266083158","-0.003895172266083158"
"49.25","19700","19700","19700","-4.970307150600387","-4.970307150600387","-4.970307150600387","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.0039255067893682605","-0.0039255067893682605","-0.0039255067893682605"
"49.5","19800","19800","19800","-4.983732435674626","-4.983732435674626","-4.983732435674626","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.003951967311384336","-0.003951967311384336","-0.003951967311384336"
"49.75","19900","19900","19900","-4.992239378528161","-4.992239378528161","-4.992239378528161","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003974527718790893","-0.003974527718790893","-0.003974527718790893"
"50","20000","20000","20000","-4.995819583835455","-4.995819583835455","-4.995819583835455","-5","-5","-5","-0.003993165747189581","-0.003993165747189581","-0.003993165747189581"
"50.25","20100","20100","20100","-4.9944695183661105","-4.9944695183661105","-4.9944695183661105","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.004007863003096468","-0.004007863003096468","-0.004007863003096468"
"50.5","20200","20200","20200","-4.98819051447175","-4.98819051447175","-4.98819051447175","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004018604982094498","-0.004018604982094498","-0.004018604982094498"
"50.75","20300","20300","20300","-4.976988768771147","-4.976988768771147","-4.976988768771147","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-0.004025381083147317","-0.004025381083147317","-0.004025381083147317"
"51","20400","20400","20400","-4.960875336034903","-4.960875336034903","-4.960875336034903","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.004028184619061126","-0.004028184619061126","-0.004028184619061126"
"51.25","20500","20500","20500","-4.939866118275728","-4.939866118275728","-4.939866118275728","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.004027012823084625","-0.004027012823084625","-0.004027012823084625"
"51.5","20600","20600","20600","-4.913981849055079","-4.913981849055079","-4.913981849055079","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.004021866851638828","-0.004021866851638828","-0.004021866851638828"
"51.75","20700","20700","20700","-4.883248073021633","-4.883248073021633","-4.883248073021633","-4.879583809693736","-4.879583809693736","-4.879583809693736","-0.004012751783176366","-0.004012751783176366","-0.004012751783176366"
"52","20800","20800","20800","-4.847695120701797","-4.847695120701797","-4.847695120701797","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.003999676613169245","-0.003999676613169245","-0.003999676613169245"
"52.25","20900","20900","20900","-4.807358078567154","-4.807358078567154","-4.807358078567154","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.003982654245231837","-0.003982654245231837","-0.003982654245231837"
"52.5","21000","21000","21000","-4.76227675440834","-4.76227675440834","-4.76227675440834","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.003961701478386037","-0.003961701478386037","-0.003961701478386037"
"52.75","21100","21100","21100","-4.712495638049567","-4.712495638049567","-4.712495638049567","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003936838990483027","-0.003936838990483027","-0.003936838990483027"
"53","21200","21200","21200","-4.65806385744253","-4.65806385744253","-4.65806385744253","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.0039080913177967636","-0.0039080913177967636","-0.0039080913177967636"
"53.25","21300","21300","21300","-4.599035130183064","-4.599035130183064","-4.599035130183064","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.0038754868308094326","-0.0038754868308094326","-0.0038754868308094326"
"53.5","21400","21400","21400","-4.535467710498345","-4.535467710498345","-4.535467710498345","-4.524135262330096","-4.524135262330096","-4.524135262330096","-0.003839057706213289","-0.003839057706213289","-0.003839057706213289"
"53.75","21500","21500","21500","-4.467424331757019","-4.467424331757019","-4.467424331757019","-4.455032620941838","-4.455032620941838","-4.455032620941838","-0.0037988398951561697","-0.0037988398951561697","-0.0037988398951561697"
"54","21600","21600","21600","-4.394972144558924","-4.394972144558924","-4.394972144558924","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-0.0037548730877620257","-0.0037548730877620257","-0.0037548730877620257"
"54.25","21700","21700","21700","-4.318182650465566","-4.318182650465566","-4.318182650465566","-4.303710135019717","-4.303710135019717","-4.303710135019717","-0.003707200673961561","-0.003707200673961561","-0.003707200673961561"
"54.5","21800","21800","21800","-4.237131631436706","-4.237131631436706","-4.237131631436706","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.003655869700671624","-0.003655869700671624","-0.003655869700671624"
"54.75","21900","21900","21900","-4.151899075042723","-4.151899075042723","-4.151899075042723","-4.135402871372807","-4.135402871372807","-4.135402871372807","-0.0036009308253657085","-0.0036009308253657085","-0.0036009308253657085"
"55","22000","22000","22000","-4.062569095526522","-4.062569095526522","-4.062569095526522","-4.045084971874735","-4.045084971874735","-4.045084971874735","-0.0035424382660807913","-0.0035424382660807913","-0.0035424382660807913"
"55.25","22100","22100","22100","-3.9692298507929458","-3.9692298507929458","-3.9692298507929458","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-0.003480449747910966","-0.003480449747910966","-0.003480449747910966"
"55.5","22200","22200","22200","-3.8719734554075647","-3.8719734554075647","-3.8719734554075647","-3.852566213878945","-3.852566213878945","-3.852566213878945","-0.0034150264460397345","-0.0034150264460397345","-0.0034150264460397345"
"55.75","22300","22300","22300","-3.7708958896907174","-3.7708958896907174","-3.7708958896907174","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.00334623292536744","-0.00334623292536744","-0.00334623292536744"
"56","22400","22400","22400","-3.6660969049965226","-3.6660969049965226","-3.6660969049965226","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-0.0032741370767933597","-0.0032741370767933597","-0.0032741370767933597"
"56.25","22500","22500","22500","-3.5576799252703406","-3.5576799252703406","-3.5576799252703406","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-0.0031988100502158973","-0.0031988100502158973","-0.0031988100502158973"
"56.5","22600","22600","22600","-3.4457519449818195","-3.4457519449818195","-3.4457519449818195","-3.422735529643442","-3.422735529643442","-3.422735529643442","-0.0031203261843158747","-0.0031203261843158747","-0.0031203261843158747"
"56.75","22700","22700","22700","-3.330423423534274","-3.330423423534274","-3.330423423534274","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-0.0030387629331934812","-0.0030387629331934812","-0.0030387629331934812"
"57","22800","22800","22800","-3.2118081762545936","-3.2118081762545936","-3.2118081762545936","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-0.002954200789930292","-0.002954200789930292","-0.002954200789930292"
"57.25","22900","22900","22900","-3.0900232620712496","-3.0900232620712496","-3.0900232620712496","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.0028667232071524357","-0.0028667232071524357","-0.0028667232071524357"
"57.5","23000","23000","23000","-2.9651888679912712","-2.9651888679912712","-2.9651888679912712","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-0.002776416514672822","-0.002776416514672822","-0.002776416514672822"
"57.75","23100","23100","23100","-2.8374281904901753","-2.8374281904901753","-2.8374281904901753","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-0.0026833698342940276","-0.0026833698342940276","-0.0026833698342940276"
"58","23200","23200","23200","-2.706867313931924","-2.706867313931924","-2.706867313931924","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-0.0025876749918559983","-0.0025876749918559983","-0.0025876749918559983"
"58.25","23300","23300","23300","-2.573635086138873","-2.573635086138873","-2.573635086138873","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.002489426426614774","-0.002489426426614774","-0.002489426426614774"
"58.5","23400","23400","23400","-2.437862991234531","-2.437862991234531","-2.437862991234531","-2.408768370508573","-2.408768370508573","-2.408768370508573","-0.0023887210980425566","-0.0023887210980425566","-0.0023887210980425566"
"58.75","23500","23500","23500","-2.2996850198846066","-2.2996850198846066","-2.2996850198846066","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-0.0022856583901403743","-0.0022856583901403743","-0.0022856583901403743"
"59","23600","23600","23600","-2.159237537064394","-2.159237537064394","-2.159237537064394","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-0.002180340013358012","-0.002180340013358012","-0.002180340013358012"
"59.25","23700","23700","23700","-2.0166591474830047","-2.0166591474830047","-2.0166591474830047","-1.985739453173898","-1.985739453173898","-1.985739453173898","-0.0020728699042180943","-0.0020728699042180943","-0.0020728699042180943"
"59.5","23800","23800","23800","-1.87209055879726","-1.87209055879726","-1.87209055879726","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-0.001963354122743323","-0.001963354122743323","-0.001963354122743323"
"59.75","23900","23900","23900","-1.725674442750215","-1.725674442750215","-1.725674442750215","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-0.0018519007477880503","-0.0018519007477880503","-0.0018519007477880503"
"60","24000","24000","24000","-1.5775552943713749","-1.5775552943713749","-1.5775552943713749","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-0.001738619770377356","-0.001738619770377356","-0.001738619770377356"
"60.25","24100","24100","24100","-1.42787928937755","-1.42787928937755","-1.42787928937755","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-0.0016236229851594383","-0.0016236229851594383","-0.0016236229851594383"
"60.5","24200","24200","24200","-1.2767941399150646","-1.2767941399150646","-1.2767941399150646","-1.243449435824273","-1.243449435824273","-1.243449435824273","-0.001507023880077528","-0.001507023880077528","-0.001507023880077528"
"60.75","24300","24300","24300","-1.1244489487857088","-1.1244489487857088","-1.1244489487857088","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-0.001388937524371199","-0.001388937524371199","-0.001388937524371199"
"61","24400","24400","24400","-0.9709940623002673","-0.9709940623002673","-0.9709940623002673","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-0.001269480455016788","-0.001269480455016788","-0.001269480455016788"
"61.25","24500","24500","24500","-0.8165809219048685","-0.8165809219048685","-0.8165809219048685","-0.782172325201147","-0.782172325201147","-0.782172325201147","-0.0011487705617194838","-0.0011487705617194838","-0.0011487705617194838"
"61.5","24600","24600","24600","-0.6613619147265598","-0.6613619147265598","-0.6613619147265598","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-0.0010269269705705138","-0.0010269269705705138","-0.0010269269705705138"
"61.75","24700","24700","24700","-0.5054902231856077","-0.5054902231856077","-0.5054902231856077","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.0009040699264839837","-0.0009040699264839837","-0.0009040699264839837"
"62","24800","24800","24800","-0.3491196738229457","-0.3491196738229457","-0.3491196738229457","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.000780320674529697","-0.000780320674529697","-0.000780320674529697"
"62.25","24900","24900","24900","-0.1924045854919495","-0.1924045854919495","-0.1924045854919495","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.0006558013402789154","-0.0006558013402789154","-0.0006558013402789154"
"62.5","25000","25000","25000","-0.03549961706436021","-0.03549961706436021","-0.03549961706436021","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.0005306348092811304","-0.0005306348092811304","-0.0005306348092811304"
"62.75","25100","25100","25100","0.12144038519935123","0.12144038519935123","0.12144038519935123","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.00040494460579091436","-0.00040494460579091436","-0.00040494460579091436"
"63","25200","25200","25200","0.2782605404645465","0.2782605404645465","0.2782605404645465","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.0002788547708643327","-0.0002788547708643327","-0.0002788547708643327"
"63.25","25300","25300","25300","0.4348060861711056","0.4348060861711056","0.4348060861711056","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.0001524897399454543","-0.0001524897399454543","-0.0001524897399454543"
"63.5","25400","25400","25400","0.5909225307653887","0.5909225307653887","0.5909225307653887","0.6266661678215206","0.6266661678215206","0.6266661678215206","-0.0000259742200635453","-0.0000259742200635453","-0.0000259742200635453"
"63.75","25500","25500","25500","0.7464558061647477","0.7464558061647477","0.7464558061647477","0.7821723252011572","0.7821723252011572","0.7821723252011572","0.00010056693323767449","0.00010056693323767449","0.00010056693323767449"
"64","25600","25600","25600","0.9012524198041242","0.9012524198041242","0.9012524198041242","0.9369065729286251","0.9369065729286251","0.9369065729286251","0.00022700883911737704","0.00022700883911737704","0.00022700883911737704"
"64.25","25700","25700","25700","1.0551596061146769","1.0551596061146769","1.0551596061146769","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.0003532267146799696","0.0003532267146799696","0.0003532267146799696"
"64.5","25800","25800","25800","1.2080254772849575","1.2080254772849575","1.2080254772849575","1.243449435824274","1.243449435824274","1.243449435824274","0.00047909599812073767","0.00047909599812073767","0.00047909599812073767"
"64.75","25900","25900","25900","1.359699173155841","1.359699173155841","1.359699173155841","1.3949555301961456","1.3949555301961456","1.3949555301961456","0.0006044924716533326","0.0006044924716533326","0.0006044924716533326"
"65","26000","26000","26000","1.5100310101012904","1.5100310101012904","1.5100310101012904","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.000729292384097642","0.000729292384097642","0.000729292384097642"
"65.25","26100","26100","26100","1.658872628748023","1.658872628748023","1.658872628748023","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.0008533725730074035","0.0008533725730074035","0.0008533725730074035"
"65.5","26200","26200","26200","1.8060771403883011","1.8060771403883011","1.8060771403883011","1.840622763423395","1.840622763423395","1.840622763423395","0.0009766105862165364","0.0009766105862165364","0.0009766105862165364"
"65.75","26300","26300","26300","1.951499271941352","1.951499271941352","1.951499271941352","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.0010988848026846978","0.0010988848026846978","0.0010988848026846978"
"66","26400","26400","26400","2.094995509320359","2.094995509320359","2.094995509320359","2.128896457825366","2.128896457825366","2.128896457825366","0.0012200745525225778","0.0012200745525225778","0.0012200745525225778"
"66.25","26500","26500","26500","2.236424239063539","2.236424239063539","2.236424239063539","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.0013400602360784941","0.0013400602360784941","0.0013400602360784941"
"66.5","26600","26600","26600","2.3756458880895353","2.3756458880895353","2.3756458880895353","2.408768370508578","2.408768370508578","2.408768370508578","0.0014587234419688455","0.0014587234419688455","0.0014587234419688455"
"66.75","26700","26700","26700","2.51252306143919","2.51252306143919","2.51252306143919","2.545207078751857","2.545207078751857","2.545207078751857","0.0015759470639357953","0.0015759470639357953","0.0015759470639357953"
"67","26800","26800","26800","2.6469206778677896","2.6469206778677896","2.6469206778677896","2.679133974894983","2.679133974894983","2.679133974894983","0.0016916154164170055","0.0016916154164170055","0.0016916154164170055"
"67.25","26900","26900","26900","2.7787061031539393","2.7787061031539393","2.7787061031539393","2.8104168892606523","2.8104168892606523","2.8104168892606523","0.0018056143487134163","0.0018056143487134163","0.0018056143487134163"
"67.5","27000","27000","27000","2.907749280993531","2.907749280993531","2.907749280993531","2.9389262614623712","2.9389262614623712","2.9389262614623712","0.001917831357642119","0.001917831357642119","0.001917831357642119"
"67.75","27100","27100","27100","3.0339228613496068","3.0339228613496068","3.0339228613496068","3.0645352682648874","3.0645352682648874","3.0645352682648874","0.002028155698563447","0.002028155698563447","0.002028155698563447"
"68","27200","27200","27200","3.157102326131476","3.157102326131476","3.157102326131476","3.1871199487434527","3.1871199487434527","3.1871199487434527","0.0021364784946724807","0.0021364784946724807","0.0021364784946724807"
"68.25","27300","27300","27300","3.2771661120790365","3.2771661120790365","3.2771661120790365","3.3065593266182622","3.3065593266182622","3.3065593266182622","0.0022426928444474192","0.0022426928444474192","0.0022426928444474192"
"68.5","27400","27400","27400","3.3939957307310347","3.3939957307310347","3.3939957307310347","3.422735529643446","3.422735529643446","3.422735529643446","0.0023466939271485077","0.0023466939271485077","0.0023466939271485077"
"68.75","27500","27500","27500","3.507475885358871","3.507475885358871","3.507475885358871","3.5355339059327395","3.5355339059327395","3.5355339059327395","0.0024483791062632765","0.0024483791062632765","0.0024483791062632765"
"69","27600","27600","27600","3.617494584750555","3.617494584750555","3.617494584750555","3.644843137107059","3.644843137107059","3.644843137107059","0.0025476480307965454","0.0025476480307965454","0.0025476480307965454"
"69.25","27700","27700","27700","3.723943253732503","3.723943253732503","3.723943253732503","3.7505553481522984","3.7505553481522984","3.7505553481522984","0.0026444027343046766","0.0026444027343046766","0.0026444027343046766"
"69.5","27800","27800","27800","3.826716840320136","3.826716840320136","3.826716840320136","3.852566213878952","3.852566213878952","3.852566213878952","0.00273854773157671","0.00273854773157671","0.00273854773157671"
"69.75","27900","27900","27900","3.9257139193914945","3.9257139193914945","3.9257139193914945","3.9507750618784563","3.9507750618784563","3.9507750618784563","0.002829990112866526","0.002829990112866526","0.002829990112866526"
"70","28000","28000","28000","4.020836792781601","4.020836792781601","4.020836792781601","4.045084971874741","4.045084971874741","4.045084971874741","0.00291863963558385","0.00291863963558385","0.00291863963558385"
"70.25","28100","28100","28100","4.111991585698739","4.111991585698739","4.111991585698739","4.135402871372813","4.135402871372813","4.135402871372813","0.0030044088133524133","0.0030044088133524133","0.0030044088133524133"
"70.5","28200","28200","28200","4.199088339367552","4.199088339367552","4.199088339367552","4.221639627510078","4.221639627510078","4.221639627510078","0.0030872130023488903","0.0030872130023488903","0.0030872130023488903"
"70.75","28300","28300","28300","4.28204109980749","4.28204109980749","4.28204109980749","4.30371013501972","4.30371013501972","4.30371013501972","0.003166970484835774","0.003166970484835774","0.003166970484835774"
"71","28400","28400","28400","4.360768002659005","4.360768002659005","4.360768002659005","4.38153340021932","4.38153340021932","4.38153340021932","0.003243602549807101","0.003243602549807101","0.003243602549807101"
"71.25","28500","28500","28500","4.435191353973797","4.435191353973797","4.435191353973797","4.45503262094184","4.45503262094184","4.45503262094184","0.00331703357066665","0.00331703357066665","0.00331703357066665"
"71.5","28600","28600","28600","4.505237706889357","4.505237706889357","4.505237706889357","4.524135262330098","4.524135262330098","4.524135262330098","0.003387191079862295","0.003387191079862295","0.003387191079862295"
"71.75","28700","28700","28700","4.570837934112157","4.570837934112157","4.570837934112157","4.588773128419909","4.588773128419909","4.588773128419909","0.0034540058404026186","0.0034540058404026186","0.0034540058404026186"
"72","28800","28800","28800","4.63192729613794","4.63192729613794","4.63192729613794","4.64888242944126","4.64888242944126","4.64888242944126","0.003517411914185642","0.003517411914185642","0.003517411914185642"
"72.25","28900","28900","28900","4.688445505141797","4.688445505141797","4.688445505141797","4.7044038447711305","4.7044038447711305","4.7044038447711305","0.003577346727071745","0.003577346727071745","0.003577346727071745"
"72.5","29000","29000","29000","4.7403367844749615","4.7403367844749615","4.7403367844749615","4.75528258147577","4.75528258147577","4.75528258147577","0.0036337511306364367","0.0036337511306364367","0.0036337511306364367"
"72.75","29100","29100","29100","4.787549923709646","4.787549923709646","4.787549923709646","4.801468428384717","4.801468428384717","4.801468428384717","0.0036865694605433263","0.0036865694605433263","0.0036865694605433263"
"73","29200","29200","29200","4.830038329177536","4.830038329177536","4.830038329177536","4.842915805643157","4.842915805643157","4.842915805643157","0.003735749591477572","0.003735749591477572","0.003735749591477572"
"73.25","29300","29300","29300","4.867760069952122","4.867760069952122","4.867760069952122","4.879583809693738","4.879583809693738","4.879583809693738","0.0037812429885875354","0.0037812429885875354","0.0037812429885875354"
"73.5","29400","29400","29400","4.900677919229463","4.900677919229463","4.900677919229463","4.911436253643444","4.911436253643444","4.911436253643444","0.003823004755382775","0.003823004755382775","0.003823004755382775"
"73.75","29500","29500","29500","4.928759391066535","4.928759391066535","4.928759391066535","4.938441702975689","4.938441702975689","4.938441702975689","0.00386099367804138","0.00386099367804138","0.00386099367804138"
"74","29600","29600","29600","4.95197677244096","4.95197677244096","4.95197677244096","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.003895172266083158","0.003895172266083158","0.003895172266083158"
"74.25","29700","29700","29700","4.970307150600386","4.970307150600386","4.970307150600386","4.977809823015401","4.977809823015401","4.977809823015401","0.003925506789368233","0.003925506789368233","0.003925506789368233"
"74.5","29800","29800","29800","4.983732435674625","4.983732435674625","4.983732435674625","4.990133642141358","4.990133642141358","4.990133642141358","0.003951967311384336","0.003951967311384336","0.003951967311384336"
"74.75","29900","29900","29900","4.992239378528161","4.992239378528161","4.992239378528161","4.997532801828658","4.997532801828658","4.997532801828658","0.003974527718790893","0.003974527718790893","0.003974527718790893"
"75","30000","30000","30000","4.995819583835455","4.995819583835455","4.995819583835455","5","5","5","0.003993165747189581","0.003993165747189581","0.003993165747189581"
"75.25","30100","30100","30100","4.9944695183661105","4.9944695183661105","4.9944695183661105","4.997532801828657","4.997532801828657","4.997532801828657","0.004007863003096468","0.004007863003096468","0.004007863003096468"
"75.5","30200","30200","30200","4.98819051447175","4.98819051447175","4.98819051447175","4.990133642141357","4.990133642141357","4.990133642141357","0.004018604982094498","0.004018604982094498","0.004018604982094498"
"75.75","30300","30300","30300","4.976988768771148","4.976988768771148","4.976988768771148","4.9778098230153995","4.9778098230153995","4.9778098230153995","0.004025381083147345","0.004025381083147345","0.004025381083147345"
"76","30400","30400","30400","4.960875336034902","4.960875336034902","4.960875336034902","4.960573506572389","4.960573506572389","4.960573506572389","0.004028184619061126","0.004028184619061126","0.004028184619061126"
"76.25","30500","30500","30500","4.939866118275726","4.939866118275726","4.939866118275726","4.938441702975688","4.938441702975688","4.938441702975688","0.004027012823084625","0.004027012823084625","0.004027012823084625"
"76.5","30600","30600","30600","4.913981849055079","4.913981849055079","4.913981849055079","4.911436253643443","4.911436253643443","4.911436253643443","0.004021866851638828","0.004021866851638828","0.004021866851638828"
"76.75","30700","30700","30700","4.883248073021632","4.883248073021632","4.883248073021632","4.8795838096937345","4.8795838096937345","4.8795838096937345","0.004012751783176366","0.004012751783176366","0.004012751783176366"
"77","30800","30800","30800","4.847695120701798","4.847695120701798","4.847695120701798","4.842915805643154","4.842915805643154","4.842915805643154","0.003999676613169301","0.003999676613169301","0.003999676613169301"
"77.25","30900","30900","30900","4.807358078567155","4.807358078567155","4.807358078567155","4.801468428384713","4.801468428384713","4.801468428384713","0.003982654245231809","0.003982654245231809","0.003982654245231809"
"77.5","31000","31000","31000","4.76227675440834","4.76227675440834","4.76227675440834","4.755282581475766","4.755282581475766","4.755282581475766","0.003961701478386037","0.003961701478386037","0.003961701478386037"
"77.75","31100","31100","31100","4.712495638049567","4.712495638049567","4.712495638049567","4.704403844771125","4.704403844771125","4.704403844771125","0.003936838990483027","0.003936838990483027","0.003936838990483027"
"78","31200","31200","31200","4.65806385744253","4.65806385744253","4.65806385744253","4.648882429441255","4.648882429441255","4.648882429441255","0.0039080913177967636","0.0039080913177967636","0.0039080913177967636"
"78.25","31300","31300","31300","4.599035130183063","4.599035130183063","4.599035130183063","4.588773128419904","4.588773128419904","4.588773128419904","0.0038754868308094326","0.0038754868308094326","0.0038754868308094326"
"78.5","31400","31400","31400","4.535467710498344","4.535467710498344","4.535467710498344","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.003839057706213317","0.003839057706213317","0.003839057706213317"
"78.75","31500","31500","31500","4.467424331757019","4.467424331757019","4.467424331757019","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.0037988398951561975","0.0037988398951561975","0.0037988398951561975"
"79","31600","31600","31600","4.394972144558923","4.394972144558923","4.394972144558923","4.381533400219317","4.381533400219317","4.381533400219317","0.0037548730877620257","0.0037548730877620257","0.0037548730877620257"
"79.25","31700","31700","31700","4.318182650465565","4.318182650465565","4.318182650465565","4.303710135019718","4.303710135019718","4.303710135019718","0.003707200673961575","0.003707200673961575","0.003707200673961575"
"79.5","31800","31800","31800","4.237131631436706","4.237131631436706","4.237131631436706","4.22163962751007","4.22163962751007","4.22163962751007","0.003655869700671638","0.003655869700671638","0.003655869700671638"
"79.75","31900","31900","31900","4.1518990750427225","4.1518990750427225","4.1518990750427225","4.135402871372805","4.135402871372805","4.135402871372805","0.0036009308253657085","0.0036009308253657085","0.0036009308253657085"
"80","32000","32000","32000","4.062569095526521","4.062569095526521","4.062569095526521","4.045084971874733","4.045084971874733","4.045084971874733","0.0035424382660807913","0.0035424382660807913","0.0035424382660807913"
"80.25","32100","32100","32100","3.969229850792945","3.969229850792945","3.969229850792945","3.9507750618784483","3.9507750618784483","3.9507750618784483","0.003480449747910966","0.003480449747910966","0.003480449747910966"
"80.5","32200","32200","32200","3.871973455407564","3.871973455407564","3.871973455407564","3.852566213878943","3.852566213878943","3.852566213878943","0.0034150264460397484","0.0034150264460397484","0.0034150264460397484"
"80.75","32300","32300","32300","3.7708958896907165","3.7708958896907165","3.7708958896907165","3.750555348152295","3.750555348152295","3.750555348152295","0.00334623292536744","0.00334623292536744","0.00334623292536744"
"81","32400","32400","32400","3.6660969049965213","3.6660969049965213","3.6660969049965213","3.644843137107055","3.644843137107055","3.644843137107055","0.0032741370767933875","0.0032741370767933875","0.0032741370767933875"
"81.25","32500","32500","32500","3.55767992527034","3.55767992527034","3.55767992527034","3.535533905932736","3.535533905932736","3.535533905932736","0.003198810050215925","0.003198810050215925","0.003198810050215925"
"81.5","32600","32600","32600","3.445751944981818","3.445751944981818","3.445751944981818","3.422735529643436","3.422735529643436","3.422735529643436","0.003120326184315847","0.003120326184315847","0.003120326184315847"
"81.75","32700","32700","32700","3.3304234235342736","3.3304234235342736","3.3304234235342736","3.306559326618259","3.306559326618259","3.306559326618259","0.0030387629331934535","0.0030387629331934535","0.0030387629331934535"
"82","32800","32800","32800","3.2118081762545927","3.2118081762545927","3.2118081762545927","3.187119948743442","3.187119948743442","3.187119948743442","0.002954200789930278","0.002954200789930278","0.002954200789930278"
"82.25","32900","32900","32900","3.0900232620712487","3.0900232620712487","3.0900232620712487","3.0645352682648834","3.0645352682648834","3.0645352682648834","0.0028667232071524357","0.0028667232071524357","0.0028667232071524357"
"82.5","33000","33000","33000","2.965188867991271","2.965188867991271","2.965188867991271","2.93892626146236","2.93892626146236","2.93892626146236","0.0027764165146728498","0.0027764165146728498","0.0027764165146728498"
"82.75","33100","33100","33100","2.8374281904901735","2.8374281904901735","2.8374281904901735","2.810416889260656","2.810416889260656","2.810416889260656","0.0026833698342940415","0.0026833698342940415","0.0026833698342940415"
"83","33200","33200","33200","2.706867313931923","2.706867313931923","2.706867313931923","2.6791339748949787","2.6791339748949787","2.6791339748949787","0.002587674991856012","0.002587674991856012","0.002587674991856012"
"83.25","33300","33300","33300","2.573635086138871","2.573635086138871","2.573635086138871","2.5452070787518455","2.5452070787518455","2.5452070787518455","0.0024894264266147464","0.0024894264266147464","0.0024894264266147464"
"83.5","33400","33400","33400","2.437862991234529","2.437862991234529","2.437862991234529","2.4087683705085734","2.4087683705085734","2.4087683705085734","0.002388721098042529","0.002388721098042529","0.002388721098042529"
"83.75","33500","33500","33500","2.299685019884605","2.299685019884605","2.299685019884605","2.269952498697724","2.269952498697724","2.269952498697724","0.0022856583901403466","0.0022856583901403466","0.0022856583901403466"
"84","33600","33600","33600","2.159237537064393","2.159237537064393","2.159237537064393","2.1288964578253617","2.1288964578253617","2.1288964578253617","0.002180340013358026","0.002180340013358026","0.002180340013358026"
"84.25","33700","33700","33700","2.016659147483004","2.016659147483004","2.016659147483004","1.9857394531738946","1.9857394531738946","1.9857394531738946","0.0020728699042180804","0.0020728699042180804","0.0020728699042180804"
"84.5","33800","33800","33800","1.872090558797259","1.872090558797259","1.872090558797259","1.84062276342339","1.84062276342339","1.84062276342339","0.001963354122743323","0.001963354122743323","0.001963354122743323"
"84.75","33900","33900","33900","1.7256744427502135","1.7256744427502135","1.7256744427502135","1.6936896012264495","1.6936896012264495","1.6936896012264495","0.0018519007477880295","0.0018519007477880295","0.0018519007477880295"
"85","34000","34000","34000","1.577555294371374","1.577555294371374","1.577555294371374","1.5450849718747393","1.5450849718747393","1.5450849718747393","0.0017386197703773698","0.0017386197703773698","0.0017386197703773698"
"85.25","34100","34100","34100","1.4278792893775492","1.4278792893775492","1.4278792893775492","1.3949555301961405","1.3949555301961405","1.3949555301961405","0.0016236229851594591","0.0016236229851594591","0.0016236229851594591"
"85.5","34200","34200","34200","1.276794139915064","1.276794139915064","1.276794139915064","1.2434494358242778","1.2434494358242778","1.2434494358242778","0.0015070238800775487","0.0015070238800775487","0.0015070238800775487"
"85.75","34300","34300","34300","1.1244489487857074","1.1244489487857074","1.1244489487857074","1.0907162069827088","1.0907162069827088","1.0907162069827088","0.0013889375243712199","0.0013889375243712199","0.0013889375243712199"
"86","34400","34400","34400","0.9709940623002661","0.9709940623002661","0.9709940623002661","0.9369065729286112","0.9369065729286112","0.9369065729286112","0.0012694804550167742","0.0012694804550167742","0.0012694804550167742"
"86.25","34500","34500","34500","0.8165809219048678","0.8165809219048678","0.8165809219048678","0.782172325201152","0.782172325201152","0.782172325201152","0.0011487705617194768","0.0011487705617194768","0.0011487705617194768"
"86.5","34600","34600","34600","0.6613619147265588","0.6613619147265588","0.6613619147265588","0.6266661678215109","0.6266661678215109","0.6266661678215109","0.0010269269705704964","0.0010269269705704964","0.0010269269705704964"
"86.75","34700","34700","34700","0.5054902231856071","0.5054902231856071","0.5054902231856071","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.0009040699264839924","0.0009040699264839924","0.0009040699264839924"
"87","34800","34800","34800","0.3491196738229448","0.3491196738229448","0.3491196738229448","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.0007803206745297005","0.0007803206745297005","0.0007803206745297005"
"87.25","34900","34900","34900","0.19240458549194864","0.19240458549194864","0.19240458549194864","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.0006558013402789362","0.0006558013402789362","0.0006558013402789362"
"87.5","35000","35000","35000","0.03549961706435914","0.03549961706435914","0.03549961706435914","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.000530634809281156","0.000530634809281156","0.000530634809281156"
"87.75","35100","35100","35100","-0.12144038519935248","-0.12144038519935248","-0.12144038519935248","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.00040494460579091045","0.00040494460579091045","0.00040494460579091045"
"88","35200","35200","35200","-0.2782605404645477","-0.2782605404645477","-0.2782605404645477","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.0002788547708643292","0.0002788547708643292","0.0002788547708643292"
"88.25","35300","35300","35300","-0.43480608617110655","-0.43480608617110655","-0.43480608617110655","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.00015248973994543523","0.00015248973994543523","0.00015248973994543523"
"88.5","35400","35400","35400","-0.5909225307653895","-0.5909225307653895","-0.5909225307653895","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","0.000025974220063527953","0.000025974220063527953","0.000025974220063527953"
"88.75","35500","35500","35500","-0.7464558061647486","-0.7464558061647486","-0.7464558061647486","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","-0.00010056693323766408","-0.00010056693323766408","-0.00010056693323766408"
"89","35600","35600","35600","-0.9012524198041248","-0.9012524198041248","-0.9012524198041248","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","-0.0002270088391173354","-0.0002270088391173354","-0.0002270088391173354"
"89.25","35700","35700","35700","-1.0551596061146782","-1.0551596061146782","-1.0551596061146782","-1.090716206982722","-1.090716206982722","-1.090716206982722","-0.00035322671467995573","-0.00035322671467995573","-0.00035322671467995573"
"89.5","35800","35800","35800","-1.2080254772849583","-1.2080254772849583","-1.2080254772849583","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","-0.0004790959981207099","-0.0004790959981207099","-0.0004790959981207099"
"89.75","35900","35900","35900","-1.3596991731558419","-1.3596991731558419","-1.3596991731558419","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","-0.0006044924716533256","-0.0006044924716533256","-0.0006044924716533256"
"90","36000","36000","36000","-1.5100310101012915","-1.5100310101012915","-1.5100310101012915","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.000729292384097642","-0.000729292384097642","-0.000729292384097642"
"90.25","36100","36100","36100","-1.6588726287480244","-1.6588726287480244","-1.6588726287480244","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.0008533725730073966","-0.0008533725730073966","-0.0008533725730073966"
"90.5","36200","36200","36200","-1.806077140388303","-1.806077140388303","-1.806077140388303","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.0009766105862165433","-0.0009766105862165433","-0.0009766105862165433"
"90.75","36300","36300","36300","-1.951499271941353","-1.951499271941353","-1.951499271941353","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.001098884802684684","-0.001098884802684684","-0.001098884802684684"
"91","36400","36400","36400","-2.0949955093203596","-2.0949955093203596","-2.0949955093203596","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.001220074552522564","-0.001220074552522564","-0.001220074552522564"
"91.25","36500","36500","36500","-2.23642423906354","-2.23642423906354","-2.23642423906354","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.0013400602360784802","-0.0013400602360784802","-0.0013400602360784802"
"91.5","36600","36600","36600","-2.375645888089536","-2.375645888089536","-2.375645888089536","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.0014587234419688316","-0.0014587234419688316","-0.0014587234419688316"
"91.75","36700","36700","36700","-2.51252306143919","-2.51252306143919","-2.51252306143919","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.0015759470639357537","-0.0015759470639357537","-0.0015759470639357537"
"92","36800","36800","36800","-2.6469206778677905","-2.6469206778677905","-2.6469206778677905","-2.67913397489499","-2.67913397489499","-2.67913397489499","-0.0016916154164170194","-0.0016916154164170194","-0.0016916154164170194"
"92.25","36900","36900","36900","-2.7787061031539406","-2.7787061031539406","-2.7787061031539406","-2.810416889260652","-2.810416889260652","-2.810416889260652","-0.0018056143487134163","-0.0018056143487134163","-0.0018056143487134163"
"92.5","37000","37000","37000","-2.9077492809935315","-2.9077492809935315","-2.9077492809935315","-2.938926261462371","-2.938926261462371","-2.938926261462371","-0.0019178313576421469","-0.0019178313576421469","-0.0019178313576421469"
"92.75","37100","37100","37100","-3.0339228613496068","-3.0339228613496068","-3.0339228613496068","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.002028155698563433","-0.002028155698563433","-0.002028155698563433"
"93","37200","37200","37200","-3.157102326131477","-3.157102326131477","-3.157102326131477","-3.187119948743452","-3.187119948743452","-3.187119948743452","-0.002136478494672453","-0.002136478494672453","-0.002136478494672453"
"93.25","37300","37300","37300","-3.277166112079037","-3.277166112079037","-3.277166112079037","-3.306559326618256","-3.306559326618256","-3.306559326618256","-0.0022426928444474054","-0.0022426928444474054","-0.0022426928444474054"
"93.5","37400","37400","37400","-3.393995730731035","-3.393995730731035","-3.393995730731035","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-0.00234669392714848","-0.00234669392714848","-0.00234669392714848"
"93.75","37500","37500","37500","-3.507475885358871","-3.507475885358871","-3.507475885358871","-3.535533905932745","-3.535533905932745","-3.535533905932745","-0.0024483791062632487","-0.0024483791062632487","-0.0024483791062632487"
"94","37600","37600","37600","-3.617494584750555","-3.617494584750555","-3.617494584750555","-3.644843137107059","-3.644843137107059","-3.644843137107059","-0.0025476480307965454","-0.0025476480307965454","-0.0025476480307965454"
"94.25","37700","37700","37700","-3.7239432537325032","-3.7239432537325032","-3.7239432537325032","-3.750555348152304","-3.750555348152304","-3.750555348152304","-0.0026444027343046905","-0.0026444027343046905","-0.0026444027343046905"
"94.5","37800","37800","37800","-3.826716840320136","-3.826716840320136","-3.826716840320136","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.002738547731576696","-0.002738547731576696","-0.002738547731576696"
"94.75","37900","37900","37900","-3.9257139193914945","-3.9257139193914945","-3.9257139193914945","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-0.002829990112866526","-0.002829990112866526","-0.002829990112866526"
"95","38000","38000","38000","-4.020836792781601","-4.020836792781601","-4.020836792781601","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.0029186396355838223","-0.0029186396355838223","-0.0029186396355838223"
"95.25","38100","38100","38100","-4.111991585698739","-4.111991585698739","-4.111991585698739","-4.135402871372812","-4.135402871372812","-4.135402871372812","-0.0030044088133523855","-0.0030044088133523855","-0.0030044088133523855"
"95.5","38200","38200","38200","-4.199088339367553","-4.199088339367553","-4.199088339367553","-4.221639627510073","-4.221639627510073","-4.221639627510073","-0.0030872130023488764","-0.0030872130023488764","-0.0030872130023488764"
"95.75","38300","38300","38300","-4.282041099807491","-4.282041099807491","-4.282041099807491","-4.30371013501972","-4.30371013501972","-4.30371013501972","-0.00316697048483576","-0.00316697048483576","-0.00316697048483576"
"96","38400","38400","38400","-4.360768002659005","-4.360768002659005","-4.360768002659005","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.003243602549807073","-0.003243602549807073","-0.003243602549807073"
"96.25","38500","38500","38500","-4.435191353973796","-4.435191353973796","-4.435191353973796","-4.45503262094184","-4.45503262094184","-4.45503262094184","-0.0033170335706666776","-0.0033170335706666776","-0.0033170335706666776"
"96.5","38600","38600","38600","-4.505237706889358","-4.505237706889358","-4.505237706889358","-4.524135262330102","-4.524135262330102","-4.524135262330102","-0.003387191079862295","-0.003387191079862295","-0.003387191079862295"
"96.75","38700","38700","38700","-4.5708379341121566","-4.5708379341121566","-4.5708379341121566","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.003454005840402591","-0.003454005840402591","-0.003454005840402591"
"97","38800","38800","38800","-4.63192729613794","-4.63192729613794","-4.63192729613794","-4.64888242944126","-4.64888242944126","-4.64888242944126","-0.003517411914185642","-0.003517411914185642","-0.003517411914185642"
"97.25","38900","38900","38900","-4.688445505141797","-4.688445505141797","-4.688445505141797","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003577346727071745","-0.003577346727071745","-0.003577346727071745"
"97.5","39000","39000","39000","-4.7403367844749615","-4.7403367844749615","-4.7403367844749615","-4.75528258147577","-4.75528258147577","-4.75528258147577","-0.0036337511306364367","-0.0036337511306364367","-0.0036337511306364367"
"97.75","39100","39100","39100","-4.787549923709648","-4.787549923709648","-4.787549923709648","-4.801468428384714","-4.801468428384714","-4.801468428384714","-0.003686569460543354","-0.003686569460543354","-0.003686569460543354"
"98","39200","39200","39200","-4.830038329177538","-4.830038329177538","-4.830038329177538","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.0037357495914775996","-0.0037357495914775996","-0.0037357495914775996"
"98.25","39300","39300","39300","-4.867760069952122","-4.867760069952122","-4.867760069952122","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.0037812429885875354","-0.0037812429885875354","-0.0037812429885875354"
"98.5","39400","39400","39400","-4.900677919229462","-4.900677919229462","-4.900677919229462","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.003823004755382803","-0.003823004755382803","-0.003823004755382803"
"98.75","39500","39500","39500","-4.928759391066535","-4.928759391066535","-4.928759391066535","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.00386099367804138","-0.00386099367804138","-0.00386099367804138"
"99","39600","39600","39600","-4.95197677244096","-4.95197677244096","-4.95197677244096","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.003895172266083158","-0.003895172266083158","-0.003895172266083158"
"99.25","39700","39700","39700","-4.970307150600387","-4.970307150600387","-4.970307150600387","-4.977809823015401","-4.977809823015401","-4.977809823015401","-0.003925506789368233","-0.003925506789368233","-0.003925506789368233"
"99.5","39800","39800","39800","-4.983732435674625","-4.983732435674625","-4.983732435674625","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.003951967311384336","-0.003951967311384336","-0.003951967311384336"
"99.75","39900","39900","39900","-4.992239378528161","-4.992239378528161","-4.992239378528161","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003974527718790893","-0.003974527718790893","-0.003974527718790893"
"100","40000","40000","40000","-4.995819583835455","-4.995819583835455","-4.995819583835455","-5","-5","-5","-0.003993165747189581","-0.003993165747189581","-0.003993165747189581"
"100.25","40100","40100","40100","-4.9944695183661105","-4.9944695183661105","-4.9944695183661105","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.004007863003096468","-0.004007863003096468","-0.004007863003096468"
"100.5","40200","40200","40200","-4.98819051447175","-4.98819051447175","-4.98819051447175","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004018604982094498","-0.004018604982094498","-0.004018604982094498"
"100.75","40300","40300","40300","-4.976988768771147","-4.976988768771147","-4.976988768771147","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.004025381083147317","-0.004025381083147317","-0.004025381083147317"
"101","40400","40400","40400","-4.960875336034902","-4.960875336034902","-4.960875336034902","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.004028184619061126","-0.004028184619061126","-0.004028184619061126"
"101.25","40500","40500","40500","-4.939866118275727","-4.939866118275727","-4.939866118275727","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.004027012823084625","-0.004027012823084625","-0.004027012823084625"
"101.5","40600","40600","40600","-4.913981849055079","-4.913981849055079","-4.913981849055079","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-0.004021866851638828","-0.004021866851638828","-0.004021866851638828"
"101.75","40700","40700","40700","-4.883248073021633","-4.883248073021633","-4.883248073021633","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.004012751783176394","-0.004012751783176394","-0.004012751783176394"
"102","40800","40800","40800","-4.847695120701797","-4.847695120701797","-4.847695120701797","-4.842915805643154","-4.842915805643154","-4.842915805643154","-0.003999676613169273","-0.003999676613169273","-0.003999676613169273"
"102.25","40900","40900","40900","-4.8073580785671535","-4.8073580785671535","-4.8073580785671535","-4.801468428384716","-4.801468428384716","-4.801468428384716","-0.003982654245231837","-0.003982654245231837","-0.003982654245231837"
"102.5","41000","41000","41000","-4.762276754408341","-4.762276754408341","-4.762276754408341","-4.755282581475766","-4.755282581475766","-4.755282581475766","-0.003961701478386037","-0.003961701478386037","-0.003961701478386037"
"102.75","41100","41100","41100","-4.712495638049567","-4.712495638049567","-4.712495638049567","-4.704403844771125","-4.704403844771125","-4.704403844771125","-0.003936838990483027","-0.003936838990483027","-0.003936838990483027"
"103","41200","41200","41200","-4.65806385744253","-4.65806385744253","-4.65806385744253","-4.648882429441255","-4.648882429441255","-4.648882429441255","-0.0039080913177967636","-0.0039080913177967636","-0.0039080913177967636"
"103.25","41300","41300","41300","-4.599035130183062","-4.599035130183062","-4.599035130183062","-4.588773128419904","-4.588773128419904","-4.588773128419904","-0.0038754868308094326","-0.0038754868308094326","-0.0038754868308094326"
"103.5","41400","41400","41400","-4.535467710498344","-4.535467710498344","-4.535467710498344","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-0.003839057706213289","-0.003839057706213289","-0.003839057706213289"
"103.75","41500","41500","41500","-4.467424331757018","-4.467424331757018","-4.467424331757018","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-0.0037988398951561697","-0.0037988398951561697","-0.0037988398951561697"
"104","41600","41600","41600","-4.394972144558923","-4.394972144558923","-4.394972144558923","-4.381533400219317","-4.381533400219317","-4.381533400219317","-0.0037548730877620257","-0.0037548730877620257","-0.0037548730877620257"
"104.25","41700","41700","41700","-4.318182650465564","-4.318182650465564","-4.318182650465564","-4.303710135019713","-4.303710135019713","-4.303710135019713","-0.003707200673961561","-0.003707200673961561","-0.003707200673961561"
"104.5","41800","41800","41800","-4.237131631436705","-4.237131631436705","-4.237131631436705","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.003655869700671624","-0.003655869700671624","-0.003655869700671624"
"104.75","41900","41900","41900","-4.151899075042722","-4.151899075042722","-4.151899075042722","-4.135402871372805","-4.135402871372805","-4.135402871372805","-0.0036009308253657224","-0.0036009308253657224","-0.0036009308253657224"
"105","42000","42000","42000","-4.06256909552652","-4.06256909552652","-4.06256909552652","-4.045084971874734","-4.045084971874734","-4.045084971874734","-0.0035424382660807635","-0.0035424382660807635","-0.0035424382660807635"
"105.25","42100","42100","42100","-3.969229850792945","-3.969229850792945","-3.969229850792945","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-0.003480449747910966","-0.003480449747910966","-0.003480449747910966"
"105.5","42200","42200","42200","-3.8719734554075633","-3.8719734554075633","-3.8719734554075633","-3.852566213878943","-3.852566213878943","-3.852566213878943","-0.0034150264460397484","-0.0034150264460397484","-0.0034150264460397484"
"105.75","42300","42300","42300","-3.7708958896907157","-3.7708958896907157","-3.7708958896907157","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-0.003346232925367426","-0.003346232925367426","-0.003346232925367426"
"106","42400","42400","42400","-3.666096904996521","-3.666096904996521","-3.666096904996521","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-0.0032741370767933597","-0.0032741370767933597","-0.0032741370767933597"
"106.25","42500","42500","42500","-3.557679925270339","-3.557679925270339","-3.557679925270339","-3.535533905932736","-3.535533905932736","-3.535533905932736","-0.0031988100502158973","-0.0031988100502158973","-0.0031988100502158973"
"106.5","42600","42600","42600","-3.4457519449818172","-3.4457519449818172","-3.4457519449818172","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-0.003120326184315847","-0.003120326184315847","-0.003120326184315847"
"106.75","42700","42700","42700","-3.3304234235342722","-3.3304234235342722","-3.3304234235342722","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.0030387629331934535","-0.0030387629331934535","-0.0030387629331934535"
"107","42800","42800","42800","-3.2118081762545914","-3.2118081762545914","-3.2118081762545914","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-0.002954200789930292","-0.002954200789930292","-0.002954200789930292"
"107.25","42900","42900","42900","-3.0900232620712473","-3.0900232620712473","-3.0900232620712473","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-0.0028667232071524357","-0.0028667232071524357","-0.0028667232071524357"
"107.5","43000","43000","43000","-2.9651888679912695","-2.9651888679912695","-2.9651888679912695","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-0.002776416514672822","-0.002776416514672822","-0.002776416514672822"
"107.75","43100","43100","43100","-2.8374281904901735","-2.8374281904901735","-2.8374281904901735","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-0.0026833698342940276","-0.0026833698342940276","-0.0026833698342940276"
"108","43200","43200","43200","-2.7068673139319217","-2.7068673139319217","-2.7068673139319217","-2.679133974894979","-2.679133974894979","-2.679133974894979","-0.0025876749918559844","-0.0025876749918559844","-0.0025876749918559844"
"108.25","43300","43300","43300","-2.5736350861388706","-2.5736350861388706","-2.5736350861388706","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-0.0024894264266147603","-0.0024894264266147603","-0.0024894264266147603"
"108.5","43400","43400","43400","-2.437862991234528","-2.437862991234528","-2.437862991234528","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-0.0023887210980425566","-0.0023887210980425566","-0.0023887210980425566"
"108.75","43500","43500","43500","-2.2996850198846044","-2.2996850198846044","-2.2996850198846044","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-0.0022856583901403466","-0.0022856583901403466","-0.0022856583901403466"
"109","43600","43600","43600","-2.1592375370643913","-2.1592375370643913","-2.1592375370643913","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-0.002180340013357991","-0.002180340013357991","-0.002180340013357991"
"109.25","43700","43700","43700","-2.016659147483003","-2.016659147483003","-2.016659147483003","-1.985739453173895","-1.985739453173895","-1.985739453173895","-0.0020728699042180873","-0.0020728699042180873","-0.0020728699042180873"
"109.5","43800","43800","43800","-1.872090558797258","-1.872090558797258","-1.872090558797258","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-0.0019633541227433438","-0.0019633541227433438","-0.0019633541227433438"
"109.75","43900","43900","43900","-1.7256744427502126","-1.7256744427502126","-1.7256744427502126","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-0.0018519007477880295","-0.0018519007477880295","-0.0018519007477880295"
"110","44000","44000","44000","-1.577555294371373","-1.577555294371373","-1.577555294371373","-1.545084971874731","-1.545084971874731","-1.545084971874731","-0.0017386197703773767","-0.0017386197703773767","-0.0017386197703773767"
"110.25","44100","44100","44100","-1.427879289377548","-1.427879289377548","-1.427879289377548","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-0.0016236229851594244","-0.0016236229851594244","-0.0016236229851594244"
"110.5","44200","44200","44200","-1.2767941399150629","-1.2767941399150629","-1.2767941399150629","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-0.0015070238800775348","-0.0015070238800775348","-0.0015070238800775348"
"110.75","44300","44300","44300","-1.124448948785706","-1.124448948785706","-1.124448948785706","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-0.001388937524371213","-0.001388937524371213","-0.001388937524371213"
"111","44400","44400","44400","-0.9709940623002646","-0.9709940623002646","-0.9709940623002646","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-0.0012694804550167742","-0.0012694804550167742","-0.0012694804550167742"
"111.25","44500","44500","44500","-0.8165809219048668","-0.8165809219048668","-0.8165809219048668","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-0.0011487705617194803","-0.0011487705617194803","-0.0011487705617194803"
"111.5","44600","44600","44600","-0.6613619147265579","-0.6613619147265579","-0.6613619147265579","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-0.0010269269705705207","-0.0010269269705705207","-0.0010269269705705207"
"111.75","44700","44700","44700","-0.5054902231856061","-0.5054902231856061","-0.5054902231856061","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.0009040699264839802","-0.0009040699264839802","-0.0009040699264839802"
"112","44800","44800","44800","-0.34911967382294384","-0.34911967382294384","-0.34911967382294384","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.0007803206745296987","-0.0007803206745296987","-0.0007803206745296987"
"112.25","44900","44900","44900","-0.19240458549194725","-0.19240458549194725","-0.19240458549194725","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.0006558013402789128","-0.0006558013402789128","-0.0006558013402789128"
"112.5","45000","45000","45000","-0.03549961706435764","-0.03549961706435764","-0.03549961706435764","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.000530634809281123","-0.000530634809281123","-0.000530634809281123"
"112.75","45100","45100","45100","0.1214403851993537","0.1214403851993537","0.1214403851993537","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.0004049446057909009","-0.0004049446057909009","-0.0004049446057909009"
"113","45200","45200","45200","0.2782605404645489","0.2782605404645489","0.2782605404645489","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.0002788547708643136","-0.0002788547708643136","-0.0002788547708643136"
"113.25","45300","45300","45300","0.43480608617110744","0.43480608617110744","0.43480608617110744","0.470541566592575","0.470541566592575","0.470541566592575","-0.00015248973994542309","-0.00015248973994542309","-0.00015248973994542309"
"113.5","45400","45400","45400","0.5909225307653907","0.5909225307653907","0.5909225307653907","0.6266661678215237","0.6266661678215237","0.6266661678215237","-0.00002597422006354183","-0.00002597422006354183","-0.00002597422006354183"
"113.75","45500","45500","45500","0.7464558061647495","0.7464558061647495","0.7464558061647495","0.782172325201156","0.782172325201156","0.782172325201156","0.00010056693323766061","0.00010056693323766061","0.00010056693323766061"
"114","45600","45600","45600","0.901252419804126","0.901252419804126","0.901252419804126","0.9369065729286326","0.9369065729286326","0.9369065729286326","0.00022700883911736316","0.00022700883911736316","0.00022700883911736316"
"114.25","45700","45700","45700","1.0551596061146793","1.0551596061146793","1.0551596061146793","1.0907162069827125","1.0907162069827125","1.0907162069827125","0.00035322671467995226","0.00035322671467995226","0.00035322671467995226"
"114.5","45800","45800","45800","1.2080254772849595","1.2080254772849595","1.2080254772849595","1.2434494358242816","1.2434494358242816","1.2434494358242816","0.0004790959981207099","0.0004790959981207099","0.0004790959981207099"
"114.75","45900","45900","45900","1.359699173155843","1.359699173155843","1.359699173155843","1.3949555301961531","1.3949555301961531","1.3949555301961531","0.0006044924716533326","0.0006044924716533326","0.0006044924716533326"
"115","46000","46000","46000","1.5100310101012926","1.5100310101012926","1.5100310101012926","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.0007292923840976559","0.0007292923840976559","0.0007292923840976559"
"115.25","46100","46100","46100","1.6588726287480253","1.6588726287480253","1.6588726287480253","1.693689601226462","1.693689601226462","1.693689601226462","0.0008533725730074104","0.0008533725730074104","0.0008533725730074104"
"115.5","46200","46200","46200","1.8060771403883038","1.8060771403883038","1.8060771403883038","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.0009766105862165503","0.0009766105862165503","0.0009766105862165503"
"115.75","46300","46300","46300","1.9514992719413544","1.9514992719413544","1.9514992719413544","1.985739453173906","1.985739453173906","1.985739453173906","0.001098884802684691","0.001098884802684691","0.001098884802684691"
"116","46400","46400","46400","2.0949955093203605","2.0949955093203605","2.0949955093203605","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.001220074552522557","0.001220074552522557","0.001220074552522557"
"116.25","46500","46500","46500","2.2364242390635414","2.2364242390635414","2.2364242390635414","2.269952498697743","2.269952498697743","2.269952498697743","0.0013400602360784664","0.0013400602360784664","0.0013400602360784664"
"116.5","46600","46600","46600","2.375645888089537","2.375645888089537","2.375645888089537","2.408768370508577","2.408768370508577","2.408768370508577","0.0014587234419688178","0.0014587234419688178","0.0014587234419688178"
"116.75","46700","46700","46700","2.5125230614391914","2.5125230614391914","2.5125230614391914","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.0015759470639357814","0.0015759470639357814","0.0015759470639357814"
"117","46800","46800","46800","2.6469206778677914","2.6469206778677914","2.6469206778677914","2.6791339748949894","2.6791339748949894","2.6791339748949894","0.0016916154164170194","0.0016916154164170194","0.0016916154164170194"
"117.25","46900","46900","46900","2.778706103153942","2.778706103153942","2.778706103153942","2.8104168892606585","2.8104168892606585","2.8104168892606585","0.0018056143487134163","0.0018056143487134163","0.0018056143487134163"
"117.5","47000","47000","47000","2.907749280993532","2.907749280993532","2.907749280993532","2.938926261462371","2.938926261462371","2.938926261462371","0.001917831357642133","0.001917831357642133","0.001917831357642133"
"117.75","47100","47100","47100","3.033922861349608","3.033922861349608","3.033922861349608","3.064535268264886","3.064535268264886","3.064535268264886","0.002028155698563447","0.002028155698563447","0.002028155698563447"
"118","47200","47200","47200","3.157102326131478","3.157102326131478","3.157102326131478","3.187119948743452","3.187119948743452","3.187119948743452","0.002136478494672453","0.002136478494672453","0.002136478494672453"
"118.25","47300","47300","47300","3.2771661120790374","3.2771661120790374","3.2771661120790374","3.306559326618262","3.306559326618262","3.306559326618262","0.0022426928444474054","0.0022426928444474054","0.0022426928444474054"
"118.5","47400","47400","47400","3.393995730731036","3.393995730731036","3.393995730731036","3.422735529643451","3.422735529643451","3.422735529643451","0.002346693927148466","0.002346693927148466","0.002346693927148466"
"118.75","47500","47500","47500","3.5074758853588732","3.5074758853588732","3.5074758853588732","3.5355339059327386","3.5355339059327386","3.5355339059327386","0.0024483791062632487","0.0024483791062632487","0.0024483791062632487"
"119","47600","47600","47600","3.6174945847505557","3.6174945847505557","3.6174945847505557","3.6448431371070638","3.6448431371070638","3.6448431371070638","0.0025476480307965454","0.0025476480307965454","0.0025476480307965454"
"119.25","47700","47700","47700","3.7239432537325046","3.7239432537325046","3.7239432537325046","3.7505553481522975","3.7505553481522975","3.7505553481522975","0.0026444027343047044","0.0026444027343047044","0.0026444027343047044"
"119.5","47800","47800","47800","3.8267168403201355","3.8267168403201355","3.8267168403201355","3.8525662138789505","3.8525662138789505","3.8525662138789505","0.00273854773157671","0.00273854773157671","0.00273854773157671"
"119.75","47900","47900","47900","3.925713919391495","3.925713919391495","3.925713919391495","3.950775061878456","3.950775061878456","3.950775061878456","0.00282999011286654","0.00282999011286654","0.00282999011286654"
"120","48000","48000","48000","4.020836792781601","4.020836792781601","4.020836792781601","4.045084971874741","4.045084971874741","4.045084971874741","0.00291863963558385","0.00291863963558385","0.00291863963558385"
"120.25","48100","48100","48100","4.111991585698739","4.111991585698739","4.111991585698739","4.135402871372812","4.135402871372812","4.135402871372812","0.0030044088133523855","0.0030044088133523855","0.0030044088133523855"
"120.5","48200","48200","48200","4.199088339367553","4.199088339367553","4.199088339367553","4.221639627510077","4.221639627510077","4.221639627510077","0.0030872130023488625","0.0030872130023488625","0.0030872130023488625"
"120.75","48300","48300","48300","4.282041099807492","4.282041099807492","4.282041099807492","4.303710135019724","4.303710135019724","4.303710135019724","0.0031669704848357877","0.0031669704848357877","0.0031669704848357877"
"121","48400","48400","48400","4.360768002659005","4.360768002659005","4.360768002659005","4.381533400219319","4.381533400219319","4.381533400219319","0.003243602549807087","0.003243602549807087","0.003243602549807087"
"121.25","48500","48500","48500","4.435191353973797","4.435191353973797","4.435191353973797","4.455032620941844","4.455032620941844","4.455032620941844","0.00331703357066665","0.00331703357066665","0.00331703357066665"
"121.5","48600","48600","48600","4.505237706889358","4.505237706889358","4.505237706889358","4.524135262330098","4.524135262330098","4.524135262330098","0.003387191079862323","0.003387191079862323","0.003387191079862323"
"121.75","48700","48700","48700","4.5708379341121566","4.5708379341121566","4.5708379341121566","4.588773128419909","4.588773128419909","4.588773128419909","0.0034540058404026186","0.0034540058404026186","0.0034540058404026186"
"122","48800","48800","48800","4.631927296137941","4.631927296137941","4.631927296137941","4.648882429441256","4.648882429441256","4.648882429441256","0.0035174119141856974","0.0035174119141856974","0.0035174119141856974"
"122.25","48900","48900","48900","4.688445505141796","4.688445505141796","4.688445505141796","4.70440384477113","4.70440384477113","4.70440384477113","0.0035773467270717174","0.0035773467270717174","0.0035773467270717174"
"122.5","49000","49000","49000","4.7403367844749615","4.7403367844749615","4.7403367844749615","4.755282581475773","4.755282581475773","4.755282581475773","0.0036337511306364645","0.0036337511306364645","0.0036337511306364645"
"122.75","49100","49100","49100","4.787549923709646","4.787549923709646","4.787549923709646","4.801468428384717","4.801468428384717","4.801468428384717","0.0036865694605432986","0.0036865694605432986","0.0036865694605432986"
"123","49200","49200","49200","4.830038329177538","4.830038329177538","4.830038329177538","4.842915805643159","4.842915805643159","4.842915805643159","0.0037357495914775996","0.0037357495914775996","0.0037357495914775996"
"123.25","49300","49300","49300","4.867760069952123","4.867760069952123","4.867760069952123","4.879583809693738","4.879583809693738","4.879583809693738","0.0037812429885875354","0.0037812429885875354","0.0037812429885875354"
"123.5","49400","49400","49400","4.900677919229463","4.900677919229463","4.900677919229463","4.911436253643445","4.911436253643445","4.911436253643445","0.003823004755382775","0.003823004755382775","0.003823004755382775"
"123.75","49500","49500","49500","4.928759391066535","4.928759391066535","4.928759391066535","4.938441702975689","4.938441702975689","4.938441702975689","0.0038609936780413523","0.0038609936780413523","0.0038609936780413523"
"124","49600","49600","49600","4.95197677244096","4.95197677244096","4.95197677244096","4.96057350657239","4.96057350657239","4.96057350657239","0.003895172266083158","0.003895172266083158","0.003895172266083158"
"124.25","49700","49700","49700","4.970307150600387","4.970307150600387","4.970307150600387","4.9778098230154","4.9778098230154","4.9778098230154","0.003925506789368233","0.003925506789368233","0.003925506789368233"
"124.5","49800","49800","49800","4.983732435674625","4.983732435674625","4.983732435674625","4.990133642141358","4.990133642141358","4.990133642141358","0.003951967311384336","0.003951967311384336","0.003951967311384336"
"124.75","49900","49900","49900","4.992239378528161","4.992239378528161","4.992239378528161","4.997532801828657","4.997532801828657","4.997532801828657","0.003974527718790866","0.003974527718790866","0.003974527718790866"
"125","50000","50000","50000","4.995819583835455","4.995819583835455","4.995819583835455","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003993165747189581","0.003993165747189581","0.003993165747189581"
"125.25","50100","50100","50100","4.996002877897045","4.996002877897045","4.996002877897045","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996800398630568","0.003996800398630568","0.003996800398630568"
"125.5","50200","50200","50200","4.996002950886924","4.996002950886924","4.996002950886924","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0039968023603782765","0.0039968023603782765","0.0039968023603782765"
"125.75","50300","50300","50300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"126","50400","50400","50400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"126.25","50500","50500","50500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"126.5","50600","50600","50600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"126.75","50700","50700","50700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"127","50800","50800","50800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"127.25","50900","50900","50900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"127.5","51000","51000","51000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"127.75","51100","51100","51100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"128","51200","51200","51200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"128.25","51300","51300","51300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"128.5","51400","51400","51400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"128.75","51500","51500","51500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"129","51600","51600","51600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"129.25","51700","51700","51700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"129.5","51800","51800","51800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"129.75","51900","51900","51900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"130","52000","52000","52000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"130.25","52100","52100","52100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"130.5","52200","52200","52200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"130.75","52300","52300","52300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"131","52400","52400","52400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"131.25","52500","52500","52500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"131.5","52600","52600","52600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"131.75","52700","52700","52700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"132","52800","52800","52800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"132.25","52900","52900","52900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"132.5","53000","53000","53000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"132.75","53100","53100","53100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"133","53200","53200","53200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"133.25","53300","53300","53300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"133.5","53400","53400","53400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"133.75","53500","53500","53500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"134","53600","53600","53600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"134.25","53700","53700","53700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"134.5","53800","53800","53800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"134.75","53900","53900","53900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"135","54000","54000","54000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"135.25","54100","54100","54100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"135.5","54200","54200","54200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"135.75","54300","54300","54300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"136","54400","54400","54400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"136.25","54500","54500","54500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"136.5","54600","54600","54600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"136.75","54700","54700","54700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"137","54800","54800","54800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"137.25","54900","54900","54900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"137.5","55000","55000","55000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"137.75","55100","55100","55100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"138","55200","55200","55200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"138.25","55300","55300","55300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"138.5","55400","55400","55400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"138.75","55500","55500","55500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"139","55600","55600","55600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"139.25","55700","55700","55700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"139.5","55800","55800","55800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"139.75","55900","55900","55900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"140","56000","56000","56000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"140.25","56100","56100","56100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"140.5","56200","56200","56200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"140.75","56300","56300","56300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"141","56400","56400","56400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"141.25","56500","56500","56500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"141.5","56600","56600","56600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"141.75","56700","56700","56700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"142","56800","56800","56800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"142.25","56900","56900","56900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"142.5","57000","57000","57000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"142.75","57100","57100","57100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"143","57200","57200","57200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"143.25","57300","57300","57300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"143.5","57400","57400","57400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"143.75","57500","57500","57500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"144","57600","57600","57600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"144.25","57700","57700","57700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"144.5","57800","57800","57800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"144.75","57900","57900","57900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"145","58000","58000","58000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"145.25","58100","58100","58100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"145.5","58200","58200","58200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"145.75","58300","58300","58300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"146","58400","58400","58400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"146.25","58500","58500","58500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"146.5","58600","58600","58600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"146.75","58700","58700","58700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"147","58800","58800","58800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"147.25","58900","58900","58900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"147.5","59000","59000","59000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"147.75","59100","59100","59100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"148","59200","59200","59200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"148.25","59300","59300","59300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"148.5","59400","59400","59400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"148.75","59500","59500","59500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"149","59600","59600","59600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"149.25","59700","59700","59700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"149.5","59800","59800","59800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"149.75","59900","59900","59900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"150","60000","60000","60000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"150.25","60100","60100","60100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"150.5","60200","60200","60200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"150.75","60300","60300","60300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"151","60400","60400","60400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"151.25","60500","60500","60500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"151.5","60600","60600","60600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"151.75","60700","60700","60700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"152","60800","60800","60800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"152.25","60900","60900","60900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"152.5","61000","61000","61000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"152.75","61100","61100","61100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"153","61200","61200","61200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"153.25","61300","61300","61300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"153.5","61400","61400","61400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"153.75","61500","61500","61500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"154","61600","61600","61600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"154.25","61700","61700","61700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"154.5","61800","61800","61800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"154.75","61900","61900","61900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"155","62000","62000","62000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"155.25","62100","62100","62100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"155.5","62200","62200","62200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"155.75","62300","62300","62300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"156","62400","62400","62400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"156.25","62500","62500","62500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"156.5","62600","62600","62600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"156.75","62700","62700","62700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"157","62800","62800","62800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"157.25","62900","62900","62900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"157.5","63000","63000","63000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"157.75","63100","63100","63100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"158","63200","63200","63200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"158.25","63300","63300","63300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"158.5","63400","63400","63400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"158.75","63500","63500","63500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"159","63600","63600","63600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"159.25","63700","63700","63700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"159.5","63800","63800","63800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"159.75","63900","63900","63900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"160","64000","64000","64000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"160.25","64100","64100","64100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"160.5","64200","64200","64200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"160.75","64300","64300","64300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"161","64400","64400","64400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"161.25","64500","64500","64500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"161.5","64600","64600","64600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"161.75","64700","64700","64700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"162","64800","64800","64800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"162.25","64900","64900","64900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"162.5","65000","65000","65000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"162.75","65100","65100","65100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"163","65200","65200","65200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"163.25","65300","65300","65300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"163.5","65400","65400","65400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"163.75","65500","65500","65500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"164","65600","65600","65600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"164.25","65700","65700","65700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"164.5","65800","65800","65800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"164.75","65900","65900","65900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"165","66000","66000","66000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"165.25","66100","66100","66100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"165.5","66200","66200","66200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"165.75","66300","66300","66300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"166","66400","66400","66400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"166.25","66500","66500","66500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"166.5","66600","66600","66600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"166.75","66700","66700","66700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"167","66800","66800","66800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"167.25","66900","66900","66900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"167.5","67000","67000","67000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"167.75","67100","67100","67100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"168","67200","67200","67200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"168.25","67300","67300","67300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"168.5","67400","67400","67400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"168.75","67500","67500","67500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"169","67600","67600","67600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"169.25","67700","67700","67700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"169.5","67800","67800","67800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"169.75","67900","67900","67900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"170","68000","68000","68000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"170.25","68100","68100","68100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"170.5","68200","68200","68200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"170.75","68300","68300","68300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"171","68400","68400","68400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"171.25","68500","68500","68500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"171.5","68600","68600","68600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"171.75","68700","68700","68700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"172","68800","68800","68800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"172.25","68900","68900","68900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"172.5","69000","69000","69000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"172.75","69100","69100","69100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"173","69200","69200","69200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"173.25","69300","69300","69300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"173.5","69400","69400","69400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"173.75","69500","69500","69500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"174","69600","69600","69600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"174.25","69700","69700","69700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"174.5","69800","69800","69800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"174.75","69900","69900","69900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"175","70000","70000","70000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"175.25","70100","70100","70100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"175.5","70200","70200","70200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"175.75","70300","70300","70300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"176","70400","70400","70400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"176.25","70500","70500","70500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"176.5","70600","70600","70600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"176.75","70700","70700","70700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"177","70800","70800","70800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"177.25","70900","70900","70900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"177.5","71000","71000","71000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"177.75","71100","71100","71100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"178","71200","71200","71200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"178.25","71300","71300","71300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"178.5","71400","71400","71400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"178.75","71500","71500","71500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"179","71600","71600","71600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"179.25","71700","71700","71700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"179.5","71800","71800","71800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"179.75","71900","71900","71900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"180","72000","72000","72000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"180.25","72100","72100","72100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"180.5","72200","72200","72200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"180.75","72300","72300","72300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"181","72400","72400","72400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"181.25","72500","72500","72500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"181.5","72600","72600","72600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"181.75","72700","72700","72700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"182","72800","72800","72800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"182.25","72900","72900","72900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"182.5","73000","73000","73000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"182.75","73100","73100","73100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"183","73200","73200","73200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"183.25","73300","73300","73300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"183.5","73400","73400","73400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"183.75","73500","73500","73500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"184","73600","73600","73600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"184.25","73700","73700","73700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"184.5","73800","73800","73800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"184.75","73900","73900","73900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"185","74000","74000","74000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"185.25","74100","74100","74100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"185.5","74200","74200","74200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"185.75","74300","74300","74300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"186","74400","74400","74400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"186.25","74500","74500","74500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"186.5","74600","74600","74600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"186.75","74700","74700","74700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"187","74800","74800","74800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"187.25","74900","74900","74900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"187.5","75000","75000","75000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"187.75","75100","75100","75100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"188","75200","75200","75200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"188.25","75300","75300","75300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"188.5","75400","75400","75400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"188.75","75500","75500","75500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"189","75600","75600","75600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"189.25","75700","75700","75700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"189.5","75800","75800","75800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"189.75","75900","75900","75900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"190","76000","76000","76000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"190.25","76100","76100","76100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"190.5","76200","76200","76200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"190.75","76300","76300","76300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"191","76400","76400","76400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"191.25","76500","76500","76500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"191.5","76600","76600","76600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"191.75","76700","76700","76700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"192","76800","76800","76800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"192.25","76900","76900","76900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"192.5","77000","77000","77000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"192.75","77100","77100","77100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"193","77200","77200","77200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"193.25","77300","77300","77300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"193.5","77400","77400","77400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"193.75","77500","77500","77500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"194","77600","77600","77600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"194.25","77700","77700","77700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"194.5","77800","77800","77800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"194.75","77900","77900","77900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"195","78000","78000","78000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"195.25","78100","78100","78100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"195.5","78200","78200","78200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"195.75","78300","78300","78300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"196","78400","78400","78400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"196.25","78500","78500","78500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"196.5","78600","78600","78600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"196.75","78700","78700","78700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"197","78800","78800","78800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"197.25","78900","78900","78900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"197.5","79000","79000","79000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"197.75","79100","79100","79100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"198","79200","79200","79200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"198.25","79300","79300","79300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"198.5","79400","79400","79400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"198.75","79500","79500","79500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"199","79600","79600","79600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"199.25","79700","79700","79700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"199.5","79800","79800","79800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"199.75","79900","79900","79900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"200","80000","80000","80000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"200.25","80100","80100","80100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"200.5","80200","80200","80200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"200.75","80300","80300","80300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"201","80400","80400","80400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"201.25","80500","80500","80500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"201.5","80600","80600","80600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"201.75","80700","80700","80700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"202","80800","80800","80800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"202.25","80900","80900","80900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"202.5","81000","81000","81000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"202.75","81100","81100","81100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"203","81200","81200","81200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"203.25","81300","81300","81300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"203.5","81400","81400","81400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"203.75","81500","81500","81500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"204","81600","81600","81600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"204.25","81700","81700","81700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"204.5","81800","81800","81800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"204.75","81900","81900","81900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"205","82000","82000","82000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"205.25","82100","82100","82100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"205.5","82200","82200","82200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"205.75","82300","82300","82300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"206","82400","82400","82400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"206.25","82500","82500","82500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"206.5","82600","82600","82600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"206.75","82700","82700","82700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"207","82800","82800","82800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"207.25","82900","82900","82900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"207.5","83000","83000","83000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"207.75","83100","83100","83100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"208","83200","83200","83200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"208.25","83300","83300","83300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"208.5","83400","83400","83400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"208.75","83500","83500","83500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"209","83600","83600","83600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"209.25","83700","83700","83700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"209.5","83800","83800","83800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"209.75","83900","83900","83900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"210","84000","84000","84000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"210.25","84100","84100","84100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"210.5","84200","84200","84200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"210.75","84300","84300","84300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"211","84400","84400","84400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"211.25","84500","84500","84500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"211.5","84600","84600","84600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"211.75","84700","84700","84700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"212","84800","84800","84800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"212.25","84900","84900","84900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"212.5","85000","85000","85000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"212.75","85100","85100","85100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"213","85200","85200","85200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"213.25","85300","85300","85300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"213.5","85400","85400","85400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"213.75","85500","85500","85500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"214","85600","85600","85600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"214.25","85700","85700","85700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"214.5","85800","85800","85800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"214.75","85900","85900","85900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"215","86000","86000","86000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"215.25","86100","86100","86100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"215.5","86200","86200","86200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"215.75","86300","86300","86300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"216","86400","86400","86400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"216.25","86500","86500","86500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"216.5","86600","86600","86600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"216.75","86700","86700","86700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"217","86800","86800","86800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"217.25","86900","86900","86900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"217.5","87000","87000","87000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"217.75","87100","87100","87100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"218","87200","87200","87200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"218.25","87300","87300","87300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"218.5","87400","87400","87400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"218.75","87500","87500","87500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"219","87600","87600","87600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"219.25","87700","87700","87700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"219.5","87800","87800","87800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"219.75","87900","87900","87900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"220","88000","88000","88000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"220.25","88100","88100","88100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"220.5","88200","88200","88200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"220.75","88300","88300","88300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"221","88400","88400","88400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"221.25","88500","88500","88500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"221.5","88600","88600","88600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"221.75","88700","88700","88700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"222","88800","88800","88800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"222.25","88900","88900","88900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"222.5","89000","89000","89000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"222.75","89100","89100","89100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"223","89200","89200","89200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"223.25","89300","89300","89300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"223.5","89400","89400","89400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"223.75","89500","89500","89500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"224","89600","89600","89600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"224.25","89700","89700","89700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"224.5","89800","89800","89800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"224.75","89900","89900","89900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"225","90000","90000","90000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"225.25","90100","90100","90100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"225.5","90200","90200","90200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"225.75","90300","90300","90300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"226","90400","90400","90400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"226.25","90500","90500","90500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"226.5","90600","90600","90600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"226.75","90700","90700","90700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"227","90800","90800","90800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"227.25","90900","90900","90900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"227.5","91000","91000","91000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"227.75","91100","91100","91100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"228","91200","91200","91200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"228.25","91300","91300","91300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"228.5","91400","91400","91400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"228.75","91500","91500","91500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"229","91600","91600","91600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"229.25","91700","91700","91700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"229.5","91800","91800","91800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"229.75","91900","91900","91900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"230","92000","92000","92000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"230.25","92100","92100","92100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"230.5","92200","92200","92200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"230.75","92300","92300","92300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"231","92400","92400","92400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"231.25","92500","92500","92500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"231.5","92600","92600","92600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"231.75","92700","92700","92700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"232","92800","92800","92800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"232.25","92900","92900","92900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"232.5","93000","93000","93000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"232.75","93100","93100","93100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"233","93200","93200","93200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"233.25","93300","93300","93300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"233.5","93400","93400","93400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"233.75","93500","93500","93500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"234","93600","93600","93600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"234.25","93700","93700","93700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"234.5","93800","93800","93800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"234.75","93900","93900","93900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"235","94000","94000","94000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"235.25","94100","94100","94100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"235.5","94200","94200","94200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"235.75","94300","94300","94300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"236","94400","94400","94400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"236.25","94500","94500","94500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"236.5","94600","94600","94600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"236.75","94700","94700","94700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"237","94800","94800","94800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"237.25","94900","94900","94900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"237.5","95000","95000","95000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"237.75","95100","95100","95100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"238","95200","95200","95200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"238.25","95300","95300","95300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"238.5","95400","95400","95400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"238.75","95500","95500","95500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"239","95600","95600","95600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"239.25","95700","95700","95700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"239.5","95800","95800","95800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"239.75","95900","95900","95900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"240","96000","96000","96000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"240.25","96100","96100","96100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"240.5","96200","96200","96200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"240.75","96300","96300","96300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"241","96400","96400","96400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"241.25","96500","96500","96500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"241.5","96600","96600","96600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"241.75","96700","96700","96700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"242","96800","96800","96800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"242.25","96900","96900","96900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"242.5","97000","97000","97000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"242.75","97100","97100","97100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"243","97200","97200","97200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"243.25","97300","97300","97300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"243.5","97400","97400","97400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"243.75","97500","97500","97500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"244","97600","97600","97600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"244.25","97700","97700","97700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"244.5","97800","97800","97800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"244.75","97900","97900","97900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"245","98000","98000","98000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"245.25","98100","98100","98100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"245.5","98200","98200","98200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"245.75","98300","98300","98300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"246","98400","98400","98400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"246.25","98500","98500","98500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"246.5","98600","98600","98600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"246.75","98700","98700","98700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"247","98800","98800","98800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"247.25","98900","98900","98900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"247.5","99000","99000","99000","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"247.75","99100","99100","99100","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"248","99200","99200","99200","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"248.25","99300","99300","99300","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"248.5","99400","99400","99400","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"248.75","99500","99500","99500","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"249","99600","99600","99600","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"249.25","99700","99700","99700","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"249.5","99800","99800","99800","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"
"249.75","99900","99900","99900","4.996002950899167","4.996002950899167","4.996002950899167","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719198","0.003996802360719198","0.003996802360719198"

==> figs/csv_old/r0.0008_z0_opt.csv <==
"time","pious-sweep-21 - _step","pious-sweep-21 - _step__MIN","pious-sweep-21 - _step__MAX","pious-sweep-21 - y_opt","pious-sweep-21 - y_opt__MIN","pious-sweep-21 - y_opt__MAX","pious-sweep-21 - z","pious-sweep-21 - z__MIN","pious-sweep-21 - z__MAX","pious-sweep-21 - p_opt","pious-sweep-21 - p_opt__MIN","pious-sweep-21 - p_opt__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","0.1995542814674658","0.1995542814674658","0.1995542814674658"
"0.25","100","100","100","-4.992813476510065","-4.992813476510065","-4.992813476510065","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003991231434097908","-0.003991231434097908","-0.003991231434097908"
"0.5","200","200","200","-4.986087288735162","-4.986087288735162","-4.986087288735162","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004020483133339692","-0.004020483133339692","-0.004020483133339692"
"0.75","300","300","300","-4.973773526069763","-4.973773526069763","-4.973773526069763","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.004026363003486355","-0.004026363003486355","-0.004026363003486355"
"1","400","400","400","-4.956551185837971","-4.956551185837971","-4.956551185837971","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.004028267489353005","-0.004028267489353005","-0.004028267489353005"
"1.25","500","500","500","-4.934437327991369","-4.934437327991369","-4.934437327991369","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.004026196561369905","-0.004026196561369905","-0.004026196561369905"
"1.5","600","600","600","-4.907453776243879","-4.907453776243879","-4.907453776243879","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.004020152263469329","-0.004020152263469329","-0.004020152263469329"
"1.75","700","700","700","-4.87562716010331","-4.87562716010331","-4.87562716010331","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.004010140560643555","-0.004010140560643555","-0.004010140560643555"
"2","800","800","800","-4.83898888859732","-4.83898888859732","-4.83898888859732","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.003996171333234544","-0.003996171333234544","-0.003996171333234544"
"2.25","900","900","900","-4.797575119276494","-4.797575119276494","-4.797575119276494","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.003978258367183352","-0.003978258367183352","-0.003978258367183352"
"2.5","1000","1000","1000","-4.751426722531203","-4.751426722531203","-4.751426722531203","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.003956419340424566","-0.003956419340424566","-0.003956419340424566"
"2.75","1100","1100","1100","-4.700589241257475","-4.700589241257475","-4.700589241257475","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003930675805441125","-0.003930675805441125","-0.003930675805441125"
"3","1200","1200","1200","-4.645112845911644","-4.645112845911644","-4.645112845911644","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.0039010531679939953","-0.0039010531679939953","-0.0039010531679939953"
"3.25","1300","1300","1300","-4.585052284998166","-4.585052284998166","-4.585052284998166","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.003867580662049841","-0.003867580662049841","-0.003867580662049841"
"3.5","1400","1400","1400","-4.520466831039467","-4.520466831039467","-4.520466831039467","-4.524135262330097","-4.524135262330097","-4.524135262330097","-0.003830291320930934","-0.003830291320930934","-0.003830291320930934"
"3.75","1500","1500","1500","-4.451420222081106","-4.451420222081106","-4.451420222081106","-4.455032620941839","-4.455032620941839","-4.455032620941839","-0.003789221944714982","-0.003789221944714982","-0.003789221944714982"
"4","1600","1600","1600","-4.377980598790028","-4.377980598790028","-4.377980598790028","-4.381533400219318","-4.381533400219318","-4.381533400219318","-0.003744413063917887","-0.003744413063917887","-0.003744413063917887"
"4.25","1700","1700","1700","-4.300220437207947","-4.300220437207947","-4.300220437207947","-4.303710135019719","-4.303710135019719","-4.303710135019719","-0.0036959088994951705","-0.0036959088994951705","-0.0036959088994951705"
"4.5","1800","1800","1800","-4.218216477226246","-4.218216477226246","-4.218216477226246","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.003643757319201135","-0.003643757319201135","-0.003643757319201135"
"4.75","1900","1900","1900","-4.1320496468529715","-4.1320496468529715","-4.1320496468529715","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-0.0035880097903492197","-0.0035880097903492197","-0.0035880097903492197"
"5","2000","2000","2000","-4.04180498234665","-4.04180498234665","-4.04180498234665","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.0035287213290198793","-0.0035287213290198793","-0.0035287213290198793"
"5.25","2100","2100","2100","-3.947571544295785","-3.947571544295785","-3.947571544295785","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.0034659504457665163","-0.0034659504457665163","-0.0034659504457665163"
"5.5","2200","2200","2200","-3.8494423297267857","-3.8494423297267857","-3.8494423297267857","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.003399759087872392","-0.003399759087872392","-0.003399759087872392"
"5.75","2300","2300","2300","-3.7475141803271526","-3.7475141803271526","-3.7475141803271526","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.0033302125782165015","-0.0033302125782165015","-0.0033302125782165015"
"6","2400","2400","2400","-3.641887686874405","-3.641887686874405","-3.641887686874405","-3.644843137107058","-3.644843137107058","-3.644843137107058","-0.0032573795508072934","-0.0032573795508072934","-0.0032573795508072934"
"6.25","2500","2500","2500","-3.532667089965143","-3.532667089965143","-3.532667089965143","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-0.0031813318830496706","-0.0031813318830496706","-0.0031813318830496706"
"6.5","2600","2600","2600","-3.41996017714215","-3.41996017714215","-3.41996017714215","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-0.003102144624810302","-0.003102144624810302","-0.003102144624810302"
"6.75","2700","2700","2700","-3.303878176521114","-3.303878176521114","-3.303878176521114","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.003019895924352714","-0.003019895924352714","-0.003019895924352714"
"7","2800","2800","2800","-3.1845356470218986","-3.1845356470218986","-3.1845356470218986","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-0.0029346669512142487","-0.0029346669512142487","-0.0029346669512142487"
"7.25","2900","2900","2900","-3.0620503653127202","-3.0620503653127202","-3.0620503653127202","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-0.0028465418161015693","-0.0028465418161015693","-0.0028465418161015693"
"7.5","3000","3000","3000","-2.9365432095788","-2.9365432095788","-2.9365432095788","-2.938926261462366","-2.938926261462366","-2.938926261462366","-0.002755607487883588","-0.002755607487883588","-0.002755607487883588"
"7.75","3100","3100","3100","-2.808138040230182","-2.808138040230182","-2.808138040230182","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.002661953707763537","-0.002661953707763537","-0.002661953707763537"
"8","3200","3200","3200","-2.676961577666472","-2.676961577666472","-2.676961577666472","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.002565672900715507","-0.002565672900715507","-0.002565672900715507"
"8.25","3300","3300","3300","-2.5431432772190923","-2.5431432772190923","-2.5431432772190923","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.0024668600842718824","-0.0024668600842718824","-0.0024668600842718824"
"8.5","3400","3400","3400","-2.406815201394507","-2.406815201394507","-2.406815201394507","-2.408768370508576","-2.408768370508576","-2.408768370508576","-0.0023656127747527927","-0.0023656127747527927","-0.0023656127747527927"
"8.75","3500","3500","3500","-2.268111889544465","-2.268111889544465","-2.268111889544465","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-0.002262030891028846","-0.002262030891028846","-0.002262030891028846"
"9","3600","3600","3600","-2.1271702250919104","-2.1271702250919104","-2.1271702250919104","-2.128896457825362","-2.128896457825362","-2.128896457825362","-0.0021562166559137563","-0.0021562166559137563","-0.0021562166559137563"
"9.25","3700","3700","3700","-1.9841293004435636","-1.9841293004435636","-1.9841293004435636","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-0.0020482744952824913","-0.0020482744952824913","-0.0020482744952824913"
"9.5","3800","3800","3800","-1.8391302797225124","-1.8391302797225124","-1.8391302797225124","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-0.0019383109350155497","-0.0019383109350155497","-0.0019383109350155497"
"9.75","3900","3900","3900","-1.6923162594562646","-1.6923162594562646","-1.6923162594562646","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-0.00182643449587086","-0.00182643449587086","-0.00182643449587086"
"10","4000","4000","4000","-1.543832127357752","-1.543832127357752","-1.543832127357752","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-0.001712755586386873","-0.001712755586386873","-0.001712755586386873"
"10.25","4100","4100","4100","-1.3938244193386478","-1.3938244193386478","-1.3938244193386478","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-0.0015973863939225882","-0.0015973863939225882","-0.0015973863939225882"
"10.5","4200","4200","4200","-1.2424411748961184","-1.2424411748961184","-1.2424411748961184","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-0.0014804407739423125","-0.0014804407739423125","-0.0014804407739423125"
"10.75","4300","4300","4300","-1.0898317910157076","-1.0898317910157076","-1.0898317910157076","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-0.0013620341376539315","-0.0013620341376539315","-0.0013620341376539315"
"11","4400","4400","4400","-0.9361468747345508","-0.9361468747345508","-0.9361468747345508","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-0.001242283338112056","-0.001242283338112056","-0.001242283338112056"
"11.25","4500","4500","4500","-0.7815380945104128","-0.7815380945104128","-0.7815380945104128","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-0.0011213065548981542","-0.0011213065548981542","-0.0011213065548981542"
"11.5","4600","4600","4600","-0.6261580305432308","-0.6261580305432308","-0.6261580305432308","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-0.0009992231774915532","-0.0009992231774915532","-0.0009992231774915532"
"11.75","4700","4700","4700","-0.4701600241968776","-0.4701600241968776","-0.4701600241968776","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.0008761536874464376","-0.0008761536874464376","-0.0008761536874464376"
"12","4800","4800","4800","-0.31369802666974983","-0.31369802666974983","-0.31369802666974983","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.000752219539491129","-0.000752219539491129","-0.000752219539491129"
"12.25","4900","4900","4900","-0.15692644706352063","-0.15692644706352063","-0.15692644706352063","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.0006275430416669081","-0.0006275430416669081","-0.0006275430416669081"
"12.5","5000","5000","5000","5.162970745375972e-16","5.162970745375972e-16","5.162970745375972e-16","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.0005022472346247577","-0.0005022472346247577","-0.0005022472346247577"
"12.75","5100","5100","5100","0.15692644706352185","0.15692644706352185","0.15692644706352185","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.0003764557701990672","-0.0003764557701990672","-0.0003764557701990672"
"13","5200","5200","5200","0.313698026669751","0.313698026669751","0.313698026669751","0.313952597646567","0.313952597646567","0.313952597646567","-0.00025029278937824945","-0.00025029278937824945","-0.00025029278937824945"
"13.25","5300","5300","5300","0.47016002419687875","0.47016002419687875","0.47016002419687875","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.00012388279979252959","-0.00012388279979252959","-0.00012388279979252959"
"13.5","5400","5400","5400","0.6261580305432318","0.6261580305432318","0.6261580305432318","0.6266661678215218","0.6266661678215218","0.6266661678215218","0.000002649447160031626","0.000002649447160031626","0.000002649447160031626"
"13.75","5500","5500","5500","0.781538094510414","0.781538094510414","0.781538094510414","0.7821723252011552","0.7821723252011552","0.7821723252011552","0.0001291790794281239","0.0001291790794281239","0.0001291790794281239"
"14","5600","5600","5600","0.9361468747345518","0.9361468747345518","0.9361468747345518","0.9369065729286241","0.9369065729286241","0.9369065729286241","0.0002555812275407861","0.0002555812275407861","0.0002555812275407861"
"14.25","5700","5700","5700","1.0898317910157085","1.0898317910157085","1.0898317910157085","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.000381731147838571","0.000381731147838571","0.000381731147838571"
"14.5","5800","5800","5800","1.2424411748961195","1.2424411748961195","1.2424411748961195","1.2434494358242743","1.2434494358242743","1.2434494358242743","0.0005075043455803827","0.0005075043455803827","0.0005075043455803827"
"14.75","5900","5900","5900","1.393824419338649","1.393824419338649","1.393824419338649","1.394955530196147","1.394955530196147","1.394955530196147","0.000632776697804871","0.000632776697804871","0.000632776697804871"
"15","6000","6000","6000","1.543832127357753","1.543832127357753","1.543832127357753","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.0007574245758246861","0.0007574245758246861","0.0007574245758246861"
"15.25","6100","6100","6100","1.692316259456266","1.692316259456266","1.692316259456266","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.0008813249672331228","0.0008813249672331228","0.0008813249672331228"
"15.5","6200","6200","6200","1.8391302797225137","1.8391302797225137","1.8391302797225137","1.840622763423391","1.840622763423391","1.840622763423391","0.001004355597302567","0.001004355597302567","0.001004355597302567"
"15.75","6300","6300","6300","1.9841293004435643","1.9841293004435643","1.9841293004435643","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.0011263950496547687","0.0011263950496547687","0.0011263950496547687"
"16","6400","6400","6400","2.1271702250919113","2.1271702250919113","2.1271702250919113","2.128896457825364","2.128896457825364","2.128896457825364","0.0012473228860843052","0.0012473228860843052","0.0012473228860843052"
"16.25","6500","6500","6500","2.2681118895444667","2.2681118895444667","2.2681118895444667","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.0013670197654164218","0.0013670197654164218","0.0013670197654164218"
"16.5","6600","6600","6600","2.406815201394508","2.406815201394508","2.406815201394508","2.408768370508577","2.408768370508577","2.408768370508577","0.0014853675612823275","0.0014853675612823275","0.0014853675612823275"
"16.75","6700","6700","6700","2.5431432772190936","2.5431432772190936","2.5431432772190936","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.0016022494786958608","0.0016022494786958608","0.0016022494786958608"
"17","6800","6800","6800","2.6769615776664724","2.6769615776664724","2.6769615776664724","2.6791339748949836","2.6791339748949836","2.6791339748949836","0.0017175501693158235","0.0017175501693158235","0.0017175501693158235"
"17.25","6900","6900","6900","2.808138040230183","2.808138040230183","2.808138040230183","2.8104168892606527","2.8104168892606527","2.8104168892606527","0.0018311558452810545","0.0018311558452810545","0.0018311558452810545"
"17.5","7000","7000","7000","2.9365432095787996","2.9365432095787996","2.9365432095787996","2.938926261462367","2.938926261462367","2.938926261462367","0.0019429543915050612","0.0019429543915050612","0.0019429543915050612"
"17.75","7100","7100","7100","3.0620503653127207","3.0620503653127207","3.0620503653127207","3.064535268264883","3.064535268264883","3.064535268264883","0.0020528354763204304","0.0020528354763204304","0.0020528354763204304"
"18","7200","7200","7200","3.1845356470218986","3.1845356470218986","3.1845356470218986","3.18711994874345","3.18711994874345","3.18711994874345","0.002160690660362452","0.002160690660362452","0.002160690660362452"
"18.25","7300","7300","7300","3.3038781765211147","3.3038781765211147","3.3038781765211147","3.3065593266182605","3.3065593266182605","3.3065593266182605","0.002266413503586112","0.002266413503586112","0.002266413503586112"
"18.5","7400","7400","7400","3.419960177142151","3.419960177142151","3.419960177142151","3.4227355296434436","3.4227355296434436","3.4227355296434436","0.0023698996703090808","0.0023698996703090808","0.0023698996703090808"
"18.75","7500","7500","7500","3.5326670899651433","3.5326670899651433","3.5326670899651433","3.535533905932739","3.535533905932739","3.535533905932739","0.002471047032178958","0.002471047032178958","0.002471047032178958"
"19","7600","7600","7600","3.6418876868744054","3.6418876868744054","3.6418876868744054","3.6448431371070584","3.6448431371070584","3.6448431371070584","0.0025697557689611655","0.0025697557689611655","0.0025697557689611655"
"19.25","7700","7700","7700","3.7475141803271534","3.7475141803271534","3.7475141803271534","3.7505553481522993","3.7505553481522993","3.7505553481522993","0.002665928467049841","0.002665928467049841","0.002665928467049841"
"19.5","7800","7800","7800","3.849442329726787","3.849442329726787","3.849442329726787","3.8525662138789474","3.8525662138789474","3.8525662138789474","0.0027594702156029105","0.0027594702156029105","0.0027594702156029105"
"19.75","7900","7900","7900","3.9475715442957853","3.9475715442957853","3.9475715442957853","3.950775061878452","3.950775061878452","3.950775061878452","0.0028502887002080785","0.0028502887002080785","0.0028502887002080785"
"20","8000","8000","8000","4.041804982346651","4.041804982346651","4.041804982346651","4.045084971874738","4.045084971874738","4.045084971874738","0.0029382942939856493","0.0029382942939856493","0.0029382942939856493"
"20.25","8100","8100","8100","4.132049646852972","4.132049646852972","4.132049646852972","4.1354028713728095","4.1354028713728095","4.1354028713728095","0.0030234001460396898","0.0030234001460396898","0.0030234001460396898"
"20.5","8200","8200","8200","4.218216477226248","4.218216477226248","4.218216477226248","4.2216396275100765","4.2216396275100765","4.2216396275100765","0.003105522267169092","0.003105522267169092","0.003105522267169092"
"20.75","8300","8300","8300","4.3002204372079476","4.3002204372079476","4.3002204372079476","4.303710135019719","4.303710135019719","4.303710135019719","0.0031845796127549925","0.0031845796127549925","0.0031845796127549925"
"21","8400","8400","8400","4.377980598790028","4.377980598790028","4.377980598790028","4.381533400219318","4.381533400219318","4.381533400219318","0.0032604941627420725","0.0032604941627420725","0.0032604941627420725"
"21.25","8500","8500","8500","4.451420222081107","4.451420222081107","4.451420222081107","4.455032620941839","4.455032620941839","4.455032620941839","0.0033331909986348274","0.0033331909986348274","0.0033331909986348274"
"21.5","8600","8600","8600","4.520466831039468","4.520466831039468","4.520466831039468","4.524135262330099","4.524135262330099","4.524135262330099","0.003402598377432897","0.003402598377432897","0.003402598377432897"
"21.75","8700","8700","8700","4.585052284998166","4.585052284998166","4.585052284998166","4.5887731284199065","4.5887731284199065","4.5887731284199065","0.003468647802433056","0.003468647802433056","0.003468647802433056"
"22","8800","8800","8800","4.645112845911641","4.645112845911641","4.645112845911641","4.648882429441257","4.648882429441257","4.648882429441257","0.0035312740908272355","0.0035312740908272355","0.0035312740908272355"
"22.25","8900","8900","8900","4.700589241257475","4.700589241257475","4.700589241257475","4.704403844771127","4.704403844771127","4.704403844771127","0.003590415438029654","0.003590415438029654","0.003590415438029654"
"22.5","9000","9000","9000","4.7514267225312015","4.7514267225312015","4.7514267225312015","4.755282581475767","4.755282581475767","4.755282581475767","0.003646013478670801","0.003646013478670801","0.003646013478670801"
"22.75","9100","9100","9100","4.797575119276493","4.797575119276493","4.797575119276493","4.801468428384716","4.801468428384716","4.801468428384716","0.0036980133441970875","0.0036980133441970875","0.0036980133441970875"
"23","9200","9200","9200","4.838988888597319","4.838988888597319","4.838988888597319","4.842915805643156","4.842915805643156","4.842915805643156","0.003746363717019169","0.003746363717019169","0.003746363717019169"
"23.25","9300","9300","9300","4.875627160103309","4.875627160103309","4.875627160103309","4.879583809693737","4.879583809693737","4.879583809693737","0.0037910168811565448","0.0037910168811565448","0.0037910168811565448"
"23.5","9400","9400","9400","4.9074537762438775","4.9074537762438775","4.9074537762438775","4.911436253643443","4.911436253643443","4.911436253643443","0.0038319287693272253","0.0038319287693272253","0.0038319287693272253"
"23.75","9500","9500","9500","4.934437327991369","4.934437327991369","4.934437327991369","4.938441702975688","4.938441702975688","4.938441702975688","0.003869059006436998","0.003869059006436998","0.003869059006436998"
"24","9600","9600","9600","4.956551185837971","4.956551185837971","4.956551185837971","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.0039023709494244996","0.0039023709494244996","0.0039023709494244996"
"24.25","9700","9700","9700","4.973773526075826","4.973773526075826","4.973773526075826","4.9778098230154","4.9778098230154","4.9778098230154","0.003931831723423929","0.003931831723423929","0.003931831723423929"
"24.5","9800","9800","9800","4.986087352334401","4.986087352334401","4.986087352334401","4.990133642141358","4.990133642141358","4.990133642141358","0.00395741225420812","0.00395741225420812","0.00395741225420812"
"24.75","9900","9900","9900","4.993480512353844","4.993480512353844","4.993480512353844","4.997532801828658","4.997532801828658","4.997532801828658","0.003979087296881567","0.003979087296881567","0.003979087296881567"
"25","10000","10000","10000","4.995945709977798","4.995945709977798","4.995945709977798","5","5","5","0.003996835460794018","0.003996835460794018","0.003996835460794018"
"25.25","10100","10100","10100","4.993480512353842","4.993480512353842","4.993480512353842","4.997532801828658","4.997532801828658","4.997532801828658","0.0040106392306504535","0.0040106392306504535","0.0040106392306504535"
"25.5","10200","10200","10200","4.986087352334401","4.986087352334401","4.986087352334401","4.990133642141358","4.990133642141358","4.990133642141358","0.004020484983796618","0.004020484983796618","0.004020484983796618"
"25.75","10300","10300","10300","4.973773526075827","4.973773526075827","4.973773526075827","4.9778098230154","4.9778098230154","4.9778098230154","0.004026363003662797","0.004026363003662797","0.004026363003662797"
"26","10400","10400","10400","4.956551185837972","4.956551185837972","4.956551185837972","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.00402826748935306","0.00402826748935306","0.00402826748935306"
"26.25","10500","10500","10500","4.934437327991369","4.934437327991369","4.934437327991369","4.938441702975688","4.938441702975688","4.938441702975688","0.004026196561369905","0.004026196561369905","0.004026196561369905"
"26.5","10600","10600","10600","4.907453776243879","4.907453776243879","4.907453776243879","4.911436253643443","4.911436253643443","4.911436253643443","0.004020152263469329","0.004020152263469329","0.004020152263469329"
"26.75","10700","10700","10700","4.875627160103308","4.875627160103308","4.875627160103308","4.879583809693736","4.879583809693736","4.879583809693736","0.004010140560643527","0.004010140560643527","0.004010140560643527"
"27","10800","10800","10800","4.838988888597319","4.838988888597319","4.838988888597319","4.842915805643155","4.842915805643155","4.842915805643155","0.003996171333234544","0.003996171333234544","0.003996171333234544"
"27.25","10900","10900","10900","4.797575119276494","4.797575119276494","4.797575119276494","4.801468428384715","4.801468428384715","4.801468428384715","0.003978258367183352","0.003978258367183352","0.003978258367183352"
"27.5","11000","11000","11000","4.751426722531203","4.751426722531203","4.751426722531203","4.755282581475767","4.755282581475767","4.755282581475767","0.003956419340424566","0.003956419340424566","0.003956419340424566"
"27.75","11100","11100","11100","4.700589241257475","4.700589241257475","4.700589241257475","4.704403844771127","4.704403844771127","4.704403844771127","0.003930675805441153","0.003930675805441153","0.003930675805441153"
"28","11200","11200","11200","4.645112845911643","4.645112845911643","4.645112845911643","4.648882429441256","4.648882429441256","4.648882429441256","0.0039010531679939675","0.0039010531679939675","0.0039010531679939675"
"28.25","11300","11300","11300","4.585052284998165","4.585052284998165","4.585052284998165","4.588773128419906","4.588773128419906","4.588773128419906","0.003867580662049841","0.003867580662049841","0.003867580662049841"
"28.5","11400","11400","11400","4.520466831039467","4.520466831039467","4.520466831039467","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.003830291320930962","0.003830291320930962","0.003830291320930962"
"28.75","11500","11500","11500","4.451420222081106","4.451420222081106","4.451420222081106","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.003789221944714982","0.003789221944714982","0.003789221944714982"
"29","11600","11600","11600","4.377980598790027","4.377980598790027","4.377980598790027","4.381533400219317","4.381533400219317","4.381533400219317","0.0037444130639179007","0.0037444130639179007","0.0037444130639179007"
"29.25","11700","11700","11700","4.300220437207946","4.300220437207946","4.300220437207946","4.303710135019717","4.303710135019717","4.303710135019717","0.0036959088994951705","0.0036959088994951705","0.0036959088994951705"
"29.5","11800","11800","11800","4.218216477226246","4.218216477226246","4.218216477226246","4.221639627510075","4.221639627510075","4.221639627510075","0.003643757319201149","0.003643757319201149","0.003643757319201149"
"29.75","11900","11900","11900","4.132049646852971","4.132049646852971","4.132049646852971","4.135402871372808","4.135402871372808","4.135402871372808","0.0035880097903492197","0.0035880097903492197","0.0035880097903492197"
"30","12000","12000","12000","4.04180498234665","4.04180498234665","4.04180498234665","4.045084971874736","4.045084971874736","4.045084971874736","0.0035287213290198793","0.0035287213290198793","0.0035287213290198793"
"30.25","12100","12100","12100","3.9475715442957844","3.9475715442957844","3.9475715442957844","3.9507750618784514","3.9507750618784514","3.9507750618784514","0.0034659504457665163","0.0034659504457665163","0.0034659504457665163"
"30.5","12200","12200","12200","3.849442329726785","3.849442329726785","3.849442329726785","3.852566213878946","3.852566213878946","3.852566213878946","0.003399759087872406","0.003399759087872406","0.003399759087872406"
"30.75","12300","12300","12300","3.747514180327152","3.747514180327152","3.747514180327152","3.7505553481522957","3.7505553481522957","3.7505553481522957","0.0033302125782165015","0.0033302125782165015","0.0033302125782165015"
"31","12400","12400","12400","3.641887686874404","3.641887686874404","3.641887686874404","3.6448431371070553","3.6448431371070553","3.6448431371070553","0.0032573795508072934","0.0032573795508072934","0.0032573795508072934"
"31.25","12500","12500","12500","3.5326670899651416","3.5326670899651416","3.5326670899651416","3.535533905932737","3.535533905932737","3.535533905932737","0.0031813318830496568","0.0031813318830496568","0.0031813318830496568"
"31.5","12600","12600","12600","3.4199601771421495","3.4199601771421495","3.4199601771421495","3.422735529643443","3.422735529643443","3.422735529643443","0.0031021446248103157","0.0031021446248103157","0.0031021446248103157"
"31.75","12700","12700","12700","3.303878176521113","3.303878176521113","3.303878176521113","3.3065593266182596","3.3065593266182596","3.3065593266182596","0.0030198959243527","0.0030198959243527","0.0030198959243527"
"32","12800","12800","12800","3.184535647021898","3.184535647021898","3.184535647021898","3.1871199487434483","3.1871199487434483","3.1871199487434483","0.0029346669512142626","0.0029346669512142626","0.0029346669512142626"
"32.25","12900","12900","12900","3.0620503653127193","3.0620503653127193","3.0620503653127193","3.0645352682648825","3.0645352682648825","3.0645352682648825","0.002846541816101583","0.002846541816101583","0.002846541816101583"
"32.5","13000","13000","13000","2.9365432095787987","2.9365432095787987","2.9365432095787987","2.9389262614623664","2.9389262614623664","2.9389262614623664","0.002755607487883574","0.002755607487883574","0.002755607487883574"
"32.75","13100","13100","13100","2.8081380402301805","2.8081380402301805","2.8081380402301805","2.810416889260651","2.810416889260651","2.810416889260651","0.002661953707763523","0.002661953707763523","0.002661953707763523"
"33","13200","13200","13200","2.676961577666471","2.676961577666471","2.676961577666471","2.679133974894982","2.679133974894982","2.679133974894982","0.002565672900715507","0.002565672900715507","0.002565672900715507"
"33.25","13300","13300","13300","2.543143277219092","2.543143277219092","2.543143277219092","2.545207078751856","2.545207078751856","2.545207078751856","0.00246686008427191","0.00246686008427191","0.00246686008427191"
"33.5","13400","13400","13400","2.4068152013945068","2.4068152013945068","2.4068152013945068","2.4087683705085765","2.4087683705085765","2.4087683705085765","0.0023656127747527927","0.0023656127747527927","0.0023656127747527927"
"33.75","13500","13500","13500","2.2681118895444645","2.2681118895444645","2.2681118895444645","2.2699524986977306","2.2699524986977306","2.2699524986977306","0.002262030891028846","0.002262030891028846","0.002262030891028846"
"34","13600","13600","13600","2.12717022509191","2.12717022509191","2.12717022509191","2.128896457825361","2.128896457825361","2.128896457825361","0.00215621665591377","0.00215621665591377","0.00215621665591377"
"34.25","13700","13700","13700","1.9841293004435632","1.9841293004435632","1.9841293004435632","1.9857394531739014","1.9857394531739014","1.9857394531739014","0.0020482744952824983","0.0020482744952824983","0.0020482744952824983"
"34.5","13800","13800","13800","1.8391302797225113","1.8391302797225113","1.8391302797225113","1.8406227634233887","1.8406227634233887","1.8406227634233887","0.0019383109350155497","0.0019383109350155497","0.0019383109350155497"
"34.75","13900","13900","13900","1.6923162594562633","1.6923162594562633","1.6923162594562633","1.6936896012264526","1.6936896012264526","1.6936896012264526","0.001826434495870867","0.001826434495870867","0.001826434495870867"
"35","14000","14000","14000","1.543832127357751","1.543832127357751","1.543832127357751","1.5450849718747337","1.5450849718747337","1.5450849718747337","0.001712755586386873","0.001712755586386873","0.001712755586386873"
"35.25","14100","14100","14100","1.393824419338647","1.393824419338647","1.393824419338647","1.3949555301961436","1.3949555301961436","1.3949555301961436","0.0015973863939225952","0.0015973863939225952","0.0015973863939225952"
"35.5","14200","14200","14200","1.242441174896117","1.242441174896117","1.242441174896117","1.2434494358242723","1.2434494358242723","1.2434494358242723","0.0014804407739423056","0.0014804407739423056","0.0014804407739423056"
"35.75","14300","14300","14300","1.0898317910157063","1.0898317910157063","1.0898317910157063","1.0907162069827119","1.0907162069827119","1.0907162069827119","0.0013620341376539315","0.0013620341376539315","0.0013620341376539315"
"36","14400","14400","14400","0.9361468747345498","0.9361468747345498","0.9361468747345498","0.9369065729286188","0.9369065729286188","0.9369065729286188","0.001242283338112056","0.001242283338112056","0.001242283338112056"
"36.25","14500","14500","14500","0.7815380945104119","0.7815380945104119","0.7815380945104119","0.7821723252011509","0.7821723252011509","0.7821723252011509","0.0011213065548981542","0.0011213065548981542","0.0011213065548981542"
"36.5","14600","14600","14600","0.6261580305432297","0.6261580305432297","0.6261580305432297","0.6266661678215186","0.6266661678215186","0.6266661678215186","0.0009992231774915566","0.0009992231774915566","0.0009992231774915566"
"36.75","14700","14700","14700","0.47016002419687625","0.47016002419687625","0.47016002419687625","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.0008761536874464394","0.0008761536874464394","0.0008761536874464394"
"37","14800","14800","14800","0.31369802666974855","0.31369802666974855","0.31369802666974855","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.000752219539491129","0.000752219539491129","0.000752219539491129"
"37.25","14900","14900","14900","0.15692644706351958","0.15692644706351958","0.15692644706351958","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.0006275430416668977","0.0006275430416668977","0.0006275430416668977"
"37.5","15000","15000","15000","-1.581850969656351e-15","-1.581850969656351e-15","-1.581850969656351e-15","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.0005022472346247514","0.0005022472346247514","0.0005022472346247514"
"37.75","15100","15100","15100","-0.15692644706352274","-0.15692644706352274","-0.15692644706352274","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.0003764557701990681","0.0003764557701990681","0.0003764557701990681"
"38","15200","15200","15200","-0.31369802666975205","-0.31369802666975205","-0.31369802666975205","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.0002502927893782477","0.0002502927893782477","0.0002502927893782477"
"38.25","15300","15300","15300","-0.47016002419688","-0.47016002419688","-0.47016002419688","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.00012388279979252959","0.00012388279979252959","0.00012388279979252959"
"38.5","15400","15400","15400","-0.626158030543233","-0.626158030543233","-0.626158030543233","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","-0.0000026494471600350955","-0.0000026494471600350955","-0.0000026494471600350955"
"38.75","15500","15500","15500","-0.781538094510415","-0.781538094510415","-0.781538094510415","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","-0.0001291790794281239","-0.0001291790794281239","-0.0001291790794281239"
"39","15600","15600","15600","-0.9361468747345528","-0.9361468747345528","-0.9361468747345528","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","-0.00025558122754078955","-0.00025558122754078955","-0.00025558122754078955"
"39.25","15700","15700","15700","-1.0898317910157096","-1.0898317910157096","-1.0898317910157096","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","-0.00038173114783856404","-0.00038173114783856404","-0.00038173114783856404"
"39.5","15800","15800","15800","-1.2424411748961208","-1.2424411748961208","-1.2424411748961208","-1.243449435824275","-1.243449435824275","-1.243449435824275","-0.0005075043455803896","-0.0005075043455803896","-0.0005075043455803896"
"39.75","15900","15900","15900","-1.39382441933865","-1.39382441933865","-1.39382441933865","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","-0.0006327766978048641","-0.0006327766978048641","-0.0006327766978048641"
"40","16000","16000","16000","-1.543832127357754","-1.543832127357754","-1.543832127357754","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.0007574245758246861","-0.0007574245758246861","-0.0007574245758246861"
"40.25","16100","16100","16100","-1.692316259456267","-1.692316259456267","-1.692316259456267","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.0008813249672331366","-0.0008813249672331366","-0.0008813249672331366"
"40.5","16200","16200","16200","-1.839130279722515","-1.839130279722515","-1.839130279722515","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.001004355597302574","-0.001004355597302574","-0.001004355597302574"
"40.75","16300","16300","16300","-1.9841293004435656","-1.9841293004435656","-1.9841293004435656","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.0011263950496547756","-0.0011263950496547756","-0.0011263950496547756"
"41","16400","16400","16400","-2.1271702250919122","-2.1271702250919122","-2.1271702250919122","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.0012473228860843122","-0.0012473228860843122","-0.0012473228860843122"
"41.25","16500","16500","16500","-2.2681118895444676","-2.2681118895444676","-2.2681118895444676","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.001367019765416394","-0.001367019765416394","-0.001367019765416394"
"41.5","16600","16600","16600","-2.4068152013945086","-2.4068152013945086","-2.4068152013945086","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.0014853675612823414","-0.0014853675612823414","-0.0014853675612823414"
"41.75","16700","16700","16700","-2.5431432772190936","-2.5431432772190936","-2.5431432772190936","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.001602249478695833","-0.001602249478695833","-0.001602249478695833"
"42","16800","16800","16800","-2.676961577666473","-2.676961577666473","-2.676961577666473","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.0017175501693157957","-0.0017175501693157957","-0.0017175501693157957"
"42.25","16900","16900","16900","-2.808138040230184","-2.808138040230184","-2.808138040230184","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.0018311558452810406","-0.0018311558452810406","-0.0018311558452810406"
"42.5","17000","17000","17000","-2.936543209578801","-2.936543209578801","-2.936543209578801","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-0.0019429543915050612","-0.0019429543915050612","-0.0019429543915050612"
"42.75","17100","17100","17100","-3.062050365312722","-3.062050365312722","-3.062050365312722","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-0.0020528354763204165","-0.0020528354763204165","-0.0020528354763204165"
"43","17200","17200","17200","-3.1845356470219","-3.1845356470219","-3.1845356470219","-3.187119948743453","-3.187119948743453","-3.187119948743453","-0.00216069066036248","-0.00216069066036248","-0.00216069066036248"
"43.25","17300","17300","17300","-3.3038781765211156","-3.3038781765211156","-3.3038781765211156","-3.306559326618263","-3.306559326618263","-3.306559326618263","-0.002266413503586112","-0.002266413503586112","-0.002266413503586112"
"43.5","17400","17400","17400","-3.4199601771421513","-3.4199601771421513","-3.4199601771421513","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-0.0023698996703090947","-0.0023698996703090947","-0.0023698996703090947"
"43.75","17500","17500","17500","-3.5326670899651433","-3.5326670899651433","-3.5326670899651433","-3.53553390593274","-3.53553390593274","-3.53553390593274","-0.002471047032178958","-0.002471047032178958","-0.002471047032178958"
"44","17600","17600","17600","-3.641887686874406","-3.641887686874406","-3.641887686874406","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-0.0025697557689611655","-0.0025697557689611655","-0.0025697557689611655"
"44.25","17700","17700","17700","-3.747514180327154","-3.747514180327154","-3.747514180327154","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-0.0026659284670497996","-0.0026659284670497996","-0.0026659284670497996"
"44.5","17800","17800","17800","-3.849442329726788","-3.849442329726788","-3.849442329726788","-3.852566213878947","-3.852566213878947","-3.852566213878947","-0.0027594702156028966","-0.0027594702156028966","-0.0027594702156028966"
"44.75","17900","17900","17900","-3.947571544295786","-3.947571544295786","-3.947571544295786","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.0028502887002080923","-0.0028502887002080923","-0.0028502887002080923"
"45","18000","18000","18000","-4.041804982346652","-4.041804982346652","-4.041804982346652","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.002938294293985677","-0.002938294293985677","-0.002938294293985677"
"45.25","18100","18100","18100","-4.132049646852973","-4.132049646852973","-4.132049646852973","-4.135402871372808","-4.135402871372808","-4.135402871372808","-0.0030234001460396898","-0.0030234001460396898","-0.0030234001460396898"
"45.5","18200","18200","18200","-4.218216477226248","-4.218216477226248","-4.218216477226248","-4.221639627510079","-4.221639627510079","-4.221639627510079","-0.003105522267169078","-0.003105522267169078","-0.003105522267169078"
"45.75","18300","18300","18300","-4.3002204372079476","-4.3002204372079476","-4.3002204372079476","-4.303710135019721","-4.303710135019721","-4.303710135019721","-0.0031845796127550063","-0.0031845796127550063","-0.0031845796127550063"
"46","18400","18400","18400","-4.37798059879003","-4.37798059879003","-4.37798059879003","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.003260494162742114","-0.003260494162742114","-0.003260494162742114"
"46.25","18500","18500","18500","-4.451420222081107","-4.451420222081107","-4.451420222081107","-4.455032620941841","-4.455032620941841","-4.455032620941841","-0.0033331909986348274","-0.0033331909986348274","-0.0033331909986348274"
"46.5","18600","18600","18600","-4.520466831039468","-4.520466831039468","-4.520466831039468","-4.524135262330099","-4.524135262330099","-4.524135262330099","-0.0034025983774328694","-0.0034025983774328694","-0.0034025983774328694"
"46.75","18700","18700","18700","-4.5850522849981665","-4.5850522849981665","-4.5850522849981665","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-0.0034686478024330836","-0.0034686478024330836","-0.0034686478024330836"
"47","18800","18800","18800","-4.645112845911642","-4.645112845911642","-4.645112845911642","-4.648882429441257","-4.648882429441257","-4.648882429441257","-0.0035312740908272633","-0.0035312740908272633","-0.0035312740908272633"
"47.25","18900","18900","18900","-4.700589241257476","-4.700589241257476","-4.700589241257476","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003590415438029654","-0.003590415438029654","-0.003590415438029654"
"47.5","19000","19000","19000","-4.7514267225312015","-4.7514267225312015","-4.7514267225312015","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.003646013478670801","-0.003646013478670801","-0.003646013478670801"
"47.75","19100","19100","19100","-4.797575119276494","-4.797575119276494","-4.797575119276494","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.0036980133441971152","-0.0036980133441971152","-0.0036980133441971152"
"48","19200","19200","19200","-4.83898888859732","-4.83898888859732","-4.83898888859732","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.0037463637170191966","-0.0037463637170191966","-0.0037463637170191966"
"48.25","19300","19300","19300","-4.87562716010331","-4.87562716010331","-4.87562716010331","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.0037910168811565448","-0.0037910168811565448","-0.0037910168811565448"
"48.5","19400","19400","19400","-4.907453776243878","-4.907453776243878","-4.907453776243878","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.003831928769327253","-0.003831928769327253","-0.003831928769327253"
"48.75","19500","19500","19500","-4.93443732799137","-4.93443732799137","-4.93443732799137","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.0038690590064370256","-0.0038690590064370256","-0.0038690590064370256"
"49","19600","19600","19600","-4.956551185837971","-4.956551185837971","-4.956551185837971","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.0039023709494244996","-0.0039023709494244996","-0.0039023709494244996"
"49.25","19700","19700","19700","-4.973773526075826","-4.973773526075826","-4.973773526075826","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.003931831723423929","-0.003931831723423929","-0.003931831723423929"
"49.5","19800","19800","19800","-4.986087352334401","-4.986087352334401","-4.986087352334401","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.00395741225420812","-0.00395741225420812","-0.00395741225420812"
"49.75","19900","19900","19900","-4.993480512353844","-4.993480512353844","-4.993480512353844","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003979087296881567","-0.003979087296881567","-0.003979087296881567"
"50","20000","20000","20000","-4.995945709977798","-4.995945709977798","-4.995945709977798","-5","-5","-5","-0.003996835460794018","-0.003996835460794018","-0.003996835460794018"
"50.25","20100","20100","20100","-4.993480512353842","-4.993480512353842","-4.993480512353842","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.0040106392306504535","-0.0040106392306504535","-0.0040106392306504535"
"50.5","20200","20200","20200","-4.986087352334401","-4.986087352334401","-4.986087352334401","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004020484983796618","-0.004020484983796618","-0.004020484983796618"
"50.75","20300","20300","20300","-4.973773526075827","-4.973773526075827","-4.973773526075827","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-0.004026363003662797","-0.004026363003662797","-0.004026363003662797"
"51","20400","20400","20400","-4.956551185837972","-4.956551185837972","-4.956551185837972","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.00402826748935306","-0.00402826748935306","-0.00402826748935306"
"51.25","20500","20500","20500","-4.934437327991369","-4.934437327991369","-4.934437327991369","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.004026196561369905","-0.004026196561369905","-0.004026196561369905"
"51.5","20600","20600","20600","-4.907453776243879","-4.907453776243879","-4.907453776243879","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.004020152263469329","-0.004020152263469329","-0.004020152263469329"
"51.75","20700","20700","20700","-4.875627160103308","-4.875627160103308","-4.875627160103308","-4.879583809693736","-4.879583809693736","-4.879583809693736","-0.004010140560643527","-0.004010140560643527","-0.004010140560643527"
"52","20800","20800","20800","-4.838988888597319","-4.838988888597319","-4.838988888597319","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.003996171333234544","-0.003996171333234544","-0.003996171333234544"
"52.25","20900","20900","20900","-4.797575119276493","-4.797575119276493","-4.797575119276493","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.003978258367183352","-0.003978258367183352","-0.003978258367183352"
"52.5","21000","21000","21000","-4.751426722531203","-4.751426722531203","-4.751426722531203","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.003956419340424566","-0.003956419340424566","-0.003956419340424566"
"52.75","21100","21100","21100","-4.700589241257474","-4.700589241257474","-4.700589241257474","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003930675805441153","-0.003930675805441153","-0.003930675805441153"
"53","21200","21200","21200","-4.645112845911643","-4.645112845911643","-4.645112845911643","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.0039010531679939953","-0.0039010531679939953","-0.0039010531679939953"
"53.25","21300","21300","21300","-4.585052284998166","-4.585052284998166","-4.585052284998166","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.003867580662049841","-0.003867580662049841","-0.003867580662049841"
"53.5","21400","21400","21400","-4.5204668310394664","-4.5204668310394664","-4.5204668310394664","-4.524135262330096","-4.524135262330096","-4.524135262330096","-0.0038302913209309897","-0.0038302913209309897","-0.0038302913209309897"
"53.75","21500","21500","21500","-4.451420222081105","-4.451420222081105","-4.451420222081105","-4.455032620941838","-4.455032620941838","-4.455032620941838","-0.003789221944714982","-0.003789221944714982","-0.003789221944714982"
"54","21600","21600","21600","-4.377980598790027","-4.377980598790027","-4.377980598790027","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-0.0037444130639179146","-0.0037444130639179146","-0.0037444130639179146"
"54.25","21700","21700","21700","-4.300220437207945","-4.300220437207945","-4.300220437207945","-4.303710135019717","-4.303710135019717","-4.303710135019717","-0.0036959088994951705","-0.0036959088994951705","-0.0036959088994951705"
"54.5","21800","21800","21800","-4.218216477226245","-4.218216477226245","-4.218216477226245","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.003643757319201149","-0.003643757319201149","-0.003643757319201149"
"54.75","21900","21900","21900","-4.13204964685297","-4.13204964685297","-4.13204964685297","-4.135402871372807","-4.135402871372807","-4.135402871372807","-0.0035880097903492197","-0.0035880097903492197","-0.0035880097903492197"
"55","22000","22000","22000","-4.041804982346649","-4.041804982346649","-4.041804982346649","-4.045084971874735","-4.045084971874735","-4.045084971874735","-0.0035287213290198793","-0.0035287213290198793","-0.0035287213290198793"
"55.25","22100","22100","22100","-3.947571544295783","-3.947571544295783","-3.947571544295783","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-0.0034659504457665025","-0.0034659504457665025","-0.0034659504457665025"
"55.5","22200","22200","22200","-3.8494423297267844","-3.8494423297267844","-3.8494423297267844","-3.852566213878945","-3.852566213878945","-3.852566213878945","-0.00339975908787242","-0.00339975908787242","-0.00339975908787242"
"55.75","22300","22300","22300","-3.7475141803271503","-3.7475141803271503","-3.7475141803271503","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.0033302125782164876","-0.0033302125782164876","-0.0033302125782164876"
"56","22400","22400","22400","-3.6418876868744037","-3.6418876868744037","-3.6418876868744037","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-0.0032573795508072934","-0.0032573795508072934","-0.0032573795508072934"
"56.25","22500","22500","22500","-3.5326670899651407","-3.5326670899651407","-3.5326670899651407","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-0.0031813318830496706","-0.0031813318830496706","-0.0031813318830496706"
"56.5","22600","22600","22600","-3.4199601771421486","-3.4199601771421486","-3.4199601771421486","-3.422735529643442","-3.422735529643442","-3.422735529643442","-0.0031021446248103157","-0.0031021446248103157","-0.0031021446248103157"
"56.75","22700","22700","22700","-3.303878176521112","-3.303878176521112","-3.303878176521112","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-0.003019895924352714","-0.003019895924352714","-0.003019895924352714"
"57","22800","22800","22800","-3.184535647021897","-3.184535647021897","-3.184535647021897","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-0.0029346669512142765","-0.0029346669512142765","-0.0029346669512142765"
"57.25","22900","22900","22900","-3.0620503653127185","-3.0620503653127185","-3.0620503653127185","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.002846541816101583","-0.002846541816101583","-0.002846541816101583"
"57.5","23000","23000","23000","-2.9365432095787978","-2.9365432095787978","-2.9365432095787978","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-0.00275560748788356","-0.00275560748788356","-0.00275560748788356"
"57.75","23100","23100","23100","-2.808138040230181","-2.808138040230181","-2.808138040230181","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-0.002661953707763537","-0.002661953707763537","-0.002661953707763537"
"58","23200","23200","23200","-2.6769615776664706","-2.6769615776664706","-2.6769615776664706","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-0.002565672900715535","-0.002565672900715535","-0.002565672900715535"
"58.25","23300","23300","23300","-2.5431432772190905","-2.5431432772190905","-2.5431432772190905","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.0024668600842718963","-0.0024668600842718963","-0.0024668600842718963"
"58.5","23400","23400","23400","-2.406815201394506","-2.406815201394506","-2.406815201394506","-2.408768370508573","-2.408768370508573","-2.408768370508573","-0.0023656127747527927","-0.0023656127747527927","-0.0023656127747527927"
"58.75","23500","23500","23500","-2.2681118895444636","-2.2681118895444636","-2.2681118895444636","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-0.002262030891028846","-0.002262030891028846","-0.002262030891028846"
"59","23600","23600","23600","-2.1271702250919087","-2.1271702250919087","-2.1271702250919087","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-0.00215621665591377","-0.00215621665591377","-0.00215621665591377"
"59.25","23700","23700","23700","-1.9841293004435616","-1.9841293004435616","-1.9841293004435616","-1.985739453173898","-1.985739453173898","-1.985739453173898","-0.0020482744952824775","-0.0020482744952824775","-0.0020482744952824775"
"59.5","23800","23800","23800","-1.83913027972251","-1.83913027972251","-1.83913027972251","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-0.0019383109350155497","-0.0019383109350155497","-0.0019383109350155497"
"59.75","23900","23900","23900","-1.6923162594562629","-1.6923162594562629","-1.6923162594562629","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-0.00182643449587086","-0.00182643449587086","-0.00182643449587086"
"60","24000","24000","24000","-1.54383212735775","-1.54383212735775","-1.54383212735775","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-0.001712755586386859","-0.001712755586386859","-0.001712755586386859"
"60.25","24100","24100","24100","-1.3938244193386464","-1.3938244193386464","-1.3938244193386464","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-0.0015973863939225882","-0.0015973863939225882","-0.0015973863939225882"
"60.5","24200","24200","24200","-1.2424411748961166","-1.2424411748961166","-1.2424411748961166","-1.243449435824273","-1.243449435824273","-1.243449435824273","-0.0014804407739423125","-0.0014804407739423125","-0.0014804407739423125"
"60.75","24300","24300","24300","-1.0898317910157058","-1.0898317910157058","-1.0898317910157058","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-0.0013620341376539384","-0.0013620341376539384","-0.0013620341376539384"
"61","24400","24400","24400","-0.9361468747345486","-0.9361468747345486","-0.9361468747345486","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-0.0012422833381120699","-0.0012422833381120699","-0.0012422833381120699"
"61.25","24500","24500","24500","-0.78153809451041","-0.78153809451041","-0.78153809451041","-0.782172325201147","-0.782172325201147","-0.782172325201147","-0.0011213065548981438","-0.0011213065548981438","-0.0011213065548981438"
"61.5","24600","24600","24600","-0.6261580305432283","-0.6261580305432283","-0.6261580305432283","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-0.0009992231774915289","-0.0009992231774915289","-0.0009992231774915289"
"61.75","24700","24700","24700","-0.4701600241968753","-0.4701600241968753","-0.4701600241968753","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.0008761536874464168","-0.0008761536874464168","-0.0008761536874464168"
"62","24800","24800","24800","-0.31369802666974766","-0.31369802666974766","-0.31369802666974766","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.0007522195394911186","-0.0007522195394911186","-0.0007522195394911186"
"62.25","24900","24900","24900","-0.15692644706351852","-0.15692644706351852","-0.15692644706351852","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.0006275430416669055","-0.0006275430416669055","-0.0006275430416669055"
"62.5","25000","25000","25000","2.422541334201611e-15","2.422541334201611e-15","2.422541334201611e-15","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.0005022472346247562","-0.0005022472346247562","-0.0005022472346247562"
"62.75","25100","25100","25100","0.156926447063524","0.156926447063524","0.156926447063524","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.0003764557701990733","-0.0003764557701990733","-0.0003764557701990733"
"63","25200","25200","25200","0.3136980266697533","0.3136980266697533","0.3136980266697533","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.0002502927893782564","-0.0002502927893782564","-0.0002502927893782564"
"63.25","25300","25300","25300","0.47016002419688135","0.47016002419688135","0.47016002419688135","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.0001238827997925348","-0.0001238827997925348","-0.0001238827997925348"
"63.5","25400","25400","25400","0.6261580305432342","0.6261580305432342","0.6261580305432342","0.6266661678215206","0.6266661678215206","0.6266661678215206","0.0000026494471600350955","0.0000026494471600350955","0.0000026494471600350955"
"63.75","25500","25500","25500","0.7815380945104161","0.7815380945104161","0.7815380945104161","0.7821723252011572","0.7821723252011572","0.7821723252011572","0.00012917907942810655","0.00012917907942810655","0.00012917907942810655"
"64","25600","25600","25600","0.9361468747345539","0.9361468747345539","0.9361468747345539","0.9369065729286251","0.9369065729286251","0.9369065729286251","0.00025558122754077914","0.00025558122754077914","0.00025558122754077914"
"64.25","25700","25700","25700","1.0898317910157105","1.0898317910157105","1.0898317910157105","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.00038173114783855017","0.00038173114783855017","0.00038173114783855017"
"64.5","25800","25800","25800","1.242441174896121","1.242441174896121","1.242441174896121","1.243449435824274","1.243449435824274","1.243449435824274","0.0005075043455803827","0.0005075043455803827","0.0005075043455803827"
"64.75","25900","25900","25900","1.3938244193386506","1.3938244193386506","1.3938244193386506","1.3949555301961456","1.3949555301961456","1.3949555301961456","0.0006327766978048641","0.0006327766978048641","0.0006327766978048641"
"65","26000","26000","26000","1.5438321273577544","1.5438321273577544","1.5438321273577544","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.0007574245758246792","0.0007574245758246792","0.0007574245758246792"
"65.25","26100","26100","26100","1.6923162594562675","1.6923162594562675","1.6923162594562675","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.0008813249672331158","0.0008813249672331158","0.0008813249672331158"
"65.5","26200","26200","26200","1.8391302797225155","1.8391302797225155","1.8391302797225155","1.840622763423395","1.840622763423395","1.840622763423395","0.001004355597302553","0.001004355597302553","0.001004355597302553"
"65.75","26300","26300","26300","1.9841293004435667","1.9841293004435667","1.9841293004435667","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.0011263950496547548","0.0011263950496547548","0.0011263950496547548"
"66","26400","26400","26400","2.127170225091913","2.127170225091913","2.127170225091913","2.128896457825366","2.128896457825366","2.128896457825366","0.0012473228860842775","0.0012473228860842775","0.0012473228860842775"
"66.25","26500","26500","26500","2.2681118895444685","2.2681118895444685","2.2681118895444685","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.001367019765416394","0.001367019765416394","0.001367019765416394"
"66.5","26600","26600","26600","2.406815201394509","2.406815201394509","2.406815201394509","2.408768370508578","2.408768370508578","2.408768370508578","0.0014853675612823136","0.0014853675612823136","0.0014853675612823136"
"66.75","26700","26700","26700","2.543143277219094","2.543143277219094","2.543143277219094","2.545207078751857","2.545207078751857","2.545207078751857","0.0016022494786958191","0.0016022494786958191","0.0016022494786958191"
"67","26800","26800","26800","2.676961577666473","2.676961577666473","2.676961577666473","2.679133974894983","2.679133974894983","2.679133974894983","0.0017175501693157957","0.0017175501693157957","0.0017175501693157957"
"67.25","26900","26900","26900","2.8081380402301845","2.8081380402301845","2.8081380402301845","2.8104168892606523","2.8104168892606523","2.8104168892606523","0.0018311558452810267","0.0018311558452810267","0.0018311558452810267"
"67.5","27000","27000","27000","2.936543209578802","2.936543209578802","2.936543209578802","2.9389262614623712","2.9389262614623712","2.9389262614623712","0.001942954391505075","0.001942954391505075","0.001942954391505075"
"67.75","27100","27100","27100","3.0620503653127233","3.0620503653127233","3.0620503653127233","3.0645352682648874","3.0645352682648874","3.0645352682648874","0.0020528354763204165","0.0020528354763204165","0.0020528354763204165"
"68","27200","27200","27200","3.184535647021901","3.184535647021901","3.184535647021901","3.1871199487434527","3.1871199487434527","3.1871199487434527","0.00216069066036248","0.00216069066036248","0.00216069066036248"
"68.25","27300","27300","27300","3.303878176521117","3.303878176521117","3.303878176521117","3.3065593266182622","3.3065593266182622","3.3065593266182622","0.0022664135035860844","0.0022664135035860844","0.0022664135035860844"
"68.5","27400","27400","27400","3.419960177142152","3.419960177142152","3.419960177142152","3.422735529643446","3.422735529643446","3.422735529643446","0.0023698996703090808","0.0023698996703090808","0.0023698996703090808"
"68.75","27500","27500","27500","3.5326670899651442","3.5326670899651442","3.5326670899651442","3.5355339059327395","3.5355339059327395","3.5355339059327395","0.002471047032178944","0.002471047032178944","0.002471047032178944"
"69","27600","27600","27600","3.641887686874407","3.641887686874407","3.641887686874407","3.644843137107059","3.644843137107059","3.644843137107059","0.0025697557689611517","0.0025697557689611517","0.0025697557689611517"
"69.25","27700","27700","27700","3.7475141803271548","3.7475141803271548","3.7475141803271548","3.7505553481522984","3.7505553481522984","3.7505553481522984","0.002665928467049841","0.002665928467049841","0.002665928467049841"
"69.5","27800","27800","27800","3.8494423297267892","3.8494423297267892","3.8494423297267892","3.852566213878952","3.852566213878952","3.852566213878952","0.0027594702156029244","0.0027594702156029244","0.0027594702156029244"
"69.75","27900","27900","27900","3.947571544295787","3.947571544295787","3.947571544295787","3.9507750618784563","3.9507750618784563","3.9507750618784563","0.0028502887002080923","0.0028502887002080923","0.0028502887002080923"
"70","28000","28000","28000","4.041804982346652","4.041804982346652","4.041804982346652","4.045084971874741","4.045084971874741","4.045084971874741","0.0029382942939856355","0.0029382942939856355","0.0029382942939856355"
"70.25","28100","28100","28100","4.132049646852974","4.132049646852974","4.132049646852974","4.135402871372813","4.135402871372813","4.135402871372813","0.0030234001460397036","0.0030234001460397036","0.0030234001460397036"
"70.5","28200","28200","28200","4.218216477226249","4.218216477226249","4.218216477226249","4.221639627510078","4.221639627510078","4.221639627510078","0.003105522267169064","0.003105522267169064","0.003105522267169064"
"70.75","28300","28300","28300","4.3002204372079476","4.3002204372079476","4.3002204372079476","4.30371013501972","4.30371013501972","4.30371013501972","0.0031845796127549647","0.0031845796127549647","0.0031845796127549647"
"71","28400","28400","28400","4.37798059879003","4.37798059879003","4.37798059879003","4.38153340021932","4.38153340021932","4.38153340021932","0.0032604941627420864","0.0032604941627420864","0.0032604941627420864"
"71.25","28500","28500","28500","4.451420222081108","4.451420222081108","4.451420222081108","4.45503262094184","4.45503262094184","4.45503262094184","0.0033331909986348274","0.0033331909986348274","0.0033331909986348274"
"71.5","28600","28600","28600","4.520466831039468","4.520466831039468","4.520466831039468","4.524135262330098","4.524135262330098","4.524135262330098","0.003402598377432897","0.003402598377432897","0.003402598377432897"
"71.75","28700","28700","28700","4.5850522849981665","4.5850522849981665","4.5850522849981665","4.588773128419909","4.588773128419909","4.588773128419909","0.003468647802433056","0.003468647802433056","0.003468647802433056"
"72","28800","28800","28800","4.645112845911642","4.645112845911642","4.645112845911642","4.64888242944126","4.64888242944126","4.64888242944126","0.0035312740908272078","0.0035312740908272078","0.0035312740908272078"
"72.25","28900","28900","28900","4.700589241257476","4.700589241257476","4.700589241257476","4.7044038447711305","4.7044038447711305","4.7044038447711305","0.0035904154380296815","0.0035904154380296815","0.0035904154380296815"
"72.5","29000","29000","29000","4.751426722531202","4.751426722531202","4.751426722531202","4.75528258147577","4.75528258147577","4.75528258147577","0.003646013478670801","0.003646013478670801","0.003646013478670801"
"72.75","29100","29100","29100","4.797575119276493","4.797575119276493","4.797575119276493","4.801468428384717","4.801468428384717","4.801468428384717","0.0036980133441971152","0.0036980133441971152","0.0036980133441971152"
"73","29200","29200","29200","4.83898888859732","4.83898888859732","4.83898888859732","4.842915805643157","4.842915805643157","4.842915805643157","0.003746363717019169","0.003746363717019169","0.003746363717019169"
"73.25","29300","29300","29300","4.87562716010331","4.87562716010331","4.87562716010331","4.879583809693738","4.879583809693738","4.879583809693738","0.0037910168811565448","0.0037910168811565448","0.0037910168811565448"
"73.5","29400","29400","29400","4.907453776243878","4.907453776243878","4.907453776243878","4.911436253643444","4.911436253643444","4.911436253643444","0.0038319287693272253","0.0038319287693272253","0.0038319287693272253"
"73.75","29500","29500","29500","4.93443732799137","4.93443732799137","4.93443732799137","4.938441702975689","4.938441702975689","4.938441702975689","0.0038690590064370256","0.0038690590064370256","0.0038690590064370256"
"74","29600","29600","29600","4.956551185837972","4.956551185837972","4.956551185837972","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.0039023709494244996","0.0039023709494244996","0.0039023709494244996"
"74.25","29700","29700","29700","4.973773526075826","4.973773526075826","4.973773526075826","4.977809823015401","4.977809823015401","4.977809823015401","0.003931831723423929","0.003931831723423929","0.003931831723423929"
"74.5","29800","29800","29800","4.986087352334401","4.986087352334401","4.986087352334401","4.990133642141358","4.990133642141358","4.990133642141358","0.00395741225420812","0.00395741225420812","0.00395741225420812"
"74.75","29900","29900","29900","4.993480512353844","4.993480512353844","4.993480512353844","4.997532801828658","4.997532801828658","4.997532801828658","0.003979087296881567","0.003979087296881567","0.003979087296881567"
"75","30000","30000","30000","4.995945709977798","4.995945709977798","4.995945709977798","5","5","5","0.003996835460794018","0.003996835460794018","0.003996835460794018"
"75.25","30100","30100","30100","4.993480512353842","4.993480512353842","4.993480512353842","4.997532801828657","4.997532801828657","4.997532801828657","0.0040106392306504535","0.0040106392306504535","0.0040106392306504535"
"75.5","30200","30200","30200","4.986087352334401","4.986087352334401","4.986087352334401","4.990133642141357","4.990133642141357","4.990133642141357","0.004020484983796618","0.004020484983796618","0.004020484983796618"
"75.75","30300","30300","30300","4.973773526075827","4.973773526075827","4.973773526075827","4.9778098230153995","4.9778098230153995","4.9778098230153995","0.004026363003662797","0.004026363003662797","0.004026363003662797"
"76","30400","30400","30400","4.956551185837972","4.956551185837972","4.956551185837972","4.960573506572389","4.960573506572389","4.960573506572389","0.00402826748935306","0.00402826748935306","0.00402826748935306"
"76.25","30500","30500","30500","4.934437327991368","4.934437327991368","4.934437327991368","4.938441702975688","4.938441702975688","4.938441702975688","0.004026196561369905","0.004026196561369905","0.004026196561369905"
"76.5","30600","30600","30600","4.907453776243878","4.907453776243878","4.907453776243878","4.911436253643443","4.911436253643443","4.911436253643443","0.004020152263469329","0.004020152263469329","0.004020152263469329"
"76.75","30700","30700","30700","4.87562716010331","4.87562716010331","4.87562716010331","4.8795838096937345","4.8795838096937345","4.8795838096937345","0.004010140560643555","0.004010140560643555","0.004010140560643555"
"77","30800","30800","30800","4.838988888597319","4.838988888597319","4.838988888597319","4.842915805643154","4.842915805643154","4.842915805643154","0.003996171333234544","0.003996171333234544","0.003996171333234544"
"77.25","30900","30900","30900","4.797575119276493","4.797575119276493","4.797575119276493","4.801468428384713","4.801468428384713","4.801468428384713","0.003978258367183352","0.003978258367183352","0.003978258367183352"
"77.5","31000","31000","31000","4.751426722531202","4.751426722531202","4.751426722531202","4.755282581475766","4.755282581475766","4.755282581475766","0.003956419340424566","0.003956419340424566","0.003956419340424566"
"77.75","31100","31100","31100","4.700589241257474","4.700589241257474","4.700589241257474","4.704403844771125","4.704403844771125","4.704403844771125","0.003930675805441153","0.003930675805441153","0.003930675805441153"
"78","31200","31200","31200","4.645112845911642","4.645112845911642","4.645112845911642","4.648882429441255","4.648882429441255","4.648882429441255","0.0039010531679939398","0.0039010531679939398","0.0039010531679939398"
"78.25","31300","31300","31300","4.585052284998165","4.585052284998165","4.585052284998165","4.588773128419904","4.588773128419904","4.588773128419904","0.003867580662049841","0.003867580662049841","0.003867580662049841"
"78.5","31400","31400","31400","4.520466831039466","4.520466831039466","4.520466831039466","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.003830291320930934","0.003830291320930934","0.003830291320930934"
"78.75","31500","31500","31500","4.451420222081104","4.451420222081104","4.451420222081104","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.00378922194471501","0.00378922194471501","0.00378922194471501"
"79","31600","31600","31600","4.377980598790026","4.377980598790026","4.377980598790026","4.381533400219317","4.381533400219317","4.381533400219317","0.0037444130639179007","0.0037444130639179007","0.0037444130639179007"
"79.25","31700","31700","31700","4.300220437207946","4.300220437207946","4.300220437207946","4.303710135019718","4.303710135019718","4.303710135019718","0.0036959088994951844","0.0036959088994951844","0.0036959088994951844"
"79.5","31800","31800","31800","4.218216477226244","4.218216477226244","4.218216477226244","4.22163962751007","4.22163962751007","4.22163962751007","0.003643757319201135","0.003643757319201135","0.003643757319201135"
"79.75","31900","31900","31900","4.132049646852969","4.132049646852969","4.132049646852969","4.135402871372805","4.135402871372805","4.135402871372805","0.0035880097903492197","0.0035880097903492197","0.0035880097903492197"
"80","32000","32000","32000","4.041804982346649","4.041804982346649","4.041804982346649","4.045084971874733","4.045084971874733","4.045084971874733","0.003528721329019893","0.003528721329019893","0.003528721329019893"
"80.25","32100","32100","32100","3.9475715442957826","3.9475715442957826","3.9475715442957826","3.9507750618784483","3.9507750618784483","3.9507750618784483","0.0034659504457664886","0.0034659504457664886","0.0034659504457664886"
"80.5","32200","32200","32200","3.849442329726784","3.849442329726784","3.849442329726784","3.852566213878943","3.852566213878943","3.852566213878943","0.003399759087872406","0.003399759087872406","0.003399759087872406"
"80.75","32300","32300","32300","3.74751418032715","3.74751418032715","3.74751418032715","3.750555348152295","3.750555348152295","3.750555348152295","0.0033302125782164876","0.0033302125782164876","0.0033302125782164876"
"81","32400","32400","32400","3.641887686874403","3.641887686874403","3.641887686874403","3.644843137107055","3.644843137107055","3.644843137107055","0.0032573795508072934","0.0032573795508072934","0.0032573795508072934"
"81.25","32500","32500","32500","3.53266708996514","3.53266708996514","3.53266708996514","3.535533905932736","3.535533905932736","3.535533905932736","0.0031813318830496706","0.0031813318830496706","0.0031813318830496706"
"81.5","32600","32600","32600","3.4199601771421473","3.4199601771421473","3.4199601771421473","3.422735529643436","3.422735529643436","3.422735529643436","0.0031021446248103157","0.0031021446248103157","0.0031021446248103157"
"81.75","32700","32700","32700","3.303878176521111","3.303878176521111","3.303878176521111","3.306559326618259","3.306559326618259","3.306559326618259","0.003019895924352714","0.003019895924352714","0.003019895924352714"
"82","32800","32800","32800","3.1845356470218964","3.1845356470218964","3.1845356470218964","3.187119948743442","3.187119948743442","3.187119948743442","0.0029346669512142626","0.0029346669512142626","0.0029346669512142626"
"82.25","32900","32900","32900","3.062050365312717","3.062050365312717","3.062050365312717","3.0645352682648834","3.0645352682648834","3.0645352682648834","0.0028465418161015693","0.0028465418161015693","0.0028465418161015693"
"82.5","33000","33000","33000","2.936543209578797","2.936543209578797","2.936543209578797","2.93892626146236","2.93892626146236","2.93892626146236","0.00275560748788356","0.00275560748788356","0.00275560748788356"
"82.75","33100","33100","33100","2.808138040230179","2.808138040230179","2.808138040230179","2.810416889260656","2.810416889260656","2.810416889260656","0.002661953707763537","0.002661953707763537","0.002661953707763537"
"83","33200","33200","33200","2.676961577666469","2.676961577666469","2.676961577666469","2.6791339748949787","2.6791339748949787","2.6791339748949787","0.0025656729007154933","0.0025656729007154933","0.0025656729007154933"
"83.25","33300","33300","33300","2.5431432772190887","2.5431432772190887","2.5431432772190887","2.5452070787518455","2.5452070787518455","2.5452070787518455","0.0024668600842718963","0.0024668600842718963","0.0024668600842718963"
"83.5","33400","33400","33400","2.406815201394504","2.406815201394504","2.406815201394504","2.4087683705085734","2.4087683705085734","2.4087683705085734","0.002365612774752765","0.002365612774752765","0.002365612774752765"
"83.75","33500","33500","33500","2.2681118895444623","2.2681118895444623","2.2681118895444623","2.269952498697724","2.269952498697724","2.269952498697724","0.0022620308910288323","0.0022620308910288323","0.0022620308910288323"
"84","33600","33600","33600","2.127170225091908","2.127170225091908","2.127170225091908","2.1288964578253617","2.1288964578253617","2.1288964578253617","0.0021562166559137633","0.0021562166559137633","0.0021562166559137633"
"84.25","33700","33700","33700","1.984129300443561","1.984129300443561","1.984129300443561","1.9857394531738946","1.9857394531738946","1.9857394531738946","0.0020482744952824844","0.0020482744952824844","0.0020482744952824844"
"84.5","33800","33800","33800","1.8391302797225093","1.8391302797225093","1.8391302797225093","1.84062276342339","1.84062276342339","1.84062276342339","0.0019383109350155497","0.0019383109350155497","0.0019383109350155497"
"84.75","33900","33900","33900","1.692316259456262","1.692316259456262","1.692316259456262","1.6936896012264495","1.6936896012264495","1.6936896012264495","0.001826434495870853","0.001826434495870853","0.001826434495870853"
"85","34000","34000","34000","1.5438321273577487","1.5438321273577487","1.5438321273577487","1.5450849718747393","1.5450849718747393","1.5450849718747393","0.001712755586386852","0.001712755586386852","0.001712755586386852"
"85.25","34100","34100","34100","1.3938244193386449","1.3938244193386449","1.3938244193386449","1.3949555301961405","1.3949555301961405","1.3949555301961405","0.0015973863939225813","0.0015973863939225813","0.0015973863939225813"
"85.5","34200","34200","34200","1.2424411748961155","1.2424411748961155","1.2424411748961155","1.2434494358242778","1.2434494358242778","1.2434494358242778","0.0014804407739423195","0.0014804407739423195","0.0014804407739423195"
"85.75","34300","34300","34300","1.0898317910157045","1.0898317910157045","1.0898317910157045","1.0907162069827088","1.0907162069827088","1.0907162069827088","0.001362034137653928","0.001362034137653928","0.001362034137653928"
"86","34400","34400","34400","0.9361468747345475","0.9361468747345475","0.9361468747345475","0.9369065729286112","0.9369065729286112","0.9369065729286112","0.0012422833381120595","0.0012422833381120595","0.0012422833381120595"
"86.25","34500","34500","34500","0.7815380945104099","0.7815380945104099","0.7815380945104099","0.782172325201152","0.782172325201152","0.782172325201152","0.0011213065548981542","0.0011213065548981542","0.0011213065548981542"
"86.5","34600","34600","34600","0.6261580305432274","0.6261580305432274","0.6261580305432274","0.6266661678215109","0.6266661678215109","0.6266661678215109","0.0009992231774915428","0.0009992231774915428","0.0009992231774915428"
"86.75","34700","34700","34700","0.47016002419687475","0.47016002419687475","0.47016002419687475","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.0008761536874464255","0.0008761536874464255","0.0008761536874464255"
"87","34800","34800","34800","0.3136980266697467","0.3136980266697467","0.3136980266697467","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.0007522195394911047","0.0007522195394911047","0.0007522195394911047"
"87.25","34900","34900","34900","0.1569264470635173","0.1569264470635173","0.1569264470635173","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.0006275430416669099","0.0006275430416669099","0.0006275430416669099"
"87.5","35000","35000","35000","-3.890984756615978e-15","-3.890984756615978e-15","-3.890984756615978e-15","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.0005022472346247336","0.0005022472346247336","0.0005022472346247336"
"87.75","35100","35100","35100","-0.15692644706352482","-0.15692644706352482","-0.15692644706352482","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.0003764557701990802","0.0003764557701990802","0.0003764557701990802"
"88","35200","35200","35200","-0.31369802666975427","-0.31369802666975427","-0.31369802666975427","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.000250292789378246","0.000250292789378246","0.000250292789378246"
"88.25","35300","35300","35300","-0.4701600241968818","-0.4701600241968818","-0.4701600241968818","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.00012388279979254693","0.00012388279979254693","0.00012388279979254693"
"88.5","35400","35400","35400","-0.6261580305432348","-0.6261580305432348","-0.6261580305432348","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","-0.000002649447160031626","-0.000002649447160031626","-0.000002649447160031626"
"88.75","35500","35500","35500","-0.7815380945104172","-0.7815380945104172","-0.7815380945104172","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","-0.0001291790794281343","-0.0001291790794281343","-0.0001291790794281343"
"89","35600","35600","35600","-0.936146874734555","-0.936146874734555","-0.936146874734555","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","-0.0002555812275408034","-0.0002555812275408034","-0.0002555812275408034"
"89.25","35700","35700","35700","-1.089831791015712","-1.089831791015712","-1.089831791015712","-1.090716206982722","-1.090716206982722","-1.090716206982722","-0.0003817311478385779","-0.0003817311478385779","-0.0003817311478385779"
"89.5","35800","35800","35800","-1.2424411748961228","-1.2424411748961228","-1.2424411748961228","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","-0.0005075043455803965","-0.0005075043455803965","-0.0005075043455803965"
"89.75","35900","35900","35900","-1.3938244193386522","-1.3938244193386522","-1.3938244193386522","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","-0.0006327766978048779","-0.0006327766978048779","-0.0006327766978048779"
"90","36000","36000","36000","-1.543832127357756","-1.543832127357756","-1.543832127357756","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.0007574245758246723","-0.0007574245758246723","-0.0007574245758246723"
"90.25","36100","36100","36100","-1.692316259456269","-1.692316259456269","-1.692316259456269","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.0008813249672331436","-0.0008813249672331436","-0.0008813249672331436"
"90.5","36200","36200","36200","-1.8391302797225164","-1.8391302797225164","-1.8391302797225164","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.0010043555973025461","-0.0010043555973025461","-0.0010043555973025461"
"90.75","36300","36300","36300","-1.9841293004435674","-1.9841293004435674","-1.9841293004435674","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.0011263950496547895","-0.0011263950496547895","-0.0011263950496547895"
"91","36400","36400","36400","-2.127170225091915","-2.127170225091915","-2.127170225091915","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.001247322886084326","-0.001247322886084326","-0.001247322886084326"
"91.25","36500","36500","36500","-2.2681118895444694","-2.2681118895444694","-2.2681118895444694","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.0013670197654164218","-0.0013670197654164218","-0.0013670197654164218"
"91.5","36600","36600","36600","-2.406815201394511","-2.406815201394511","-2.406815201394511","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.0014853675612823414","-0.0014853675612823414","-0.0014853675612823414"
"91.75","36700","36700","36700","-2.5431432772190963","-2.5431432772190963","-2.5431432772190963","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.0016022494786958469","-0.0016022494786958469","-0.0016022494786958469"
"92","36800","36800","36800","-2.676961577666475","-2.676961577666475","-2.676961577666475","-2.67913397489499","-2.67913397489499","-2.67913397489499","-0.0017175501693158096","-0.0017175501693158096","-0.0017175501693158096"
"92.25","36900","36900","36900","-2.808138040230185","-2.808138040230185","-2.808138040230185","-2.810416889260652","-2.810416889260652","-2.810416889260652","-0.0018311558452810267","-0.0018311558452810267","-0.0018311558452810267"
"92.5","37000","37000","37000","-2.9365432095788018","-2.9365432095788018","-2.9365432095788018","-2.938926261462371","-2.938926261462371","-2.938926261462371","-0.0019429543915050473","-0.0019429543915050473","-0.0019429543915050473"
"92.75","37100","37100","37100","-3.062050365312724","-3.062050365312724","-3.062050365312724","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.0020528354763204165","-0.0020528354763204165","-0.0020528354763204165"
"93","37200","37200","37200","-3.1845356470219017","-3.1845356470219017","-3.1845356470219017","-3.187119948743452","-3.187119948743452","-3.187119948743452","-0.002160690660362466","-0.002160690660362466","-0.002160690660362466"
"93.25","37300","37300","37300","-3.3038781765211165","-3.3038781765211165","-3.3038781765211165","-3.306559326618256","-3.306559326618256","-3.306559326618256","-0.0022664135035860705","-0.0022664135035860705","-0.0022664135035860705"
"93.5","37400","37400","37400","-3.4199601771421526","-3.4199601771421526","-3.4199601771421526","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-0.0023698996703090947","-0.0023698996703090947","-0.0023698996703090947"
"93.75","37500","37500","37500","-3.532667089965145","-3.532667089965145","-3.532667089965145","-3.535533905932745","-3.535533905932745","-3.535533905932745","-0.002471047032178958","-0.002471047032178958","-0.002471047032178958"
"94","37600","37600","37600","-3.6418876868744077","-3.6418876868744077","-3.6418876868744077","-3.644843137107059","-3.644843137107059","-3.644843137107059","-0.0025697557689611655","-0.0025697557689611655","-0.0025697557689611655"
"94.25","37700","37700","37700","-3.7475141803271548","-3.7475141803271548","-3.7475141803271548","-3.750555348152304","-3.750555348152304","-3.750555348152304","-0.0026659284670498135","-0.0026659284670498135","-0.0026659284670498135"
"94.5","37800","37800","37800","-3.8494423297267892","-3.8494423297267892","-3.8494423297267892","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.0027594702156029244","-0.0027594702156029244","-0.0027594702156029244"
"94.75","37900","37900","37900","-3.9475715442957875","-3.9475715442957875","-3.9475715442957875","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-0.0028502887002080923","-0.0028502887002080923","-0.0028502887002080923"
"95","38000","38000","38000","-4.041804982346653","-4.041804982346653","-4.041804982346653","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.0029382942939856355","-0.0029382942939856355","-0.0029382942939856355"
"95.25","38100","38100","38100","-4.132049646852974","-4.132049646852974","-4.132049646852974","-4.135402871372812","-4.135402871372812","-4.135402871372812","-0.0030234001460396898","-0.0030234001460396898","-0.0030234001460396898"
"95.5","38200","38200","38200","-4.218216477226249","-4.218216477226249","-4.218216477226249","-4.221639627510073","-4.221639627510073","-4.221639627510073","-0.0031055222671690363","-0.0031055222671690363","-0.0031055222671690363"
"95.75","38300","38300","38300","-4.300220437207949","-4.300220437207949","-4.300220437207949","-4.30371013501972","-4.30371013501972","-4.30371013501972","-0.0031845796127549925","-0.0031845796127549925","-0.0031845796127549925"
"96","38400","38400","38400","-4.377980598790031","-4.377980598790031","-4.377980598790031","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.003260494162742114","-0.003260494162742114","-0.003260494162742114"
"96.25","38500","38500","38500","-4.451420222081108","-4.451420222081108","-4.451420222081108","-4.45503262094184","-4.45503262094184","-4.45503262094184","-0.0033331909986347996","-0.0033331909986347996","-0.0033331909986347996"
"96.5","38600","38600","38600","-4.520466831039469","-4.520466831039469","-4.520466831039469","-4.524135262330102","-4.524135262330102","-4.524135262330102","-0.0034025983774328694","-0.0034025983774328694","-0.0034025983774328694"
"96.75","38700","38700","38700","-4.585052284998168","-4.585052284998168","-4.585052284998168","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.0034686478024331113","-0.0034686478024331113","-0.0034686478024331113"
"97","38800","38800","38800","-4.645112845911642","-4.645112845911642","-4.645112845911642","-4.64888242944126","-4.64888242944126","-4.64888242944126","-0.0035312740908272078","-0.0035312740908272078","-0.0035312740908272078"
"97.25","38900","38900","38900","-4.700589241257476","-4.700589241257476","-4.700589241257476","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.003590415438029654","-0.003590415438029654","-0.003590415438029654"
"97.5","39000","39000","39000","-4.751426722531202","-4.751426722531202","-4.751426722531202","-4.75528258147577","-4.75528258147577","-4.75528258147577","-0.003646013478670801","-0.003646013478670801","-0.003646013478670801"
"97.75","39100","39100","39100","-4.797575119276495","-4.797575119276495","-4.797575119276495","-4.801468428384714","-4.801468428384714","-4.801468428384714","-0.003698013344197143","-0.003698013344197143","-0.003698013344197143"
"98","39200","39200","39200","-4.838988888597321","-4.838988888597321","-4.838988888597321","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.0037463637170191966","-0.0037463637170191966","-0.0037463637170191966"
"98.25","39300","39300","39300","-4.875627160103312","-4.875627160103312","-4.875627160103312","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.0037910168811565725","-0.0037910168811565725","-0.0037910168811565725"
"98.5","39400","39400","39400","-4.907453776243879","-4.907453776243879","-4.907453776243879","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.003831928769327253","-0.003831928769327253","-0.003831928769327253"
"98.75","39500","39500","39500","-4.93443732799137","-4.93443732799137","-4.93443732799137","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.0038690590064370256","-0.0038690590064370256","-0.0038690590064370256"
"99","39600","39600","39600","-4.956551185837971","-4.956551185837971","-4.956551185837971","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.0039023709494244996","-0.0039023709494244996","-0.0039023709494244996"
"99.25","39700","39700","39700","-4.973773526075826","-4.973773526075826","-4.973773526075826","-4.977809823015401","-4.977809823015401","-4.977809823015401","-0.003931831723423901","-0.003931831723423901","-0.003931831723423901"
"99.5","39800","39800","39800","-4.986087352334401","-4.986087352334401","-4.986087352334401","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.00395741225420812","-0.00395741225420812","-0.00395741225420812"
"99.75","39900","39900","39900","-4.993480512353844","-4.993480512353844","-4.993480512353844","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.003979087296881567","-0.003979087296881567","-0.003979087296881567"
"100","40000","40000","40000","-4.995945709977798","-4.995945709977798","-4.995945709977798","-5","-5","-5","-0.003996835460794018","-0.003996835460794018","-0.003996835460794018"
"100.25","40100","40100","40100","-4.993480512353842","-4.993480512353842","-4.993480512353842","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.0040106392306504535","-0.0040106392306504535","-0.0040106392306504535"
"100.5","40200","40200","40200","-4.986087352334401","-4.986087352334401","-4.986087352334401","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.004020484983796618","-0.004020484983796618","-0.004020484983796618"
"100.75","40300","40300","40300","-4.973773526075827","-4.973773526075827","-4.973773526075827","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.004026363003662797","-0.004026363003662797","-0.004026363003662797"
"101","40400","40400","40400","-4.956551185837971","-4.956551185837971","-4.956551185837971","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.00402826748935306","-0.00402826748935306","-0.00402826748935306"
"101.25","40500","40500","40500","-4.934437327991368","-4.934437327991368","-4.934437327991368","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.004026196561369905","-0.004026196561369905","-0.004026196561369905"
"101.5","40600","40600","40600","-4.907453776243878","-4.907453776243878","-4.907453776243878","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-0.004020152263469329","-0.004020152263469329","-0.004020152263469329"
"101.75","40700","40700","40700","-4.875627160103309","-4.875627160103309","-4.875627160103309","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.004010140560643555","-0.004010140560643555","-0.004010140560643555"
"102","40800","40800","40800","-4.838988888597319","-4.838988888597319","-4.838988888597319","-4.842915805643154","-4.842915805643154","-4.842915805643154","-0.003996171333234572","-0.003996171333234572","-0.003996171333234572"
"102.25","40900","40900","40900","-4.797575119276493","-4.797575119276493","-4.797575119276493","-4.801468428384716","-4.801468428384716","-4.801468428384716","-0.003978258367183324","-0.003978258367183324","-0.003978258367183324"
"102.5","41000","41000","41000","-4.751426722531202","-4.751426722531202","-4.751426722531202","-4.755282581475766","-4.755282581475766","-4.755282581475766","-0.003956419340424566","-0.003956419340424566","-0.003956419340424566"
"102.75","41100","41100","41100","-4.700589241257474","-4.700589241257474","-4.700589241257474","-4.704403844771125","-4.704403844771125","-4.704403844771125","-0.0039306758054411806","-0.0039306758054411806","-0.0039306758054411806"
"103","41200","41200","41200","-4.645112845911642","-4.645112845911642","-4.645112845911642","-4.648882429441255","-4.648882429441255","-4.648882429441255","-0.0039010531679939675","-0.0039010531679939675","-0.0039010531679939675"
"103.25","41300","41300","41300","-4.585052284998163","-4.585052284998163","-4.585052284998163","-4.588773128419904","-4.588773128419904","-4.588773128419904","-0.0038675806620498687","-0.0038675806620498687","-0.0038675806620498687"
"103.5","41400","41400","41400","-4.520466831039465","-4.520466831039465","-4.520466831039465","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-0.003830291320930962","-0.003830291320930962","-0.003830291320930962"
"103.75","41500","41500","41500","-4.451420222081104","-4.451420222081104","-4.451420222081104","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-0.00378922194471501","-0.00378922194471501","-0.00378922194471501"
"104","41600","41600","41600","-4.3779805987900255","-4.3779805987900255","-4.3779805987900255","-4.381533400219317","-4.381533400219317","-4.381533400219317","-0.0037444130639179285","-0.0037444130639179285","-0.0037444130639179285"
"104.25","41700","41700","41700","-4.300220437207944","-4.300220437207944","-4.300220437207944","-4.303710135019713","-4.303710135019713","-4.303710135019713","-0.0036959088994951567","-0.0036959088994951567","-0.0036959088994951567"
"104.5","41800","41800","41800","-4.218216477226243","-4.218216477226243","-4.218216477226243","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.0036437573192011075","-0.0036437573192011075","-0.0036437573192011075"
"104.75","41900","41900","41900","-4.132049646852969","-4.132049646852969","-4.132049646852969","-4.135402871372805","-4.135402871372805","-4.135402871372805","-0.0035880097903492197","-0.0035880097903492197","-0.0035880097903492197"
"105","42000","42000","42000","-4.041804982346648","-4.041804982346648","-4.041804982346648","-4.045084971874734","-4.045084971874734","-4.045084971874734","-0.003528721329019893","-0.003528721329019893","-0.003528721329019893"
"105.25","42100","42100","42100","-3.9475715442957817","-3.9475715442957817","-3.9475715442957817","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-0.0034659504457665163","-0.0034659504457665163","-0.0034659504457665163"
"105.5","42200","42200","42200","-3.8494423297267826","-3.8494423297267826","-3.8494423297267826","-3.852566213878943","-3.852566213878943","-3.852566213878943","-0.00339975908787242","-0.00339975908787242","-0.00339975908787242"
"105.75","42300","42300","42300","-3.747514180327149","-3.747514180327149","-3.747514180327149","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-0.0033302125782164876","-0.0033302125782164876","-0.0033302125782164876"
"106","42400","42400","42400","-3.641887686874402","-3.641887686874402","-3.641887686874402","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-0.0032573795508073072","-0.0032573795508073072","-0.0032573795508073072"
"106.25","42500","42500","42500","-3.532667089965139","-3.532667089965139","-3.532667089965139","-3.535533905932736","-3.535533905932736","-3.535533905932736","-0.0031813318830496706","-0.0031813318830496706","-0.0031813318830496706"
"106.5","42600","42600","42600","-3.4199601771421473","-3.4199601771421473","-3.4199601771421473","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-0.0031021446248103296","-0.0031021446248103296","-0.0031021446248103296"
"106.75","42700","42700","42700","-3.3038781765211103","-3.3038781765211103","-3.3038781765211103","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.003019895924352714","-0.003019895924352714","-0.003019895924352714"
"107","42800","42800","42800","-3.184535647021895","-3.184535647021895","-3.184535647021895","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-0.0029346669512142487","-0.0029346669512142487","-0.0029346669512142487"
"107.25","42900","42900","42900","-3.0620503653127162","-3.0620503653127162","-3.0620503653127162","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-0.0028465418161015416","-0.0028465418161015416","-0.0028465418161015416"
"107.5","43000","43000","43000","-2.936543209578796","-2.936543209578796","-2.936543209578796","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-0.002755607487883588","-0.002755607487883588","-0.002755607487883588"
"107.75","43100","43100","43100","-2.8081380402301774","-2.8081380402301774","-2.8081380402301774","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-0.002661953707763523","-0.002661953707763523","-0.002661953707763523"
"108","43200","43200","43200","-2.676961577666468","-2.676961577666468","-2.676961577666468","-2.679133974894979","-2.679133974894979","-2.679133974894979","-0.002565672900715521","-0.002565672900715521","-0.002565672900715521"
"108.25","43300","43300","43300","-2.5431432772190883","-2.5431432772190883","-2.5431432772190883","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-0.002466860084271938","-0.002466860084271938","-0.002466860084271938"
"108.5","43400","43400","43400","-2.4068152013945037","-2.4068152013945037","-2.4068152013945037","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-0.002365612774752765","-0.002365612774752765","-0.002365612774752765"
"108.75","43500","43500","43500","-2.2681118895444614","-2.2681118895444614","-2.2681118895444614","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-0.002262030891028846","-0.002262030891028846","-0.002262030891028846"
"109","43600","43600","43600","-2.127170225091907","-2.127170225091907","-2.127170225091907","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-0.0021562166559137494","-0.0021562166559137494","-0.0021562166559137494"
"109.25","43700","43700","43700","-1.9841293004435598","-1.9841293004435598","-1.9841293004435598","-1.985739453173895","-1.985739453173895","-1.985739453173895","-0.0020482744952824844","-0.0020482744952824844","-0.0020482744952824844"
"109.5","43800","43800","43800","-1.8391302797225086","-1.8391302797225086","-1.8391302797225086","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-0.0019383109350155497","-0.0019383109350155497","-0.0019383109350155497"
"109.75","43900","43900","43900","-1.6923162594562604","-1.6923162594562604","-1.6923162594562604","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-0.001826434495870867","-0.001826434495870867","-0.001826434495870867"
"110","44000","44000","44000","-1.5438321273577476","-1.5438321273577476","-1.5438321273577476","-1.545084971874731","-1.545084971874731","-1.545084971874731","-0.001712755586386859","-0.001712755586386859","-0.001712755586386859"
"110.25","44100","44100","44100","-1.3938244193386438","-1.3938244193386438","-1.3938244193386438","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-0.0015973863939226021","-0.0015973863939226021","-0.0015973863939226021"
"110.5","44200","44200","44200","-1.2424411748961148","-1.2424411748961148","-1.2424411748961148","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-0.0014804407739423264","-0.0014804407739423264","-0.0014804407739423264"
"110.75","44300","44300","44300","-1.0898317910157034","-1.0898317910157034","-1.0898317910157034","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-0.001362034137653928","-0.001362034137653928","-0.001362034137653928"
"111","44400","44400","44400","-0.9361468747345466","-0.9361468747345466","-0.9361468747345466","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-0.0012422833381120664","-0.0012422833381120664","-0.0012422833381120664"
"111.25","44500","44500","44500","-0.7815380945104087","-0.7815380945104087","-0.7815380945104087","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-0.0011213065548981577","-0.0011213065548981577","-0.0011213065548981577"
"111.5","44600","44600","44600","-0.6261580305432263","-0.6261580305432263","-0.6261580305432263","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-0.0009992231774915393","-0.0009992231774915393","-0.0009992231774915393"
"111.75","44700","44700","44700","-0.47016002419687325","-0.47016002419687325","-0.47016002419687325","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.0008761536874464376","-0.0008761536874464376","-0.0008761536874464376"
"112","44800","44800","44800","-0.3136980266697455","-0.3136980266697455","-0.3136980266697455","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.0007522195394911255","-0.0007522195394911255","-0.0007522195394911255"
"112.25","44900","44900","44900","-0.15692644706351624","-0.15692644706351624","-0.15692644706351624","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.0006275430416669021","-0.0006275430416669021","-0.0006275430416669021"
"112.5","45000","45000","45000","5.118301615869569e-15","5.118301615869569e-15","5.118301615869569e-15","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.0005022472346247618","-0.0005022472346247618","-0.0005022472346247618"
"112.75","45100","45100","45100","0.1569264470635258","0.1569264470635258","0.1569264470635258","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.000376455770199062","-0.000376455770199062","-0.000376455770199062"
"113","45200","45200","45200","0.3136980266697552","0.3136980266697552","0.3136980266697552","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.00025029278937825465","-0.00025029278937825465","-0.00025029278937825465"
"113.25","45300","45300","45300","0.4701600241968832","0.4701600241968832","0.4701600241968832","0.470541566592575","0.470541566592575","0.470541566592575","-0.0001238827997925504","-0.0001238827997925504","-0.0001238827997925504"
"113.5","45400","45400","45400","0.6261580305432362","0.6261580305432362","0.6261580305432362","0.6266661678215237","0.6266661678215237","0.6266661678215237","0.000002649447160038565","0.000002649447160038565","0.000002649447160038565"
"113.75","45500","45500","45500","0.7815380945104183","0.7815380945104183","0.7815380945104183","0.782172325201156","0.782172325201156","0.782172325201156","0.00012917907942811696","0.00012917907942811696","0.00012917907942811696"
"114","45600","45600","45600","0.936146874734556","0.936146874734556","0.936146874734556","0.9369065729286326","0.9369065729286326","0.9369065729286326","0.000255581227540793","0.000255581227540793","0.000255581227540793"
"114.25","45700","45700","45700","1.0898317910157127","1.0898317910157127","1.0898317910157127","1.0907162069827125","1.0907162069827125","1.0907162069827125","0.000381731147838571","0.000381731147838571","0.000381731147838571"
"114.5","45800","45800","45800","1.2424411748961242","1.2424411748961242","1.2424411748961242","1.2434494358242816","1.2434494358242816","1.2434494358242816","0.0005075043455804104","0.0005075043455804104","0.0005075043455804104"
"114.75","45900","45900","45900","1.3938244193386529","1.3938244193386529","1.3938244193386529","1.3949555301961531","1.3949555301961531","1.3949555301961531","0.0006327766978048779","0.0006327766978048779","0.0006327766978048779"
"115","46000","46000","46000","1.5438321273577569","1.5438321273577569","1.5438321273577569","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.0007574245758247","0.0007574245758247","0.0007574245758247"
"115.25","46100","46100","46100","1.6923162594562695","1.6923162594562695","1.6923162594562695","1.693689601226462","1.693689601226462","1.693689601226462","0.0008813249672331089","0.0008813249672331089","0.0008813249672331089"
"115.5","46200","46200","46200","1.839130279722517","1.839130279722517","1.839130279722517","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.00100435559730256","0.00100435559730256","0.00100435559730256"
"115.75","46300","46300","46300","1.9841293004435685","1.9841293004435685","1.9841293004435685","1.985739453173906","1.985739453173906","1.985739453173906","0.0011263950496547617","0.0011263950496547617","0.0011263950496547617"
"116","46400","46400","46400","2.1271702250919153","2.1271702250919153","2.1271702250919153","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.0012473228860842983","0.0012473228860842983","0.0012473228860842983"
"116.25","46500","46500","46500","2.2681118895444707","2.2681118895444707","2.2681118895444707","2.269952498697743","2.269952498697743","2.269952498697743","0.0013670197654164218","0.0013670197654164218","0.0013670197654164218"
"116.5","46600","46600","46600","2.4068152013945117","2.4068152013945117","2.4068152013945117","2.408768370508577","2.408768370508577","2.408768370508577","0.0014853675612823275","0.0014853675612823275","0.0014853675612823275"
"116.75","46700","46700","46700","2.5431432772190967","2.5431432772190967","2.5431432772190967","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.0016022494786958469","0.0016022494786958469","0.0016022494786958469"
"117","46800","46800","46800","2.676961577666476","2.676961577666476","2.676961577666476","2.6791339748949894","2.6791339748949894","2.6791339748949894","0.0017175501693158374","0.0017175501693158374","0.0017175501693158374"
"117.25","46900","46900","46900","2.808138040230187","2.808138040230187","2.808138040230187","2.8104168892606585","2.8104168892606585","2.8104168892606585","0.0018311558452810406","0.0018311558452810406","0.0018311558452810406"
"117.5","47000","47000","47000","2.936543209578803","2.936543209578803","2.936543209578803","2.938926261462371","2.938926261462371","2.938926261462371","0.0019429543915050335","0.0019429543915050335","0.0019429543915050335"
"117.75","47100","47100","47100","3.0620503653127242","3.0620503653127242","3.0620503653127242","3.064535268264886","3.064535268264886","3.064535268264886","0.0020528354763204165","0.0020528354763204165","0.0020528354763204165"
"118","47200","47200","47200","3.1845356470219026","3.1845356470219026","3.1845356470219026","3.187119948743452","3.187119948743452","3.187119948743452","0.002160690660362466","0.002160690660362466","0.002160690660362466"
"118.25","47300","47300","47300","3.3038781765211183","3.3038781765211183","3.3038781765211183","3.306559326618262","3.306559326618262","3.306559326618262","0.0022664135035860844","0.0022664135035860844","0.0022664135035860844"
"118.5","47400","47400","47400","3.4199601771421535","3.4199601771421535","3.4199601771421535","3.422735529643451","3.422735529643451","3.422735529643451","0.0023698996703091085","0.0023698996703091085","0.0023698996703091085"
"118.75","47500","47500","47500","3.532667089965146","3.532667089965146","3.532667089965146","3.5355339059327386","3.5355339059327386","3.5355339059327386","0.002471047032178958","0.002471047032178958","0.002471047032178958"
"119","47600","47600","47600","3.641887686874408","3.641887686874408","3.641887686874408","3.6448431371070638","3.6448431371070638","3.6448431371070638","0.0025697557689611655","0.0025697557689611655","0.0025697557689611655"
"119.25","47700","47700","47700","3.7475141803271557","3.7475141803271557","3.7475141803271557","3.7505553481522975","3.7505553481522975","3.7505553481522975","0.0026659284670497996","0.0026659284670497996","0.0026659284670497996"
"119.5","47800","47800","47800","3.8494423297267892","3.8494423297267892","3.8494423297267892","3.8525662138789505","3.8525662138789505","3.8525662138789505","0.0027594702156028966","0.0027594702156028966","0.0027594702156028966"
"119.75","47900","47900","47900","3.947571544295788","3.947571544295788","3.947571544295788","3.950775061878456","3.950775061878456","3.950775061878456","0.0028502887002080923","0.0028502887002080923","0.0028502887002080923"
"120","48000","48000","48000","4.041804982346654","4.041804982346654","4.041804982346654","4.045084971874741","4.045084971874741","4.045084971874741","0.0029382942939856632","0.0029382942939856632","0.0029382942939856632"
"120.25","48100","48100","48100","4.132049646852974","4.132049646852974","4.132049646852974","4.135402871372812","4.135402871372812","4.135402871372812","0.003023400146039676","0.003023400146039676","0.003023400146039676"
"120.5","48200","48200","48200","4.21821647722625","4.21821647722625","4.21821647722625","4.221639627510077","4.221639627510077","4.221639627510077","0.003105522267169078","0.003105522267169078","0.003105522267169078"
"120.75","48300","48300","48300","4.300220437207949","4.300220437207949","4.300220437207949","4.303710135019724","4.303710135019724","4.303710135019724","0.0031845796127550202","0.0031845796127550202","0.0031845796127550202"
"121","48400","48400","48400","4.377980598790031","4.377980598790031","4.377980598790031","4.381533400219319","4.381533400219319","4.381533400219319","0.0032604941627420864","0.0032604941627420864","0.0032604941627420864"
"121.25","48500","48500","48500","4.451420222081109","4.451420222081109","4.451420222081109","4.455032620941844","4.455032620941844","4.455032620941844","0.0033331909986347996","0.0033331909986347996","0.0033331909986347996"
"121.5","48600","48600","48600","4.52046683103947","4.52046683103947","4.52046683103947","4.524135262330098","4.524135262330098","4.524135262330098","0.0034025983774328694","0.0034025983774328694","0.0034025983774328694"
"121.75","48700","48700","48700","4.585052284998168","4.585052284998168","4.585052284998168","4.588773128419909","4.588773128419909","4.588773128419909","0.0034686478024330836","0.0034686478024330836","0.0034686478024330836"
"122","48800","48800","48800","4.645112845911642","4.645112845911642","4.645112845911642","4.648882429441256","4.648882429441256","4.648882429441256","0.0035312740908272078","0.0035312740908272078","0.0035312740908272078"
"122.25","48900","48900","48900","4.700589241257477","4.700589241257477","4.700589241257477","4.70440384477113","4.70440384477113","4.70440384477113","0.003590415438029654","0.003590415438029654","0.003590415438029654"
"122.5","49000","49000","49000","4.751426722531202","4.751426722531202","4.751426722531202","4.755282581475773","4.755282581475773","4.755282581475773","0.003646013478670773","0.003646013478670773","0.003646013478670773"
"122.75","49100","49100","49100","4.797575119276495","4.797575119276495","4.797575119276495","4.801468428384717","4.801468428384717","4.801468428384717","0.0036980133441971152","0.0036980133441971152","0.0036980133441971152"
"123","49200","49200","49200","4.838988888597321","4.838988888597321","4.838988888597321","4.842915805643159","4.842915805643159","4.842915805643159","0.0037463637170191966","0.0037463637170191966","0.0037463637170191966"
"123.25","49300","49300","49300","4.875627160103312","4.875627160103312","4.875627160103312","4.879583809693738","4.879583809693738","4.879583809693738","0.0037910168811565725","0.0037910168811565725","0.0037910168811565725"
"123.5","49400","49400","49400","4.907453776243879","4.907453776243879","4.907453776243879","4.911436253643445","4.911436253643445","4.911436253643445","0.0038319287693272808","0.0038319287693272808","0.0038319287693272808"
"123.75","49500","49500","49500","4.93443732799137","4.93443732799137","4.93443732799137","4.938441702975689","4.938441702975689","4.938441702975689","0.003869059006436998","0.003869059006436998","0.003869059006436998"
"124","49600","49600","49600","4.956551185837972","4.956551185837972","4.956551185837972","4.96057350657239","4.96057350657239","4.96057350657239","0.0039023709494244996","0.0039023709494244996","0.0039023709494244996"
"124.25","49700","49700","49700","4.973773526075826","4.973773526075826","4.973773526075826","4.9778098230154","4.9778098230154","4.9778098230154","0.003931831723423929","0.003931831723423929","0.003931831723423929"
"124.5","49800","49800","49800","4.98608735233466","4.98608735233466","4.98608735233466","4.990133642141358","4.990133642141358","4.990133642141358","0.00395741225420021","0.00395741225420021","0.00395741225420021"
"124.75","49900","49900","49900","4.9934805150821475","4.9934805150821475","4.9934805150821475","4.997532801828657","4.997532801828657","4.997532801828657","0.003979087214376842","0.003979087214376842","0.003979087214376842"
"125","50000","50000","50000","4.99597432473633","4.99597432473633","4.99597432473633","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003995969465830834","0.003995969465830834","0.003995969465830834"
"125.25","50100","50100","50100","4.996002948169791","4.996002948169791","4.996002948169791","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802281306111","0.003996802281306111","0.003996802281306111"
"125.5","50200","50200","50200","4.996002950898922","4.996002950898922","4.996002950898922","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.00399680236071176","0.00399680236071176","0.00399680236071176"
"125.75","50300","50300","50300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"126","50400","50400","50400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"126.25","50500","50500","50500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"126.5","50600","50600","50600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"126.75","50700","50700","50700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"127","50800","50800","50800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"127.25","50900","50900","50900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"127.5","51000","51000","51000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"127.75","51100","51100","51100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"128","51200","51200","51200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"128.25","51300","51300","51300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"128.5","51400","51400","51400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"128.75","51500","51500","51500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"129","51600","51600","51600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"129.25","51700","51700","51700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"129.5","51800","51800","51800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"129.75","51900","51900","51900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"130","52000","52000","52000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"130.25","52100","52100","52100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"130.5","52200","52200","52200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"130.75","52300","52300","52300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"131","52400","52400","52400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"131.25","52500","52500","52500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"131.5","52600","52600","52600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"131.75","52700","52700","52700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"132","52800","52800","52800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"132.25","52900","52900","52900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"132.5","53000","53000","53000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"132.75","53100","53100","53100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"133","53200","53200","53200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"133.25","53300","53300","53300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"133.5","53400","53400","53400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"133.75","53500","53500","53500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"134","53600","53600","53600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"134.25","53700","53700","53700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"134.5","53800","53800","53800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"134.75","53900","53900","53900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"135","54000","54000","54000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"135.25","54100","54100","54100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"135.5","54200","54200","54200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"135.75","54300","54300","54300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"136","54400","54400","54400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"136.25","54500","54500","54500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"136.5","54600","54600","54600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"136.75","54700","54700","54700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"137","54800","54800","54800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"137.25","54900","54900","54900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"137.5","55000","55000","55000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"137.75","55100","55100","55100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"138","55200","55200","55200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"138.25","55300","55300","55300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"138.5","55400","55400","55400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"138.75","55500","55500","55500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"139","55600","55600","55600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"139.25","55700","55700","55700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"139.5","55800","55800","55800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"139.75","55900","55900","55900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"140","56000","56000","56000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"140.25","56100","56100","56100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"140.5","56200","56200","56200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"140.75","56300","56300","56300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"141","56400","56400","56400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"141.25","56500","56500","56500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"141.5","56600","56600","56600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"141.75","56700","56700","56700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"142","56800","56800","56800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"142.25","56900","56900","56900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"142.5","57000","57000","57000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"142.75","57100","57100","57100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"143","57200","57200","57200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"143.25","57300","57300","57300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"143.5","57400","57400","57400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"143.75","57500","57500","57500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"144","57600","57600","57600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"144.25","57700","57700","57700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"144.5","57800","57800","57800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"144.75","57900","57900","57900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"145","58000","58000","58000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"145.25","58100","58100","58100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"145.5","58200","58200","58200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"145.75","58300","58300","58300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"146","58400","58400","58400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"146.25","58500","58500","58500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"146.5","58600","58600","58600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"146.75","58700","58700","58700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"147","58800","58800","58800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"147.25","58900","58900","58900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"147.5","59000","59000","59000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"147.75","59100","59100","59100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"148","59200","59200","59200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"148.25","59300","59300","59300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"148.5","59400","59400","59400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"148.75","59500","59500","59500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"149","59600","59600","59600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"149.25","59700","59700","59700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"149.5","59800","59800","59800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"149.75","59900","59900","59900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"150","60000","60000","60000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"150.25","60100","60100","60100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"150.5","60200","60200","60200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"150.75","60300","60300","60300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"151","60400","60400","60400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"151.25","60500","60500","60500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"151.5","60600","60600","60600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"151.75","60700","60700","60700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"152","60800","60800","60800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"152.25","60900","60900","60900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"152.5","61000","61000","61000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"152.75","61100","61100","61100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"153","61200","61200","61200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"153.25","61300","61300","61300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"153.5","61400","61400","61400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"153.75","61500","61500","61500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"154","61600","61600","61600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"154.25","61700","61700","61700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"154.5","61800","61800","61800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"154.75","61900","61900","61900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"155","62000","62000","62000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"155.25","62100","62100","62100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"155.5","62200","62200","62200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"155.75","62300","62300","62300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"156","62400","62400","62400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"156.25","62500","62500","62500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"156.5","62600","62600","62600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"156.75","62700","62700","62700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"157","62800","62800","62800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"157.25","62900","62900","62900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"157.5","63000","63000","63000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"157.75","63100","63100","63100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"158","63200","63200","63200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"158.25","63300","63300","63300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"158.5","63400","63400","63400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"158.75","63500","63500","63500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"159","63600","63600","63600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"159.25","63700","63700","63700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"159.5","63800","63800","63800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"159.75","63900","63900","63900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"160","64000","64000","64000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"160.25","64100","64100","64100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"160.5","64200","64200","64200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"160.75","64300","64300","64300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"161","64400","64400","64400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"161.25","64500","64500","64500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"161.5","64600","64600","64600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"161.75","64700","64700","64700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"162","64800","64800","64800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"162.25","64900","64900","64900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"162.5","65000","65000","65000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"162.75","65100","65100","65100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"163","65200","65200","65200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"163.25","65300","65300","65300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"163.5","65400","65400","65400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"163.75","65500","65500","65500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"164","65600","65600","65600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"164.25","65700","65700","65700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"164.5","65800","65800","65800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"164.75","65900","65900","65900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"165","66000","66000","66000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"165.25","66100","66100","66100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"165.5","66200","66200","66200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"165.75","66300","66300","66300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"166","66400","66400","66400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"166.25","66500","66500","66500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"166.5","66600","66600","66600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"166.75","66700","66700","66700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"167","66800","66800","66800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"167.25","66900","66900","66900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"167.5","67000","67000","67000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"167.75","67100","67100","67100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"168","67200","67200","67200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"168.25","67300","67300","67300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"168.5","67400","67400","67400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"168.75","67500","67500","67500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"169","67600","67600","67600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"169.25","67700","67700","67700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"169.5","67800","67800","67800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"169.75","67900","67900","67900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"170","68000","68000","68000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"170.25","68100","68100","68100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"170.5","68200","68200","68200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"170.75","68300","68300","68300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"171","68400","68400","68400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"171.25","68500","68500","68500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"171.5","68600","68600","68600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"171.75","68700","68700","68700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"172","68800","68800","68800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"172.25","68900","68900","68900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"172.5","69000","69000","69000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"172.75","69100","69100","69100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"173","69200","69200","69200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"173.25","69300","69300","69300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"173.5","69400","69400","69400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"173.75","69500","69500","69500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"174","69600","69600","69600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"174.25","69700","69700","69700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"174.5","69800","69800","69800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"174.75","69900","69900","69900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"175","70000","70000","70000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"175.25","70100","70100","70100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"175.5","70200","70200","70200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"175.75","70300","70300","70300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"176","70400","70400","70400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"176.25","70500","70500","70500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"176.5","70600","70600","70600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"176.75","70700","70700","70700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"177","70800","70800","70800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"177.25","70900","70900","70900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"177.5","71000","71000","71000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"177.75","71100","71100","71100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"178","71200","71200","71200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"178.25","71300","71300","71300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"178.5","71400","71400","71400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"178.75","71500","71500","71500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"179","71600","71600","71600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"179.25","71700","71700","71700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"179.5","71800","71800","71800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"179.75","71900","71900","71900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"180","72000","72000","72000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"180.25","72100","72100","72100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"180.5","72200","72200","72200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"180.75","72300","72300","72300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"181","72400","72400","72400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"181.25","72500","72500","72500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"181.5","72600","72600","72600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"181.75","72700","72700","72700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"182","72800","72800","72800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"182.25","72900","72900","72900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"182.5","73000","73000","73000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"182.75","73100","73100","73100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"183","73200","73200","73200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"183.25","73300","73300","73300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"183.5","73400","73400","73400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"183.75","73500","73500","73500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"184","73600","73600","73600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"184.25","73700","73700","73700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"184.5","73800","73800","73800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"184.75","73900","73900","73900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"185","74000","74000","74000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"185.25","74100","74100","74100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"185.5","74200","74200","74200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"185.75","74300","74300","74300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"186","74400","74400","74400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"186.25","74500","74500","74500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"186.5","74600","74600","74600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"186.75","74700","74700","74700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"187","74800","74800","74800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"187.25","74900","74900","74900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"187.5","75000","75000","75000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"187.75","75100","75100","75100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"188","75200","75200","75200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"188.25","75300","75300","75300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"188.5","75400","75400","75400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"188.75","75500","75500","75500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"189","75600","75600","75600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"189.25","75700","75700","75700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"189.5","75800","75800","75800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"189.75","75900","75900","75900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"190","76000","76000","76000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"190.25","76100","76100","76100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"190.5","76200","76200","76200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"190.75","76300","76300","76300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"191","76400","76400","76400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"191.25","76500","76500","76500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"191.5","76600","76600","76600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"191.75","76700","76700","76700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"192","76800","76800","76800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"192.25","76900","76900","76900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"192.5","77000","77000","77000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"192.75","77100","77100","77100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"193","77200","77200","77200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"193.25","77300","77300","77300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"193.5","77400","77400","77400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"193.75","77500","77500","77500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"194","77600","77600","77600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"194.25","77700","77700","77700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"194.5","77800","77800","77800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"194.75","77900","77900","77900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"195","78000","78000","78000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"195.25","78100","78100","78100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"195.5","78200","78200","78200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"195.75","78300","78300","78300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"196","78400","78400","78400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"196.25","78500","78500","78500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"196.5","78600","78600","78600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"196.75","78700","78700","78700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"197","78800","78800","78800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"197.25","78900","78900","78900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"197.5","79000","79000","79000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"197.75","79100","79100","79100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"198","79200","79200","79200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"198.25","79300","79300","79300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"198.5","79400","79400","79400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"198.75","79500","79500","79500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"199","79600","79600","79600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"199.25","79700","79700","79700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"199.5","79800","79800","79800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"199.75","79900","79900","79900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"200","80000","80000","80000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"200.25","80100","80100","80100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"200.5","80200","80200","80200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"200.75","80300","80300","80300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"201","80400","80400","80400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"201.25","80500","80500","80500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"201.5","80600","80600","80600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"201.75","80700","80700","80700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"202","80800","80800","80800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"202.25","80900","80900","80900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"202.5","81000","81000","81000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"202.75","81100","81100","81100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"203","81200","81200","81200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"203.25","81300","81300","81300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"203.5","81400","81400","81400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"203.75","81500","81500","81500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"204","81600","81600","81600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"204.25","81700","81700","81700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"204.5","81800","81800","81800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"204.75","81900","81900","81900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"205","82000","82000","82000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"205.25","82100","82100","82100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"205.5","82200","82200","82200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"205.75","82300","82300","82300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"206","82400","82400","82400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"206.25","82500","82500","82500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"206.5","82600","82600","82600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"206.75","82700","82700","82700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"207","82800","82800","82800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"207.25","82900","82900","82900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"207.5","83000","83000","83000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"207.75","83100","83100","83100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"208","83200","83200","83200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"208.25","83300","83300","83300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"208.5","83400","83400","83400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"208.75","83500","83500","83500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"209","83600","83600","83600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"209.25","83700","83700","83700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"209.5","83800","83800","83800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"209.75","83900","83900","83900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"210","84000","84000","84000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"210.25","84100","84100","84100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"210.5","84200","84200","84200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"210.75","84300","84300","84300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"211","84400","84400","84400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"211.25","84500","84500","84500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"211.5","84600","84600","84600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"211.75","84700","84700","84700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"212","84800","84800","84800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"212.25","84900","84900","84900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"212.5","85000","85000","85000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"212.75","85100","85100","85100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"213","85200","85200","85200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"213.25","85300","85300","85300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"213.5","85400","85400","85400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"213.75","85500","85500","85500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"214","85600","85600","85600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"214.25","85700","85700","85700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"214.5","85800","85800","85800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"214.75","85900","85900","85900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"215","86000","86000","86000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"215.25","86100","86100","86100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"215.5","86200","86200","86200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"215.75","86300","86300","86300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"216","86400","86400","86400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"216.25","86500","86500","86500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"216.5","86600","86600","86600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"216.75","86700","86700","86700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"217","86800","86800","86800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"217.25","86900","86900","86900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"217.5","87000","87000","87000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"217.75","87100","87100","87100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"218","87200","87200","87200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"218.25","87300","87300","87300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"218.5","87400","87400","87400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"218.75","87500","87500","87500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"219","87600","87600","87600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"219.25","87700","87700","87700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"219.5","87800","87800","87800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"219.75","87900","87900","87900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"220","88000","88000","88000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"220.25","88100","88100","88100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"220.5","88200","88200","88200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"220.75","88300","88300","88300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"221","88400","88400","88400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"221.25","88500","88500","88500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"221.5","88600","88600","88600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"221.75","88700","88700","88700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"222","88800","88800","88800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"222.25","88900","88900","88900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"222.5","89000","89000","89000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"222.75","89100","89100","89100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"223","89200","89200","89200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"223.25","89300","89300","89300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"223.5","89400","89400","89400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"223.75","89500","89500","89500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"224","89600","89600","89600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"224.25","89700","89700","89700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"224.5","89800","89800","89800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"224.75","89900","89900","89900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"225","90000","90000","90000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"225.25","90100","90100","90100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"225.5","90200","90200","90200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"225.75","90300","90300","90300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"226","90400","90400","90400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"226.25","90500","90500","90500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"226.5","90600","90600","90600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"226.75","90700","90700","90700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"227","90800","90800","90800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"227.25","90900","90900","90900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"227.5","91000","91000","91000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"227.75","91100","91100","91100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"228","91200","91200","91200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"228.25","91300","91300","91300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"228.5","91400","91400","91400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"228.75","91500","91500","91500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"229","91600","91600","91600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"229.25","91700","91700","91700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"229.5","91800","91800","91800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"229.75","91900","91900","91900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"230","92000","92000","92000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"230.25","92100","92100","92100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"230.5","92200","92200","92200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"230.75","92300","92300","92300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"231","92400","92400","92400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"231.25","92500","92500","92500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"231.5","92600","92600","92600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"231.75","92700","92700","92700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"232","92800","92800","92800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"232.25","92900","92900","92900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"232.5","93000","93000","93000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"232.75","93100","93100","93100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"233","93200","93200","93200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"233.25","93300","93300","93300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"233.5","93400","93400","93400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"233.75","93500","93500","93500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"234","93600","93600","93600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"234.25","93700","93700","93700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"234.5","93800","93800","93800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"234.75","93900","93900","93900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"235","94000","94000","94000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"235.25","94100","94100","94100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"235.5","94200","94200","94200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"235.75","94300","94300","94300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"236","94400","94400","94400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"236.25","94500","94500","94500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"236.5","94600","94600","94600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"236.75","94700","94700","94700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"237","94800","94800","94800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"237.25","94900","94900","94900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"237.5","95000","95000","95000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"237.75","95100","95100","95100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"238","95200","95200","95200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"238.25","95300","95300","95300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"238.5","95400","95400","95400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"238.75","95500","95500","95500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"239","95600","95600","95600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"239.25","95700","95700","95700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"239.5","95800","95800","95800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"239.75","95900","95900","95900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"240","96000","96000","96000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"240.25","96100","96100","96100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"240.5","96200","96200","96200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"240.75","96300","96300","96300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"241","96400","96400","96400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"241.25","96500","96500","96500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"241.5","96600","96600","96600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"241.75","96700","96700","96700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"242","96800","96800","96800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"242.25","96900","96900","96900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"242.5","97000","97000","97000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"242.75","97100","97100","97100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"243","97200","97200","97200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"243.25","97300","97300","97300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"243.5","97400","97400","97400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"243.75","97500","97500","97500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"244","97600","97600","97600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"244.25","97700","97700","97700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"244.5","97800","97800","97800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"244.75","97900","97900","97900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"245","98000","98000","98000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"245.25","98100","98100","98100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"245.5","98200","98200","98200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"245.75","98300","98300","98300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"246","98400","98400","98400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"246.25","98500","98500","98500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"246.5","98600","98600","98600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"246.75","98700","98700","98700","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"247","98800","98800","98800","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"247.25","98900","98900","98900","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"247.5","99000","99000","99000","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"247.75","99100","99100","99100","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"248","99200","99200","99200","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"248.25","99300","99300","99300","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"248.5","99400","99400","99400","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"248.75","99500","99500","99500","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"249","99600","99600","99600","4.996002950899179","4.996002950899179","4.996002950899179","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360719226","0.003996802360719226","0.003996802360719226"
"249.25","99700","99700","99700","4.996002950899321","4.996002950899321","4.996002950899321","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802360715118","0.003996802360715118","0.003996802360715118"
"249.5","99800","99800","99800","4.996002952379157","4.996002952379157","4.996002952379157","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996802315964443","0.003996802315964443","0.003996802315964443"
"249.75","99900","99900","99900","4.9960184730782355","4.9960184730782355","4.9960184730782355","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.003996332965696153","0.003996332965696153","0.003996332965696153"

==> figs/csv_old/r0.0008_z1_aff.csv <==
"time","fanciful-sweep-33 - _step","fanciful-sweep-33 - _step__MIN","fanciful-sweep-33 - _step__MAX","fanciful-sweep-33 - y_aff","fanciful-sweep-33 - y_aff__MIN","fanciful-sweep-33 - y_aff__MAX","fanciful-sweep-33 - z","fanciful-sweep-33 - z__MIN","fanciful-sweep-33 - z__MAX","fanciful-sweep-33 - p_aff","fanciful-sweep-33 - p_aff__MIN","fanciful-sweep-33 - p_aff__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","0","0","0"
"0.25","100","100","100","-6.478935750855267","-6.478935750855267","-6.478935750855267","-6.479922984823493","-6.479922984823493","-6.479922984823493","-0.005218802521552962","-0.005218802521552962","-0.005218802521552962"
"0.5","200","200","200","-6.44940268423809","-6.44940268423809","-6.44940268423809","-6.445779488421929","-6.445779488421929","-6.445779488421929","-0.005281157496284938","-0.005281157496284938","-0.005281157496284938"
"0.75","300","300","300","-6.404531225318835","-6.404531225318835","-6.404531225318835","-6.397746515390242","-6.397746515390242","-6.397746515390242","-0.005289487605934284","-0.005289487605934284","-0.005289487605934284"
"1","400","400","400","-6.345960018180848","-6.345960018180848","-6.345960018180848","-6.336061014766998","-6.336061014766998","-6.336061014766998","-0.005286044575645854","-0.005286044575645854","-0.005286044575645854"
"1.25","500","500","500","-6.273971247532342","-6.273971247532342","-6.273971247532342","-6.261018391725194","-6.261018391725194","-6.261018391725194","-0.005270871648536513","-0.005270871648536513","-0.005270871648536513"
"1.5","600","600","600","-6.188904025295953","-6.188904025295953","-6.188904025295953","-6.172970687446885","-6.172970687446885","-6.172970687446885","-0.005244060800321332","-0.005244060800321332","-0.005244060800321332"
"1.75","700","700","700","-6.091152423354025","-6.091152423354025","-6.091152423354025","-6.072324439437726","-6.072324439437726","-6.072324439437726","-0.0052057550945013575","-0.0052057550945013575","-0.0052057550945013575"
"2","800","800","800","-5.981163098297434","-5.981163098297434","-5.981163098297434","-5.959538236450288","-5.959538236450288","-5.959538236450288","-0.005156147745306233","-0.005156147745306233","-0.005156147745306233"
"2.25","900","900","900","-5.859432623248611","-5.859432623248611","-5.859432623248611","-5.835119984002636","-5.835119984002636","-5.835119984002636","-0.0050954808934248474","-0.0050954808934248474","-0.0050954808934248474"
"2.5","1000","1000","1000","-5.726504544070645","-5.726504544070645","-5.726504544070645","-5.699623898190477","-5.699623898190477","-5.699623898190477","-0.0050240441031843","-0.0050240441031843","-0.0050240441031843"
"2.75","1100","1100","1100","-5.582966178889369","-5.582966178889369","-5.582966178889369","-5.553647247086542","-5.553647247086542","-5.553647247086542","-0.00494217259132354","-0.00494217259132354","-0.00494217259132354"
"3","1200","1200","1200","-5.429445181353204","-5.429445181353204","-5.429445181353204","-5.397826860490848","-5.397826860490848","-5.397826860490848","-0.004850245199119002","-0.004850245199119002","-0.004850245199119002"
"3.25","1300","1300","1300","-5.266605889420904","-5.266605889420904","-5.266605889420904","-5.232835430130989","-5.232835430130989","-5.232835430130989","-0.00474868212114693","-0.00474868212114693","-0.00474868212114693"
"3.5","1400","1400","1400","-5.095145482692603","-5.095145482692603","-5.095145482692603","-5.059377623605114","-5.059377623605114","-5.059377623605114","-0.004637942405409656","-0.004637942405409656","-0.004637942405409656"
"3.75","1500","1500","1500","-4.91578997237742","-4.91578997237742","-4.91578997237742","-4.87818603640479","-4.87818603640479","-4.87818603640479","-0.004518521240895079","-0.004518521240895079","-0.004518521240895079"
"4","1600","1600","1600","-4.729290048915247","-4.729290048915247","-4.729290048915247","-4.690017007244723","-4.690017007244723","-4.690017007244723","-0.00439094704987944","-0.00439094704987944","-0.00439094704987944"
"4.25","1700","1700","1700","-4.536416813036259","-4.536416813036259","-4.536416813036259","-4.495646322656254","-4.495646322656254","-4.495646322656254","-0.0042557784034112645","-0.0042557784034112645","-0.0042557784034112645"
"4.5","1800","1800","1800","-4.337957416644734","-4.337957416644734","-4.337957416644734","-4.295864837367887","-4.295864837367887","-4.295864837367887","-0.004113600779421453","-0.004113600779421453","-0.004113600779421453"
"4.75","1900","1900","1900","-4.134710640351077","-4.134710640351077","-4.134710640351077","-4.091474037395923","-4.091474037395923","-4.091474037395923","-0.003965023183790162","-0.003965023183790162","-0.003965023183790162"
"5","2000","2000","2000","-3.9274824347454045","-3.9274824347454045","-3.9274824347454045","-3.883281572999747","-3.883281572999747","-3.883281572999747","-0.0038106746554560367","-0.0038106746554560367","-0.0038106746554560367"
"5.25","2100","2100","2100","-3.7170814526065183","-3.7170814526065183","-3.7170814526065183","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-0.0036512006772733696","-0.0036512006772733696","-0.0036512006772733696"
"5.5","2200","2200","2200","-3.504314599171877","-3.504314599171877","-3.504314599171877","-3.458726277600581","-3.458726277600581","-3.458726277600581","-0.0034872595148089935","-0.0034872595148089935","-0.0034872595148089935"
"5.75","2300","2300","2300","-3.289982627358106","-3.289982627358106","-3.289982627358106","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-0.0033195185056142246","-0.0033195185056142246","-0.0033195185056142246"
"6","2400","2400","2400","-3.074875804420041","-3.074875804420041","-3.074875804420041","-3.028614398558494","-3.028614398558494","-3.028614398558494","-0.0031486503217120765","-0.0031486503217120765","-0.0031486503217120765"
"6.25","2500","2500","2500","-2.85976967597228","-2.85976967597228","-2.85976967597228","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-0.002975329228101564","-0.002975329228101564","-0.002975329228101564"
"6.5","2600","2600","2600","-2.6454209525749794","-2.6454209525749794","-2.6454209525749794","-2.599178791472349","-2.599178791472349","-2.599178791472349","-0.002800227360002544","-0.002800227360002544","-0.002800227360002544"
"6.75","2700","2700","2700","-2.4325635432102795","-2.4325635432102795","-2.4325635432102795","-2.386579659648942","-2.386579659648942","-2.386579659648942","-0.0026240110413439377","-0.0026240110413439377","-0.0026240110413439377"
"7","2800","2800","2800","-2.2219047589533583","-2.2219047589533583","-2.2219047589533583","-2.176337314367673","-2.176337314367673","-2.176337314367673","-0.002447337166640813","-0.002447337166640813","-0.002447337166640813"
"7.25","2900","2900","2900","-2.014121708979662","-2.014121708979662","-2.014121708979662","-1.96912213041497","-1.96912213041497","-1.96912213041497","-0.0022708496679113704","-0.0022708496679113704","-0.0022708496679113704"
"7.5","3000","3000","3000","-1.8098579097551062","-1.8098579097551062","-1.8098579097551062","-1.765570124301592","-1.765570124301592","-1.765570124301592","-0.0020951760876593978","-0.0020951760876593978","-0.0020951760876593978"
"7.75","3100","3100","3100","-1.6097201268376677","-1.6097201268376677","-1.6097201268376677","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-0.0019209242781929523","-0.0019209242781929523","-0.0019209242781929523"
"8","3200","3200","3200","-1.414275467186067","-1.414275467186067","-1.414275467186067","-1.371809540399278","-1.371809540399278","-1.371809540399278","-0.0017486792466756274","-0.0017486792466756274","-0.0017486792466756274"
"8.25","3300","3300","3300","-1.2240487382341745","-1.2240487382341745","-1.2240487382341745","-1.182674541294151","-1.182674541294151","-1.182674541294151","-0.0015790001643121235","-0.0015790001643121235","-0.0015790001643121235"
"8.5","3400","3400","3400","-1.0395200882590718","-1.0395200882590718","-1.0395200882590718","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-0.0014124175569690915","-0.0014124175569690915","-0.0014124175569690915"
"8.75","3500","3500","3500","-0.8611229407573996","-0.8611229407573996","-0.8611229407573996","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-0.0012494306933255872","-0.0012494306933255872","-0.0012494306933255872"
"9","3600","3600","3600","-0.6892422336604991","-0.6892422336604991","-0.6892422336604991","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-0.0010905051853490957","-0.0010905051853490957","-0.0010905051853490957"
"9.25","3700","3700","3700","-0.5242129722757763","-0.5242129722757763","-0.5242129722757763","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-0.0009360708145061524","-0.0009360708145061524","-0.0009360708145061524"
"9.5","3800","3800","3800","-0.3663191028522065","-0.3663191028522065","-0.3663191028522065","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-0.0007865195956544037","-0.0007865195956544037","-0.0007865195956544037"
"9.75","3900","3900","3900","-0.2157927116443674","-0.2157927116443674","-0.2157927116443674","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.0006422040890316774","-0.0006422040890316774","-0.0006422040890316774"
"10","4000","4000","4000","-0.072813552304733","-0.072813552304733","-0.072813552304733","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.0005034359691692685","-0.0005034359691692685","-0.0005034359691692685"
"10.25","4100","4100","4100","0.062491097619105894","0.062491097619105894","0.062491097619105894","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.00037048485792015237","-0.00037048485792015237","-0.00037048485792015237"
"10.5","4200","4200","4200","0.19004625235419748","0.19004625235419748","0.19004625235419748","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.00024357742711895915","-0.00024357742711895915","-0.00024357742711895915"
"10.75","4300","4300","4300","0.3098287090422489","0.3098287090422489","0.3098287090422489","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.00012289677469006638","-0.00012289677469006638","-0.00012289677469006638"
"11","4400","4400","4400","0.42186621965477283","0.42186621965477283","0.42186621965477283","0.4465865197808661","0.4465865197808661","0.4465865197808661","-0.00000858207630331266","-0.00000858207630331266","-0.00000858207630331266"
"11.25","4500","4500","4500","0.5262363509476629","0.5262363509476629","0.5262363509476629","0.5493187459448557","0.5493187459448557","0.5493187459448557","0.00009927148704509149","0.00009927148704509149","0.00009927148704509149"
"11.5","4600","4600","4600","0.6230650416247562","0.6230650416247562","0.6230650416247562","0.6445380055626164","0.6445380055626164","0.6445380055626164","0.00020061252686559908","0.00020061252686559908","0.00020061252686559908"
"11.75","4700","4700","4700","0.7125248677193815","0.7125248677193815","0.7125248677193815","0.7324273240243417","0.7324273240243417","0.7324273240243417","0.00029543297346181635","0.00029543297346181635","0.00029543297346181635"
"12","4800","4800","4800","0.7948330289653107","0.7948330289653107","0.7948330289653107","0.8132138960999326","0.8132138960999326","0.8132138960999326","0.00038376733538421706","0.00038376733538421706","0.00038376733538421706"
"12.25","4900","4900","4900","0.8702490706032878","0.8702490706032878","0.8702490706032878","0.8871667480144838","0.8871667480144838","0.8871667480144838","0.0004656916984012126","0.0004656916984012126","0.0004656916984012126"
"12.5","5000","5000","5000","0.9390723566463198","0.9390723566463198","0.9390723566463198","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.0005413224719283093","0.0005413224719283093","0.0005413224719283093"
"12.75","5100","5100","5100","1.001639312096773","1.001639312096773","1.001639312096773","1.015840829361554","1.015840829361554","1.015840829361554","0.0006108148923888411","0.0006108148923888411","0.0006108148923888411"
"13","5200","5200","5200","1.0583204529623131","1.0583204529623131","1.0583204529623131","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.0006743612944473676","0.0006743612944473676","0.0006743612944473676"
"13.25","5300","5300","5300","1.1095172241479","1.1095172241479","1.1095172241479","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.000732189162448757","0.000732189162448757","0.000732189162448757"
"13.5","5400","5400","5400","1.1556586664002875","1.1556586664002875","1.1556586664002875","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.0007845589757053753","0.0007845589757053753","0.0007845589757053753"
"13.75","5500","5500","5500","1.1971979344434556","1.1971979344434556","1.1971979344434556","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.0008317618624926332","0.0008317618624926332","0.0008317618624926332"
"14","5600","5600","5600","1.2346086892627248","1.2346086892627248","1.2346086892627248","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.000874117078732993","0.000874117078732993","0.000874117078732993"
"14.25","5700","5700","5700","1.268381388167479","1.268381388167479","1.268381388167479","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.00091196932836312","0.00091196932836312","0.00091196932836312"
"14.5","5800","5800","5800","1.2990194967838897","1.2990194967838897","1.2990194967838897","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.0009456859432834461","0.0009456859432834461","0.0009456859432834461"
"14.75","5900","5900","5900","1.3270356474971845","1.3270356474971845","1.3270356474971845","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.0009756539415772952","0.0009756539415772952","0.0009756539415772952"
"15","6000","6000","6000","1.3529477690762164","1.3529477690762164","1.3529477690762164","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.001002276983354984","0.001002276983354984","0.001002276983354984"
"15.25","6100","6100","6100","1.3772752122707135","1.3772752122707135","1.3772752122707135","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.0010259722441220837","0.0010259722441220837","0.0010259722441220837"
"15.5","6200","6200","6200","1.4005348960739061","1.4005348960739061","1.4005348960739061","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.0010471672259884587","0.0010471672259884587","0.0010471672259884587"
"15.75","6300","6300","6300","1.423237499091595","1.423237499091595","1.423237499091595","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.0010662965273226174","0.0010662965273226174","0.0010662965273226174"
"16","6400","6400","6400","1.4458837200553107","1.4458837200553107","1.4458837200553107","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.0010837985916148582","0.0010837985916148582","0.0010837985916148582"
"16.25","6500","6500","6500","1.4689606309652516","1.4689606309652516","1.4689606309652516","1.475456794630587","1.475456794630587","1.475456794630587","0.0011001124563394596","0.0011001124563394596","0.0011001124563394596"
"16.5","6600","6600","6600","1.4929381456522746","1.4929381456522746","1.4929381456522746","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.0011156745225044326","0.0011156745225044326","0.0011156745225044326"
"16.75","6700","6700","6700","1.5182656257123024","1.5182656257123024","1.5182656257123024","1.525423694633091","1.525423694633091","1.525423694633091","0.0011309153653455833","0.0011309153653455833","0.0011309153653455833"
"17","6800","6800","6800","1.5453686447969863","1.5453686447969863","1.5453686447969863","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.0011462566062635862","0.0011462566062635862","0.0011462566062635862"
"17.25","6900","6900","6900","1.5746459311479106","1.5746459311479106","1.5746459311479106","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.0011621078656200642","0.0011621078656200642","0.0011621078656200642"
"17.5","7000","7000","7000","1.6064665070455453","1.6064665070455453","1.6064665070455453","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.0011788638154056896","0.0011788638154056896","0.0011788638154056896"
"17.75","7100","7100","7100","1.641167042516569","1.641167042516569","1.641167042516569","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.0011969013500746362","0.0011969013500746362","0.0011969013500746362"
"18","7200","7200","7200","1.679049439212976","1.679049439212976","1.679049439212976","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.0012165768930080326","0.0012165768930080326","0.0012165768930080326"
"18.25","7300","7300","7300","1.72037865885291","1.72037865885291","1.72037865885291","1.731569614394402","1.731569614394402","1.731569614394402","0.0012382238551340713","0.0012382238551340713","0.0012382238551340713"
"18.5","7400","7400","7400","1.765380809006335","1.765380809006335","1.765380809006335","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.0012621502611963112","0.0012621502611963112","0.0012621502611963112"
"18.75","7500","7500","7500","1.8142414973289875","1.8142414973289875","1.8142414973289875","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.0012886365580343506","0.0012886365580343506","0.0012886365580343506"
"19","7600","7600","7600","1.867104463606221","1.867104463606221","1.867104463606221","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.0013179336180279208","0.0013179336180279208","0.0013179336180279208"
"19.25","7700","7700","7700","1.9240704971756943","1.9240704971756943","1.9240704971756943","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.0013502609495663828","0.0013502609495663828","0.0013502609495663828"
"19.5","7800","7800","7800","1.9851966454656735","1.9851966454656735","1.9851966454656735","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.0013858051250470876","0.0013858051250470876","0.0013858051250470876"
"19.75","7900","7900","7900","2.0504957175257394","2.0504957175257394","2.0504957175257394","2.067446009596716","2.067446009596716","2.067446009596716","0.0014247184354881093","0.0014247184354881093","0.0014247184354881093"
"20","8000","8000","8000","2.1199360845506323","2.1199360845506323","2.1199360845506323","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.0014671177793727924","0.0014671177793727924","0.0014671177793727924"
"20.25","8100","8100","8100","2.1934417775176542","2.1934417775176542","2.1934417775176542","2.212342517707873","2.212342517707873","2.212342517707873","0.0015130837918333057","0.0015130837918333057","0.0015130837918333057"
"20.5","8200","8200","8200","2.270892880185269","2.270892880185269","2.270892880185269","2.290729549492121","2.290729549492121","2.290729549492121","0.0015626602187393257","0.0015626602187393257","0.0015626602187393257"
"20.75","8300","8300","8300","2.3521262138469785","2.3521262138469785","2.3521262138469785","2.372859482188952","2.372859482188952","2.372859482188952","0.0016158535386952","0.0016158535386952","0.0016158535386952"
"21","8400","8400","8400","2.436936308411744","2.436936308411744","2.436936308411744","2.4585172566461218","2.4585172566461218","2.4585172566461218","0.0016726328343732444","0.0016726328343732444","0.0016726328343732444"
"21.25","8500","8500","8500","2.5250766526013653","2.5250766526013653","2.5250766526013653","2.5474470574051744","2.5474470574051744","2.5474470574051744","0.0017329299130347947","0.0017329299130347947","0.0017329299130347947"
"21.5","8600","8600","8600","2.616261214327449","2.616261214327449","2.616261214327449","2.639353894167369","2.639353894167369","2.639353894167369","0.0017966396745207197","0.0017966396745207197","0.0017966396745207197"
"21.75","8700","8700","8700","2.7101662206462427","2.7101662206462427","2.7101662206462427","2.7339054404401226","2.7339054404401226","2.7339054404401226","0.0018636207234416224","0.0018636207234416224","0.0018636207234416224"
"22","8800","8800","8800","2.806432185099069","2.806432185099069","2.806432185099069","2.8307341168121614","2.8307341168121614","2.8307341168121614","0.0019336962207751468","0.0019336962207751468","0.0019336962207751468"
"22.25","8900","8900","8900","2.904666168738776","2.904666168738776","2.904666168738776","2.9294394048170282","2.9294394048170282","2.9294394048170282","0.0020066549685881646","0.0020066549685881646","0.0020066549685881646"
"22.5","9000","9000","9000","3.004444259727773","3.004444259727773","3.004444259727773","3.0295903759506757","3.0295903759506757","3.0295903759506757","0.002082252720162353","0.002082252720162353","0.002082252720162353"
"22.75","9100","9100","9100","3.1053142550791484","3.1053142550791484","3.1053142550791484","3.130728419117563","3.130728419117563","3.130728419117563","0.002160213706413061","0.002160213706413061","0.002160213706413061"
"23","9200","9200","9200","3.206798526906946","3.206798526906946","3.206798526906946","3.2323701485988288","3.2323701485988288","3.2323701485988288","0.0022402323681683795","0.0022402323681683795","0.0022402323681683795"
"23.25","9300","9300","9300","3.308397054461972","3.308397054461972","3.308397054461972","3.334010473572528","3.334010473572528","3.334010473572528","0.0023219752826231926","0.0023219752826231926","0.0023219752826231926"
"23.5","9400","9400","9400","3.409590602261696","3.409590602261696","3.409590602261696","3.435125809275708","3.435125809275708","3.435125809275708","0.002405083271107833","0.002405083271107833","0.002405083271107833"
"23.75","9500","9500","9500","3.509844023782648","3.509844023782648","3.509844023782648","3.5351774090867236","3.5351774090867236","3.5351774090867236","0.0024891736742239517","0.0024891736742239517","0.0024891736742239517"
"24","9600","9600","9600","3.6086096694756264","3.6086096694756264","3.6086096694756264","3.6336147961280543","3.6336147961280543","3.6336147961280543","0.0025738427794031182","0.0025738427794031182","0.0025738427794031182"
"24.25","9700","9700","9700","3.705330877292119","3.705330877292119","3.705330877292119","3.7298792724486223","3.7298792724486223","3.7298792724486223","0.002658668385046095","0.002658668385046095","0.002658668385046095"
"24.5","9800","9800","9800","3.7994455234773237","3.7994455234773237","3.7994455234773237","3.823407483443133","3.823407483443133","3.823407483443133","0.002743212484605545","0.002743212484605545","0.002743212484605545"
"24.75","9900","9900","9900","3.8903896110933873","3.8903896110933873","3.8903896110933873","3.913635014905986","3.913635014905986","3.913635014905986","0.0028270240532866087","0.0028270240532866087","0.0028270240532866087"
"25","10000","10000","10000","3.977600873586946","3.977600873586946","3.977600873586946","3.9999999999999996","3.9999999999999996","3.9999999999999996","0.00290964191946555","0.00290964191946555","0.00290964191946555"
"25.25","10100","10100","10100","4.0605223707081235","4.0605223707081235","4.0605223707081235","4.081946713445499","4.081946713445499","4.081946713445499","0.0029905977024631825","0.0029905977024631825","0.0029905977024631825"
"25.5","10200","10200","10200","4.138606054223335","4.138606054223335","4.138606054223335","4.158929130402558","4.158929130402558","4.158929130402558","0.003069418797967155","0.003069418797967155","0.003069418797967155"
"25.75","10300","10300","10300","4.2113162811398395","4.2113162811398395","4.2113162811398395","4.230414427826612","4.230414427826612","4.230414427826612","0.003145631392170195","0.003145631392170195","0.003145631392170195"
"26","10400","10400","10400","4.278133252573884","4.278133252573884","4.278133252573884","4.2958864065227695","4.2958864065227695","4.2958864065227695","0.0032187634855855574","0.0032187634855855574","0.0032187634855855574"
"26.25","10500","10500","10500","4.338556356943072","4.338556356943072","4.338556356943072","4.354848812703426","4.354848812703426","4.354848812703426","0.0032883479075135336","0.0032883479075135336","0.0032883479075135336"
"26.5","10600","10600","10600","4.39210739684338","4.39210739684338","4.39210739684338","4.406828538563178","4.406828538563178","4.406828538563178","0.0033539253022665527","0.0033539253022665527","0.0033539253022665527"
"26.75","10700","10700","10700","4.438333679777021","4.438333679777021","4.438333679777021","4.4513786822193815","4.4513786822193815","4.4513786822193815","0.0034150470685082868","0.0034150470685082868","0.0034150470685082868"
"27","10800","10800","10800","4.476810953823746","4.476810953823746","4.476810953823746","4.488081448320182","4.488081448320182","4.488081448320182","0.003471278233429187","0.003471278233429187","0.003471278233429187"
"27.25","10900","10900","10900","4.507146170388531","4.507146170388531","4.507146170388531","4.516550871688152","4.516550871688152","4.516550871688152","0.0035222002439583566","0.0035222002439583566","0.0035222002439583566"
"27.5","11000","11000","11000","4.528980057306204","4.528980057306204","4.528980057306204","4.536435347539359","4.536435347539359","4.536435347539359","0.003567413657798779","0.003567413657798779","0.003567413657798779"
"27.75","11100","11100","11100","4.541989486830464","4.541989486830464","4.541989486830464","4.547419953087174","4.547419953087174","4.547419953087174","0.0036065407177665043","0.0036065407177665043","0.0036065407177665043"
"28","11200","11200","11200","4.545889624372981","4.545889624372981","4.545889624372981","4.549228546698854","4.549228546698854","4.549228546698854","0.00363922779370518","0.00363922779370518","0.00363922779370518"
"28.25","11300","11300","11300","4.540435845278667","4.540435845278667","4.540435845278667","4.541625632212107","4.541625632212107","4.541625632212107","0.003665147677137076","0.003665147677137076","0.003665147677137076"
"28.5","11400","11400","11400","4.525425408416958","4.525425408416958","4.525425408416958","4.524417977528965","4.524417977528965","4.524417977528965","0.003684001714786278","0.003684001714786278","0.003684001714786278"
"28.75","11500","11500","11500","4.500698876925942","4.500698876925942","4.500698876925942","4.4974559781757515","4.4974559781757515","4.4974559781757515","0.0036955217681692576","0.0036955217681692576","0.0036955217681692576"
"29","11600","11600","11600","4.466141278056658","4.466141278056658","4.466141278056658","4.4606347581404515","4.4606347581404515","4.4606347581404515","0.003699471987582803","0.003699471987582803","0.003699471987582803"
"29.25","11700","11700","11700","4.421682995718435","4.421682995718435","4.421682995718435","4.413895001962034","4.413895001962034","4.413895001962034","0.003695650390019206","0.003695650390019206","0.003695650390019206"
"29.5","11800","11800","11800","4.367300391012174","4.367300391012174","4.367300391012174","4.357223513739725","4.357223513739725","4.357223513739725","0.0036838902318027666","0.0036838902318027666","0.0036838902318027666"
"29.75","11900","11900","11900","4.3030161477463675","4.3030161477463675","4.3030161477463675","4.290653500443044","4.290653500443044","4.290653500443044","0.003664061168054414","0.003664061168054414","0.003664061168054414"
"30","12000","12000","12000","4.228899341649565","4.228899341649565","4.228899341649565","4.2142645786248","4.2142645786248","4.2142645786248","0.003636070192448687","0.003636070192448687","0.003636070192448687"
"30.25","12100","12100","12100","4.1450652337121285","4.1450652337121285","4.1450652337121285","4.128182505358433","4.128182505358433","4.128182505358433","0.003599862352119537","0.003599862352119537","0.003599862352119537"
"30.5","12200","12200","12200","4.051674789798696","4.051674789798696","4.051674789798696","4.032578635927369","4.032578635927369","4.032578635927369","0.003555421233988984","0.003555421233988984","0.003555421233988984"
"30.75","12300","12300","12300","3.9489339303602353","3.9489339303602353","3.9489339303602353","3.9276691124766034","3.9276691124766034","3.9276691124766034","0.0035027692202277555","0.0035027692202277555","0.0035027692202277555"
"31","12400","12400","12400","3.837092515730316","3.837092515730316","3.837092515730316","3.8137137894854396","3.8137137894854396","3.8137137894854396","0.003441967511999322","0.003441967511999322","0.003441967511999322"
"31.25","12500","12500","12500","3.7164430741041925","3.7164430741041925","3.7164430741041925","3.69101490352475","3.69101490352475","3.69101490352475","0.003373115922080186","0.003373115922080186","0.003373115922080186"
"31.5","12600","12600","12600","3.5873192808614336","3.5873192808614336","3.5873192808614336","3.559915496312644","3.559915496312644","3.559915496312644","0.003296352438379835","0.003296352438379835","0.003296352438379835"
"31.75","12700","12700","12700","3.450094199393775","3.450094199393775","3.450094199393775","3.4207976015694515","3.4207976015694515","3.4207976015694515","0.0032118525617956944","0.0032118525617956944","0.0032118525617956944"
"32","12800","12800","12800","3.3051782950303603","3.3051782950303603","3.3051782950303603","3.2740802075875672","3.2740802075875672","3.2740802075875672","0.0031198284232232393","0.0031198284232232393","0.0031198284232232393"
"32.25","12900","12900","12900","3.1530172350040795","3.1530172350040795","3.1530172350040795","3.120217008765377","3.120217008765377","3.120217008765377","0.003020527685886759","0.003020527685886759","0.003020527685886759"
"32.5","13000","13000","13000","2.9940894886671203","2.9940894886671203","2.9940894886671203","2.95969396059922","2.95969396059922","2.95969396059922","0.0029142322404609317","0.0029142322404609317","0.0029142322404609317"
"32.75","13100","13100","13100","2.828903743333754","2.828903743333754","2.828903743333754","2.793026653775874","2.793026653775874","2.793026653775874","0.0028012567017018236","0.0028012567017018236","0.0028012567017018236"
"33","13200","13200","13200","2.657996152196803","2.657996152196803","2.657996152196803","2.620757524053597","2.620757524053597","2.620757524053597","0.002681946716497019","0.002681946716497019","0.002681946716497019"
"33.25","13300","13300","13300","2.4819274317250297","2.4819274317250297","2.4819274317250297","2.4434529155561218","2.4434529155561218","2.4434529155561218","0.0025566770943652867","0.0025566770943652867","0.0025566770943652867"
"33.5","13400","13400","13400","2.3012798267963923","2.3012798267963923","2.3012798267963923","2.261700015926302","2.261700015926302","2.261700015926302","0.002425849772486277","0.002425849772486277","0.002425849772486277"
"33.75","13500","13500","13500","2.1166539625519","2.1166539625519","2.1166539625519","2.0761036824891157","2.0761036824891157","2.0761036824891157","0.002289891628306659","0.002289891628306659","0.002289891628306659"
"34","13600","13600","13600","1.9286656025627822","1.9286656025627822","1.9286656025627822","1.8872831791543059","1.8872831791543059","1.8872831791543059","0.0021492521536526366","0.0021492521536526366","0.0021492521536526366"
"34.25","13700","13700","13700","1.7379423333865283","1.7379423333865283","1.7379423333865283","1.6958688442433354","1.6958688442433354","1.6958688442433354","0.0020044010050693298","0.0020044010050693298","0.0020044010050693298"
"34.5","13800","13800","13800","1.5451201959427818","1.5451201959427818","1.5451201959427818","1.5024987097522235","1.5024987097522235","1.5024987097522235","0.0018558254458012763","0.0018558254458012763","0.0018558254458012763"
"34.75","13900","13900","13900","1.3508402843664191","1.3508402843664191","1.3508402843664191","1.3078150927587557","1.3078150927587557","1.3078150927587557","0.0017040276954266645","0.0017040276954266645","0.0017040276954266645"
"35","14000","14000","14000","1.155745333091598","1.155745333091598","1.155745333091598","1.1124611797498087","1.1124611797498087","1.1124611797498087","0.0015495222036485679","0.0015495222036485679","0.0015495222036485679"
"35.25","14100","14100","14100","0.9604763128873162","0.9604763128873162","0.9604763128873162","0.9170776245819421","0.9170776245819421","0.9170776245819421","0.0013928328651354842","0.0013928328651354842","0.0013928328651354842"
"35.5","14200","14200","14200","0.7656690564027312","0.7656690564027312","0.7656690564027312","0.7222991805969723","0.7222991805969723","0.7222991805969723","0.0012344901925840472","0.0012344901925840472","0.0012344901925840472"
"35.75","14300","14300","14300","0.5719509334910093","0.5719509334910093","0.5719509334910093","0.5287513870959808","0.5287513870959808","0.5287513870959808","0.001075028465348028","0.001075028465348028","0.001075028465348028"
"36","14400","14400","14400","0.37993759616613965","0.37993759616613965","0.37993759616613965","0.33704732993273323","0.33704732993273323","0.33704732993273323","0.0009149828710417699","0.0009149828710417699","0.0009149828710417699"
"36.25","14500","14500","14500","0.19022981251121493","0.19022981251121493","0.19022981251121493","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.0007548866574803104","0.0007548866574803104","0.0007548866574803104"
"36.5","14600","14600","14600","0.0034104082031855727","0.0034104082031855727","0.0034104082031855727","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.0005952683121641689","0.0005952683121641689","0.0005952683121641689"
"36.75","14700","14700","14700","-0.17995866644738318","-0.17995866644738318","-0.17995866644738318","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.00043664878625754907","0.00043664878625754907","0.00043664878625754907"
"37","14800","14800","14800","-0.3593391269169912","-0.3593391269169912","-0.3593391269169912","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.0002795387796434984","0.0002795387796434984","0.0002795387796434984"
"37.25","14900","14900","14900","-0.5342189863012302","-0.5342189863012302","-0.5342189863012302","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.00012443610317382572","0.00012443610317382572","0.00012443610317382572"
"37.5","15000","15000","15000","-0.7041150135794492","-0.7041150135794492","-0.7041150135794492","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","-0.000028176866332076805","-0.000028176866332076805","-0.000028176866332076805"
"37.75","15100","15100","15100","-0.868575004491354","-0.868575004491354","-0.868575004491354","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","-0.0001778356234445229","-0.0001778356234445229","-0.0001778356234445229"
"38","15200","15200","15200","-1.0271798524428042","-1.0271798524428042","-1.0271798524428042","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","-0.0003240958496880976","-0.0003240958496880976","-0.0003240958496880976"
"38.25","15300","15300","15300","-1.1795454081678438","-1.1795454081678438","-1.1795454081678438","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","-0.00046653559399753575","-0.00046653559399753575","-0.00046653559399753575"
"38.5","15400","15400","15400","-1.3253241182468973","-1.3253241182468973","-1.3253241182468973","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","-0.0006047573056588013","-0.0006047573056588013","-0.0006047573056588013"
"38.75","15500","15500","15500","-1.4642064340082754","-1.4642064340082754","-1.4642064340082754","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","-0.0007383897083124702","-0.0007383897083124702","-0.0007383897083124702"
"39","15600","15600","15600","-1.5959219838122867","-1.5959219838122867","-1.5959219838122867","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.0008670895046453547","-0.0008670895046453547","-0.0008670895046453547"
"39.25","15700","15700","15700","-1.7202405032249823","-1.7202405032249823","-1.7202405032249823","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.0009905429025042073","-0.0009905429025042073","-0.0009905429025042073"
"39.5","15800","15800","15800","-1.8369725191221642","-1.8369725191221642","-1.8369725191221642","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.00110846695432526","-0.00110846695432526","-0.00110846695432526"
"39.75","15900","15900","15900","-1.945969785313997","-1.945969785313997","-1.945969785313997","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.0012206107029773539","-0.0012206107029773539","-0.0012206107029773539"
"40","16000","16000","16000","-2.0471254688366223","-2.0471254688366223","-2.0471254688366223","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.001326756128356664","-0.001326756128356664","-0.001326756128356664"
"40.25","16100","16100","16100","-2.1403740876097226","-2.1403740876097226","-2.1403740876097226","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.001426718890340635","-0.001426718890340635","-0.001426718890340635"
"40.5","16200","16200","16200","-2.2256912016983104","-2.2256912016983104","-2.2256912016983104","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.0015203488649969954","-0.0015203488649969954","-0.0015203488649969954"
"40.75","16300","16300","16300","-2.303092861933572","-2.303092861933572","-2.303092861933572","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.001607530472246571","-0.001607530472246571","-0.001607530472246571"
"41","16400","16400","16400","-2.372634821131907","-2.372634821131907","-2.372634821131907","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-0.0016881827944828648","-0.0016881827944828648","-0.0016881827944828648"
"41.25","16500","16500","16500","-2.434411514594294","-2.434411514594294","-2.434411514594294","-2.449367104301327","-2.449367104301327","-2.449367104301327","-0.0017622594869534797","-0.0017622594869534797","-0.0017622594869534797"
"41.5","16600","16600","16600","-2.4885548179608765","-2.4885548179608765","-2.4885548179608765","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-0.0018297484819964488","-0.0018297484819964488","-0.0018297484819964488"
"41.75","16700","16700","16700","-2.535232591829791","-2.535232591829791","-2.535232591829791","-2.546895438638476","-2.546895438638476","-2.546895438638476","-0.001890671490493323","-0.001890671490493323","-0.001890671490493323"
"42","16800","16800","16800","-2.5746470238166714","-2.5746470238166714","-2.5746470238166714","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-0.0019450833051408573","-0.0019450833051408573","-0.0019450833051408573"
"42.25","16900","16900","16900","-2.6070327799242703","-2.6070327799242703","-2.6070327799242703","-2.615579104531383","-2.615579104531383","-2.615579104531383","-0.001993070911346581","-0.001993070911346581","-0.001993070911346581"
"42.5","17000","17000","17000","-2.632654978203346","-2.632654978203346","-2.632654978203346","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-0.0020347524127150574","-0.0020347524127150574","-0.0020347524127150574"
"42.75","17100","17100","17100","-2.6518069987096267","-2.6518069987096267","-2.6518069987096267","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-0.002070275779201658","-0.002070275779201658","-0.002070275779201658"
"43","17200","17200","17200","-2.664808144691457","-2.664808144691457","-2.664808144691457","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-0.002099817427063083","-0.002099817427063083","-0.002099817427063083"
"43.25","17300","17300","17300","-2.6720011707733566","-2.6720011707733566","-2.6720011707733566","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-0.002123580640725903","-0.002123580640725903","-0.002123580640725903"
"43.5","17400","17400","17400","-2.6737496946272983","-2.6737496946272983","-2.6737496946272983","-2.675626274072804","-2.675626274072804","-2.675626274072804","-0.0021417938476122056","-0.0021417938476122056","-0.0021417938476122056"
"43.75","17500","17500","17500","-2.6704355092424312","-2.6704355092424312","-2.6704355092424312","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-0.0021547087578097923","-0.0021547087578097923","-0.0021547087578097923"
"44","17600","17600","17600","-2.6624558134114973","-2.6624558134114973","-2.6624558134114973","-2.662222871377822","-2.662222871377822","-2.662222871377822","-0.0021625983812395416","-0.0021625983812395416","-0.0021625983812395416"
"44.25","17700","17700","17700","-2.65022037844613","-2.65022037844613","-2.65022037844613","-2.649067312482758","-2.649067312482758","-2.649067312482758","-0.0021657549356547817","-0.0021657549356547817","-0.0021657549356547817"
"44.5","17800","17800","17800","-2.634148669411544","-2.634148669411544","-2.634148669411544","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-0.002164487659403483","-0.002164487659403483","-0.002164487659403483"
"44.75","17900","17900","17900","-2.614666939332705","-2.614666939332705","-2.614666939332705","-2.61195369891188","-2.61195369891188","-2.61195369891188","-0.0021591205433858646","-0.0021591205433858646","-0.0021591205433858646"
"45","18000","18000","18000","-2.592205314868792","-2.592205314868792","-2.592205314868792","-2.588854381999832","-2.588854381999832","-2.588854381999832","-0.0021499899970517516","-0.0021499899970517516","-0.0021499899970517516"
"45.25","18100","18100","18100","-2.5671948918806438","-2.5671948918806438","-2.5671948918806438","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-0.002137442463594902","-0.002137442463594902","-0.002137442463594902"
"45.5","18200","18200","18200","-2.540064859128407","-2.540064859128407","-2.540064859128407","-2.53572432344803","-2.53572432344803","-2.53572432344803","-0.0021218319997191593","-0.0021218319997191593","-0.0021218319997191593"
"45.75","18300","18300","18300","-2.511239668035407","-2.511239668035407","-2.511239668035407","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-0.002103517835470123","-0.002103517835470123","-0.002103517835470123"
"46","18400","18400","18400","-2.481136266041894","-2.481136266041894","-2.481136266041894","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-0.0020828619296473783","-0.0020828619296473783","-0.0020828619296473783"
"46.25","18500","18500","18500","-2.4501614105521896","-2.4501614105521896","-2.4501614105521896","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-0.0020602265362340832","-0.0020602265362340832","-0.0020602265362340832"
"46.5","18600","18600","18600","-2.4187090798545334","-2.4187090798545334","-2.4187090798545334","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-0.0020359717971090013","-0.0020359717971090013","-0.0020359717971090013"
"46.75","18700","18700","18700","-2.3871579966693774","-2.3871579966693774","-2.3871579966693774","-2.381945826122585","-2.381945826122585","-2.381945826122585","-0.0020104533760356424","-0.0020104533760356424","-0.0020104533760356424"
"47","18800","18800","18800","-2.3558692791639744","-2.3558692791639744","-2.3558692791639744","-2.35073563982559","-2.35073563982559","-2.35073563982559","-0.0019840201485621656","-0.0019840201485621656","-0.0019840201485621656"
"47.25","18900","18900","18900","-2.325184233364668","-2.325184233364668","-2.325184233364668","-2.320204162355581","-2.320204162355581","-2.320204162355581","-0.0019570119620153648","-0.0019570119620153648","-0.0019570119620153648"
"47.5","19000","19000","19000","-2.295422299909496","-2.295422299909496","-2.295422299909496","-2.290665894011487","-2.290665894011487","-2.290665894011487","-0.0019297574792317002","-0.0019297574792317002","-0.0019297574792317002"
"47.75","19100","19100","19100","-2.2668791670193285","-2.2668791670193285","-2.2668791670193285","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-0.0019025721190489286","-0.0019025721190489286","-0.0019025721190489286"
"48","19200","19200","19200","-2.239825060432925","-2.239825060432925","-2.239825060432925","-2.235704433473733","-2.235704433473733","-2.235704433473733","-0.0018757561058827255","-0.0018757561058827255","-0.0018757561058827255"
"48.25","19300","19300","19300","-2.2145032198575985","-2.2145032198575985","-2.2145032198575985","-2.210782867781837","-2.210782867781837","-2.210782867781837","-0.001849592639938405","-0.001849592639938405","-0.001849592639938405"
"48.5","19400","19400","19400","-2.191128570240458","-2.191128570240458","-2.191128570240458","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-0.001824346198769089","-0.001824346198769089","-0.001824346198769089"
"48.75","19500","19500","19500","-2.169886594873732","-2.169886594873732","-2.169886594873732","-2.167099666567343","-2.167099666567343","-2.167099666567343","-0.0018002609799863817","-0.0018002609799863817","-0.0018002609799863817"
"49","19600","19600","19600","-2.150932416019863","-2.150932416019863","-2.150932416019863","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-0.0017775594939705985","-0.0017775594939705985","-0.0017775594939705985"
"49.25","19700","19700","19700","-2.1343900873864587","-2.1343900873864587","-2.1343900873864587","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-0.0017564413144185859","-0.0017564413144185859","-0.0017564413144185859"
"49.5","19800","19800","19800","-2.120352101406652","-2.120352101406652","-2.120352101406652","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-0.0017370819935124127","-0.0017370819935124127","-0.0017370819935124127"
"49.75","19900","19900","19900","-2.1088791128956315","-2.1088791128956315","-2.1088791128956315","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-0.001719632147404393","-0.001719632147404393","-0.001719632147404393"
"50","20000","20000","20000","-2.0999998792679953","-2.0999998792679953","-2.0999998792679953","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-0.001704216716593994","-0.001704216716593994","-0.001704216716593994"
"50.25","20100","20100","20100","-2.093711416121877","-2.093711416121877","-2.093711416121877","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-0.00169093440463218","-0.00169093440463218","-0.00169093440463218"
"50.5","20200","20200","20200","-2.089979365633192","-2.089979365633192","-2.089979365633192","-2.091126274224196","-2.091126274224196","-2.091126274224196","-0.0016798572974324952","-0.0016798572974324952","-0.0016798572974324952"
"50.75","20300","20300","20300","-2.088738573865394","-2.088738573865394","-2.088738573865394","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-0.001671030664305996","-0.001671030664305996","-0.001671030664305996"
"51","20400","20400","20400","-2.089893871795151","-2.089893871795151","-2.089893871795151","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-0.0016644729406742192","-0.0016644729406742192","-0.0016644729406742192"
"51.25","20500","20500","20500","-2.093321053590408","-2.093321053590408","-2.093321053590408","-2.096047218483167","-2.096047218483167","-2.096047218483167","-0.001660175891258997","-0.001660175891258997","-0.001660175891258997"
"51.5","20600","20600","20600","-2.0988680444621655","-2.0988680444621655","-2.0988680444621655","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-0.0016581049514076615","-0.0016581049514076615","-0.0016581049514076615"
"51.75","20700","20700","20700","-2.106356249252394","-2.106356249252394","-2.106356249252394","-2.109965408013282","-2.109965408013282","-2.109965408013282","-0.0016581997430936551","-0.0016581997430936551","-0.0016581997430936551"
"52","20800","20800","20800","-2.1155820718248237","-2.1155820718248237","-2.1155820718248237","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-0.001660374761042513","-0.001660374761042513","-0.001660374761042513"
"52.25","20900","20900","20900","-2.1263185942994762","-2.1263185942994762","-2.1263185942994762","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-0.0016645202233794773","-0.0016645202233794773","-0.0016645202233794773"
"52.5","21000","21000","21000","-2.1383174042217923","-2.1383174042217923","-2.1383174042217923","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-0.0016705030801820661","-0.0016705030801820661","-0.0016705030801820661"
"52.75","21100","21100","21100","-2.1513105568887188","-2.1513105568887188","-2.1513105568887188","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-0.001678168172358191","-0.001678168172358191","-0.001678168172358191"
"53","21200","21200","21200","-2.165012659272046","-2.165012659272046","-2.165012659272046","-2.169909821377468","-2.169909821377468","-2.169909821377468","-0.0016873395323592985","-0.0016873395323592985","-0.0016873395323592985"
"53.25","21300","21300","21300","-2.1791230612881787","-2.1791230612881787","-2.1791230612881787","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-0.001697821817388645","-0.001697821817388645","-0.001697821817388645"
"53.5","21400","21400","21400","-2.193328139567177","-2.193328139567177","-2.193328139567177","-2.198281521276285","-2.198281521276285","-2.198281521276285","-0.0017094018649781093","-0.0017094018649781093","-0.0017094018649781093"
"53.75","21500","21500","21500","-2.207303658375525","-2.207303658375525","-2.207303658375525","-2.212174259264695","-2.212174259264695","-2.212174259264695","-0.0017218503600909124","-0.0017218503600909124","-0.0017218503600909124"
"54","21600","21600","21600","-2.2207171919492636","-2.2207171919492636","-2.2207171919492636","-2.225428492117116","-2.225428492117116","-2.225428492117116","-0.0017349236022637382","-0.0017349236022637382","-0.0017349236022637382"
"54.25","21700","21700","21700","-2.2332305921988027","-2.2332305921988027","-2.2332305921988027","-2.237704822507496","-2.237704822507496","-2.237704822507496","-0.001748365360735027","-0.001748365360735027","-0.001748365360735027"
"54.5","21800","21800","21800","-2.244502485555069","-2.244502485555069","-2.244502485555069","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-0.001761908805020529","-0.001761908805020529","-0.001761908805020529"
"54.75","21900","21900","21900","-2.2541907826393923","-2.2541907826393923","-2.2541907826393923","-2.257955396012942","-2.257955396012942","-2.257955396012942","-0.001775278497991778","-0.001775278497991778","-0.001775278497991778"
"55","22000","22000","22000","-2.261955184456446","-2.261955184456446","-2.261955184456446","-2.265247584249853","-2.265247584249853","-2.265247584249853","-0.0017881924381958902","-0.0017881924381958902","-0.0017881924381958902"
"55.25","22100","22100","22100","-2.267459668930002","-2.267459668930002","-2.267459668930002","-2.27020274765238","-2.27020274765238","-2.27020274765238","-0.0018003641379204516","-0.0018003641379204516","-0.0018003641379204516"
"55.5","22200","22200","22200","-2.270374941823829","-2.270374941823829","-2.270374941823829","-2.272493158760248","-2.272493158760248","-2.272493158760248","-0.0018115047233624865","-0.0018115047233624865","-0.0018115047233624865"
"55.75","22300","22300","22300","-2.2703808364126408","-2.2703808364126408","-2.2703808364126408","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-0.0018213250432022876","-0.0018213250432022876","-0.0018213250432022876"
"56","22400","22400","22400","-2.2671686466880763","-2.2671686466880763","-2.2671686466880763","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-0.0018295377719113465","-0.0018295377719113465","-0.0018295377719113465"
"56.25","22500","22500","22500","-2.2604433793988106","-2.2604433793988106","-2.2604433793988106","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-0.0018358594942411155","-0.0018358594942411155","-0.0018358594942411155"
"56.5","22600","22600","22600","-2.249925910828414","-2.249925910828414","-2.249925910828414","-2.248839261030514","-2.248839261030514","-2.248839261030514","-0.001840012757538978","-0.001840012757538978","-0.001840012757538978"
"56.75","22700","22700","22700","-2.2353550349049094","-2.2353550349049094","-2.2353550349049094","-2.233307716835932","-2.233307716835932","-2.233307716835932","-0.001841728078824073","-0.001841728078824073","-0.001841728078824073"
"57","22800","22800","22800","-2.2164893900073657","-2.2164893900073657","-2.2164893900073657","-2.213426017987093","-2.213426017987093","-2.213426017987093","-0.0018407458939225102","-0.0018407458939225102","-0.0018407458939225102"
"57.25","22900","22900","22900","-2.1931092526817766","-2.1931092526817766","-2.1931092526817766","-2.188979378692003","-2.188979378692003","-2.188979378692003","-0.0018368184364040002","-0.0018368184364040002","-0.0018368184364040002"
"57.5","23000","23000","23000","-2.165018187395179","-2.165018187395179","-2.165018187395179","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-0.0018297115345856027","-0.0018297115345856027","-0.0018297115345856027"
"57.75","23100","23100","23100","-2.13204454243705","-2.13204454243705","-2.13204454243705","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-0.0018192063154564217","-0.0018192063154564217","-0.0018192063154564217"
"58","23200","23200","23200","-2.094042783114048","-2.094042783114048","-2.094042783114048","-2.086465474021168","-2.086465474021168","-2.086465474021168","-0.0018051008050382136","-0.0018051008050382136","-0.0018051008050382136"
"58.25","23300","23300","23300","-2.05089465447099","-2.05089465447099","-2.05089465447099","-2.042105351701119","-2.042105351701119","-2.042105351701119","-0.0017872114154171975","-0.0017872114154171975","-0.0017872114154171975"
"58.5","23400","23400","23400","-2.002510166900493","-2.002510166900493","-2.002510166900493","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-0.0017653743094614288","-0.0017653743094614288","-0.0017653743094614288"
"58.75","23500","23500","23500","-1.948828399168427","-1.948828399168427","-1.948828399168427","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-0.0017394466350698148","-0.0017394466350698148","-0.0017394466350698148"
"59","23600","23600","23600","-1.8898181145746618","-1.8898181145746618","-1.8898181145746618","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-0.0017093076216769462","-0.0017093076216769462","-0.0017093076216769462"
"59.25","23700","23700","23700","-1.825478187180656","-1.825478187180656","-1.825478187180656","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-0.0016748595326563712","-0.0016748595326563712","-0.0016748595326563712"
"59.5","23800","23800","23800","-1.7558378362595568","-1.7558378362595568","-1.7558378362595568","-1.740809363741632","-1.740809363741632","-1.740809363741632","-0.0016360284682191348","-0.0016360284682191348","-0.0016360284682191348"
"59.75","23900","23900","23900","-1.6809566683526431","-1.6809566683526431","-1.6809566683526431","-1.664692244153248","-1.664692244153248","-1.664692244153248","-0.0015927650143864325","-0.0015927650143864325","-0.0015927650143864325"
"60","24000","24000","24000","-1.6009245275403787","-1.6009245275403787","-1.6009245275403787","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-0.0015450447346191457","-0.0015450447346191457","-0.0015450447346191457"
"60.25","24100","24100","24100","-1.5158611557492416","-1.5158611557492416","-1.5158611557492416","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-0.0014928685017069412","-0.0014928685017069412","-0.0014928685017069412"
"60.5","24200","24200","24200","-1.4259156661092407","-1.4259156661092407","-1.4259156661092407","-1.406090684505961","-1.406090684505961","-1.406090684505961","-0.0014362626685482105","-0.0014362626685482105","-0.0014362626685482105"
"60.75","24300","24300","24300","-1.3312658335440561","-1.3312658335440561","-1.3312658335440561","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-0.0013752790774824303","-0.0013752790774824303","-0.0013752790774824303"
"61","24400","24400","24400","-1.2321172079089233","-1.2321172079089233","-1.2321172079089233","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.00130999490886409","-0.00130999490886409","-0.00130999490886409"
"61.25","24500","24500","24500","-1.1287020560835266","-1.1287020560835266","-1.1287020560835266","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.0012405123705819046","-0.0012405123705819046","-0.0012405123705819046"
"61.5","24600","24600","24600","-1.0212781404717597","-1.0212781404717597","-1.0212781404717597","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.0011669582312265267","-0.0011669582312265267","-0.0011669582312265267"
"61.75","24700","24700","24700","-0.9101273423507694","-0.9101273423507694","-0.9101273423507694","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.0010894832005845963","-0.0010894832005845963","-0.0010894832005845963"
"62","24800","24800","24800","-0.7955541394423016","-0.7955541394423016","-0.7955541394423016","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.0010082611620825417","-0.0010082611620825417","-0.0010082611620825417"
"62.25","24900","24900","24900","-0.6778839479444823","-0.6778839479444823","-0.6778839479444823","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.0009234882627138716","-0.0009234882627138716","-0.0009234882627138716"
"62.5","25000","25000","25000","-0.5574613400566577","-0.5574613400566577","-0.5574613400566577","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.000835381866852945","-0.000835381866852945","-0.000835381866852945"
"62.75","25100","25100","25100","-0.4346481487492018","-0.4346481487492018","-0.4346481487492018","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.0007441793811810427","-0.0007441793811810427","-0.0007441793811810427"
"63","25200","25200","25200","-0.3098214721701857","-0.3098214721701857","-0.3098214721701857","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.0006501369587225431","-0.0006501369587225431","-0.0006501369587225431"
"63.25","25300","25300","25300","-0.18337159063787406","-0.18337159063787406","-0.18337159063787406","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.0005535280907051484","-0.0005535280907051484","-0.0005535280907051484"
"63.5","25400","25400","25400","-0.0556998096392331","-0.0556998096392331","-0.0556998096392331","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.00045464209561386286","-0.00045464209561386286","-0.00045464209561386286"
"63.75","25500","25500","25500","0.0727837573625175","0.0727837573625175","0.0727837573625175","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.00035378251540115185","-0.00035378251540115185","-0.00035378251540115185"
"64","25600","25600","25600","0.2016624522156293","0.2016624522156293","0.2016624522156293","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.0002512654293405983","-0.0002512654293405983","-0.0002512654293405983"
"64.25","25700","25700","25700","0.3305153671659445","0.3305153671659445","0.3305153671659445","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.00014741769646620453","-0.00014741769646620453","-0.00014741769646620453"
"64.5","25800","25800","25800","0.45891965733554146","0.45891965733554146","0.45891965733554146","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.000042575137922979886","-0.000042575137922979886","-0.000042575137922979886"
"64.75","25900","25900","25900","0.5864528561712319","0.5864528561712319","0.5864528561712319","0.6156426393433108","0.6156426393433108","0.6156426393433108","0.00006291932913876294","0.00006291932913876294","0.00006291932913876294"
"65","26000","26000","26000","0.7126951795152127","0.7126951795152127","0.7126951795152127","0.7416407864998712","0.7416407864998712","0.7416407864998712","0.00016871759425956395","0.00016871759425956395","0.00016871759425956395"
"65.25","26100","26100","26100","0.8372318041157792","0.8372318041157792","0.8372318041157792","0.8658388010231151","0.8658388010231151","0.8658388010231151","0.00027446828093740175","0.00027446828093740175","0.00027446828093740175"
"65.5","26200","26200","26200","0.9596551066505906","0.9596551066505906","0.9596551066505906","0.9878306434282595","0.9878306434282595","0.9878306434282595","0.0003798186863661901","0.0003798186863661901","0.0003798186863661901"
"65.75","26300","26300","26300","1.0795668496763282","1.0795668496763282","1.0795668496763282","1.1072201545059799","1.1072201545059799","1.1072201545059799","0.0004844167215477674","0.0004844167215477674","0.0004844167215477674"
"66","26400","26400","26400","1.1965803013439178","1.1965803013439178","1.1965803013439178","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.0005879128397553099","0.0005879128397553099","0.0005879128397553099"
"66.25","26500","26500","26500","1.3103222762245434","1.3103222762245434","1.3103222762245434","1.336669494205324","1.336669494205324","1.336669494205324","0.0006899619414786132","0.0006899619414786132","0.0006899619414786132"
"66.5","26600","26600","26600","1.4204350851746141","1.4204350851746141","1.4204350851746141","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.0007902252442081037","0.0007902252442081037","0.0007902252442081037"
"66.75","26700","26700","26700","1.5265783828235011","1.5265783828235011","1.5265783828235011","1.551292995434814","1.551292995434814","1.551292995434814","0.0008883721057149421","0.0008883721057149421","0.0008883721057149421"
"67","26800","26800","26800","1.6284309019914556","1.6284309019914556","1.6284309019914556","1.652216699946832","1.652216699946832","1.652216699946832","0.0009840817898522994","0.0009840817898522994","0.0009840817898522994"
"67.25","26900","26900","26900","1.7256920651316288","1.7256920651316288","1.7256920651316288","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.0010770451643409007","0.0010770451643409007","0.0010770451643409007"
"67.5","27000","27000","27000","1.818083463733983","1.818083463733983","1.818083463733983","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.0011669663205017416","0.0011669663205017416","0.0011669663205017416"
"67.75","27100","27100","27100","1.9053501975244762","1.9053501975244762","1.9053501975244762","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.0012535641054603266","0.0012535641054603266","0.0012535641054603266"
"68","27200","27200","27200","1.9872620662339082","1.9872620662339082","1.9872620662339082","2.006694320779478","2.006694320779478","2.006694320779478","0.001336573557963322","0.001336573557963322","0.001336573557963322"
"68.25","27300","27300","27300","2.063614607691071","2.063614607691071","2.063614607691071","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.00141574723961891","0.00141574723961891","0.00141574723961891"
"68.5","27400","27400","27400","2.13422997700776","2.13422997700776","2.13422997700776","2.15117888279855","2.15117888279855","2.15117888279855","0.0014908564540876204","0.0014908564540876204","0.0014908564540876204"
"68.75","27500","27500","27500","2.1989576626619476","2.1989576626619476","2.1989576626619476","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.001561692347510378","0.001561692347510378","0.001561692347510378"
"69","27600","27600","27600","2.257675036343333","2.257675036343333","2.257675036343333","2.271999704374306","2.271999704374306","2.271999704374306","0.0016280668842561935","0.0016280668842561935","0.0016280668842561935"
"69.25","27700","27700","27700","2.3102877344955073","2.3102877344955073","2.3102877344955073","2.3232631620219713","2.3232631620219713","2.3232631620219713","0.0016898136929013041","0.0016898136929013041","0.0016898136929013041"
"69.5","27800","27800","27800","2.356729870564226","2.356729870564226","2.356729870564226","2.368339833798616","2.368339833798616","2.368339833798616","0.001746788778204944","0.001746788778204944","0.001746788778204944"
"69.75","27900","27900","27900","2.3969640780348165","2.3969640780348165","2.3969640780348165","2.4071987696153414","2.4071987696153414","2.4071987696153414","0.0017988710957232146","0.0017988710957232146","0.0017988710957232146"
"70","28000","28000","28000","2.430981385406725","2.430981385406725","2.430981385406725","2.4398373876248862","2.4398373876248862","2.4398373876248862","0.0018459629865934801","0.0018459629865934801","0.0018459629865934801"
"70.25","28100","28100","28100","2.4588009253027434","2.4588009253027434","2.4588009253027434","2.4662811459239573","2.4662811459239573","2.4662811459239573","0.0018879904709194345","0.0018879904709194345","0.0018879904709194345"
"70.5","28200","28200","28200","2.4804694809381496","2.4804694809381496","2.4804694809381496","2.4865830523436143","2.4865830523436143","2.4865830523436143","0.001924903399092917","0.001924903399092917","0.001924903399092917"
"70.75","28300","28300","28300","2.4960608741740686","2.4960608741740686","2.4960608741740686","2.5008230167774457","2.5008230167774457","2.5008230167774457","0.001956675461285487","0.001956675461285487","0.001956675461285487"
"71","28400","28400","28400","2.505675200344016","2.505675200344016","2.505675200344016","2.509107051454006","2.509107051454006","2.509107051454006","0.001983304056238172","0.001983304056238172","0.001983304056238172"
"71.25","28500","28500","28500","2.5094379159664846","2.5094379159664846","2.5094379159664846","2.5115663254747718","2.5115663254747718","2.5115663254747718","0.002004810021354081","0.002004810021354081","0.002004810021354081"
"71.5","28600","28600","28600","2.5074987863342386","2.5074987863342386","2.5074987863342386","2.508356080806214","2.508356080806214","2.508356080806214","0.00202123722695835","0.00202123722695835","0.00202123722695835"
"71.75","28700","28700","28700","2.500030700797196","2.500030700797196","2.500030700797196","2.4996544177291455","2.4996544177291455","2.4996544177291455","0.002032652038423413","0.002032652038423413","0.002032652038423413"
"72","28800","28800","28800","2.4872283643255892","2.4872283643255892","2.4872283643255892","2.4856609585055613","2.4856609585055613","2.4856609585055613","0.0020391426506621985","0.0020391426506621985","0.0020391426506621985"
"72.25","28900","28900","28900","2.46930687464889","2.46930687464889","2.46930687464889","2.4665953987182365","2.4665953987182365","2.4665953987182365","0.00204081830026015","0.00204081830026015","0.00204081830026015"
"72.5","29000","29000","29000","2.4465001949097203","2.4465001949097203","2.4465001949097203","2.442695956367348","2.442695956367348","2.442695956367348","0.0020378083612473535","0.0020378083612473535","0.0020378083612473535"
"72.75","29100","29100","29100","2.419059532346941","2.419059532346941","2.419059532346941","2.414217729367838","2.414217729367838","2.414217729367838","0.0020302613311960482","0.0020302613311960482","0.0020302613311960482"
"73","29200","29200","29200","2.3872516340251515","2.3872516340251515","2.3872516340251515","2.3814309725780562","2.3814309725780562","2.3814309725780562","0.002018343714967688","0.002018343714967688","0.002018343714967688"
"73.25","29300","29300","29300","2.351357011056293","2.351357011056293","2.351357011056293","2.344619305901811","2.344619305901811","2.344619305901811","0.0020022388140178704","0.0020022388140178704","0.0020022388140178704"
"73.5","29400","29400","29400","2.311668103110561","2.311668103110561","2.311668103110561","2.30407786534014","2.30407786534014","2.30407786534014","0.001982145429697782","0.001982145429697782","0.001982145429697782"
"73.75","29500","29500","29500","2.268487395287029","2.268487395287029","2.268487395287029","2.2601114091245633","2.2601114091245633","2.2601114091245633","0.0019582764894631455","0.0019582764894631455","0.0019582764894631455"
"74","29600","29600","29600","2.2221254996077264","2.2221254996077264","2.2221254996077264","2.2130323912390035","2.2130323912390035","2.2130323912390035","0.0019308576053122112","0.0019308576053122112","0.0019308576053122112"
"74.25","29700","29700","29700","2.1728992135120677","2.1728992135120677","2.1728992135120677","2.1631590147324977","2.1631590147324977","2.1631590147324977","0.0019001255741219261","0.0019001255741219261","0.0019001255741219261"
"74.5","29800","29800","29800","2.1211295677612267","2.1211295677612267","2.1211295677612267","2.110813277239489","2.110813277239489","2.110813277239489","0.0018663268298358612","0.0018663268298358612","0.0018663268298358612"
"74.75","29900","29900","29900","2.067139876114763","2.067139876114763","2.067139876114763","2.056319021059011","2.056319021059011","2.056319021059011","0.0018297158576725744","0.0018297158576725744","0.0018297158576725744"
"75","30000","30000","30000","2.011253799015394","2.011253799015394","2.011253799015394","1.9999999999999996","1.9999999999999996","1.9999999999999996","0.0017905535806746198","0.0017905535806746198","0.0017905535806746198"
"75.25","30100","30100","30100","1.953793433313796","1.953793433313796","1.953793433313796","1.9421779749782835","1.9421779749782835","1.9421779749782835","0.0017491057289995005","0.0017491057289995005","0.0017491057289995005"
"75.5","30200","30200","30200","1.8950774397856067","1.8950774397856067","1.8950774397856067","1.8831708500540814","1.8831708500540814","1.8831708500540814","0.001705641202370066","0.001705641202370066","0.001705641202370066"
"75.75","30300","30300","30300","1.8354192198396617","1.8354192198396617","1.8354192198396617","1.823290860229226","1.823290860229226","1.823290860229226","0.0016604304360482922","0.0016604304360482922","0.0016604304360482922"
"76","30400","30400","30400","1.7751251523930722","1.7751251523930722","1.7751251523930722","1.7628428218839078","1.7628428218839078","1.7628428218839078","0.0016137437805787413","0.0016137437805787413","0.0016137437805787413"
"76.25","30500","30500","30500","1.7144929013980366","1.7144929013980366","1.7144929013980366","1.7021224562269412","1.7021224562269412","1.7021224562269412","0.0015658499053645483","0.0015658499053645483","0.0015658499053645483"
"76.5","30600","30600","30600","1.6538098039512055","1.6538098039512055","1.6538098039512055","1.6414147955652396","1.6414147955652396","1.6414147955652396","0.00151701423589138","0.00151701423589138","0.00151701423589138"
"76.75","30700","30700","30700","1.5933513483029647","1.5933513483029647","1.5933513483029647","1.5809926815712487","1.5809926815712487","1.5809926815712487","0.001467497434107963","0.001467497434107963","0.001467497434107963"
"77","30800","30800","30800","1.5333797504157047","1.5333797504157047","1.5333797504157047","1.5211153640465058","1.5211153640465058","1.5211153640465058","0.0014175539311043414","0.0014175539311043414","0.0014175539311043414"
"77.25","30900","30900","30900","1.4741426370017003","1.4741426370017003","1.4741426370017003","1.4620272079497647","1.4620272079497647","1.4620272079497647","0.0013674305208068172","0.0013674305208068172","0.0013674305208068172"
"77.5","31000","31000","31000","1.4158718422077543","1.4158718422077543","1.4158718422077543","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.0013173650229339195","0.0013173650229339195","0.0013173650229339195"
"77.75","31100","31100","31100","1.3587823243105934","1.3587823243105934","1.3587823243105934","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.0012675850229322758","0.0012675850229322758","0.0012675850229322758"
"78","31200","31200","31200","1.3030712079496787","1.3030712079496787","1.3030712079496787","1.291694208642442","1.291694208642442","1.291694208642442","0.0012183066960429756","0.0012183066960429756","0.0012183066960429756"
"78.25","31300","31300","31300","1.248916956558259","1.248916956558259","1.248916956558259","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.0011697337220367005","0.0011697337220367005","0.0011697337220367005"
"78.5","31400","31400","31400","1.1964786787651798","1.1964786787651798","1.1964786787651798","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.0011220562965088623","0.0011220562965088623","0.0011220562965088623"
"78.75","31500","31500","31500","1.1458955716349914","1.1458955716349914","1.1458955716349914","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.0010754502439445576","0.0010754502439445576","0.0010754502439445576"
"79","31600","31600","31600","1.0972865026983463","1.0972865026983463","1.0972865026983463","1.087421094285784","1.087421094285784","1.087421094285784","0.0010300762370553454","0.0010300762370553454","0.0010300762370553454"
"79.25","31700","31700","31700","1.0507497318046664","1.0507497318046664","1.0507497318046664","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.000986079126158456","0.000986079126158456","0.000986079126158456"
"79.5","31800","31800","31800","1.006362772910536","1.006362772910536","1.006362772910536","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.0009435873816190828","0.0009435873816190828","0.0009435873816190828"
"79.75","31900","31900","31900","0.9641823950062914","0.9641823950062914","0.9641823950062914","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.000902712651614606","0.000902712651614606","0.000902712651614606"
"80","32000","32000","32000","0.9242447604856925","0.9242447604856925","0.9242447604856925","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.0008635494367088582","0.0008635494367088582","0.0008635494367088582"
"80.25","32100","32100","32100","0.8865656983851536","0.8865656983851536","0.8865656983851536","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.0008261748819515871","0.0008261748819515871","0.0008261748819515871"
"80.5","32200","32200","32200","0.8511411090653335","0.8511411090653335","0.8511411090653335","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.0007906486864470881","0.0007906486864470881","0.0007906486864470881"
"80.75","32300","32300","32300","0.8179474960843656","0.8179474960843656","0.8179474960843656","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.000757013129572378","0.000757013129572378","0.000757013129572378"
"81","32400","32400","32400","0.7869426202237625","0.7869426202237625","0.7869426202237625","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.0007252932122738566","0.0007252932122738566","0.0007252932122738566"
"81.25","32500","32500","32500","0.7580662698799198","0.7580662698799198","0.7580662698799198","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.0006954969111367185","0.0006954969111367185","0.0006954969111367185"
"81.5","32600","32600","32600","0.7312411413307842","0.7312411413307842","0.7312411413307842","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.0006676155422086598","0.0006676155422086598","0.0006676155422086598"
"81.75","32700","32700","32700","0.7063738217328291","0.7063738217328291","0.7063738217328291","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.0006416242308726131","0.0006416242308726131","0.0006416242308726131"
"82","32800","32800","32800","0.6833558671019222","0.6833558671019222","0.6833558671019222","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.0006174824834070947","0.0006174824834070947","0.0006174824834070947"
"82.25","32900","32900","32900","0.6620649669864668","0.6620649669864668","0.6620649669864668","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.0005951348552510408","0.0005951348552510408","0.0005951348552510408"
"82.5","33000","33000","33000","0.6423661870554717","0.6423661870554717","0.6423661870554717","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.0005745117104063585","0.0005745117104063585","0.0005745117104063585"
"82.75","33100","33100","33100","0.6241132804006198","0.6241132804006198","0.6241132804006198","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.0005555300658698324","0.0005555300658698324","0.0005555300658698324"
"83","33200","33200","33200","0.6071500579922755","0.6071500579922755","0.6071500579922755","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.0005380945144895684","0.0005380945144895684","0.0005380945144895684"
"83.25","33300","33300","33300","0.5913118084364742","0.5913118084364742","0.5913118084364742","0.588327383380425","0.588327383380425","0.588327383380425","0.0005220982191920832","0.0005220982191920832","0.0005220982191920832"
"83.5","33400","33400","33400","0.5764267569546488","0.5764267569546488","0.5764267569546488","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.000507423971127817","0.000507423971127817","0.000507423971127817"
"83.75","33500","33500","33500","0.5623175533511054","0.5623175533511054","0.5623175533511054","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.0004939453039376623","0.0004939453039376623","0.0004939453039376623"
"84","33600","33600","33600","0.5488027786455029","0.5488027786455029","0.5488027786455029","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.00048152765605131986","0.00048152765605131986","0.00048152765605131986"
"84.25","33700","33700","33700","0.5356984600287855","0.5356984600287855","0.5356984600287855","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.0004700295726932178","0.0004700295726932178","0.0004700295726932178"
"84.5","33800","33800","33800","0.5228195838507379","0.5228195838507379","0.5228195838507379","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.00045930393909398085","0.00045930393909398085","0.00045930393909398085"
"84.75","33900","33900","33900","0.509981596464668","0.509981596464668","0.509981596464668","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.00044919923628400187","0.00044919923628400187","0.00044919923628400187"
"85","34000","34000","34000","0.4970018829382763","0.4970018829382763","0.4970018829382763","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.00043956081078419876","0.00043956081078419876","0.00043956081078419876"
"85.25","34100","34100","34100","0.4837012138877882","0.4837012138877882","0.4837012138877882","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.0004302321495036083","0.0004302321495036083","0.0004302321495036083"
"85.5","34200","34200","34200","0.4699051510027561","0.4699051510027561","0.4699051510027561","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.000421056151207232","0.000421056151207232","0.000421056151207232"
"85.75","34300","34300","34300","0.45544540219889257","0.45544540219889257","0.45544540219889257","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.0004118763860265426","0.0004118763860265426","0.0004118763860265426"
"86","34400","34400","34400","0.440161117762985","0.440161117762985","0.440161117762985","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.00040253833465023724","0.00040253833465023724","0.00040253833465023724"
"86.25","34500","34500","34500","0.42390011933404775","0.42390011933404775","0.42390011933404775","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.0003928905990522296","0.0003928905990522296","0.0003928905990522296"
"86.5","34600","34600","34600","0.4065200540946908","0.4065200540946908","0.4065200540946908","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.00038278607688402994","0.00038278607688402994","0.00038278607688402994"
"86.75","34700","34700","34700","0.38788946712230654","0.38788946712230654","0.38788946712230654","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.00037208309197985824","0.00037208309197985824","0.00037208309197985824"
"87","34800","34800","34800","0.36788878546688925","0.36788878546688925","0.36788878546688925","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.0003606464737904297","0.0003606464737904297","0.0003606464737904297"
"87.25","34900","34900","34900","0.3464112081766345","0.3464112081766345","0.3464112081766345","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.00034834857897366595","0.00034834857897366595","0.00034834857897366595"
"87.5","35000","35000","35000","0.323363497179184","0.323363497179184","0.323363497179184","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.0003350702488235345","0.0003350702488235345","0.0003350702488235345"
"87.75","35100","35100","35100","0.2986666646407252","0.2986666646407252","0.2986666646407252","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.00032070169671011457","0.00032070169671011457","0.00032070169671011457"
"88","35200","35200","35200","0.2722565531620712","0.2722565531620712","0.2722565531620712","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.0003051433202289457","0.0003051433202289457","0.0003051433202289457"
"88.25","35300","35300","35300","0.24408430592518818","0.24408430592518818","0.24408430592518818","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.00028830643331371596","0.00028830643331371596","0.00028830643331371596"
"88.5","35400","35400","35400","0.21411672467030024","0.21411672467030024","0.21411672467030024","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.0002701139141491997","0.0002701139141491997","0.0002701139141491997"
"88.75","35500","35500","35500","0.1823365141574018","0.1823365141574018","0.1823365141574018","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.0002505007653257783","0.0002505007653257783","0.0002505007653257783"
"89","35600","35600","35600","0.14874241254151496","0.14874241254151496","0.14874241254151496","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.0002294145833000999","0.0002294145833000999","0.0002294145833000999"
"89.25","35700","35700","35700","0.11334920786315983","0.11334920786315983","0.11334920786315983","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.00020681593486326835","0.00020681593486326835","0.00020681593486326835"
"89.5","35800","35800","35800","0.0761876416191217","0.0761876416191217","0.0761876416191217","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.0001826786389645188","0.0001826786389645188","0.0001826786389645188"
"89.75","35900","35900","35900","0.03730420112863606","0.03730420112863606","0.03730420112863606","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.0001569899528892605","0.0001569899528892605","0.0001569899528892605"
"90","36000","36000","36000","-0.0032391968583098465","-0.0032391968583098465","-0.0032391968583098465","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.00012975066244326548","0.00012975066244326548","0.00012975066244326548"
"90.25","36100","36100","36100","-0.045365628155504295","-0.045365628155504295","-0.045365628155504295","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.00010097507644240265","0.00010097507644240265","0.00010097507644240265"
"90.5","36200","36200","36200","-0.08898368490221897","-0.08898368490221897","-0.08898368490221897","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.00007069092644846784","0.00007069092644846784","0.00007069092644846784"
"90.75","36300","36300","36300","-0.1339880966079546","-0.1339880966079546","-0.1339880966079546","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.00003893917331945773","0.00003893917331945773","0.00003893917331945773"
"91","36400","36400","36400","-0.18026044338375186","-0.18026044338375186","-0.18026044338375186","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","0.000005773722754580726","0.000005773722754580726","0.000005773722754580726"
"91.25","36500","36500","36500","-0.2276699556912451","-0.2276699556912451","-0.2276699556912451","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","-0.00002873894739377752","-0.00002873894739377752","-0.00002873894739377752"
"91.5","36600","36600","36600","-0.2760743944117522","-0.2760743944117522","-0.2760743944117522","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","-0.00006452024470185967","-0.00006452024470185967","-0.00006452024470185967"
"91.75","36700","36700","36700","-0.32532100455546265","-0.32532100455546265","-0.32532100455546265","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","-0.0001014800007705062","-0.0001014800007705062","-0.0001014800007705062"
"92","36800","36800","36800","-0.3752475354980535","-0.3752475354980535","-0.3752475354980535","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","-0.00013951708644737056","-0.00013951708644737056","-0.00013951708644737056"
"92.25","36900","36900","36900","-0.425683320251303","-0.425683320251303","-0.425683320251303","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","-0.00017852009881242324","-0.00017852009881242324","-0.00017852009881242324"
"92.5","37000","37000","37000","-0.47645040594758775","-0.47645040594758775","-0.47645040594758775","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.00021836811462693125","-0.00021836811462693125","-0.00021836811462693125"
"92.75","37100","37100","37100","-0.5273647274473067","-0.5273647274473067","-0.5273647274473067","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.00025893150454782236","-0.00025893150454782236","-0.00025893150454782236"
"93","37200","37200","37200","-0.5782373157645726","-0.5782373157645726","-0.5782373157645726","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.00030007280205438663","-0.00030007280205438663","-0.00030007280205438663"
"93.25","37300","37300","37300","-0.6288755328509007","-0.6288755328509007","-0.6288755328509007","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.0003416476207220194","-0.0003416476207220194","-0.0003416476207220194"
"93.5","37400","37400","37400","-0.6790843241796743","-0.6790843241796743","-0.6790843241796743","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.000383505613212938","-0.000383505613212938","-0.000383505613212938"
"93.75","37500","37500","37500","-0.7286674805359777","-0.7286674805359777","-0.7286674805359777","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.00042549146513464614","-0.00042549146513464614","-0.00042549146513464614"
"94","37600","37600","37600","-0.7774289004367191","-0.7774289004367191","-0.7774289004367191","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.00046744591674706404","-0.00046744591674706404","-0.00046744591674706404"
"94.25","37700","37700","37700","-0.8251738446841544","-0.8251738446841544","-0.8251738446841544","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.0005092068053782865","-0.0005092068053782865","-0.0005092068053782865"
"94.5","37800","37800","37800","-0.8717101746909641","-0.8717101746909641","-0.8717101746909641","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.0005506101213369058","-0.0005506101213369058","-0.0005506101213369058"
"94.75","37900","37900","37900","-0.9168495664054197","-0.9168495664054197","-0.9168495664054197","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.0005914910700866721","-0.0005914910700866721","-0.0005914910700866721"
"95","38000","38000","38000","-0.9604086919092415","-0.9604086919092415","-0.9604086919092415","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.0006316851334762785","-0.0006316851334762785","-0.0006316851334762785"
"95.25","38100","38100","38100","-1.00221036105625","-1.00221036105625","-1.00221036105625","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.0006710291228926406","-0.0006710291228926406","-0.0006710291228926406"
"95.5","38200","38200","38200","-1.0420846158644628","-1.0420846158644628","-1.0420846158644628","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.0007093622173287226","-0.0007093622173287226","-0.0007093622173287226"
"95.75","38300","38300","38300","-1.0798697707650262","-1.0798697707650262","-1.0798697707650262","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.0007465269795268077","-0.0007465269795268077","-0.0007465269795268077"
"96","38400","38400","38400","-1.115413392245347","-1.115413392245347","-1.115413392245347","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.0007823703435725152","-0.0007823703435725152","-0.0007823703435725152"
"96.25","38500","38500","38500","-1.1485732118974903","-1.1485732118974903","-1.1485732118974903","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.0008167445675716992","-0.0008167445675716992","-0.0008167445675716992"
"96.5","38600","38600","38600","-1.1792179673929108","-1.1792179673929108","-1.1792179673929108","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.0008495081453405925","-0.0008495081453405925","-0.0008495081453405925"
"96.75","38700","38700","38700","-1.2072281664469795","-1.2072281664469795","-1.2072281664469795","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.0008805266713765719","-0.0008805266713765719","-0.0008805266713765719"
"97","38800","38800","38800","-1.232496769407595","-1.232496769407595","-1.232496769407595","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.0009096736537483607","-0.0009096736537483607","-0.0009096736537483607"
"97.25","38900","38900","38900","-1.2549297866972722","-1.2549297866972722","-1.2549297866972722","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.000936831269950679","-0.000936831269950679","-0.000936831269950679"
"97.5","39000","39000","39000","-1.2744467879531562","-1.2744467879531562","-1.2744467879531562","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.0009618910612027298","-0.0009618910612027298","-0.0009618910612027298"
"97.75","39100","39100","39100","-1.2909813203401048","-1.2909813203401048","-1.2909813203401048","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.000984754561132603","-0.000984754561132603","-0.000984754561132603"
"98","39200","39200","39200","-1.304481234153737","-1.304481234153737","-1.304481234153737","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.0010053338552737379","-0.0010053338552737379","-0.0010053338552737379"
"98.25","39300","39300","39300","-1.3149089144787485","-1.3149089144787485","-1.3149089144787485","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.001023552068305622","-0.001023552068305622","-0.001023552068305622"
"98.5","39400","39400","39400","-1.3222414183183189","-1.3222414183183189","-1.3222414183183189","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.0010393437764907587","-0.0010393437764907587","-0.0010393437764907587"
"98.75","39500","39500","39500","-1.326470517258533","-1.326470517258533","-1.326470517258533","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.0010526553432939276","-0.0010526553432939276","-0.0010526553432939276"
"99","39600","39600","39600","-1.327602646373042","-1.327602646373042","-1.327602646373042","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.0010634451767116346","-0.0010634451767116346","-0.0010634451767116346"
"99.25","39700","39700","39700","-1.325658760703306","-1.325658760703306","-1.325658760703306","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.0010716839073861492","-0.0010716839073861492","-0.0010716839073861492"
"99.5","39800","39800","39800","-1.3206741012644552","-1.3206741012644552","-1.3206741012644552","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.001077354487126661","-0.001077354487126661","-0.001077354487126661"
"99.75","39900","39900","39900","-1.3126978731219758","-1.3126978731219758","-1.3126978731219758","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.0010804522080051088","-0.0010804522080051088","-0.0010804522080051088"
"100","40000","40000","40000","-1.3017928386561437","-1.3017928386561437","-1.3017928386561437","-1.3","-1.3","-1.3","-0.001080984642732423","-0.001080984642732423","-0.001080984642732423"
"100.25","40100","40100","40100","-1.2880348296756563","-1.2880348296756563","-1.2880348296756563","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.0010789715075501805","-0.0010789715075501805","-0.0010789715075501805"
"100.5","40200","40200","40200","-1.2715121825556983","-1.2715121825556983","-1.2715121825556983","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.0010744444493864108","-0.0010744444493864108","-0.0010744444493864108"
"100.75","40300","40300","40300","-1.2523251010555068","-1.2523251010555068","-1.2523251010555068","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.001067446759522979","-0.001067446759522979","-0.001067446759522979"
"101","40400","40400","40400","-1.2305849519132717","-1.2305849519132717","-1.2305849519132717","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.00105803301649849","-0.00105803301649849","-0.00105803301649849"
"101.25","40500","40500","40500","-1.2064134987192503","-1.2064134987192503","-1.2064134987192503","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.0010462686614246403","-0.0010462686614246403","-0.0010462686614246403"
"101.5","40600","40600","40600","-1.179942079928834","-1.179942079928834","-1.179942079928834","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.001032229509321414","-0.001032229509321414","-0.001032229509321414"
"101.75","40700","40700","40700","-1.1513107371938127","-1.1513107371938127","-1.1513107371938127","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.0010160012004744381","-0.0010160012004744381","-0.0010160012004744381"
"102","40800","40800","40800","-1.12066730046051","-1.12066730046051","-1.12066730046051","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.0009976785961841664","-0.0009976785961841664","-0.0009976785961841664"
"102.25","40900","40900","40900","-1.088166436506286","-1.088166436506286","-1.088166436506286","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.000977365123609554","-0.000977365123609554","-0.000977365123609554"
"102.5","41000","41000","41000","-1.0539686677600113","-1.0539686677600113","-1.0539686677600113","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.0009551720747048367","-0.0009551720747048367","-0.0009551720747048367"
"102.75","41100","41100","41100","-1.0182393683767827","-1.0182393683767827","-1.0182393683767827","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.0009312178645074949","-0.0009312178645074949","-0.0009312178645074949"
"103","41200","41200","41200","-0.9811477446118665","-0.9811477446118665","-0.9811477446118665","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.0009056272542550189","-0.0009056272542550189","-0.0009056272542550189"
"103.25","41300","41300","41300","-0.9428658065636317","-0.9428658065636317","-0.9428658065636317","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.0008785305449874221","-0.0008785305449874221","-0.0008785305449874221"
"103.5","41400","41400","41400","-0.9035673383303321","-0.9035673383303321","-0.9035673383303321","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.000850062747431081","-0.000850062747431081","-0.000850062747431081"
"103.75","41500","41500","41500","-0.863426873551579","-0.863426873551579","-0.863426873551579","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.0008203627340553805","-0.0008203627340553805","-0.0008203627340553805"
"104","41600","41600","41600","-0.8226186831832881","-0.8226186831832881","-0.8226186831832881","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.0007895723792485307","-0.0007895723792485307","-0.0007895723792485307"
"104.25","41700","41700","41700","-0.7813157821859888","-0.7813157821859888","-0.7813157821859888","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.0007578356935707825","-0.0007578356935707825","-0.0007578356935707825"
"104.5","41800","41800","41800","-0.7396889615922967","-0.7396889615922967","-0.7396889615922967","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.0007252979580136369","-0.0007252979580136369","-0.0007252979580136369"
"104.75","41900","41900","41900","-0.697905852162013","-0.697905852162013","-0.697905852162013","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.0006921048641231643","-0.0006921048641231643","-0.0006921048641231643"
"105","42000","42000","42000","-0.6561300255348884","-0.6561300255348884","-0.6561300255348884","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.0006584016657340472","-0.0006584016657340472","-0.0006584016657340472"
"105.25","42100","42100","42100","-0.6145201384541117","-0.6145201384541117","-0.6145201384541117","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.0006243323479105528","-0.0006243323479105528","-0.0006243323479105528"
"105.5","42200","42200","42200","-0.5732291252607025","-0.5732291252607025","-0.5732291252607025","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.0005900388185025376","-0.0005900388185025376","-0.0005900388185025376"
"105.75","42300","42300","42300","-0.5324034434532912","-0.5324034434532912","-0.5324034434532912","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.0005556601275003136","-0.0005556601275003136","-0.0005556601275003136"
"106","42400","42400","42400","-0.49218237667230974","-0.49218237667230974","-0.49218237667230974","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.00052133171911313","-0.00052133171911313","-0.00052133171911313"
"106.25","42500","42500","42500","-0.4526973990058174","-0.4526973990058174","-0.4526973990058174","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.00048718472120588135","-0.00048718472120588135","-0.00048718472120588135"
"106.5","42600","42600","42600","-0.41407160402957693","-0.41407160402957693","-0.41407160402957693","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.00045334527640768403","-0.00045334527640768403","-0.00045334527640768403"
"106.75","42700","42700","42700","-0.3764192014902037","-0.3764192014902037","-0.3764192014902037","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.0004199339188585907","-0.0004199339188585907","-0.0004199339188585907"
"107","42800","42800","42800","-0.33984508402099184","-0.33984508402099184","-0.33984508402099184","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.0003870650001882251","-0.0003870650001882251","-0.0003870650001882251"
"107.25","42900","42900","42900","-0.30444446574927764","-0.30444446574927764","-0.30444446574927764","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.0003548461679264304","-0.0003548461679264304","-0.0003548461679264304"
"107.5","43000","43000","43000","-0.27030259411576185","-0.27030259411576185","-0.27030259411576185","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.0003233778991332788","-0.0003233778991332788","-0.0003233778991332788"
"107.75","43100","43100","43100","-0.2374945356840496","-0.2374945356840496","-0.2374945356840496","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.00029275309160784347","-0.00029275309160784347","-0.00029275309160784347"
"108","43200","43200","43200","-0.20608503617668283","-0.20608503617668283","-0.20608503617668283","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.00026305671459453134","-0.00026305671459453134","-0.00026305671459453134"
"108.25","43300","43300","43300","-0.17612845443603448","-0.17612845443603448","-0.17612845443603448","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.0002343655204562669","-0.0002343655204562669","-0.0002343655204562669"
"108.5","43400","43400","43400","-0.1476687694784319","-0.1476687694784319","-0.1476687694784319","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.00020674781832831068","-0.00020674781832831068","-0.00020674781832831068"
"108.75","43500","43500","43500","-0.12073965929153276","-0.12073965929153276","-0.12073965929153276","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.0001802633103086238","-0.0001802633103086238","-0.0001802633103086238"
"109","43600","43600","43600","-0.09536464952193073","-0.09536464952193073","-0.09536464952193073","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.00015496299028361707","-0.00015496299028361707","-0.00015496299028361707"
"109.25","43700","43700","43700","-0.07155732971572235","-0.07155732971572235","-0.07155732971572235","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.00013088910503494225","-0.00013088910503494225","-0.00013088910503494225"
"109.5","43800","43800","43800","-0.049321634312650506","-0.049321634312650506","-0.049321634312650506","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.00010807517682736223","-0.00010807517682736223","-0.00010807517682736223"
"109.75","43900","43900","43900","-0.028652185157637212","-0.028652185157637212","-0.028652185157637212","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.00008654608624238721","-0.00008654608624238721","-0.00008654608624238721"
"110","44000","44000","44000","-0.009534691884963543","-0.009534691884963543","-0.009534691884963543","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.0000663182136005911","-0.0000663182136005911","-0.0000663182136005911"
"110.25","44100","44100","44100","0.008053593847216147","0.008053593847216147","0.008053593847216147","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.00004739963691007367","-0.00004739963691007367","-0.00004739963691007367"
"110.5","44200","44200","44200","0.02414337463842832","0.02414337463842832","0.02414337463842832","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.000029790383892578124","-0.000029790383892578124","-0.000029790383892578124"
"110.75","44300","44300","44300","0.03877275881829544","0.03877275881829544","0.03877275881829544","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.000013482735274254667","-0.000013482735274254667","-0.000013482735274254667"
"111","44400","44400","44400","0.05198667205533434","0.05198667205533434","0.05198667205533434","0.05484395856958008","0.05484395856958008","0.05484395856958008","0.0000015384238116740532","0.0000015384238116740532","0.0000015384238116740532"
"111.25","44500","44500","44500","0.0638362342790532","0.0638362342790532","0.0638362342790532","0.06640116709223547","0.06640116709223547","0.06640116709223547","0.000015295207776554447","0.000015295207776554447","0.000015295207776554447"
"111.5","44600","44600","44600","0.07437810728295458","0.07437810728295458","0.07437810728295458","0.07666311079379157","0.07666311079379157","0.07666311079379157","0.00002781629363321188","0.00002781629363321188","0.00002781629363321188"
"111.75","44700","44700","44700","0.08367381852496526","0.08367381852496526","0.08367381852496526","0.08569238007348888","0.08569238007348888","0.08569238007348888","0.00003913644716316061","0.00003913644716316061","0.00003913644716316061"
"112","44800","44800","44800","0.09178906674818622","0.09178906674818622","0.09178906674818622","0.09355558096724978","0.09355558096724978","0.09355558096724978","0.00004929601642138324","0.00004929601642138324","0.00004929601642138324"
"112.25","44900","44900","44900","0.09879301510824952","0.09879301510824952","0.09879301510824952","0.10032262560696044","0.10032262560696044","0.10032262560696044","0.00005834039699454318","0.00005834039699454318","0.00005834039699454318"
"112.5","45000","45000","45000","0.1047575775138502","0.1047575775138502","0.1047575775138502","0.1060660171779828","0.1060660171779828","0.1060660171779828","0.00006631947358253865","0.00006631947358253865","0.00006631947358253865"
"112.75","45100","45100","45100","0.10975670386436213","0.10975670386436213","0.10975670386436213","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.00007328704259191221","0.00007328704259191221","0.00007328704259191221"
"113","45200","45200","45200","0.11386566980336561","0.11386566980336561","0.11386566980336561","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.00007930022051229509","0.00007930022051229509","0.00007930022051229509"
"113.25","45300","45300","45300","0.11716037650019782","0.11716037650019782","0.11716037650019782","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.00008441884289319421","0.00008441884289319421","0.00008441884289319421"
"113.5","45400","45400","45400","0.11971666582438534","0.11971666582438534","0.11971666582438534","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.0000887048587482472","0.0000887048587482472","0.0000887048587482472"
"113.75","45500","45500","45500","0.12160965609143495","0.12160965609143495","0.12160965609143495","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.00009222172518772278","0.00009222172518772278","0.00009222172518772278"
"114","45600","45600","45600","0.12291310333460961","0.12291310333460961","0.12291310333460961","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.00009503380701780025","0.00009503380701780025","0.00009503380701780025"
"114.25","45700","45700","45700","0.12369879279792328","0.12369879279792328","0.12369879279792328","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.00009720578594792344","0.00009720578594792344","0.00009720578594792344"
"114.5","45800","45800","45800","0.12403596505285669","0.12403596505285669","0.12403596505285669","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.00009880208391640404","0.00009880208391640404","0.00009880208391640404"
"114.75","45900","45900","45900","0.12399078081762845","0.12399078081762845","0.12399078081762845","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.00009988630488021785","0.00009988630488021785","0.00009988630488021785"
"115","46000","46000","46000","0.12362582820588866","0.12362582820588866","0.12362582820588866","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.00010052069921950195","0.00010052069921950195","0.00010052069921950195"
"115.25","46100","46100","46100","0.12299967575424889","0.12299967575424889","0.12299967575424889","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.00010076565468212107","0.00010076565468212107","0.00010076565468212107"
"115.5","46200","46200","46200","0.12216647417814595","0.12216647417814595","0.12216647417814595","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.00010067921754058993","0.00010067921754058993","0.00010067921754058993"
"115.75","46300","46300","46300","0.12117560938627672","0.12117560938627672","0.12117560938627672","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.0001003166473549171","0.0001003166473549171","0.0001003166473549171"
"116","46400","46400","46400","0.1200714088485154","0.1200714088485154","0.1200714088485154","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.0000997300084325985","0.0000997300084325985","0.0000997300084325985"
"116.25","46500","46500","46500","0.1188929029642332","0.1188929029642332","0.1188929029642332","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.00009896780075371913","0.00009896780075371913","0.00009896780075371913"
"116.5","46600","46600","46600","0.11767364262070178","0.11767364262070178","0.11767364262070178","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.00009807463278719208","0.00009807463278719208","0.00009807463278719208"
"116.75","46700","46700","46700","0.11644157366829766","0.11644157366829766","0.11644157366829766","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.00009709093826638449","0.00009709093826638449","0.00009709093826638449"
"117","46800","46800","46800","0.11521896857406644","0.11521896857406644","0.11521896857406644","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.00009605273862166265","0.00009605273862166265","0.00009605273862166265"
"117.25","46900","46900","46900","0.11402241505137707","0.11402241505137707","0.11402241505137707","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.00009499145238632892","0.00009499145238632892","0.00009499145238632892"
"117.5","47000","47000","47000","0.11286286100439688","0.11286286100439688","0.11286286100439688","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.00009393375250413673","0.00009393375250413673","0.00009393375250413673"
"117.75","47100","47100","47100","0.11174571467540992","0.11174571467540992","0.11174571467540992","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.00009290147207402207","0.00009290147207402207","0.00009290147207402207"
"118","47200","47200","47200","0.11067099844395416","0.11067099844395416","0.11067099844395416","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.00009191155867377572","0.00009191155867377572","0.00009191155867377572"
"118.25","47300","47300","47300","0.10963355430264153","0.10963355430264153","0.10963355430264153","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.00009097607701208377","0.00009097607701208377","0.00009097607701208377"
"118.5","47400","47400","47400","0.10862329862849576","0.10862329862849576","0.10862329862849576","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.00009010225927078355","0.00009010225927078355","0.00009010225927078355"
"118.75","47500","47500","47500","0.1076255234837119","0.1076255234837119","0.1076255234837119","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.00008929260211907198","0.00008929260211907198","0.00008929260211907198"
"119","47600","47600","47600","0.10662124131872712","0.10662124131872712","0.10662124131872712","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.00008854500901161197","0.00008854500901161197","0.00008854500901161197"
"119.25","47700","47700","47700","0.10558756961604507","0.10558756961604507","0.10558756961604507","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.00008785297602589316","0.00008785297602589316","0.00008785297602589316"
"119.5","47800","47800","47800","0.10449815170782048","0.10449815170782048","0.10449815170782048","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.00008720581915333666","0.00008720581915333666","0.00008720581915333666"
"119.75","47900","47900","47900","0.10332360972598835","0.10332360972598835","0.10332360972598835","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.00008658894063602162","0.00008658894063602162","0.00008658894063602162"
"120","48000","48000","48000","0.10203202540268677","0.10203202540268677","0.10203202540268677","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.00008598413163897305","0.00008598413163897305","0.00008598413163897305"
"120.25","48100","48100","48100","0.10058944423259704","0.10058944423259704","0.10058944423259704","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.00008536990826888118","0.00008536990826888118","0.00008536990826888118"
"120.5","48200","48200","48200","0.09896039833905093","0.09896039833905093","0.09896039833905093","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.00008472187769590278","0.00008472187769590278","0.00008472187769590278"
"120.75","48300","48300","48300","0.09710844325350976","0.09710844325350976","0.09710844325350976","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.00008401313090773167","0.00008401313090773167","0.00008401313090773167"
"121","48400","48400","48400","0.09499670372419479","0.09499670372419479","0.09499670372419479","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.00008321465842597593","0.00008321465842597593","0.00008321465842597593"
"121.25","48500","48500","48500","0.09258842361483614","0.09258842361483614","0.09258842361483614","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.00008229578514558963","0.00008229578514558963","0.00008229578514558963"
"121.5","48600","48600","48600","0.08984751493901627","0.08984751493901627","0.08984751493901627","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.00008122462031965108","0.00008122462031965108","0.00008122462031965108"
"121.75","48700","48700","48700","0.0867391010994225","0.0867391010994225","0.0867391010994225","0.086055134929108","0.086055134929108","0.086055134929108","0.00007996851860534848","0.00007996851860534848","0.00007996851860534848"
"122","48800","48800","48800","0.08323004946420028","0.08323004946420028","0.08323004946420028","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.0000784945480131762","0.0000784945480131762","0.0000784945480131762"
"122.25","48900","48900","48900","0.07928948851394008","0.07928948851394008","0.07928948851394008","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.00007676996056058634","0.00007676996056058634","0.00007676996056058634"
"122.5","49000","49000","49000","0.07488930493176453","0.07488930493176453","0.07488930493176453","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.00007476266142389257","0.00007476266142389257","0.00007476266142389257"
"122.75","49100","49100","49100","0.07000461618436389","0.07000461618436389","0.07000461618436389","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.0000724416724080649","0.0000724416724080649","0.0000724416724080649"
"123","49200","49200","49200","0.06461421435223053","0.06461421435223053","0.06461421435223053","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.00006977758561286618","0.00006977758561286618","0.00006977758561286618"
"123.25","49300","49300","49300","0.058700977211094504","0.058700977211094504","0.058700977211094504","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.00006674300326508175","0.00006674300326508175","0.00006674300326508175"
"123.5","49400","49400","49400","0.052252242841721426","0.052252242841721426","0.052252242841721426","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.00006331295980958798","0.00006331295980958798","0.00006331295980958798"
"123.75","49500","49500","49500","0.04526014434964391","0.04526014434964391","0.04526014434964391","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.000059465322505627104","0.000059465322505627104","0.000059465322505627104"
"124","49600","49600","49600","0.03772190160767682","0.03772190160767682","0.03772190160767682","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.00005518116695785733","0.00005518116695785733","0.00005518116695785733"
"124.25","49700","49700","49700","0.02964006728962669","0.02964006728962669","0.02964006728962669","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.00005044512422276812","0.00005044512422276812","0.00005044512422276812"
"124.5","49800","49800","49800","0.021022724840692748","0.021022724840692748","0.021022724840692748","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.00004524569636854114","0.00004524569636854114","0.00004524569636854114"
"124.75","49900","49900","49900","0.011883636425743388","0.011883636425743388","0.011883636425743388","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.000039575537628335487","0.000039575537628335487","0.000039575537628335487"
"125","50000","50000","50000","0.002242339307878851","0.002242339307878851","0.002242339307878851","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.00003343169857128125","0.00003343169857128125","0.00003343169857128125"
"125.25","50100","50100","50100","0.0000012535503554958965","0.0000012535503554958965","0.0000012535503554958965","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","3.343977510137268e-8","3.343977510137268e-8","3.343977510137268e-8"
"125.5","50200","50200","50200","2.1865735367706989e-10","2.1865735367706989e-10","2.1865735367706989e-10","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","6.072778206826913e-12","6.072778206826913e-12","6.072778206826913e-12"
"125.75","50300","50300","50300","3.0301974052167617e-14","3.0301974052167617e-14","3.0301974052167617e-14","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","8.540342490611051e-16","8.540342490611051e-16","8.540342490611051e-16"
"126","50400","50400","50400","5.851346211720489e-18","5.851346211720489e-18","5.851346211720489e-18","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","1.076486935269057e-19","1.076486935269057e-19","1.076486935269057e-19"
"126.25","50500","50500","50500","2.6469398972319593e-18","2.6469398972319593e-18","2.6469398972319593e-18","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","1.0115536119442139e-23","1.0115536119442139e-23","1.0115536119442139e-23"
"126.5","50600","50600","50600","3.398163791318717e-18","3.398163791318717e-18","3.398163791318717e-18","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","-3.399541914429545e-24","-3.399541914429545e-24","-3.399541914429545e-24"
"126.75","50700","50700","50700","4.363328612843463e-18","4.363328612843463e-18","4.363328612843463e-18","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","-4.366966832241822e-24","-4.366966832241822e-24","-4.366966832241822e-24"
"127","50800","50800","50800","5.602624840244644e-18","5.602624840244644e-18","5.602624840244644e-18","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","-5.60729661383241e-24","-5.60729661383241e-24","-5.60729661383241e-24"
"127.25","50900","50900","50900","7.193912695040217e-18","7.193912695040217e-18","7.193912695040217e-18","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","-7.199911371072707e-24","-7.199911371072707e-24","-7.199911371072707e-24"
"127.5","51000","51000","51000","9.23716674586425e-18","9.23716674586425e-18","9.23716674586425e-18","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","-9.2448691983677e-24","-9.2448691983677e-24","-9.2448691983677e-24"
"127.75","51100","51100","51100","1.1860756879872494e-17","1.1860756879872494e-17","1.1860756879872494e-17","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","-1.187064702462766e-23","-1.187064702462766e-23","-1.187064702462766e-23"
"128","51200","51200","51200","1.522951329491028e-17","1.522951329491028e-17","1.522951329491028e-17","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","-1.524221249212867e-23","-1.524221249212867e-23","-1.524221249212867e-23"
"128.25","51300","51300","51300","1.955508215444866e-17","1.955508215444866e-17","1.955508215444866e-17","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","-1.957138824698776e-23","-1.957138824698776e-23","-1.957138824698776e-23"
"128.5","51400","51400","51400","2.510922251172895e-17","2.510922251172895e-17","2.510922251172895e-17","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","-2.513015994906347e-23","-2.513015994906347e-23","-2.513015994906347e-23"
"128.75","51500","51500","51500","3.2240879898328e-17","3.2240879898328e-17","3.2240879898328e-17","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","-3.2267764099928184e-23","-3.2267764099928184e-23","-3.2267764099928184e-23"
"129","51600","51600","51600","4.139810924583003e-17","4.139810924583003e-17","4.139810924583003e-17","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","-4.143262924410411e-23","-4.143262924410411e-23","-4.143262924410411e-23"
"129.25","51700","51700","51700","5.315622447446155e-17","5.315622447446155e-17","5.315622447446155e-17","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","-5.32005490294613e-23","-5.32005490294613e-23","-5.32005490294613e-23"
"129.5","51800","51800","51800","6.82539432803676e-17","6.82539432803676e-17","6.82539432803676e-17","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","-6.831085713540793e-23","-6.831085713540793e-23","-6.831085713540793e-23"
"129.75","51900","51900","51900","8.76397979611555e-17","8.76397979611555e-17","8.76397979611555e-17","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","-8.771287679736295e-23","-8.771287679736295e-23","-8.771287679736295e-23"
"130","52000","52000","52000","1.1253172809550213e-16","1.1253172809550213e-16","1.1253172809550213e-16","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","-1.1262556317918538e-22","-1.1262556317918538e-22","-1.1262556317918538e-22"
"130.25","52100","52100","52100","1.4449359905841878e-16","1.4449359905841878e-16","1.4449359905841878e-16","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","-1.4461408568998587e-22","-1.4461408568998587e-22","-1.4461408568998587e-22"
"130.5","52200","52200","52200","1.855334537396976e-16","1.855334537396976e-16","1.855334537396976e-16","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","-1.8568816163798176e-22","-1.8568816163798176e-22","-1.8568816163798176e-22"
"130.75","52300","52300","52300","2.38229670247631e-16","2.38229670247631e-16","2.38229670247631e-16","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","-2.384283191206711e-22","-2.384283191206711e-22","-2.384283191206711e-22"
"131","52400","52400","52400","3.058929516070975e-16","3.058929516070975e-16","3.058929516070975e-16","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","-3.0614802181101787e-22","-3.0614802181101787e-22","-3.0614802181101787e-22"
"131.25","52500","52500","52500","3.9277432464914655e-16","3.9277432464914655e-16","3.9277432464914655e-16","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","-3.9310184127491546e-22","-3.9310184127491546e-22","-3.9310184127491546e-22"
"131.5","52600","52600","52600","5.043322158718667e-16","5.043322158718667e-16","5.043322158718667e-16","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","-5.047527555463286e-22","-5.047527555463286e-22","-5.047527555463286e-22"
"131.75","52700","52700","52700","6.475753836339254e-16","6.475753836339254e-16","6.475753836339254e-16","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","-6.48115367259953e-22","-6.48115367259953e-22","-6.48115367259953e-22"
"132","52800","52800","52800","8.31503251807275e-16","8.31503251807275e-16","8.31503251807275e-16","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","-8.321966045067985e-22","-8.321966045067985e-22","-8.321966045067985e-22"
"132.25","52900","52900","52900","1.0676713093790482e-15","1.0676713093790482e-15","1.0676713093790482e-15","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","-1.0685615918681558e-21","-1.0685615918681558e-21","-1.0685615918681558e-21"
"132.5","53000","53000","53000","1.3709170979109783e-15","1.3709170979109783e-15","1.3709170979109783e-15","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","-1.3720602432570284e-21","-1.3720602432570284e-21","-1.3720602432570284e-21"
"132.75","53100","53100","53100","1.7602923978894926e-15","1.7602923978894926e-15","1.7602923978894926e-15","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","-1.761760225567165e-21","-1.761760225567165e-21","-1.761760225567165e-21"
"133","53200","53200","53200","2.2602601796923184e-15","2.2602601796923184e-15","2.2602601796923184e-15","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","-2.262144907735193e-21","-2.262144907735193e-21","-2.262144907735193e-21"
"133.25","53300","53300","53300","2.9022315190521366e-15","2.9022315190521366e-15","2.9022315190521366e-15","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","-2.9046515577539253e-21","-2.9046515577539253e-21","-2.9046515577539253e-21"
"133.5","53400","53400","53400","3.726539035575214e-15","3.726539035575214e-15","3.726539035575214e-15","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","-3.729646426767782e-21","-3.729646426767782e-21","-3.729646426767782e-21"
"133.75","53500","53500","53500","4.784970837957594e-15","4.784970837957594e-15","4.784970837957594e-15","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","-4.7889608072510425e-21","-4.7889608072510425e-21","-4.7889608072510425e-21"
"134","53600","53600","53600","6.1440241740471815e-15","6.1440241740471815e-15","6.1440241740471815e-15","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","-6.149147396029579e-21","-6.149147396029579e-21","-6.149147396029579e-21"
"134.25","53700","53700","53700","7.889083200220475e-15","7.889083200220475e-15","7.889083200220475e-15","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","-7.895661547391669e-21","-7.895661547391669e-21","-7.895661547391669e-21"
"134.5","53800","53800","53800","1.0129783343447333e-14","1.0129783343447333e-14","1.0129783343447333e-14","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","-1.0138230108417617e-20","-1.0138230108417617e-20","-1.0138230108417617e-20"
"134.75","53900","53900","53900","1.3006899278526466e-14","1.3006899278526466e-14","1.3006899278526466e-14","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","-1.3017745139485965e-20","-1.3017745139485965e-20","-1.3017745139485965e-20"
"135","54000","54000","54000","1.670118926592537e-14","1.670118926592537e-14","1.670118926592537e-14","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","-1.6715115627137414e-20","-1.6715115627137414e-20","-1.6715115627137414e-20"
"135.25","54100","54100","54100","2.1444751506360558e-14","2.1444751506360558e-14","2.1444751506360558e-14","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","-2.1462633307810998e-20","-2.1462633307810998e-20","-2.1462633307810998e-20"
"135.5","54200","54200","54200","2.753560598871952e-14","2.753560598871952e-14","2.753560598871952e-14","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","-2.7558566676089866e-20","-2.7558566676089866e-20","-2.7558566676089866e-20"
"135.75","54300","54300","54300","3.5356417953414774e-14","3.5356417953414774e-14","3.5356417953414774e-14","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","-3.5385900059270194e-20","-3.5385900059270194e-20","-3.5385900059270194e-20"
"136","54400","54400","54400","4.53985392952189e-14","4.53985392952189e-14","4.53985392952189e-14","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","-4.5436395068073236e-20","-4.5436395068073236e-20","-4.5436395068073236e-20"
"136.25","54500","54500","54500","5.829287833555748e-14","5.829287833555748e-14","5.829287833555748e-14","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","-5.834148610996181e-20","-5.834148610996181e-20","-5.834148610996181e-20"
"136.5","54600","54600","54600","7.484953739474079e-14","7.484953739474079e-14","7.484953739474079e-14","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","-7.491195101071454e-20","-7.491195101071454e-20","-7.491195101071454e-20"
"136.75","54700","54700","54700","9.610870844216474e-14","9.610870844216474e-14","9.610870844216474e-14","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","-9.618884910916847e-20","-9.618884910916847e-20","-9.618884910916847e-20"
"137","54800","54800","54800","1.234060244047679e-13","1.234060244047679e-13","1.234060244047679e-13","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","-1.2350892705514566e-19","-1.2350892705514566e-19","-1.2350892705514566e-19"
"137.25","54900","54900","54900","1.584564719081041e-13","1.584564719081041e-13","1.584564719081041e-13","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","-1.5858860152379955e-19","-1.5858860152379955e-19","-1.5858860152379955e-19"
"137.5","55000","55000","55000","2.0346213736866364e-13","2.0346213736866364e-13","2.0346213736866364e-13","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","-2.0363179514333464e-19","-2.0363179514333464e-19","-2.0363179514333464e-19"
"137.75","55100","55100","55100","2.6125055571496166e-13","2.6125055571496166e-13","2.6125055571496166e-13","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","-2.6146840059897043e-19","-2.6146840059897043e-19","-2.6146840059897043e-19"
"138","55200","55200","55200","3.3545235366178276e-13","3.3545235366178276e-13","3.3545235366178276e-13","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","-3.3573207200894006e-19","-3.3573207200894006e-19","-3.3573207200894006e-19"
"138.25","55300","55300","55300","4.3072934818941307e-13","4.3072934818941307e-13","4.3072934818941307e-13","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","-4.310885136232436e-19","-4.310885136232436e-19","-4.310885136232436e-19"
"138.5","55400","55400","55400","5.530674307884827e-13","5.530674307884827e-13","5.530674307884827e-13","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","-5.535286082787075e-19","-5.535286082787075e-19","-5.535286082787075e-19"
"138.75","55500","55500","55500","7.101526382744881e-13","7.101526382744881e-13","7.101526382744881e-13","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","-7.107448018072071e-19","-7.107448018072071e-19","-7.107448018072071e-19"
"139","55600","55600","55600","9.118540372721143e-13","9.118540372721143e-13","9.118540372721143e-13","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","-9.126143901542859e-19","-9.126143901542859e-19","-9.126143901542859e-19"
"139.25","55700","55700","55700","1.1708437601664222e-12","1.1708437601664222e-12","1.1708437601664222e-12","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","-1.1718200723421392e-18","-1.1718200723421392e-18","-1.1718200723421392e-18"
"139.5","55800","55800","55800","1.5033931470234313e-12","1.5033931470234313e-12","1.5033931470234313e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","-1.5046467562722689e-18","-1.5046467562722689e-18","-1.5046467562722689e-18"
"139.75","55900","55900","55900","1.93039501205143e-12","1.93039501205143e-12","1.93039501205143e-12","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","-1.9320046775152867e-18","-1.9320046775152867e-18","-1.9320046775152867e-18"
"140","56000","56000","56000","2.478676259719913e-12","2.478676259719913e-12","2.478676259719913e-12","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","-2.4807431100098256e-18","-2.4807431100098256e-18","-2.4807431100098256e-18"
"140.25","56100","56100","56100","3.182683317218629e-12","3.182683317218629e-12","3.182683317218629e-12","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","-3.1853372037066147e-18","-3.1853372037066147e-18","-3.1853372037066147e-18"
"140.5","56200","56200","56200","4.0866462725730715e-12","4.0866462725730715e-12","4.0866462725730715e-12","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","-4.090053927297103e-18","-4.090053927297103e-18","-4.090053927297103e-18"
"140.75","56300","56300","56300","5.247357682989938e-12","5.247357682989938e-12","5.247357682989938e-12","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","-5.251733193396824e-18","-5.251733193396824e-18","-5.251733193396824e-18"
"141","56400","56400","56400","6.737740635400713e-12","6.737740635400713e-12","6.737740635400713e-12","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","-6.743358893850535e-18","-6.743358893850535e-18","-6.743358893850535e-18"
"141.25","56500","56500","56500","8.651430226887739e-12","8.651430226887739e-12","8.651430226887739e-12","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","-8.658644200217191e-18","-8.658644200217191e-18","-8.658644200217191e-18"
"141.5","56600","56600","56600","1.1108656301997094e-11","1.1108656301997094e-11","1.1108656301997094e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","-1.1117919205123686e-17","-1.1117919205123686e-17","-1.1117919205123686e-17"
"141.75","56700","56700","56700","1.4263797036967621e-11","1.4263797036967621e-11","1.4263797036967621e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","-1.4275690803864935e-17","-1.4275690803864935e-17","-1.4275690803864935e-17"
"142","56800","56800","56800","1.8315077933867362e-11","1.8315077933867362e-11","1.8315077933867362e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","-1.8330349773119245e-17","-1.8330349773119245e-17","-1.8330349773119245e-17"
"142.25","56900","56900","56900","2.3517025575579898e-11","2.3517025575579898e-11","2.3517025575579898e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","-2.353663490686491e-17","-2.353663490686491e-17","-2.353663490686491e-17"
"142.5","57000","57000","57000","3.0196458563738115e-11","3.0196458563738115e-11","3.0196458563738115e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","-3.022163728127493e-17","-3.022163728127493e-17","-3.022163728127493e-17"
"142.75","57100","57100","57100","3.8773020289464686e-11","3.8773020289464686e-11","3.8773020289464686e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","-3.880535013511726e-17","-3.880535013511726e-17","-3.880535013511726e-17"
"143","57200","57200","57200","4.978554353287268e-11","4.978554353287268e-11","4.978554353287268e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","-4.982705543505758e-17","-4.982705543505758e-17","-4.982705543505758e-17"
"143.25","57300","57300","57300","6.392590327891662e-11","6.392590327891662e-11","6.392590327891662e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","-6.397920488961711e-17","-6.397920488961711e-17","-6.397920488961711e-17"
"143.5","57400","57400","57400","8.20824845933576e-11","8.20824845933576e-11","8.20824845933576e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","-8.21509240158406e-17","-8.21509240158406e-17","-8.21509240158406e-17"
"143.75","57500","57500","57500","1.0539599648028858e-10","1.0539599648028858e-10","1.0539599648028858e-10","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","-1.054838724615296e-16","-1.054838724615296e-16","-1.054838724615296e-16"
"144","57600","57600","57600","1.3533113829376227e-10","1.3533113829376227e-10","1.3533113829376227e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","-1.354439700276525e-16","-1.354439700276525e-16","-1.354439700276525e-16"
"144.25","57700","57700","57700","1.7376862123178067e-10","1.7376862123178067e-10","1.7376862123178067e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","-1.7391349466916186e-16","-1.7391349466916186e-16","-1.7391349466916186e-16"
"144.5","57800","57800","57800","2.2312332627335522e-10","2.2312332627335522e-10","2.2312332627335522e-10","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","-2.233093385884677e-16","-2.233093385884677e-16","-2.233093385884677e-16"
"144.75","57900","57900","57900","2.8649602197270416e-10","2.8649602197270416e-10","2.8649602197270416e-10","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","-2.8673485190195995e-16","-2.8673485190195995e-16","-2.8673485190195995e-16"
"145","58000","58000","58000","3.6786817396288227e-10","3.6786817396288227e-10","3.6786817396288227e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","-3.681748135710232e-16","-3.681748135710232e-16","-3.681748135710232e-16"
"145.25","58100","58100","58100","4.723520853093874e-10","4.723520853093874e-10","4.723520853093874e-10","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","-4.727457786435549e-16","-4.727457786435549e-16","-4.727457786435549e-16"
"145.5","58200","58200","58200","6.065120830811621e-10","6.065120830811621e-10","6.065120830811621e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","-6.070175298520813e-16","-6.070175298520813e-16","-6.070175298520813e-16"
"145.75","58300","58300","58300","7.787769300699908e-10","7.787769300699908e-10","7.787769300699908e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-7.794258285958608e-16","-7.794258285958608e-16","-7.794258285958608e-16"
"146","58400","58400","58400","9.999693719182514e-10","9.999693719182514e-10","9.999693719182514e-10","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.000802396112168e-15","-1.000802396112168e-15","-1.000802396112168e-15"
"146.25","58500","58500","58500","1.2839860890868418e-9","1.2839860890868418e-9","1.2839860890868418e-9","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-1.2850554198459612e-15","-1.2850554198459612e-15","-1.2850554198459612e-15"
"146.5","58600","58600","58600","1.6486707724584368e-9","1.6486707724584368e-9","1.6486707724584368e-9","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-1.6500433364924149e-15","-1.6500433364924149e-15","-1.6500433364924149e-15"
"146.75","58700","58700","58700","2.1169351745933945e-9","2.1169351745933945e-9","2.1169351745933945e-9","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-2.1186967839460646e-15","-2.1186967839460646e-15","-2.1186967839460646e-15"
"147","58800","58800","58800","2.718198568020297e-9","2.718198568020297e-9","2.718198568020297e-9","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-2.720459203946658e-15","-2.720459203946658e-15","-2.720459203946658e-15"
"147.25","58900","58900","58900","3.490236046241806e-9","3.490236046241806e-9","3.490236046241806e-9","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-3.493136591733687e-15","-3.493136591733687e-15","-3.493136591733687e-15"
"147.5","59000","59000","59000","4.481551789161873e-9","4.481551789161873e-9","4.481551789161873e-9","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-4.485272588062718e-15","-4.485272588062718e-15","-4.485272588062718e-15"
"147.75","59100","59100","59100","5.7544263961456056e-9","5.7544263961456056e-9","5.7544263961456056e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-5.759198101843153e-15","-5.759198101843153e-15","-5.759198101843153e-15"
"148","59200","59200","59200","7.388829739007095e-9","7.388829739007095e-9","7.388829739007095e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-7.394947011854124e-15","-7.394947011854124e-15","-7.394947011854124e-15"
"148.25","59300","59300","59300","9.487445164509375e-9","9.487445164509375e-9","9.487445164509375e-9","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-9.495283875107164e-15","-9.495283875107164e-15","-9.495283875107164e-15"
"148.5","59400","59400","59400","1.2182120697762685e-8","1.2182120697762685e-8","1.2182120697762685e-8","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-1.2192159383648951e-14","-1.2192159383648951e-14","-1.2192159383648951e-14"
"148.75","59500","59500","59500","1.5642152550844532e-8","1.5642152550844532e-8","1.5642152550844532e-8","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-1.5654998923058803e-14","-1.5654998923058803e-14","-1.5654998923058803e-14"
"149","59600","59600","59600","2.00849213575638e-8","2.00849213575638e-8","2.00849213575638e-8","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-2.010134461527298e-14","-2.010134461527298e-14","-2.010134461527298e-14"
"149.25","59700","59700","59700","2.5789549367845236e-8","2.5789549367845236e-8","2.5789549367845236e-8","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-2.5810518852034793e-14","-2.5810518852034793e-14","-2.5810518852034793e-14"
"149.5","59800","59800","59800","3.311443663014724e-8","3.311443663014724e-8","3.311443663014724e-8","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-3.3141166778348434e-14","-3.3141166778348434e-14","-3.3141166778348434e-14"
"149.75","59900","59900","59900","4.251977789161808e-8","4.251977789161808e-8","4.251977789161808e-8","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-4.255377824724513e-14","-4.255377824724513e-14","-4.255377824724513e-14"
"150","60000","60000","60000","5.459647486396986e-8","5.459647486396986e-8","5.459647486396986e-8","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-5.463960156985191e-14","-5.463960156985191e-14","-5.463960156985191e-14"
"150.25","60100","60100","60100","7.010326029744002e-8","7.010326029744002e-8","7.010326029744002e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-7.015776124753192e-14","-7.015776124753192e-14","-7.015776124753192e-14"
"150.5","60200","60200","60200","9.001436621838916e-8","9.001436621838916e-8","9.001436621838916e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-9.008290446283571e-14","-9.008290446283571e-14","-9.008290446283571e-14"
"150.75","60300","60300","60300","1.155807311300163e-7","1.155807311300163e-7","1.155807311300163e-7","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-1.156663579272171e-13","-1.156663579272171e-13","-1.156663579272171e-13"
"151","60400","60400","60400","1.4840859156771442e-7","1.4840859156771442e-7","1.4840859156771442e-7","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-1.4851461780941464e-13","-1.4851461780941464e-13","-1.4851461780941464e-13"
"151.25","60500","60500","60500","1.905603955777647e-7","1.905603955777647e-7","1.905603955777647e-7","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-1.9069007175848588e-13","-1.9069007175848588e-13","-1.9069007175848588e-13"
"151.5","60600","60600","60600","2.446843780636978e-7","2.446843780636978e-7","2.446843780636978e-7","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-2.448402278953346e-13","-2.448402278953346e-13","-2.448402278953346e-13"
"151.75","60700","60700","60700","3.141809386180278e-7","3.141809386180278e-7","3.141809386180278e-7","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-3.1436348222684707e-13","-3.1436348222684707e-13","-3.1436348222684707e-13"
"152","60800","60800","60800","4.0341627454672804e-7","4.0341627454672804e-7","4.0341627454672804e-7","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-4.0362169462270566e-13","-4.0362169462270566e-13","-4.0362169462270566e-13"
"152.25","60900","60900","60900","5.179966905415338e-7","5.179966905415338e-7","5.179966905415338e-7","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-5.182126907866887e-13","-5.182126907866887e-13","-5.182126907866887e-13"
"152.5","61000","61000","61000","6.651208183463418e-7","6.651208183463418e-7","6.651208183463418e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","-6.653194180833979e-13","-6.653194180833979e-13","-6.653194180833979e-13"
"152.75","61100","61100","61100","8.5403187423626e-7","8.5403187423626e-7","8.5403187423626e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","-8.541570445183867e-13","-8.541570445183867e-13","-8.541570445183867e-13"
"153","61200","61200","61200","0.0000010965983666015192","0.0000010965983666015192","0.0000010965983666015192","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","-1.0965450238845726e-12","-1.0965450238845726e-12","-1.0965450238845726e-12"
"153.25","61300","61300","61300","0.000001408059735099882","0.000001408059735099882","0.000001408059735099882","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","-1.4076383093203045e-12","-1.4076383093203045e-12","-1.4076383093203045e-12"
"153.5","61400","61400","61400","0.000001807983763446089","0.000001807983763446089","0.000001807983763446089","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","-1.8068607557611032e-12","-1.8068607557611032e-12","-1.8068607557611032e-12"
"153.75","61500","61500","61500","0.000002321495910500579","0.000002321495910500579","0.000002321495910500579","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","-2.3190945735659045e-12","-2.3190945735659045e-12","-2.3190945735659045e-12"
"154","61600","61600","61600","0.00000298085778405656","0.00000298085778405656","0.00000298085778405656","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","-2.97619268215062e-12","-2.97619268215062e-12","-2.97619268215062e-12"
"154.25","61700","61700","61700","0.000003827493910675149","0.000003827493910675149","0.000003827493910675149","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","-3.8188959866931216e-12","-3.8188959866931216e-12","-3.8188959866931216e-12"
"154.5","61800","61800","61800","0.000004914594109172419","0.000004914594109172419","0.000004914594109172419","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","-4.899254613613952e-12","-4.899254613613952e-12","-4.899254613613952e-12"
"154.75","61900","61900","61900","0.000006310454921069142","0.000006310454921069142","0.000006310454921069142","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","-6.2836699069241015e-12","-6.2836699069241015e-12","-6.2836699069241015e-12"
"155","62000","62000","62000","0.000008102769954960008","0.000008102769954960008","0.000008102769954960008","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","-8.056690080654257e-12","-8.056690080654257e-12","-8.056690080654257e-12"
"155.25","62100","62100","62100","0.000010404138571436588","0.000010404138571436588","0.000010404138571436588","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","-1.0325702006744487e-11","-1.0325702006744487e-11","-1.0325702006744487e-11"
"155.5","62200","62200","62200","0.000013359138801454695","0.000013359138801454695","0.000013359138801454695","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","-1.3226655656084148e-11","-1.3226655656084148e-11","-1.3226655656084148e-11"
"155.75","62300","62300","62300","0.000017153408538190965","0.000017153408538190965","0.000017153408538190965","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","-1.693091995189968e-11","-1.693091995189968e-11","-1.693091995189968e-11"
"156","62400","62400","62400","0.000022025305004115002","0.000022025305004115002","0.000022025305004115002","0.000023308557841405","0.000023308557841405","0.000023308557841405","-2.1653270664385792e-11","-2.1653270664385792e-11","-2.1653270664385792e-11"
"156.25","62500","62500","62500","0.00002828087413119138","0.00002828087413119138","0.00002828087413119138","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","-2.7660803178308878e-11","-2.7660803178308878e-11","-2.7660803178308878e-11"
"156.5","62600","62600","62600","0.000036313068869265525","0.000036313068869265525","0.000036313068869265525","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","-3.5282161278968064e-11","-3.5282161278968064e-11","-3.5282161278968064e-11"
"156.75","62700","62700","62700","0.000046626421438545856","0.000046626421438545856","0.000046626421438545856","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","-4.491573510345342e-11","-4.491573510345342e-11","-4.491573510345342e-11"
"157","62800","62800","62800","0.00005986871563793723","0.00005986871563793723","0.00005986871563793723","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","-5.703416754248437e-11","-5.703416754248437e-11","-5.703416754248437e-11"
"157.25","62900","62900","62900","0.00007687164254509854","0.00007687164254509854","0.00007687164254509854","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","-7.21802179429472e-11","-7.21802179429472e-11","-7.21802179429472e-11"
"157.5","63000","63000","63000","0.0000987029831122833","0.0000987029831122833","0.0000987029831122833","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","-9.094509685089494e-11","-9.094509685089494e-11","-9.094509685089494e-11"
"157.75","63100","63100","63100","0.00012673357839101626","0.00012673357839101626","0.00012673357839101626","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","-1.139136955980401e-10","-1.139136955980401e-10","-1.139136955980401e-10"
"158","63200","63200","63200","0.00016272326569582196","0.00016272326569582196","0.00016272326569582196","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","-1.4154984864829935e-10","-1.4154984864829935e-10","-1.4154984864829935e-10"
"158.25","63300","63300","63300","0.00020893113166959982","0.00020893113166959982","0.00020893113166959982","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","-1.7397583857929448e-10","-1.7397583857929448e-10","-1.7397583857929448e-10"
"158.5","63400","63400","63400","0.0002682569298048808","0.0002682569298048808","0.0002682569298048808","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","-2.1056875068699505e-10","-2.1056875068699505e-10","-2.1056875068699505e-10"
"158.75","63500","63500","63500","0.00034442241661570606","0.00034442241661570606","0.00034442241661570606","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","-2.492437060591619e-10","-2.492437060591619e-10","-2.492437060591619e-10"
"159","63600","63600","63600","0.00044220378410927703","0.00044220378410927703","0.00044220378410927703","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","-2.8520677976639325e-10","-2.8520677976639325e-10","-2.8520677976639325e-10"
"159.25","63700","63700","63700","0.0005677294373222762","0.0005677294373222762","0.0005677294373222762","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","-3.088160718966071e-10","-3.088160718966071e-10","-3.088160718966071e-10"
"159.5","63800","63800","63800","0.0007288612422407806","0.0007288612422407806","0.0007288612422407806","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","-3.0195106342646824e-10","-3.0195106342646824e-10","-3.0195106342646824e-10"
"159.75","63900","63900","63900","0.0009356822372494343","0.0009356822372494343","0.0009356822372494343","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","-2.3189766134510932e-10","-2.3189766134510932e-10","-2.3189766134510932e-10"
"160","64000","64000","64000","0.0012011198715966304","0.0012011198715966304","0.0012011198715966304","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","-4.111056903021793e-11","-4.111056903021793e-11","-4.111056903021793e-11"
"160.25","64100","64100","64100","0.001541741333851553","0.001541741333851553","0.001541741333851553","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","3.698448133035784e-10","3.698448133035784e-10","3.698448133035784e-10"
"160.5","64200","64200","64200","0.001978766680534684","0.001978766680534684","0.001978766680534684","0.002093825115659007","0.002093825115659007","0.002093825115659007","1.170602305329083e-9","1.170602305329083e-9","1.170602305329083e-9"
"160.75","64300","64300","64300","0.002539356433575862","0.002539356433575862","0.002539356433575862","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","2.647815858212196e-9","2.647815858212196e-9","2.647815858212196e-9"
"161","64400","64400","64400","0.0032582431068074757","0.0032582431068074757","0.0032582431068074757","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","5.2823459155795e-9","5.2823459155795e-9","5.2823459155795e-9"
"161.25","64500","64500","64500","0.004179790474251811","0.004179790474251811","0.004179790474251811","0.004422284952695375","0.004422284952695375","0.004422284952695375","9.876097296346027e-9","9.876097296346027e-9","9.876097296346027e-9"
"161.5","64600","64600","64600","0.005360579483543735","0.005360579483543735","0.005360579483543735","0.005671203013740938","0.005671203013740938","0.005671203013740938","1.7759739653536557e-8","1.7759739653536557e-8","1.7759739653536557e-8"
"161.75","64700","64700","64700","0.006872633752681093","0.006872633752681093","0.006872633752681093","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","3.11315885430949e-8","3.11315885430949e-8","3.11315885430949e-8"
"162","64800","64800","64800","0.00880740713899152","0.00880740713899152","0.00880740713899152","0.009315959345066776","0.009315959345066776","0.009315959345066776","5.36079806015945e-8","5.36079806015945e-8","5.36079806015945e-8"
"162.25","64900","64900","64900","0.011280654861811361","0.011280654861811361","0.011280654861811361","0.011930361211170276","0.011930361211170276","0.011930361211170276","9.111224763753197e-8","9.111224763753197e-8","9.111224763753197e-8"
"162.5","65000","65000","65000","0.014438287908862462","0.014438287908862462","0.014438287908862462","0.01526715388037459","0.01526715388037459","0.01526715388037459","1.5330082317515032e-7","1.5330082317515032e-7","1.5330082317515032e-7"
"162.75","65100","65100","65100","0.01846325167873637","0.01846325167873637","0.01846325167873637","0.019518775144003814","0.019518775144003814","0.019518775144003814","2.5583130624172966e-7","2.5583130624172966e-7","2.5583130624172966e-7"
"163","65200","65200","65200","0.023583349245068143","0.023583349245068143","0.023583349245068143","0.024924426647114264","0.024924426647114264","0.024924426647114264","4.239297360527326e-7","4.239297360527326e-7","4.239297360527326e-7"
"163.25","65300","65300","65300","0.030079711808467028","0.030079711808467028","0.030079711808467028","0.03177863095923052","0.03177863095923052","0.03177863095923052","6.979211602551943e-7","6.979211602551943e-7","6.979211602551943e-7"
"163.5","65400","65400","65400","0.038295257145113434","0.038295257145113434","0.038295257145113434","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.0000011416440710422353","0.0000011416440710422353","0.0000011416440710422353"
"163.75","65500","65500","65500","0.04864191775181759","0.04864191775181759","0.04864191775181759","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.000001854937117490513","0.000001854937117490513","0.000001854937117490513"
"164","65600","65600","65600","0.061604619408674885","0.061604619408674885","0.061604619408674885","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.00000299155705035109","0.00000299155705035109","0.00000299155705035109"
"164.25","65700","65700","65700","0.07773894862795222","0.07773894862795222","0.07773894862795222","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.000004783726199528854","0.000004783726199528854","0.000004783726199528854"
"164.5","65800","65800","65800","0.09765827726676196","0.09765827726676196","0.09765827726676196","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.000007573596688962864","0.000007573596688962864","0.000007573596688962864"
"164.75","65900","65900","65900","0.12200514309855676","0.12200514309855676","0.12200514309855676","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.000011849639526902763","0.000011849639526902763","0.000011849639526902763"
"165","66000","66000","66000","0.15140157309350086","0.15140157309350086","0.15140157309350086","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.00001828165897163267","0.00001828165897163267","0.00001828165897163267"
"165.25","66100","66100","66100","0.18637480194693165","0.18637480194693165","0.18637480194693165","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.00002774160523004183","0.00002774160523004183","0.00002774160523004183"
"165.5","66200","66200","66200","0.22725964788091627","0.22725964788091627","0.22725964788091627","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.000041289893858431626","0.000041289893858431626","0.000041289893858431626"
"165.75","66300","66300","66300","0.27408728331499793","0.27408728331499793","0.27408728331499793","0.285637570508946","0.285637570508946","0.285637570508946","0.00006010249461202606","0.00006010249461202606","0.00006010249461202606"
"166","66400","66400","66400","0.32648116983119174","0.32648116983119174","0.32648116983119174","0.339243631234185","0.339243631234185","0.339243631234185","0.00008531941962147162","0.00008531941962147162","0.00008531941962147162"
"166.25","66500","66500","66500","0.3835905532181435","0.3835905532181435","0.3835905532181435","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.00011781708112660466","0.00011781708112660466","0.00011781708112660466"
"166.5","66600","66600","66600","0.444093647489478","0.444093647489478","0.444093647489478","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.00015794477399961628","0.00015794477399961628","0.00015794477399961628"
"166.75","66700","66700","66700","0.5062906183926212","0.5062906183926212","0.5062906183926212","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.0002053043809019297","0.0002053043809019297","0.0002053043809019297"
"167","66800","66800","66800","0.5682807858320381","0.5682807858320381","0.5682807858320381","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.00025866538438968495","0.00025866538438968495","0.00025866538438968495"
"167.25","66900","66900","66900","0.6281884525477546","0.6281884525477546","0.6281884525477546","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.00031607348452274836","0.00031607348452274836","0.00031607348452274836"
"167.5","67000","67000","67000","0.6843825363969729","0.6843825363969729","0.6843825363969729","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.0003751383461431182","0.0003751383461431182","0.0003751383461431182"
"167.75","67100","67100","67100","0.7356377059286455","0.7356377059286455","0.7356377059286455","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.00043341326935151733","0.00043341326935151733","0.00043341326935151733"
"168","67200","67200","67200","0.7812075067154124","0.7812075067154124","0.7812075067154124","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.0004887496405060095","0.0004887496405060095","0.0004887496405060095"
"168.25","67300","67300","67300","0.8208102444414177","0.8208102444414177","0.8208102444414177","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.0005395348314425688","0.0005395348314425688","0.0005395348314425688"
"168.5","67400","67400","67400","0.8545516030412921","0.8545516030412921","0.8545516030412921","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.0005847804938493434","0.0005847804938493434","0.0005847804938493434"
"168.75","67500","67500","67500","0.8828167568980334","0.8828167568980334","0.8828167568980334","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.0006240828042816185","0.0006240828042816185","0.0006240828042816185"
"169","67600","67600","67600","0.9061607195196729","0.9061607195196729","0.9061607195196729","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.0006575046098936423","0.0006575046098936423","0.0006575046098936423"
"169.25","67700","67700","67700","0.9252152609800515","0.9252152609800515","0.9252152609800515","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.0006854305278121108","0.0006854305278121108","0.0006854305278121108"
"169.5","67800","67800","67800","0.9406200216191546","0.9406200216191546","0.9406200216191546","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.0007084314332493485","0.0007084314332493485","0.0007084314332493485"
"169.75","67900","67900","67900","0.9529777494720995","0.9529777494720995","0.9529777494720995","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.0007271568549103401","0.0007271568549103401","0.0007271568549103401"
"170","68000","68000","68000","0.9628295192255385","0.9628295192255385","0.9628295192255385","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.0007422598289445782","0.0007422598289445782","0.0007422598289445782"
"170.25","68100","68100","68100","0.9706445269151049","0.9706445269151049","0.9706445269151049","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.0007543506927004326","0.0007543506927004326","0.0007543506927004326"
"170.5","68200","68200","68200","0.9768194241620024","0.9768194241620024","0.9768194241620024","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.0007639730935931864","0.0007639730935931864","0.0007639730935931864"
"170.75","68300","68300","68300","0.981683210258018","0.981683210258018","0.981683210258018","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.0007715952668935176","0.0007715952668935176","0.0007715952668935176"
"171","68400","68400","68400","0.9855048612925951","0.9855048612925951","0.9855048612925951","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.0007776107973720969","0.0007776107973720969","0.0007776107973720969"
"171.25","68500","68500","68500","0.9885018701953032","0.9885018701953032","0.9885018701953032","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.0007823446117598484","0.0007823446117598484","0.0007823446117598484"
"171.5","68600","68600","68600","0.9908486183447203","0.9908486183447203","0.9908486183447203","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.0007860613488532495","0.0007860613488532495","0.0007860613488532495"
"171.75","68700","68700","68700","0.9926840117597231","0.9926840117597231","0.9926840117597231","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.0007889743435396876","0.0007889743435396876","0.0007889743435396876"
"172","68800","68800","68800","0.994118141404156","0.994118141404156","0.994118141404156","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.0007912542291532952","0.0007912542291532952","0.0007912542291532952"
"172.25","68900","68900","68900","0.9952379205652041","0.9952379205652041","0.9952379205652041","0.996254073489941","0.996254073489941","0.996254073489941","0.0007930366655067127","0.0007930366655067127","0.0007930366655067127"
"172.5","69000","69000","69000","0.996111757015905","0.996111757015905","0.996111757015905","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.0007944290081277165","0.0007944290081277165","0.0007944290081277165"
"172.75","69100","69100","69100","0.9967933667727032","0.9967933667727032","0.9967933667727032","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.0007955159099423265","0.0007955159099423265","0.0007955159099423265"
"173","69200","69200","69200","0.9973248524477314","0.9973248524477314","0.9973248524477314","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.000796363937441865","0.000796363937441865","0.000796363937441865"
"173.25","69300","69300","69300","0.9977391672572201","0.9977391672572201","0.9977391672572201","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.000797025322587231","0.000797025322587231","0.000797025322587231"
"173.5","69400","69400","69400","0.9980620748384932","0.9980620748384932","0.9980620748384932","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.0007975409813687044","0.0007975409813687044","0.0007975409813687044"
"173.75","69500","69500","69500","0.9983137005497498","0.9983137005497498","0.9983137005497498","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.0007979429239305287","0.0007979429239305287","0.0007979429239305287"
"174","69600","69600","69600","0.998509754886502","0.998509754886502","0.998509754886502","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.0007982561678558722","0.0007982561678558722","0.0007982561678558722"
"174.25","69700","69700","69700","0.9986624955861162","0.9986624955861162","0.9986624955861162","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.000798500250395337","0.000798500250395337","0.000798500250395337"
"174.5","69800","69800","69800","0.9987814825839155","0.9987814825839155","0.9987814825839155","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.0007986904197072806","0.0007986904197072806","0.0007986904197072806"
"174.75","69900","69900","69900","0.9988741694227091","0.9988741694227091","0.9988741694227091","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.0007988385708297824","0.0007988385708297824","0.0007988385708297824"
"175","70000","70000","70000","0.9989463659402529","0.9989463659402529","0.9989463659402529","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.0007989539796266036","0.0007989539796266036","0.0007989539796266036"
"175.25","70100","70100","70100","0.999002599885148","0.999002599885148","0.999002599885148","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.0007990438774317168","0.0007990438774317168","0.0007990438774317168"
"175.5","70200","70200","70200","0.9990463993178106","0.9990463993178106","0.9990463993178106","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.0007991139004346892","0.0007991139004346892","0.0007991139004346892"
"175.75","70300","70300","70300","0.999080513014716","0.999080513014716","0.999080513014716","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.0007991684407872741","0.0007991684407872741","0.0007991684407872741"
"176","70400","70400","70400","0.9991070824048193","0.9991070824048193","0.9991070824048193","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.0007992109207286234","0.0007992109207286234","0.0007992109207286234"
"176.25","70500","70500","70500","0.9991277756470168","0.9991277756470168","0.9991277756470168","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.000799244006488984","0.000799244006488984","0.000799244006488984"
"176.5","70600","70600","70600","0.9991438921549123","0.9991438921549123","0.9991438921549123","0.999946369196649","0.999946369196649","0.999946369196649","0.000799269775129785","0.000799269775129785","0.000799269775129785"
"176.75","70700","70700","70700","0.9991564440645838","0.9991564440645838","0.9991564440645838","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.0007992898446316093","0.0007992898446316093","0.0007992898446316093"
"177","70800","70800","70800","0.9991662197204505","0.9991662197204505","0.9991662197204505","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.000799305475299536","0.000799305475299536","0.000799305475299536"
"177.25","70900","70900","70900","0.9991738331415986","0.9991738331415986","0.9991738331415986","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.0007993176487939048","0.0007993176487939048","0.0007993176487939048"
"177.5","71000","71000","71000","0.9991797625604413","0.9991797625604413","0.9991797625604413","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.000799327129713704","0.000799327129713704","0.000799327129713704"
"177.75","71100","71100","71100","0.9991843804453004","0.9991843804453004","0.9991843804453004","0.999984633929593","0.999984633929593","0.999984633929593","0.0007993345135784424","0.0007993345135784424","0.0007993345135784424"
"178","71200","71200","71200","0.9991879768872565","0.9991879768872565","0.9991879768872565","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.0007993402642090253","0.0007993402642090253","0.0007993402642090253"
"178.25","71300","71300","71300","0.9991907778170293","0.9991907778170293","0.9991907778170293","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.0007993447428476692","0.0007993447428476692","0.0007993447428476692"
"178.5","71400","71400","71400","0.9991929591942234","0.9991929591942234","0.9991929591942234","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.0007993482308410529","0.0007993482308410529","0.0007993482308410529"
"178.75","71500","71500","71500","0.9991946580590978","0.9991946580590978","0.9991946580590978","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.0007993509473088571","0.0007993509473088571","0.0007993509473088571"
"179","71600","71600","71600","0.9991959811403998","0.9991959811403998","0.9991959811403998","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.0007993530629057145","0.0007993530629057145","0.0007993530629057145"
"179.25","71700","71700","71700","0.9991970115595848","0.9991970115595848","0.9991970115595848","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.0007993547105400317","0.0007993547105400317","0.0007993547105400317"
"179.5","71800","71800","71800","0.9991978140523275","0.9991978140523275","0.9991978140523275","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.0007993559937224566","0.0007993559937224566","0.0007993559937224566"
"179.75","71900","71900","71900","0.9991984390351979","0.9991984390351979","0.9991984390351979","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.0007993569930680733","0.0007993569930680733","0.0007993569930680733"
"180","72000","72000","72000","0.9991989257728894","0.9991989257728894","0.9991989257728894","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.0007993577713605281","0.0007993577713605281","0.0007993577713605281"
"180.25","72100","72100","72100","0.9991993048449133","0.9991993048449133","0.9991993048449133","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.0007993583774960865","0.0007993583774960865","0.0007993583774960865"
"180.5","72200","72200","72200","0.9991996000667022","0.9991996000667022","0.9991996000667022","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.0007993588495554156","0.0007993588495554156","0.0007993588495554156"
"180.75","72300","72300","72300","0.9991998299857834","0.9991998299857834","0.9991998299857834","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.0007993592171958754","0.0007993592171958754","0.0007993592171958754"
"181","72400","72400","72400","0.9992000090470173","0.9992000090470173","0.9992000090470173","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.0007993595035147259","0.0007993595035147259","0.0007993595035147259"
"181.25","72500","72500","72500","0.9992001485000911","0.9992001485000911","0.9992001485000911","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.0007993597265001859","0.0007993597265001859","0.0007993597265001859"
"181.5","72600","72600","72600","0.9992002571062812","0.9992002571062812","0.9992002571062812","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.0007993599001615108","0.0007993599001615108","0.0007993599001615108"
"181.75","72700","72700","72700","0.9992003416888836","0.9992003416888836","0.9992003416888836","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.0007993600354091052","0.0007993600354091052","0.0007993600354091052"
"182","72800","72800","72800","0.9992004075618902","0.9992004075618902","0.9992004075618902","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.0007993601407400679","0.0007993601407400679","0.0007993601407400679"
"182.25","72900","72900","72900","0.9992004588638455","0.9992004588638455","0.9992004588638455","0.999999829295783","0.999999829295783","0.999999829295783","0.0007993602227719249","0.0007993602227719249","0.0007993602227719249"
"182.5","73000","73000","73000","0.9992004988178522","0.9992004988178522","0.9992004988178522","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.0007993602866584112","0.0007993602866584112","0.0007993602866584112"
"182.75","73100","73100","73100","0.9992005299340659","0.9992005299340659","0.9992005299340659","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.0007993603364132504","0.0007993603364132504","0.0007993603364132504"
"183","73200","73200","73200","0.9992005541673991","0.9992005541673991","0.9992005541673991","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.0007993603751623689","0.0007993603751623689","0.0007993603751623689"
"183.25","73300","73300","73300","0.9992005730403388","0.9992005730403388","0.9992005730403388","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.0007993604053402152","0.0007993604053402152","0.0007993604053402152"
"183.5","73400","73400","73400","0.9992005877385993","0.9992005877385993","0.9992005877385993","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.0007993604288427415","0.0007993604288427415","0.0007993604288427415"
"183.75","73500","73500","73500","0.9992005991856164","0.9992005991856164","0.9992005991856164","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.0007993604471465271","0.0007993604471465271","0.0007993604471465271"
"184","73600","73600","73600","0.9992006081005627","0.9992006081005627","0.9992006081005627","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.0007993604614015409","0.0007993604614015409","0.0007993604614015409"
"184.25","73700","73700","73700","0.9992006150435296","0.9992006150435296","0.9992006150435296","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.0007993604725033444","0.0007993604725033444","0.0007993604725033444"
"184.5","73800","73800","73800","0.999200620450718","0.999200620450718","0.999200620450718","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.0007993604811494422","0.0007993604811494422","0.0007993604811494422"
"184.75","73900","73900","73900","0.9992006246618405","0.9992006246618405","0.9992006246618405","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.0007993604878830315","0.0007993604878830315","0.0007993604878830315"
"185","74000","74000","74000","0.999200627941466","0.999200627941466","0.999200627941466","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.0007993604931271561","0.0007993604931271561","0.0007993604931271561"
"185.25","74100","74100","74100","0.999200630495641","0.999200630495641","0.999200630495641","0.999999991501136","0.999999991501136","0.999999991501136","0.0007993604972112815","0.0007993604972112815","0.0007993604972112815"
"185.5","74200","74200","74200","0.9992006324848345","0.9992006324848345","0.9992006324848345","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.000799360500392008","0.000799360500392008","0.000799360500392008"
"185.75","74300","74300","74300","0.9992006340340199","0.9992006340340199","0.9992006340340199","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.0007993605028691515","0.0007993605028691515","0.0007993605028691515"
"186","74400","74400","74400","0.9992006352405268","0.9992006352405268","0.9992006352405268","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.0007993605047983618","0.0007993605047983618","0.0007993605047983618"
"186.25","74500","74500","74500","0.9992006361801552","0.9992006361801552","0.9992006361801552","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.0007993605063008231","0.0007993605063008231","0.0007993605063008231"
"186.5","74600","74600","74600","0.9992006369119386","0.9992006369119386","0.9992006369119386","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.0007993605074709496","0.0007993605074709496","0.0007993605074709496"
"186.75","74700","74700","74700","0.9992006374818522","0.9992006374818522","0.9992006374818522","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.000799360508382245","0.000799360508382245","0.000799360508382245"
"187","74800","74800","74800","0.999200637925701","0.999200637925701","0.999200637925701","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.0007993605090919481","0.0007993605090919481","0.0007993605090919481"
"187.25","74900","74900","74900","0.9992006382713711","0.9992006382713711","0.9992006382713711","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.0007993605096446796","0.0007993605096446796","0.0007993605096446796"
"187.5","75000","75000","75000","0.9992006385405794","0.9992006385405794","0.9992006385405794","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.0007993605100751512","0.0007993605100751512","0.0007993605100751512"
"187.75","75100","75100","75100","0.9992006387502388","0.9992006387502388","0.9992006387502388","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.0007993605104103935","0.0007993605104103935","0.0007993605104103935"
"188","75200","75200","75200","0.9992006389135216","0.9992006389135216","0.9992006389135216","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.0007993605106714832","0.0007993605106714832","0.0007993605106714832"
"188.25","75300","75300","75300","0.9992006390406865","0.9992006390406865","0.9992006390406865","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.0007993605108748171","0.0007993605108748171","0.0007993605108748171"
"188.5","75400","75400","75400","0.9992006391397227","0.9992006391397227","0.9992006391397227","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.00079936051103318","0.00079936051103318","0.00079936051103318"
"188.75","75500","75500","75500","0.9992006392168521","0.9992006392168521","0.9992006392168521","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.0007993605111565084","0.0007993605111565084","0.0007993605111565084"
"189","75600","75600","75600","0.9992006392769204","0.9992006392769204","0.9992006392769204","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.0007993605112525497","0.0007993605112525497","0.0007993605112525497"
"189.25","75700","75700","75700","0.9992006393237018","0.9992006393237018","0.9992006393237018","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.0007993605113273614","0.0007993605113273614","0.0007993605113273614"
"189.5","75800","75800","75800","0.9992006393601353","0.9992006393601353","0.9992006393601353","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.0007993605113856203","0.0007993605113856203","0.0007993605113856203"
"189.75","75900","75900","75900","0.9992006393885094","0.9992006393885094","0.9992006393885094","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.0007993605114309833","0.0007993605114309833","0.0007993605114309833"
"190","76000","76000","76000","0.9992006394106074","0.9992006394106074","0.9992006394106074","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.0007993605114663231","0.0007993605114663231","0.0007993605114663231"
"190.25","76100","76100","76100","0.9992006394278171","0.9992006394278171","0.9992006394278171","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.0007993605114938393","0.0007993605114938393","0.0007993605114938393"
"190.5","76200","76200","76200","0.9992006394412205","0.9992006394412205","0.9992006394412205","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.0007993605115152735","0.0007993605115152735","0.0007993605115152735"
"190.75","76300","76300","76300","0.9992006394516588","0.9992006394516588","0.9992006394516588","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.0007993605115319616","0.0007993605115319616","0.0007993605115319616"
"191","76400","76400","76400","0.9992006394597881","0.9992006394597881","0.9992006394597881","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.0007993605115449581","0.0007993605115449581","0.0007993605115449581"
"191.25","76500","76500","76500","0.9992006394661193","0.9992006394661193","0.9992006394661193","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.0007993605115550889","0.0007993605115550889","0.0007993605115550889"
"191.5","76600","76600","76600","0.9992006394710499","0.9992006394710499","0.9992006394710499","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.000799360511562968","0.000799360511562968","0.000799360511562968"
"191.75","76700","76700","76700","0.99920063947489","0.99920063947489","0.99920063947489","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.0007993605115691055","0.0007993605115691055","0.0007993605115691055"
"192","76800","76800","76800","0.9992006394778806","0.9992006394778806","0.9992006394778806","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.0007993605115738898","0.0007993605115738898","0.0007993605115738898"
"192.25","76900","76900","76900","0.9992006394802099","0.9992006394802099","0.9992006394802099","0.99999999999225","0.99999999999225","0.99999999999225","0.000799360511577616","0.000799360511577616","0.000799360511577616"
"192.5","77000","77000","77000","0.9992006394820236","0.9992006394820236","0.9992006394820236","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.000799360511580513","0.000799360511580513","0.000799360511580513"
"192.75","77100","77100","77100","0.9992006394834363","0.9992006394834363","0.9992006394834363","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.0007993605115827716","0.0007993605115827716","0.0007993605115827716"
"193","77200","77200","77200","0.9992006394845365","0.9992006394845365","0.9992006394845365","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.0007993605115845341","0.0007993605115845341","0.0007993605115845341"
"193.25","77300","77300","77300","0.9992006394853934","0.9992006394853934","0.9992006394853934","0.999999999997149","0.999999999997149","0.999999999997149","0.0007993605115859045","0.0007993605115859045","0.0007993605115859045"
"193.5","77400","77400","77400","0.9992006394860605","0.9992006394860605","0.9992006394860605","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.0007993605115869662","0.0007993605115869662","0.0007993605115869662"
"193.75","77500","77500","77500","0.9992006394865803","0.9992006394865803","0.9992006394865803","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.0007993605115878023","0.0007993605115878023","0.0007993605115878023"
"194","77600","77600","77600","0.999200639486985","0.999200639486985","0.999200639486985","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.0007993605115884476","0.0007993605115884476","0.0007993605115884476"
"194.25","77700","77700","77700","0.9992006394873001","0.9992006394873001","0.9992006394873001","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.0007993605115889542","0.0007993605115889542","0.0007993605115889542"
"194.5","77800","77800","77800","0.9992006394875456","0.9992006394875456","0.9992006394875456","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.0007993605115893462","0.0007993605115893462","0.0007993605115893462"
"194.75","77900","77900","77900","0.9992006394877369","0.9992006394877369","0.9992006394877369","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.0007993605115896515","0.0007993605115896515","0.0007993605115896515"
"195","78000","78000","78000","0.9992006394878856","0.9992006394878856","0.9992006394878856","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.000799360511589884","0.000799360511589884","0.000799360511589884"
"195.25","78100","78100","78100","0.9992006394880013","0.9992006394880013","0.9992006394880013","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.0007993605115900713","0.0007993605115900713","0.0007993605115900713"
"195.5","78200","78200","78200","0.9992006394880918","0.9992006394880918","0.9992006394880918","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.0007993605115902171","0.0007993605115902171","0.0007993605115902171"
"195.75","78300","78300","78300","0.9992006394881622","0.9992006394881622","0.9992006394881622","0.999999999999766","0.999999999999766","0.999999999999766","0.000799360511590335","0.000799360511590335","0.000799360511590335"
"196","78400","78400","78400","0.9992006394882168","0.9992006394882168","0.9992006394882168","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.0007993605115904148","0.0007993605115904148","0.0007993605115904148"
"196.25","78500","78500","78500","0.9992006394882593","0.9992006394882593","0.9992006394882593","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.0007993605115904842","0.0007993605115904842","0.0007993605115904842"
"196.5","78600","78600","78600","0.9992006394882931","0.9992006394882931","0.9992006394882931","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.0007993605115905467","0.0007993605115905467","0.0007993605115905467"
"196.75","78700","78700","78700","0.9992006394883185","0.9992006394883185","0.9992006394883185","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.0007993605115905675","0.0007993605115905675","0.0007993605115905675"
"197","78800","78800","78800","0.9992006394883393","0.9992006394883393","0.9992006394883393","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.0007993605115906195","0.0007993605115906195","0.0007993605115906195"
"197.25","78900","78900","78900","0.9992006394883541","0.9992006394883541","0.9992006394883541","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.0007993605115906299","0.0007993605115906299","0.0007993605115906299"
"197.5","79000","79000","79000","0.9992006394883666","0.9992006394883666","0.9992006394883666","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.0007993605115906403","0.0007993605115906403","0.0007993605115906403"
"197.75","79100","79100","79100","0.999200639488377","0.999200639488377","0.999200639488377","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.0007993605115906785","0.0007993605115906785","0.0007993605115906785"
"198","79200","79200","79200","0.9992006394883841","0.9992006394883841","0.9992006394883841","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.0007993605115906889","0.0007993605115906889","0.0007993605115906889"
"198.25","79300","79300","79300","0.9992006394883896","0.9992006394883896","0.9992006394883896","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.0007993605115906958","0.0007993605115906958","0.0007993605115906958"
"198.5","79400","79400","79400","0.9992006394883938","0.9992006394883938","0.9992006394883938","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.0007993605115906993","0.0007993605115906993","0.0007993605115906993"
"198.75","79500","79500","79500","0.9992006394883972","0.9992006394883972","0.9992006394883972","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.0007993605115907028","0.0007993605115907028","0.0007993605115907028"
"199","79600","79600","79600","0.9992006394883998","0.9992006394883998","0.9992006394883998","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.0007993605115907028","0.0007993605115907028","0.0007993605115907028"
"199.25","79700","79700","79700","0.9992006394884019","0.9992006394884019","0.9992006394884019","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"199.5","79800","79800","79800","0.9992006394884033","0.9992006394884033","0.9992006394884033","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"199.75","79900","79900","79900","0.9992006394884047","0.9992006394884047","0.9992006394884047","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"200","80000","80000","80000","0.9992006394884055","0.9992006394884055","0.9992006394884055","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.25","80100","80100","80100","0.9992006394884063","0.9992006394884063","0.9992006394884063","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.5","80200","80200","80200","0.9992006394884069","0.9992006394884069","0.9992006394884069","0.999999999999998","0.999999999999998","0.999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.75","80300","80300","80300","0.9992006394884073","0.9992006394884073","0.9992006394884073","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201","80400","80400","80400","0.9992006394884076","0.9992006394884076","0.9992006394884076","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.25","80500","80500","80500","0.999200639488408","0.999200639488408","0.999200639488408","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.5","80600","80600","80600","0.9992006394884082","0.9992006394884082","0.9992006394884082","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.75","80700","80700","80700","0.9992006394884082","0.9992006394884082","0.9992006394884082","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202","80800","80800","80800","0.9992006394884084","0.9992006394884084","0.9992006394884084","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.25","80900","80900","80900","0.9992006394884084","0.9992006394884084","0.9992006394884084","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.5","81000","81000","81000","0.9992006394884086","0.9992006394884086","0.9992006394884086","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.75","81100","81100","81100","0.9992006394884086","0.9992006394884086","0.9992006394884086","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203","81200","81200","81200","0.9992006394884086","0.9992006394884086","0.9992006394884086","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.25","81300","81300","81300","0.9992006394884086","0.9992006394884086","0.9992006394884086","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.5","81400","81400","81400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.75","81500","81500","81500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204","81600","81600","81600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.25","81700","81700","81700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.5","81800","81800","81800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.75","81900","81900","81900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205","82000","82000","82000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.25","82100","82100","82100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.5","82200","82200","82200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.75","82300","82300","82300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206","82400","82400","82400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.25","82500","82500","82500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.5","82600","82600","82600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.75","82700","82700","82700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207","82800","82800","82800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.25","82900","82900","82900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.5","83000","83000","83000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.75","83100","83100","83100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208","83200","83200","83200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.25","83300","83300","83300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.5","83400","83400","83400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.75","83500","83500","83500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209","83600","83600","83600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.25","83700","83700","83700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.5","83800","83800","83800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.75","83900","83900","83900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210","84000","84000","84000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.25","84100","84100","84100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.5","84200","84200","84200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.75","84300","84300","84300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211","84400","84400","84400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.25","84500","84500","84500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.5","84600","84600","84600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.75","84700","84700","84700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212","84800","84800","84800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.25","84900","84900","84900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.5","85000","85000","85000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.75","85100","85100","85100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213","85200","85200","85200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.25","85300","85300","85300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.5","85400","85400","85400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.75","85500","85500","85500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214","85600","85600","85600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.25","85700","85700","85700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.5","85800","85800","85800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.75","85900","85900","85900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215","86000","86000","86000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.25","86100","86100","86100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.5","86200","86200","86200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.75","86300","86300","86300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216","86400","86400","86400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.25","86500","86500","86500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.5","86600","86600","86600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.75","86700","86700","86700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217","86800","86800","86800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.25","86900","86900","86900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.5","87000","87000","87000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.75","87100","87100","87100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218","87200","87200","87200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.25","87300","87300","87300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.5","87400","87400","87400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.75","87500","87500","87500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219","87600","87600","87600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.25","87700","87700","87700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.5","87800","87800","87800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.75","87900","87900","87900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220","88000","88000","88000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.25","88100","88100","88100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.5","88200","88200","88200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.75","88300","88300","88300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221","88400","88400","88400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.25","88500","88500","88500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.5","88600","88600","88600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.75","88700","88700","88700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222","88800","88800","88800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.25","88900","88900","88900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.5","89000","89000","89000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.75","89100","89100","89100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223","89200","89200","89200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.25","89300","89300","89300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.5","89400","89400","89400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.75","89500","89500","89500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224","89600","89600","89600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.25","89700","89700","89700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.5","89800","89800","89800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.75","89900","89900","89900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225","90000","90000","90000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.25","90100","90100","90100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.5","90200","90200","90200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.75","90300","90300","90300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226","90400","90400","90400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.25","90500","90500","90500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.5","90600","90600","90600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.75","90700","90700","90700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227","90800","90800","90800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.25","90900","90900","90900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.5","91000","91000","91000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.75","91100","91100","91100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228","91200","91200","91200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.25","91300","91300","91300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.5","91400","91400","91400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.75","91500","91500","91500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229","91600","91600","91600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.25","91700","91700","91700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.5","91800","91800","91800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.75","91900","91900","91900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230","92000","92000","92000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.25","92100","92100","92100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.5","92200","92200","92200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.75","92300","92300","92300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231","92400","92400","92400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.25","92500","92500","92500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.5","92600","92600","92600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.75","92700","92700","92700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232","92800","92800","92800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.25","92900","92900","92900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.5","93000","93000","93000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.75","93100","93100","93100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233","93200","93200","93200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.25","93300","93300","93300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.5","93400","93400","93400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.75","93500","93500","93500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234","93600","93600","93600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.25","93700","93700","93700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.5","93800","93800","93800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.75","93900","93900","93900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235","94000","94000","94000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.25","94100","94100","94100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.5","94200","94200","94200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.75","94300","94300","94300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236","94400","94400","94400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.25","94500","94500","94500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.5","94600","94600","94600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.75","94700","94700","94700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237","94800","94800","94800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.25","94900","94900","94900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.5","95000","95000","95000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.75","95100","95100","95100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238","95200","95200","95200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.25","95300","95300","95300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.5","95400","95400","95400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.75","95500","95500","95500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239","95600","95600","95600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.25","95700","95700","95700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.5","95800","95800","95800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.75","95900","95900","95900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240","96000","96000","96000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.25","96100","96100","96100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.5","96200","96200","96200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.75","96300","96300","96300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241","96400","96400","96400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.25","96500","96500","96500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.5","96600","96600","96600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.75","96700","96700","96700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242","96800","96800","96800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.25","96900","96900","96900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.5","97000","97000","97000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.75","97100","97100","97100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243","97200","97200","97200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.25","97300","97300","97300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.5","97400","97400","97400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.75","97500","97500","97500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244","97600","97600","97600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.25","97700","97700","97700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.5","97800","97800","97800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.75","97900","97900","97900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245","98000","98000","98000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.25","98100","98100","98100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.5","98200","98200","98200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.75","98300","98300","98300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246","98400","98400","98400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.25","98500","98500","98500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.5","98600","98600","98600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.75","98700","98700","98700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247","98800","98800","98800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.25","98900","98900","98900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.5","99000","99000","99000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.75","99100","99100","99100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248","99200","99200","99200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.25","99300","99300","99300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.5","99400","99400","99400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.75","99500","99500","99500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249","99600","99600","99600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.25","99700","99700","99700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.5","99800","99800","99800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.75","99900","99900","99900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"

==> figs/csv_old/r0.0008_z1_opt.csv <==
"time","glad-sweep-24 - _step","glad-sweep-24 - _step__MIN","glad-sweep-24 - _step__MAX","glad-sweep-24 - y_opt","glad-sweep-24 - y_opt__MIN","glad-sweep-24 - y_opt__MAX","glad-sweep-24 - z","glad-sweep-24 - z__MIN","glad-sweep-24 - z__MAX","glad-sweep-24 - p_opt","glad-sweep-24 - p_opt__MIN","glad-sweep-24 - p_opt__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","0.24191896669932636","0.24191896669932636","0.24191896669932636"
"0.25","100","100","100","-6.473769341005243","-6.473769341005243","-6.473769341005243","-6.479922984823493","-6.479922984823493","-6.479922984823493","-0.005243079124349986","-0.005243079124349986","-0.005243079124349986"
"0.5","200","200","200","-6.440465053650932","-6.440465053650932","-6.440465053650932","-6.445779488421929","-6.445779488421929","-6.445779488421929","-0.005284071931290879","-0.005284071931290879","-0.005284071931290879"
"0.75","300","300","300","-6.392473315086043","-6.392473315086043","-6.392473315086043","-6.397746515390242","-6.397746515390242","-6.397746515390242","-0.005289738287780954","-0.005289738287780954","-0.005289738287780954"
"1","400","400","400","-6.330840566275829","-6.330840566275829","-6.330840566275829","-6.336061014766998","-6.336061014766998","-6.336061014766998","-0.00528363680971175","-0.00528363680971175","-0.00528363680971175"
"1.25","500","500","500","-6.25586203224579","-6.25586203224579","-6.25586203224579","-6.261018391725194","-6.261018391725194","-6.261018391725194","-0.005265821728856368","-0.005265821728856368","-0.005265821728856368"
"1.5","600","600","600","-6.16788944783935","-6.16788944783935","-6.16788944783935","-6.172970687446885","-6.172970687446885","-6.172970687446885","-0.005236396642887414","-0.005236396642887414","-0.005236396642887414"
"1.75","700","700","700","-6.067328997094793","-6.067328997094793","-6.067328997094793","-6.072324439437726","-6.072324439437726","-6.072324439437726","-0.00519551605074739","-0.00519551605074739","-0.00519551605074739"
"2","800","800","800","-5.95463887031673","-5.95463887031673","-5.95463887031673","-5.959538236450288","-5.959538236450288","-5.959538236450288","-0.005143384350046271","-0.005143384350046271","-0.005143384350046271"
"2.25","900","900","900","-5.830326531986816","-5.830326531986816","-5.830326531986816","-5.835119984002636","-5.835119984002636","-5.835119984002636","-0.005080254548988028","-0.005080254548988028","-0.005080254548988028"
"2.5","1000","1000","1000","-5.694945717203781","-5.694945717203781","-5.694945717203781","-5.699623898190477","-5.699623898190477","-5.699623898190477","-0.005006426701894856","-0.005006426701894856","-0.005006426701894856"
"2.75","1100","1100","1100","-5.5490931759296105","-5.5490931759296105","-5.5490931759296105","-5.553647247086542","-5.553647247086542","-5.553647247086542","-0.004922246078847781","-0.004922246078847781","-0.004922246078847781"
"3","1200","1200","1200","-5.393405185787334","-5.393405185787334","-5.393405185787334","-5.397826860490848","-5.397826860490848","-5.397826860490848","-0.004828101081553182","-0.004828101081553182","-0.004828101081553182"
"3.25","1300","1300","1300","-5.228553855490272","-5.228553855490272","-5.228553855490272","-5.232835430130989","-5.232835430130989","-5.232835430130989","-0.0047244209190541175","-0.0047244209190541175","-0.0047244209190541175"
"3.5","1400","1400","1400","-5.055243242175011","-5.055243242175011","-5.055243242175011","-5.059377623605114","-5.059377623605114","-5.059377623605114","-0.004611673058326077","-0.004611673058326077","-0.004611673058326077"
"3.75","1500","1500","1500","-4.874205306954077","-4.874205306954077","-4.874205306954077","-4.87818603640479","-4.87818603640479","-4.87818603640479","-0.004490360466116117","-0.004490360466116117","-0.004490360466116117"
"4","1600","1600","1600","-4.686195733893252","-4.686195733893252","-4.686195733893252","-4.690017007244723","-4.690017007244723","-4.690017007244723","-0.004361018659602617","-0.004361018659602617","-0.004361018659602617"
"4.25","1700","1700","1700","-4.49198963834775","-4.49198963834775","-4.49198963834775","-4.495646322656254","-4.495646322656254","-4.495646322656254","-0.004224212584547915","-0.004224212584547915","-0.004224212584547915"
"4.5","1800","1800","1800","-4.292377191157434","-4.292377191157434","-4.292377191157434","-4.295864837367887","-4.295864837367887","-4.295864837367887","-0.004080533340604847","-0.004080533340604847","-0.004080533340604847"
"4.75","1900","1900","1900","-4.088159185600628","-4.088159185600628","-4.088159185600628","-4.091474037395923","-4.091474037395923","-4.091474037395923","-0.0039305947742862835","-0.0039305947742862835","-0.0039305947742862835"
"5","2000","2000","2000","-3.8801425742373663","-3.8801425742373663","-3.8801425742373663","-3.883281572999747","-3.883281572999747","-3.883281572999747","-0.003775029960837617","-0.003775029960837617","-0.003775029960837617"
"5.25","2100","2100","2100","-3.6691360028352986","-3.6691360028352986","-3.6691360028352986","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-0.003614487596838925","-0.003614487596838925","-0.003614487596838925"
"5.5","2200","2200","2200","-3.4559453684650223","-3.4559453684650223","-3.4559453684650223","-3.458726277600581","-3.458726277600581","-3.458726277600581","-0.003449628325818535","-0.003449628325818535","-0.003449628325818535"
"5.75","2300","2300","2300","-3.241369428577987","-3.241369428577987","-3.241369428577987","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-0.0032811210194722967","-0.0032811210194722967","-0.0032811210194722967"
"6","2400","2400","2400","-3.026195487441473","-3.026195487441473","-3.026195487441473","-3.028614398558494","-3.028614398558494","-3.028614398558494","-0.003109639037254905","-0.003109639037254905","-0.003109639037254905"
"6.25","2500","2500","2500","-2.811195185704935","-2.811195185704935","-2.811195185704935","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-0.0029358564871402038","-0.0029358564871402038","-0.0029358564871402038"
"6.5","2600","2600","2600","-2.597120418114665","-2.597120418114665","-2.597120418114665","-2.599178791472349","-2.599178791472349","-2.599178791472349","-0.0027604445102353825","-0.0027604445102353825","-0.0027604445102353825"
"6.75","2700","2700","2700","-2.38469940348455","-2.38469940348455","-2.38469940348455","-2.386579659648942","-2.386579659648942","-2.386579659648942","-0.0025840676116840877","-0.0025840676116840877","-0.0025840676116840877"
"7","2800","2800","2800","-2.174632929975991","-2.174632929975991","-2.174632929975991","-2.176337314367673","-2.176337314367673","-2.176337314367673","-0.0024073800599031595","-0.0024073800599031595","-0.0024073800599031595"
"7.25","2900","2900","2900","-1.967590797546966","-1.967590797546966","-1.967590797546966","-1.96912213041497","-1.96912213041497","-1.96912213041497","-0.0022310223756743033","-0.0022310223756743033","-0.0022310223756743033"
"7.5","3000","3000","3000","-1.764208478106734","-1.764208478106734","-1.764208478106734","-1.765570124301592","-1.765570124301592","-1.765570124301592","-0.002055617931956445","-0.002055617931956445","-0.002055617931956445"
"7.75","3100","3100","3100","-1.5650840124675742","-1.5650840124675742","-1.5650840124675742","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-0.0018817696845023699","-0.0018817696845023699","-0.0018817696845023699"
"8","3200","3200","3200","-1.370775161627762","-1.370775161627762","-1.370775161627762","-1.371809540399278","-1.371809540399278","-1.371809540399278","-0.0017100570524607797","-0.0017100570524607797","-0.0017100570524607797"
"8.25","3300","3300","3300","-1.1817968282607707","-1.1817968282607707","-1.1817968282607707","-1.182674541294151","-1.182674541294151","-1.182674541294151","-0.001541032967126231","-0.001541032967126231","-0.001541032967126231"
"8.5","3400","3400","3400","-0.9986187625353169","-0.9986187625353169","-0.9986187625353169","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-0.001375221105873379","-0.001375221105873379","-0.001375221105873379"
"8.75","3500","3500","3500","-0.8216635645605066","-0.8216635645605066","-0.8216635645605066","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-0.0012131133270843301","-0.0012131133270843301","-0.0012131133270843301"
"9","3600","3600","3600","-0.6513049938518317","-0.6513049938518317","-0.6513049938518317","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-0.0010551673205586656","-0.0010551673205586656","-0.0010551673205586656"
"9.25","3700","3700","3700","-0.4878665942590737","-0.4878665942590737","-0.4878665942590737","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-0.0009018044864907183","-0.0009018044864907183","-0.0009018044864907183"
"9.5","3800","3800","3800","-0.33162064079888076","-0.33162064079888076","-0.33162064079888076","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-0.0007534080546202915","-0.0007534080546202915","-0.0007534080546202915"
"9.75","3900","3900","3900","-0.18278741280533814","-0.18278741280533814","-0.18278741280533814","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.0006103214536177801","-0.0006103214536177801","-0.0006103214536177801"
"10","4000","4000","4000","-0.041534795764180156","-0.041534795764180156","-0.041534795764180156","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.00047284693916466224","-0.00047284693916466224","-0.00047284693916466224"
"10.25","4100","4100","4100","0.09202178785688127","0.09202178785688127","0.09202178785688127","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.00034124448754425506","-0.00034124448754425506","-0.00034124448754425506"
"10.5","4200","4200","4200","0.21781912051502902","0.21781912051502902","0.21781912051502902","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.00021573095987702674","-0.00021573095987702674","-0.00021573095987702674"
"10.75","4300","4300","4300","0.33584560799546964","0.33584560799546964","0.33584560799546964","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.00009647954042947202","-0.00009647954042947202","-0.00009647954042947202"
"11","4400","4400","4400","0.4461403800629864","0.4461403800629864","0.4461403800629864","0.4465865197808661","0.4465865197808661","0.4465865197808661","0.000016380549293310356","0.000016380549293310356","0.000016380549293310356"
"11.25","4500","4500","4500","0.5487920810623135","0.5487920810623135","0.5487920810623135","0.5493187459448557","0.5493187459448557","0.5493187459448557","0.00012276406068290405","0.00012276406068290405","0.00012276406068290405"
"11.5","4600","4600","4600","0.6439373600590966","0.6439373600590966","0.6439373600590966","0.6445380055626164","0.6445380055626164","0.6445380055626164","0.00022262945411622923","0.00022262945411622923","0.00022262945411622923"
"11.75","4700","4700","4700","0.731759071936195","0.731759071936195","0.731759071936195","0.7324273240243417","0.7324273240243417","0.7324273240243417","0.00031597836441854196","0.00031597836441854196","0.00031597836441854196"
"12","4800","4800","4800","0.8124842026035716","0.8124842026035716","0.8124842026035716","0.8132138960999326","0.8132138960999326","0.8132138960999326","0.0004028548007880585","0.0004028548007880585","0.0004028548007880585"
"12.25","4900","4900","4900","0.8863815331335388","0.8863815331335388","0.8863815331335388","0.8871667480144838","0.8871667480144838","0.8871667480144838","0.00048334408789679414","0.00048334408789679414","0.00048334408789679414"
"12.5","5000","5000","5000","0.9537590591866926","0.9537590591866926","0.9537590591866926","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.0005575715564602284","0.0005575715564602284","0.0005575715564602284"
"12.75","5100","5100","5100","1.0149611835382595","1.0149611835382595","1.0149611835382595","1.015840829361554","1.015840829361554","1.015840829361554","0.0006257009930872824","0.0006257009930872824","0.0006257009930872824"
"13","5200","5200","5200","1.0703657008412357","1.0703657008412357","1.0703657008412357","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.0006879328606733577","0.0006879328606733577","0.0006879328606733577"
"13.25","5300","5300","5300","1.12038059496386","1.12038059496386","1.12038059496386","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.0007445023019734265","0.0007445023019734265","0.0007445023019734265"
"13.5","5400","5400","5400","1.1654406703076567","1.1654406703076567","1.1654406703076567","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.0007956769402809663","0.0007956769402809663","0.0007956769402809663"
"13.75","5500","5500","5500","1.2060040394424576","1.2060040394424576","1.2060040394424576","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.0008417544923353185","0.0008417544923353185","0.0008417544923353185"
"14","5600","5600","5600","1.2425484901812005","1.2425484901812005","1.2425484901812005","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.0008830602096763993","0.0008830602096763993","0.0008830602096763993"
"14.25","5700","5700","5700","1.2755677558556793","1.2755677558556793","1.2755677558556793","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.0009199441656559046","0.0009199441656559046","0.0009199441656559046"
"14.5","5800","5800","5800","1.3055677130413834","1.3055677130413834","1.3055677130413834","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.0009527784061928168","0.0009527784061928168","0.0009527784061928168"
"14.75","5900","5900","5900","1.3330625313128095","1.3330625313128095","1.3330625313128095","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.0009819539831222093","0.0009819539831222093","0.0009819539831222093"
"15","6000","6000","6000","1.358570799788641","1.358570799788641","1.358570799788641","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.0010078778896265989","0.0010078778896265989","0.0010078778896265989"
"15.25","6100","6100","6100","1.3826116552486483","1.3826116552486483","1.3826116552486483","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.001030969917754837","0.001030969917754837","0.001030969917754837"
"15.5","6200","6200","6200","1.4057009364715047","1.4057009364715047","1.4057009364715047","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.0010516594584213113","0.0010516594584213113","0.0010516594584213113"
"15.75","6300","6300","6300","1.4283473891565095","1.4283473891565095","1.4283473891565095","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.0010703822645377822","0.0010703822645377822","0.0010703822645377822"
"16","6400","6400","6400","1.4510489453549096","1.4510489453549096","1.4510489453549096","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.0010875771980582358","0.0010875771980582358","0.0010875771980582358"
"16.25","6500","6500","6500","1.4742891007514576","1.4742891007514576","1.4742891007514576","1.475456794630587","1.475456794630587","1.475456794630587","0.0011036829817160573","0.0011036829817160573","0.0011036829817160573"
"16.5","6600","6600","6600","1.4985334124084357","1.4985334124084357","1.4985334124084357","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.001119134976100139","0.001119134976100139","0.001119134976100139"
"16.75","6700","6700","6700","1.5242261387176885","1.5242261387176885","1.5242261387176885","1.525423694633091","1.525423694633091","1.525423694633091","0.001134362002457208","0.001134362002457208","0.001134362002457208"
"17","6800","6800","6800","1.5517870423073485","1.5517870423073485","1.5517870423073485","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.0011497832312204748","0.0011497832312204748","0.0011497832312204748"
"17.25","6900","6900","6900","1.5816083755256796","1.5816083755256796","1.5816083755256796","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.001165805155754554","0.001165805155754554","0.001165805155754554"
"17.5","7000","7000","7000","1.6140520668824114","1.6140520668824114","1.6140520668824114","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.0011828186701773186","0.0011828186701773186","0.0011828186701773186"
"17.75","7100","7100","7100","1.6494471254763798","1.6494471254763798","1.6494471254763798","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.0012011962693740802","0.0012011962693740802","0.0012011962693740802"
"18","7200","7200","7200","1.688087278986103","1.688087278986103","1.688087278986103","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.0012212893884649481","0.0012212893884649481","0.0012212893884649481"
"18.25","7300","7300","7300","1.730228859256749","1.730228859256749","1.730228859256749","1.731569614394402","1.731569614394402","1.731569614394402","0.0012434258980263471","0.0012434258980263471","0.0012434258980263471"
"18.5","7400","7400","7400","1.7760889478926967","1.7760889478926967","1.7760889478926967","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.001267907770311695","0.001267907770311695","0.001267907770311695"
"18.75","7500","7500","7500","1.8258437925702005","1.8258437925702005","1.8258437925702005","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.0012950089305678383","0.0012950089305678383","0.0012950089305678383"
"19","7600","7600","7600","1.8796275030303617","1.8796275030303617","1.8796275030303617","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.0013249733063132457","0.0013249733063132457","0.0013249733063132457"
"19.25","7700","7700","7700","1.9375310339100031","1.9375310339100031","1.9375310339100031","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.001358013086138532","0.001358013086138532","0.001358013086138532"
"19.5","7800","7800","7800","1.9996014597285416","1.9996014597285416","1.9996014597285416","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.0013943071982166974","0.0013943071982166974","0.0013943071982166974"
"19.75","7900","7900","7900","2.0658415454843073","2.0658415454843073","2.0658415454843073","2.067446009596716","2.067446009596716","2.067446009596716","0.0014340000172809453","0.0014340000172809453","0.0014340000172809453"
"20","8000","8000","8000","2.1362096144357103","2.1362096144357103","2.1362096144357103","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.0014772003073487763","0.0014772003073487763","0.0014772003073487763"
"20.25","8100","8100","8100","2.2106197127630103","2.2106197127630103","2.2106197127630103","2.212342517707873","2.212342517707873","2.212342517707873","0.0015239804059539036","0.0015239804059539036","0.0015239804059539036"
"20.5","8200","8200","8200","2.2889420689370032","2.2889420689370032","2.2889420689370032","2.290729549492121","2.290729549492121","2.290729549492121","0.0015743756540999715","0.0015743756540999715","0.0015743756540999715"
"20.75","8300","8300","8300","2.3710038437733107","2.3710038437733107","2.3710038437733107","2.372859482188952","2.372859482188952","2.372859482188952","0.0016283840745834055","0.0016283840745834055","0.0016283840745834055"
"21","8400","8400","8400","2.456590165336694","2.456590165336694","2.456590165336694","2.4585172566461218","2.4585172566461218","2.4585172566461218","0.0016859662997572994","0.0016859662997572994","0.0016859662997572994"
"21.25","8500","8500","8500","2.5454454410899805","2.5454454410899805","2.5454454410899805","2.5474470574051744","2.5474470574051744","2.5474470574051744","0.0017470457482305496","0.0017470457482305496","0.0017470457482305496"
"21.5","8600","8600","8600","2.637274937967878","2.637274937967878","2.637274937967878","2.639353894167369","2.639353894167369","2.639353894167369","0.0018115090484323026","0.0018115090484323026","0.0018115090484323026"
"21.75","8700","8700","8700","2.7317466194073905","2.7317466194073905","2.7317466194073905","2.7339054404401226","2.7339054404401226","2.7339054404401226","0.0018792067054244493","0.0018792067054244493","0.0018792067054244493"
"22","8800","8800","8800","2.8284932267940297","2.8284932267940297","2.8284932267940297","2.8307341168121614","2.8307341168121614","2.8307341168121614","0.001949954005828508","0.001949954005828508","0.001949954005828508"
"22.25","8900","8900","8900","2.927114591295825","2.927114591295825","2.927114591295825","2.9294394048170282","2.9294394048170282","2.9294394048170282","0.002023532154255714","0.002023532154255714","0.002023532154255714"
"22.5","9000","9000","9000","3.0271801606643876","3.0271801606643876","3.0271801606643876","3.0295903759506757","3.0295903759506757","3.0295903759506757","0.0020996896331990367","0.0020996896331990367","0.0020996896331990367"
"22.75","9100","9100","9100","3.128231724292086","3.128231724292086","3.128231724292086","3.130728419117563","3.130728419117563","3.130728419117563","0.002178143776972119","0.002178143776972119","0.002178143776972119"
"23","9200","9200","9200","3.2297863186346247","3.2297863186346247","3.2297863186346247","3.2323701485988288","3.2323701485988288","3.2323701485988288","0.0022585825489728206","0.0022585825489728206","0.0022585825489728206"
"23.25","9300","9300","9300","3.3313392940455584","3.3313392940455584","3.3313392940455584","3.334010473572528","3.334010473572528","3.334010473572528","0.0023406665103119784","0.0023406665103119784","0.0023406665103119784"
"23.5","9400","9400","9400","3.4323675231299893","3.4323675231299893","3.4323675231299893","3.435125809275708","3.435125809275708","3.435125809275708","0.0024240309666951204","0.0024240309666951204","0.0024240309666951204"
"23.75","9500","9500","9500","3.532332729913943","3.532332729913943","3.532332729913943","3.5351774090867236","3.5351774090867236","3.5351774090867236","0.0025082882793743544","0.0025082882793743544","0.0025082882793743544"
"24","9600","9600","9600","3.630684918448368","3.630684918448368","3.630684918448368","3.6336147961280543","3.6336147961280543","3.6336147961280543","0.00259303032501515","0.00259303032501515","0.00259303032501515"
"24.25","9700","9700","9700","3.726865878925967","3.726865878925967","3.726865878925967","3.7298792724486223","3.7298792724486223","3.7298792724486223","0.002677831088446783","0.002677831088446783","0.002677831088446783"
"24.5","9800","9800","9800","3.820312748987838","3.820312748987838","3.820312748987838","3.823407483443133","3.823407483443133","3.823407483443133","0.002762249371493136","0.002762249371493136","0.002762249371493136"
"24.75","9900","9900","9900","3.9104616076372625","3.9104616076372625","3.9104616076372625","3.913635014905986","3.913635014905986","3.913635014905986","0.0028458316004199846","0.0028458316004199846","0.0028458316004199846"
"25","10000","10000","10000","3.996751079060658","3.996751079060658","3.996751079060658","3.9999999999999996","3.9999999999999996","3.9999999999999996","0.002928114713982591","0.002928114713982591","0.002928114713982591"
"25.25","10100","10100","10100","4.078625923681065","4.078625923681065","4.078625923681065","4.081946713445499","4.081946713445499","4.081946713445499","0.0030086291136234566","0.0030086291136234566","0.0030086291136234566"
"25.5","10200","10200","10200","4.155540593936589","4.155540593936589","4.155540593936589","4.158929130402558","4.158929130402558","4.158929130402558","0.003086901657051999","0.003086901657051999","0.003086901657051999"
"25.75","10300","10300","10300","4.2269627325834085","4.2269627325834085","4.2269627325834085","4.230414427826612","4.230414427826612","4.230414427826612","0.0031624586762393075","0.0031624586762393075","0.0031624586762393075"
"26","10400","10400","10400","4.2923765917675825","4.2923765917675825","4.2923765917675825","4.2958864065227695","4.2958864065227695","4.2958864065227695","0.0032348290007810088","0.0032348290007810088","0.0032348290007810088"
"26.25","10500","10500","10500","4.3512863516888","4.3512863516888","4.3512863516888","4.354848812703426","4.354848812703426","4.354848812703426","0.0033035469676229168","0.0033035469676229168","0.0033035469676229168"
"26.5","10600","10600","10600","4.40321931838785","4.40321931838785","4.40321931838785","4.406828538563178","4.406828538563178","4.406828538563178","0.003368155398301362","0.003368155398301362","0.003368155398301362"
"26.75","10700","10700","10700","4.447728981023254","4.447728981023254","4.447728981023254","4.4513786822193815","4.4513786822193815","4.4513786822193815","0.00342820852512829","0.00342820852512829","0.00342820852512829"
"27","10800","10800","10800","4.48439790995519","4.48439790995519","4.48439790995519","4.488081448320182","4.488081448320182","4.488081448320182","0.0034832748481406495","0.0034832748481406495","0.0034832748481406495"
"27.25","10900","10900","10900","4.512840478020105","4.512840478020105","4.512840478020105","4.516550871688152","4.516550871688152","4.516550871688152","0.0035329399051375887","0.0035329399051375887","0.0035329399051375887"
"27.5","11000","11000","11000","4.532705388550192","4.532705388550192","4.532705388550192","4.536435347539359","4.536435347539359","4.536435347539359","0.0035768089377404277","0.0035768089377404277","0.0035768089377404277"
"27.75","11100","11100","11100","4.543677994960212","4.543677994960212","4.543677994960212","4.547419953087174","4.547419953087174","4.547419953087174","0.003614509437126573","0.003614509437126573","0.003614509437126573"
"28","11200","11200","11200","4.545482398081636","4.545482398081636","4.545482398081636","4.549228546698854","4.549228546698854","4.549228546698854","0.003645693553901014","0.003645693553901014","0.003645693553901014"
"28.25","11300","11300","11300","4.537883308862142","4.537883308862142","4.537883308862142","4.541625632212107","4.541625632212107","4.541625632212107","0.003670040357480725","0.003670040357480725","0.003670040357480725"
"28.5","11400","11400","11400","4.520687665557132","4.520687665557132","4.520687665557132","4.524417977528965","4.524417977528965","4.524417977528965","0.003687257931359128","0.003687257931359128","0.003687257931359128"
"28.75","11500","11500","11500","4.493745996110105","4.493745996110105","4.493745996110105","4.4974559781757515","4.4974559781757515","4.4974559781757515","0.003697085291696517","0.003697085291696517","0.003697085291696517"
"29","11600","11600","11600","4.456953518039859","4.456953518039859","4.456953518039859","4.4606347581404515","4.4606347581404515","4.4606347581404515","0.00369929411783268","0.00369929411783268","0.00369929411783268"
"29.25","11700","11700","11700","4.410250969814186","4.410250969814186","4.410250969814186","4.413895001962034","4.413895001962034","4.413895001962034","0.003693690284532064","0.003693690284532064","0.003693690284532064"
"29.5","11800","11800","11800","4.353625169381766","4.353625169381766","4.353625169381766","4.357223513739725","4.357223513739725","4.357223513739725","0.0036801151870476806","0.0036801151870476806","0.0036801151870476806"
"29.75","11900","11900","11900","4.2871092972453","4.2871092972453","4.2871092972453","4.290653500443044","4.290653500443044","4.290653500443044","0.003658446851416128","0.003658446851416128","0.003658446851416128"
"30","12000","12000","12000","4.210782903178696","4.210782903178696","4.210782903178696","4.2142645786248","4.2142645786248","4.2142645786248","0.0036286008237570583","0.0036286008237570583","0.0036286008237570583"
"30.25","12100","12100","12100","4.124771637408979","4.124771637408979","4.124771637408979","4.128182505358433","4.128182505358433","4.128182505358433","0.0035905308337551567","0.0035905308337551567","0.0035905308337551567"
"30.5","12200","12200","12200","4.029246708788201","4.029246708788201","4.029246708788201","4.032578635927369","4.032578635927369","4.032578635927369","0.0035442292289200455","0.0035442292289200455","0.0035442292289200455"
"30.75","12300","12300","12300","3.9244240741618897","3.9244240741618897","3.9244240741618897","3.9276691124766034","3.9276691124766034","3.9276691124766034","0.0034897271776605926","0.0034897271776605926","0.0034897271776605926"
"31","12400","12400","12400","3.8105633647876997","3.8105633647876997","3.8105633647876997","3.8137137894854396","3.8137137894854396","3.8137137894854396","0.0034270946406501634","0.0034270946406501634","0.0034270946406501634"
"31.25","12500","12500","12500","3.687966557261091","3.687966557261091","3.687966557261091","3.69101490352475","3.69101490352475","3.69101490352475","0.003356440111401515","0.003356440111401515","0.003356440111401515"
"31.5","12600","12600","12600","3.5569763979539246","3.5569763979539246","3.5569763979539246","3.559915496312644","3.559915496312644","3.559915496312644","0.0032779101283954004","0.0032779101283954004","0.0032779101283954004"
"31.75","12700","12700","12700","3.417974591457687","3.417974591457687","3.417974591457687","3.4207976015694515","3.4207976015694515","3.4207976015694515","0.0031916885625148522","0.0031916885625148522","0.0031916885625148522"
"32","12800","12800","12800","3.2713797649363934","3.2713797649363934","3.2713797649363934","3.2740802075875672","3.2740802075875672","3.2740802075875672","0.0030979956849120083","0.0030979956849120083","0.0030979956849120083"
"32.25","12900","12900","12900","3.117645221626777","3.117645221626777","3.117645221626777","3.120217008765377","3.120217008765377","3.120217008765377","0.0029970870217736617","0.0029970870217736617","0.0029970870217736617"
"32.5","13000","13000","13000","2.9572564979670073","2.9572564979670073","2.9572564979670073","2.95969396059922","2.95969396059922","2.95969396059922","0.002889252003741752","0.002889252003741752","0.002889252003741752"
"32.75","13100","13100","13100","2.7907287399827334","2.7907287399827334","2.7907287399827334","2.793026653775874","2.793026653775874","2.793026653775874","0.0027748124189831136","0.0027748124189831136","0.0027748124189831136"
"33","13200","13200","13200","2.6186039156038237","2.6186039156038237","2.6186039156038237","2.620757524053597","2.620757524053597","2.620757524053597","0.0026541206800773237","0.0026541206800773237","0.0026541206800773237"
"33.25","13300","13300","13300","2.4414478805208617","2.4414478805208617","2.4414478805208617","2.4434529155561218","2.4434529155561218","2.4434529155561218","0.002527557915997361","0.002527557915997361","0.002527557915997361"
"33.5","13400","13400","13400","2.259847316011892","2.259847316011892","2.259847316011892","2.261700015926302","2.261700015926302","2.261700015926302","0.002395531901489986","0.002395531901489986","0.002395531901489986"
"33.75","13500","13500","13500","2.074406557872421","2.074406557872421","2.074406557872421","2.0761036824891157","2.0761036824891157","2.0761036824891157","0.0022584748371083097","0.0022584748371083097","0.0022584748371083097"
"34","13600","13600","13600","1.885744336161679","1.885744336161679","1.885744336161679","1.8872831791543059","1.8872831791543059","1.8872831791543059","0.002116840994015483","0.002116840994015483","0.002116840994015483"
"34.25","13700","13700","13700","1.694490445932267","1.694490445932267","1.694490445932267","1.6958688442433354","1.6958688442433354","1.6958688442433354","0.0019711042384429334","0.0019711042384429334","0.0019711042384429334"
"34.5","13800","13800","13800","1.501282369436764","1.501282369436764","1.501282369436764","1.5024987097522235","1.5024987097522235","1.5024987097522235","0.0018217554513640238","0.0018217554513640238","0.0018217554513640238"
"34.75","13900","13900","13900","1.3067618705017525","1.3067618705017525","1.3067618705017525","1.3078150927587557","1.3078150927587557","1.3078150927587557","0.0016692998595143269","0.0016692998595143269","0.0016692998595143269"
"35","14000","14000","14000","1.111571581826924","1.111571581826924","1.111571581826924","1.1124611797498087","1.1124611797498087","1.1124611797498087","0.0015142542943592102","0.0015142542943592102","0.0015142542943592102"
"35.25","14100","14100","14100","0.9163516059042938","0.9163516059042938","0.9163516059042938","0.9170776245819421","0.9170776245819421","0.9170776245819421","0.0013571443959746014","0.0013571443959746014","0.0013571443959746014"
"35.5","14200","14200","14200","0.7217361500613878","0.7217361500613878","0.7217361500613878","0.7222991805969723","0.7222991805969723","0.7222991805969723","0.0011985017790612472","0.0011985017790612472","0.0011985017790612472"
"35.75","14300","14300","14300","0.5283502158142731","0.5283502158142731","0.5283502158142731","0.5287513870959808","0.5287513870959808","0.5287513870959808","0.001038861178461161","0.001038861178461161","0.001038861178461161"
"36","14400","14400","14400","0.3368063622741529","0.3368063622741529","0.3368063622741529","0.33704732993273323","0.33704732993273323","0.33704732993273323","0.000878757591583559","0.000878757591583559","0.000878757591583559"
"36.25","14500","14500","14500","0.1477015627883649","0.1477015627883649","0.1477015627883649","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.0007187234350763158","0.0007187234350763158","0.0007187234350763158"
"36.5","14600","14600","14600","-0.038385826682869106","-0.038385826682869106","-0.038385826682869106","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.0005592857329025061","0.0005592857329025061","0.0005592857329025061"
"36.75","14700","14700","14700","-0.220898969743893","-0.220898969743893","-0.220898969743893","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.00040096335269671976","0.00040096335269671976","0.00040096335269671976"
"37","14800","14800","14800","-0.39930530548266185","-0.39930530548266185","-0.39930530548266185","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.0002442643068879327","0.0002442643068879327","0.0002442643068879327"
"37.25","14900","14900","14900","-0.5730991423163541","-0.5730991423163541","-0.5730991423163541","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.0000896831345883406","0.0000896831345883406","0.0000896831345883406"
"37.5","15000","15000","15000","-0.7418040750393462","-0.7418040750393462","-0.7418040750393462","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","-0.00006230162033955475","-0.00006230162033955475","-0.00006230162033955475"
"37.75","15100","15100","15100","-0.9049752115261277","-0.9049752115261277","-0.9049752115261277","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","-0.00021122982030300289","-0.00021122982030300289","-0.00021122982030300289"
"38","15200","15200","15200","-1.062201196796702","-1.062201196796702","-1.062201196796702","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","-0.00035666202011879616","-0.00035666202011879616","-0.00035666202011879616"
"38.25","15300","15300","15300","-1.2131060234767905","-1.2131060234767905","-1.2131060234767905","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","-0.0004981816151562735","-0.0004981816151562735","-0.0004981816151562735"
"38.5","15400","15400","15400","-1.3573506190711744","-1.3573506190711744","-1.3573506190711744","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","-0.0006353968392932632","-0.0006353968392932632","-0.0006353968392932632"
"38.75","15500","15500","15500","-1.4946342019066723","-1.4946342019066723","-1.4946342019066723","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","-0.0007679426014938623","-0.0007679426014938623","-0.0007679426014938623"
"39","15600","15600","15600","-1.624695399082304","-1.624695399082304","-1.624695399082304","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.0008954821508798741","-0.0008954821508798741","-0.0008954821508798741"
"39.25","15700","15700","15700","-1.7473131212786162","-1.7473131212786162","-1.7473131212786162","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.0010177085612874878","-0.0010177085612874878","-0.0010177085612874878"
"39.5","15800","15800","15800","-1.8623071908162545","-1.8623071908162545","-1.8623071908162545","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.001134346027472033","-0.001134346027472033","-0.001134346027472033"
"39.75","15900","15900","15900","-1.9695387209058628","-1.9695387209058628","-1.9695387209058628","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.0012451509663359145","-0.0012451509663359145","-0.0012451509663359145"
"40","16000","16000","16000","-2.0689102455875163","-2.0689102455875163","-2.0689102455875163","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.001349912917802655","-0.001349912917802655","-0.001349912917802655"
"40.25","16100","16100","16100","-2.160365601408304","-2.160365601408304","-2.160365601408304","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.0014484552412348112","-0.0014484552412348112","-0.0014484552412348112"
"40.5","16200","16200","16200","-2.243889563421686","-2.243889563421686","-2.243889563421686","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.0015406356045854358","-0.0015406356045854358","-0.0015406356045854358"
"40.75","16300","16300","16300","-2.31950723960231","-2.31950723960231","-2.31950723960231","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.0016263462647764376","-0.0016263462647764376","-0.0016263462647764376"
"41","16400","16400","16400","-2.3872832292457637","-2.3872832292457637","-2.3872832292457637","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-0.0017055141391025541","-0.0017055141391025541","-0.0017055141391025541"
"41.25","16500","16500","16500","-2.447320552355084","-2.447320552355084","-2.447320552355084","-2.449367104301327","-2.449367104301327","-2.449367104301327","-0.001778100668757998","-0.001778100668757998","-0.001778100668757998"
"41.5","16600","16600","16600","-2.499759358396122","-2.499759358396122","-2.499759358396122","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-0.0018441014768688646","-0.0018441014768688646","-0.0018441014768688646"
"41.75","16700","16700","16700","-2.544775424123552","-2.544775424123552","-2.544775424123552","-2.546895438638476","-2.546895438638476","-2.546895438638476","-0.001903545824675154","-0.001903545824675154","-0.001903545824675154"
"42","16800","16800","16800","-2.5825784514305457","-2.5825784514305457","-2.5825784514305457","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-0.0019564958707408986","-0.0019564958707408986","-0.0019564958707408986"
"42.25","16900","16900","16900","-2.6134101773504006","-2.6134101773504006","-2.6134101773504006","-2.615579104531383","-2.615579104531383","-2.615579104531383","-0.002003045739263909","-0.002003045739263909","-0.002003045739263909"
"42.5","17000","17000","17000","-2.6375423094306836","-2.6375423094306836","-2.6375423094306836","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-0.002043320404707727","-0.002043320404707727","-0.002043320404707727"
"42.75","17100","17100","17100","-2.6552743007034345","-2.6552743007034345","-2.6552743007034345","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-0.0020774744010758905","-0.0020774744010758905","-0.0020774744010758905"
"43","17200","17200","17200","-2.666930979382787","-2.666930979382787","-2.666930979382787","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-0.0021056903651882897","-0.0021056903651882897","-0.0021056903651882897"
"43.25","17300","17300","17300","-2.6728600492287566","-2.6728600492287566","-2.6728600492287566","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-0.0021281774242936924","-0.0021281774242936924","-0.0021281774242936924"
"43.5","17400","17400","17400","-2.6734294772186398","-2.6734294772186398","-2.6734294772186398","-2.675626274072804","-2.675626274072804","-2.675626274072804","-0.002145169439257341","-0.002145169439257341","-0.002145169439257341"
"43.75","17500","17500","17500","-2.669024785761315","-2.669024785761315","-2.669024785761315","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-0.002156923115390688","-0.002156923115390688","-0.002156923115390688"
"44","17600","17600","17600","-2.6600462671718375","-2.6600462671718375","-2.6600462671718375","-2.662222871377822","-2.662222871377822","-2.662222871377822","-0.0021637159937372835","-0.0021637159937372835","-0.0021637159937372835"
"44.25","17700","17700","17700","-2.6469061384916595","-2.6469061384916595","-2.6469061384916595","-2.649067312482758","-2.649067312482758","-2.649067312482758","-0.0021658443362932156","-0.0021658443362932156","-0.0021658443362932156"
"44.5","17800","17800","17800","-2.630025654991718","-2.630025654991718","-2.630025654991718","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-0.0021636209192135297","-0.0021636209192135297","-0.0021636209192135297"
"44.75","17900","17900","17900","-2.6098322008308896","-2.6098322008308896","-2.6098322008308896","-2.61195369891188","-2.61195369891188","-2.61195369891188","-0.0021573727485393462","-0.0021573727485393462","-0.0021573727485393462"
"45","18000","18000","18000","-2.58675637536044","-2.58675637536044","-2.58675637536044","-2.588854381999832","-2.588854381999832","-2.588854381999832","-0.002147438713368824","-0.002147438713368824","-0.002147438713368824"
"45.25","18100","18100","18100","-2.561229093466838","-2.561229093466838","-2.561229093466838","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-0.002134167191686881","-0.002134167191686881","-0.002134167191686881"
"45.5","18200","18200","18200","-2.5336787181319087","-2.5336787181319087","-2.5336787181319087","-2.53572432344803","-2.53572432344803","-2.53572432344803","-0.002117913624264403","-0.002117913624264403","-0.002117913624264403"
"45.75","18300","18300","18300","-2.50452824306266","-2.50452824306266","-2.50452824306266","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-0.0020990380721340185","-0.0020990380721340185","-0.0020990380721340185"
"46","18400","18400","18400","-2.474192542806135","-2.474192542806135","-2.474192542806135","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-0.0020779027731473443","-0.0020779027731473443","-0.0020779027731473443"
"46.25","18500","18500","18500","-2.443075707220568","-2.443075707220568","-2.443075707220568","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-0.002054869713021823","-0.002054869713021823","-0.002054869713021823"
"46.5","18600","18600","18600","-2.411568476527007","-2.411568476527007","-2.411568476527007","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-0.002030298226087593","-0.002030298226087593","-0.002030298226087593"
"46.75","18700","18700","18700","-2.380045792420236","-2.380045792420236","-2.380045792420236","-2.381945826122585","-2.381945826122585","-2.381945826122585","-0.002004542640656526","-0.002004542640656526","-0.002004542640656526"
"47","18800","18800","18800","-2.3488644798793477","-2.3488644798793477","-2.3488644798793477","-2.35073563982559","-2.35073563982559","-2.35073563982559","-0.001977949983552829","-0.001977949983552829","-0.001977949983552829"
"47.25","18900","18900","18900","-2.318361073392697","-2.318361073392697","-2.318361073392697","-2.320204162355581","-2.320204162355581","-2.320204162355581","-0.001950857757873084","-0.001950857757873084","-0.001950857757873084"
"47.5","19000","19000","19000","-2.288849800305494","-2.288849800305494","-2.288849800305494","-2.290665894011487","-2.290665894011487","-2.290665894011487","-0.0019235918074866215","-0.0019235918074866215","-0.0019235918074866215"
"47.75","19100","19100","19100","-2.2606207329177392","-2.2606207329177392","-2.2606207329177392","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-0.0018964642811478971","-0.0018964642811478971","-0.0018964642811478971"
"48","19200","19200","19200","-2.2339381198129593","-2.2339381198129593","-2.2339381198129593","-2.235704433473733","-2.235704433473733","-2.235704433473733","-0.0018697717083760307","-0.0018697717083760307","-0.0018697717083760307"
"48.25","19300","19300","19300","-2.209038905691791","-2.209038905691791","-2.209038905691791","-2.210782867781837","-2.210782867781837","-2.210782867781837","-0.001843793198468592","-0.001843793198468592","-0.001843793198468592"
"48.5","19400","19400","19400","-2.1861314477269023","-2.1861314477269023","-2.1861314477269023","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-0.0018187887731603847","-0.0018187887731603847","-0.0018187887731603847"
"48.75","19500","19500","19500","-2.1653944351553247","-2.1653944351553247","-2.1653944351553247","-2.167099666567343","-2.167099666567343","-2.167099666567343","-0.00179499784252201","-0.00179499784252201","-0.00179499784252201"
"49","19600","19600","19600","-2.1469760174893655","-2.1469760174893655","-2.1469760174893655","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-0.00177263783272074","-0.00177263783272074","-0.00177263783272074"
"49.25","19700","19700","19700","-2.130993145366672","-2.130993145366672","-2.130993145366672","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-0.0017519029732465108","-0.0017519029732465108","-0.0017519029732465108"
"49.5","19800","19800","19800","-2.1175311266823504","-2.1175311266823504","-2.1175311266823504","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-0.0017329632501439582","-0.0017329632501439582","-0.0017329632501439582"
"49.75","19900","19900","19900","-2.106643399260195","-2.106643399260195","-2.106643399260195","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-0.0017159635306939758","-0.0017159635306939758","-0.0017159635306939758"
"50","20000","20000","20000","-2.098351519934909","-2.098351519934909","-2.098351519934909","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-0.0017010228638652466","-0.0017010228638652466","-0.0017010228638652466"
"50.25","20100","20100","20100","-2.0926453685413158","-2.0926453685413158","-2.0926453685413158","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-0.0016882339597096493","-0.0016882339597096493","-0.0016882339597096493"
"50.5","20200","20200","20200","-2.0894835639488782","-2.0894835639488782","-2.0894835639488782","-2.091126274224196","-2.091126274224196","-2.091126274224196","-0.0016776628497193677","-0.0016776628497193677","-0.0016776628497193677"
"50.75","20300","20300","20300","-2.0887940879485516","-2.0887940879485516","-2.0887940879485516","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-0.001669348728999119","-0.001669348728999119","-0.001669348728999119"
"51","20400","20400","20400","-2.0904751115026263","-2.0904751115026263","-2.0904751115026263","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-0.0016633039799448662","-0.0016633039799448662","-0.0016633039799448662"
"51.25","20500","20500","20500","-2.0943960166146733","-2.0943960166146733","-2.0943960166146733","-2.096047218483167","-2.096047218483167","-2.096047218483167","-0.0016595143759697562","-0.0016595143759697562","-0.0016595143759697562"
"51.5","20600","20600","20600","-2.1003986058735893","-2.1003986058735893","-2.1003986058735893","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-0.0016579394626791907","-0.0016579394626791907","-0.0016579394626791907"
"51.75","20700","20700","20700","-2.108298490580591","-2.108298490580591","-2.108298490580591","-2.109965408013282","-2.109965408013282","-2.109965408013282","-0.0016585131127866345","-0.0016585131127866345","-0.0016585131127866345"
"52","20800","20800","20800","-2.117886647287528","-2.117886647287528","-2.117886647287528","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-0.0016611442499782844","-0.0016611442499782844","-0.0016611442499782844"
"52.25","20900","20900","20900","-2.1289311315656465","-2.1289311315656465","-2.1289311315656465","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-0.0016657177358894923","-0.0016657177358894923","-0.0016657177358894923"
"52.5","21000","21000","21000","-2.141178936891926","-2.141178936891926","-2.141178936891926","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-0.0016720954133547308","-0.0016720954133547308","-0.0016720954133547308"
"52.75","21100","21100","21100","-2.1543579856907136","-2.1543579856907136","-2.1543579856907136","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-0.0016801172981399728","-0.0016801172981399728","-0.0016801172981399728"
"53","21200","21200","21200","-2.168179238806535","-2.168179238806535","-2.168179238806535","-2.169909821377468","-2.169909821377468","-2.169909821377468","-0.0016896029104701352","-0.0016896029104701352","-0.0016896029104701352"
"53.25","21300","21300","21300","-2.1823389090139593","-2.1823389090139593","-2.1823389090139593","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-0.0017003527368272056","-0.0017003527368272056","-0.0017003527368272056"
"53.5","21400","21400","21400","-2.1965207635959687","-2.1965207635959687","-2.1965207635959687","-2.198281521276285","-2.198281521276285","-2.198281521276285","-0.0017121498117251624","-0.0017121498117251624","-0.0017121498117251624"
"53.75","21500","21500","21500","-2.2103985005464097","-2.2103985005464097","-2.2103985005464097","-2.212174259264695","-2.212174259264695","-2.212174259264695","-0.001724761408466044","-0.001724761408466044","-0.001724761408466044"
"54","21600","21600","21600","-2.2236381825773717","-2.2236381825773717","-2.2236381825773717","-2.225428492117116","-2.225428492117116","-2.225428492117116","-0.0017379408272561736","-0.0017379408272561736","-0.0017379408272561736"
"54.25","21700","21700","21700","-2.235900712840331","-2.235900712840331","-2.235900712840331","-2.237704822507496","-2.237704822507496","-2.237704822507496","-0.0017514292685124055","-0.0017514292685124055","-0.0017514292685124055"
"54.5","21800","21800","21800","-2.2468443361018378","-2.2468443361018378","-2.2468443361018378","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-0.001764957778719503","-0.001764957778719503","-0.001764957778719503"
"54.75","21900","21900","21900","-2.2561271490508954","-2.2561271490508954","-2.2561271490508954","-2.257955396012942","-2.257955396012942","-2.257955396012942","-0.0017782492558169327","-0.0017782492558169327","-0.0017782492558169327"
"55","22000","22000","22000","-2.263409603455542","-2.263409603455542","-2.263409603455542","-2.265247584249853","-2.265247584249853","-2.265247584249853","-0.0017910205007906355","-0.0017910205007906355","-0.0017910205007906355"
"55.25","22100","22100","22100","-2.2683569860298847","-2.2683569860298847","-2.2683569860298847","-2.27020274765238","-2.27020274765238","-2.27020274765238","-0.001802984301934929","-0.001802984301934929","-0.001802984301934929"
"55.5","22200","22200","22200","-2.270641859118177","-2.270641859118177","-2.270641859118177","-2.272493158760248","-2.272493158760248","-2.272493158760248","-0.0018138515381217052","-0.0018138515381217052","-0.0018138515381217052"
"55.75","22300","22300","22300","-2.269946446647469","-2.269946446647469","-2.269946446647469","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-0.0018233332873765773","-0.0018233332873765773","-0.0018233332873765773"
"56","22400","22400","22400","-2.2659649502419743","-2.2659649502419743","-2.2659649502419743","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-0.0018311429271110902","-0.0018311429271110902","-0.0018311429271110902"
"56.25","22500","22500","22500","-2.258405780927207","-2.258405780927207","-2.258405780927207","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-0.001836998212493987","-0.001836998212493987","-0.001836998212493987"
"56.5","22600","22600","22600","-2.246993692476324","-2.246993692476324","-2.246993692476324","-2.248839261030514","-2.248839261030514","-2.248839261030514","-0.0018406233196666955","-0.0018406233196666955","-0.0018406233196666955"
"56.75","22700","22700","22700","-2.2314718031601837","-2.2314718031601837","-2.2314718031601837","-2.233307716835932","-2.233307716835932","-2.233307716835932","-0.0018417508408114375","-0.0018417508408114375","-0.0018417508408114375"
"57","22800","22800","22800","-2.21160349345158","-2.21160349345158","-2.21160349345158","-2.213426017987093","-2.213426017987093","-2.213426017987093","-0.0018401237184638292","-0.0018401237184638292","-0.0018401237184638292"
"57.25","22900","22900","22900","-2.1871741680973886","-2.1871741680973886","-2.1871741680973886","-2.188979378692003","-2.188979378692003","-2.188979378692003","-0.0018354971069252726","-0.0018354971069252726","-0.0018354971069252726"
"57.5","23000","23000","23000","-2.1579928719039003","-2.1579928719039003","-2.1579928719039003","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-0.0018276401491671493","-0.0018276401491671493","-0.0018276401491671493"
"57.75","23100","23100","23100","-2.1238937495742225","-2.1238937495742225","-2.1238937495742225","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-0.0018163376582241778","-0.0018163376582241778","-0.0018163376582241778"
"58","23200","23200","23200","-2.084737340985516","-2.084737340985516","-2.084737340985516","-2.086465474021168","-2.086465474021168","-2.086465474021168","-0.001801391692750308","-0.001801391692750308","-0.001801391692750308"
"58.25","23300","23300","23300","-2.0404117043909493","-2.0404117043909493","-2.0404117043909493","-2.042105351701119","-2.042105351701119","-2.042105351701119","-0.001782623017142819","-0.001782623017142819","-0.001782623017142819"
"58.5","23400","23400","23400","-1.9908333611694484","-1.9908333611694484","-1.9908333611694484","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-0.0017598724374336752","-0.0017598724374336752","-0.0017598724374336752"
"58.75","23500","23500","23500","-1.9359480569179195","-1.9359480569179195","-1.9359480569179195","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-0.0017330020049882433","-0.0017330020049882433","-0.0017330020049882433"
"59","23600","23600","23600","-1.875731334878103","-1.875731334878103","-1.875731334878103","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-0.0017018960809401795","-0.0017018960809401795","-0.0017018960809401795"
"59.25","23700","23700","23700","-1.8101889189057356","-1.8101889189057356","-1.8101889189057356","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-0.0016664622552180486","-0.0016664622552180486","-0.0016664622552180486"
"59.5","23800","23800","23800","-1.7393569044153812","-1.7393569044153812","-1.7393569044153812","-1.740809363741632","-1.740809363741632","-1.740809363741632","-0.0016266321149807014","-0.0016266321149807014","-0.0016266321149807014"
"59.75","23900","23900","23900","-1.6633017569623125","-1.6633017569623125","-1.6633017569623125","-1.664692244153248","-1.664692244153248","-1.664692244153248","-0.0015823618582648177","-0.0015823618582648177","-0.0015823618582648177"
"60","24000","24000","24000","-1.5821201193453263","-1.5821201193453263","-1.5821201193453263","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-0.0015336327496578983","-0.0015336327496578983","-0.0015336327496578983"
"60.25","24100","24100","24100","-1.4959384293236144","-1.4959384293236144","-1.4959384293236144","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-0.0014804514158308635","-0.0014804514158308635","-0.0014804514158308635"
"60.5","24200","24200","24200","-1.4049123512291404","-1.4049123512291404","-1.4049123512291404","-1.406090684505961","-1.406090684505961","-1.406090684505961","-0.0014228499797947075","-0.0014228499797947075","-0.0014228499797947075"
"60.75","24300","24300","24300","-1.309226025916002","-1.309226025916002","-1.309226025916002","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-0.0013608860337760709","-0.0013608860337760709","-0.0013608860337760709"
"61","24400","24400","24400","-1.2090911446127308","-1.2090911446127308","-1.2090911446127308","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.0012946424516311478","-0.0012946424516311478","-0.0012946424516311478"
"61.25","24500","24500","24500","-1.1047458533254677","-1.1047458533254677","-1.1047458533254677","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.0012242270427297898","-0.0012242270427297898","-0.0012242270427297898"
"61.5","24600","24600","24600","-0.9964534954728657","-0.9964534954728657","-0.9964534954728657","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.0011497720502355764","-0.0011497720502355764","-0.0011497720502355764"
"61.75","24700","24700","24700","-0.8845012014110535","-0.8845012014110535","-0.8845012014110535","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.001071433497676206","-0.001071433497676206","-0.001071433497676206"
"62","24800","24800","24800","-0.7691983344232943","-0.7691983344232943","-0.7691983344232943","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.0009893903886371153","-0.0009893903886371153","-0.0009893903886371153"
"62.25","24900","24900","24900","-0.6508748035985034","-0.6508748035985034","-0.6508748035985034","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.0009038437653123323","-0.0009038437653123323","-0.0009038437653123323"
"62.5","25000","25000","25000","-0.5298792548006778","-0.5298792548006778","-0.5298792548006778","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.0008150156325057237","-0.0008150156325057237","-0.0008150156325057237"
"62.75","25100","25100","25100","-0.4065771516329795","-0.4065771516329795","-0.4065771516329795","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.0007231477544879551","-0.0007231477544879551","-0.0007231477544879551"
"63","25200","25200","25200","-0.2813487589217267","-0.2813487589217267","-0.2813487589217267","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.0006285003328738584","-0.0006285003328738584","-0.0006285003328738584"
"63.25","25300","25300","25300","-0.1545870417834554","-0.1545870417834554","-0.1545870417834554","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.0005313505743878367","-0.0005313505743878367","-0.0005313505743878367"
"63.5","25400","25400","25400","-0.02669549378963788","-0.02669549378963788","-0.02669549378963788","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.0004319911580268509","-0.0004319911580268509","-0.0004319911580268509"
"63.75","25500","25500","25500","0.10191409189378027","0.10191409189378027","0.10191409189378027","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.00033072861170817475","-0.00033072861170817475","-0.00033072861170817475"
"64","25600","25600","25600","0.23082389424278318","0.23082389424278318","0.23082389424278318","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.000227881608997978","-0.000227881608997978","-0.000227881608997978"
"64.25","25700","25700","25700","0.35961236465802987","0.35961236465802987","0.35961236465802987","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.00012377919695679904","-0.00012377919695679904","-0.00012377919695679904"
"64.5","25800","25800","25800","0.48785654137620454","0.48785654137620454","0.48785654137620454","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.00001875896650253492","-0.00001875896650253492","-0.00001875896650253492"
"64.75","25900","25900","25900","0.6151343635962512","0.6151343635962512","0.6151343635962512","0.6156426393433108","0.6156426393433108","0.6156426393433108","0.00008683482301627757","0.00008683482301627757","0.00008683482301627757"
"65","26000","26000","26000","0.741026971002378","0.741026971002378","0.741026971002378","0.7416407864998712","0.7416407864998712","0.7416407864998712","0.00019265315312998535","0.00019265315312998535","0.00019265315312998535"
"65.25","26100","26100","26100","0.8651209745515996","0.8651209745515996","0.8651209745515996","0.8658388010231151","0.8658388010231151","0.8658388010231151","0.00029834417739526414","0.00029834417739526414","0.00029834417739526414"
"65.5","26200","26200","26200","0.9870106846680016","0.9870106846680016","0.9870106846680016","0.9878306434282595","0.9878306434282595","0.9878306434282595","0.00040355516227544297","0.00040355516227544297","0.00040355516227544297"
"65.75","26300","26300","26300","1.1063002833465563","1.1063002833465563","1.1063002833465563","1.1072201545059799","1.1072201545059799","1.1072201545059799","0.0005079344256656848","0.0005079344256656848","0.0005079344256656848"
"66","26400","26400","26400","1.2226059271131409","1.2226059271131409","1.2226059271131409","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.0006111332610688885","0.0006111332610688885","0.0006111332610688885"
"66.25","26500","26500","26500","1.3355577683112874","1.3355577683112874","1.3355577683112874","1.336669494205324","1.336669494205324","1.336669494205324","0.0007128078355976841","0.0007128078355976841","0.0007128078355976841"
"66.5","26600","26600","26600","1.4448018827859026","1.4448018827859026","1.4448018827859026","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.0008126210502209311","0.0008126210502209311","0.0008126210502209311"
"66.75","26700","26700","26700","1.550002092705653","1.550002092705653","1.550002092705653","1.551292995434814","1.551292995434814","1.551292995434814","0.0009102443509889993","0.0009102443509889993","0.0009102443509889993"
"67","26800","26800","26800","1.650841674004032","1.650841674004032","1.650841674004032","1.652216699946832","1.652216699946832","1.652216699946832","0.0010053594803568697","0.0010053594803568697","0.0010053594803568697"
"67.25","26900","26900","26900","1.7470249387190442","1.7470249387190442","1.7470249387190442","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.001097660158174918","0.001097660158174918","0.001097660158174918"
"67.5","27000","27000","27000","1.8382786833675766","1.8382786833675766","1.8382786833675766","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.0011868536824326953","0.0011868536824326953","0.0011868536824326953"
"67.75","27100","27100","27100","1.924353495396894","1.924353495396894","1.924353495396894","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.0012726624404144973","0.0012726624404144973","0.0012726624404144973"
"68","27200","27200","27200","2.0050249107061813","2.0050249107061813","2.0050249107061813","2.006694320779478","2.006694320779478","2.006694320779478","0.001354825321555092","0.001354825321555092","0.001354825321555092"
"68.25","27300","27300","27300","2.0800944162192407","2.0800944162192407","2.0800944162192407","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.0014330990239640254","0.0014330990239640254","0.0014330990239640254"
"68.5","27400","27400","27400","2.1493902925088175","2.1493902925088175","2.1493902925088175","2.15117888279855","2.15117888279855","2.15117888279855","0.0015072592473147767","0.0015072592473147767","0.0015072592473147767"
"68.75","27500","27500","27500","2.2127682925167242","2.2127682925167242","2.2127682925167242","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.0015771017655613478","0.0015771017655613478","0.0015771017655613478"
"69","27600","27600","27600","2.2701121534751594","2.2701121534751594","2.2701121534751594","2.271999704374306","2.271999704374306","2.271999704374306","0.0016424433737503574","0.0016424433737503574","0.0016424433737503574"
"69.25","27700","27700","27700","2.321333940206462","2.321333940206462","2.321333940206462","2.3232631620219713","2.3232631620219713","2.3232631620219713","0.001703122704031057","0.001703122704031057","0.001703122704031057"
"69.5","27800","27800","27800","2.366374219053994","2.366374219053994","2.366374219053994","2.368339833798616","2.368339833798616","2.368339833798616","0.001759000906824959","0.001759000906824959","0.001759000906824959"
"69.75","27900","27900","27900","2.4052020627690625","2.4052020627690625","2.4052020627690625","2.4071987696153414","2.4071987696153414","2.4071987696153414","0.0018099621939973998","0.0018099621939973998","0.0018099621939973998"
"70","28000","28000","28000","2.437814887740825","2.437814887740825","2.437814887740825","2.4398373876248862","2.4398373876248862","2.4398373876248862","0.0018559142417652608","0.0018559142417652608","0.0018559142417652608"
"70.25","28100","28100","28100","2.464238126001365","2.464238126001365","2.464238126001365","2.4662811459239573","2.4662811459239573","2.4662811459239573","0.001896788451976772","0.001896788451976772","0.001896788451976772"
"70.5","28200","28200","28200","2.484524735459782","2.484524735459782","2.484524735459782","2.4865830523436143","2.4865830523436143","2.4865830523436143","0.0019325400713011975","0.0019325400713011975","0.0019325400713011975"
"70.75","28300","28300","28300","2.498754552811119","2.498754552811119","2.498754552811119","2.5008230167774457","2.5008230167774457","2.5008230167774457","0.0019631481687667207","0.0019631481687667207","0.0019631481687667207"
"71","28400","28400","28400","2.507033494521745","2.507033494521745","2.507033494521745","2.509107051454006","2.509107051454006","2.509107051454006","0.0019886154729733263","0.0019886154729733263","0.0019886154729733263"
"71.25","28500","28500","28500","2.509492612206866","2.509492612206866","2.509492612206866","2.5115663254747718","2.5115663254747718","2.5115663254747718","0.0020089680711819213","0.0020089680711819213","0.0020089680711819213"
"71.5","28600","28600","28600","2.5062870095823913","2.5062870095823913","2.5062870095823913","2.508356080806214","2.508356080806214","2.508356080806214","0.0020242549733354848","0.0020242549733354848","0.0020242549733354848"
"71.75","28700","28700","28700","2.497594628987246","2.497594628987246","2.497594628987246","2.4996544177291455","2.4996544177291455","2.4996544177291455","0.00203454754489453","0.00203454754489453","0.00203454754489453"
"72","28800","28800","28800","2.483614916228634","2.483614916228634","2.483614916228634","2.4856609585055613","2.4856609585055613","2.4856609585055613","0.002039938813166692","0.002039938813166692","0.002039938813166692"
"72.25","28900","28900","28900","2.4645673731971653","2.4645673731971653","2.4645673731971653","2.4665953987182365","2.4665953987182365","2.4665953987182365","0.002040542652570407","0.002040542652570407","0.002040542652570407"
"72.5","29000","29000","29000","2.440690008327273","2.440690008327273","2.440690008327273","2.442695956367348","2.442695956367348","2.442695956367348","0.0020364928549921057","0.0020364928549921057","0.0020364928549921057"
"72.75","29100","29100","29100","2.4122376955372453","2.4122376955372453","2.4122376955372453","2.414217729367838","2.414217729367838","2.414217729367838","0.0020279420920716607","0.0020279420920716607","0.0020279420920716607"
"73","29200","29200","29200","2.379480452769681","2.379480452769681","2.379480452769681","2.3814309725780562","2.3814309725780562","2.3814309725780562","0.002015060776876701","0.002015060776876701","0.002015060776876701"
"73.25","29300","29300","29300","2.3427016516643184","2.3427016516643184","2.3427016516643184","2.344619305901811","2.344619305901811","2.344619305901811","0.0019980358329988873","0.0019980358329988873","0.0019980358329988873"
"73.5","29400","29400","29400","2.30219617022919","2.30219617022919","2.30219617022919","2.30407786534014","2.30407786534014","2.30407786534014","0.0019770693796233724","0.0019770693796233724","0.0019770693796233724"
"73.75","29500","29500","29500","2.2582685006311944","2.2582685006311944","2.2582685006311944","2.2601114091245633","2.2601114091245633","2.2601114091245633","0.0019523773415798806","0.0019523773415798806","0.0019523773415798806"
"74","29600","29600","29600","2.211230824402508","2.211230824402508","2.211230824402508","2.2130323912390035","2.2130323912390035","2.2130323912390035","0.0019241879937822032","0.0019241879937822032","0.0019241879937822032"
"74.25","29700","29700","29700","2.161401067454131","2.161401067454131","2.161401067454131","2.1631590147324977","2.1631590147324977","2.1631590147324977","0.0018927404497942613","0.0018927404497942613","0.0018927404497942613"
"74.5","29800","29800","29800","2.109100947302443","2.109100947302443","2.109100947302443","2.110813277239489","2.110813277239489","2.110813277239489","0.001858283104531372","0.001858283104531372","0.001858283104531372"
"74.75","29900","29900","29900","2.0546540248493805","2.0546540248493805","2.0546540248493805","2.056319021059011","2.056319021059011","2.056319021059011","0.0018210720413056602","0.0018210720413056602","0.0018210720413056602"
"75","30000","30000","30000","1.9983837729127003","1.9983837729127003","1.9983837729127003","1.9999999999999996","1.9999999999999996","1.9999999999999996","0.0017813694135594485","0.0017813694135594485","0.0017813694135594485"
"75.25","30100","30100","30100","1.9406116734815158","1.9406116734815158","1.9406116734815158","1.9421779749782835","1.9421779749782835","1.9421779749782835","0.0017394418116984875","0.0017394418116984875","0.0017394418116984875"
"75.5","30200","30200","30200","1.881655355375693","1.881655355375693","1.881655355375693","1.8831708500540814","1.8831708500540814","1.8831708500540814","0.001695558625435141","0.001695558625435141","0.001695558625435141"
"75.75","30300","30300","30300","1.8218267836184783","1.8218267836184783","1.8218267836184783","1.823290860229226","1.823290860229226","1.823290860229226","0.0016499904119854497","0.0016499904119854497","0.0016499904119854497"
"76","30400","30400","30400","1.7614305113926703","1.7614305113926703","1.7614305113926703","1.7628428218839078","1.7628428218839078","1.7628428218839078","0.0016030072803301793","0.0016030072803301793","0.0016030072803301793"
"76.25","30500","30500","30500","1.7007620049453496","1.7007620049453496","1.7007620049453496","1.7021224562269412","1.7021224562269412","1.7021224562269412","0.001554877301552196","0.001554877301552196","0.001554877301552196"
"76.5","30600","30600","30600","1.6401060512382797","1.6401060512382797","1.6401060512382797","1.6414147955652396","1.6414147955652396","1.6414147955652396","0.0015058649550016012","0.0015058649550016012","0.0015058649550016012"
"76.75","30700","30700","30700","1.5797352575148111","1.5797352575148111","1.5797352575148111","1.5809926815712487","1.5809926815712487","1.5809926815712487","0.001456229619719071","0.001456229619719071","0.001456229619719071"
"77","30800","30800","30800","1.51990865127407","1.51990865127407","1.51990865127407","1.5211153640465058","1.5211153640465058","1.5211153640465058","0.00140622412016779","0.00140622412016779","0.00140622412016779"
"77.25","30900","30900","30900","1.4608703884141447","1.4608703884141447","1.4608703884141447","1.4620272079497647","1.4620272079497647","1.4620272079497647","0.001356093334890389","0.001356093334890389","0.001356093334890389"
"77.5","31000","31000","31000","1.4028485765330323","1.4028485765330323","1.4028485765330323","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.001306072876219977","0.001306072876219977","0.001306072876219977"
"77.75","31100","31100","31100","1.3460542195647396","1.3460542195647396","1.3460542195647396","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.001256387848640149","0.001256387848640149","0.001256387848640149"
"78","31200","31200","31200","1.290680289083646","1.290680289083646","1.290680289083646","1.291694208642442","1.291694208642442","1.291694208642442","0.0012072516928088792","0.0012072516928088792","0.0012072516928088792"
"78.25","31300","31300","31300","1.2369009267388182","1.2369009267388182","1.2369009267388182","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.0011588651216419138","0.0011588651216419138","0.0011588651216419138"
"78.5","31400","31400","31400","1.1848707813873196","1.1848707813873196","1.1848707813873196","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.001111415154194717","0.001111415154194717","0.001111415154194717"
"78.75","31500","31500","31500","1.1347244835877024","1.1347244835877024","1.1347244835877024","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.0010650742523958326","0.0010650742523958326","0.0010650742523958326"
"79","31600","31600","31600","1.0865762591977663","1.0865762591977663","1.0865762591977663","1.087421094285784","1.087421094285784","1.087421094285784","0.001019999564969381","0.001019999564969381","0.001019999564969381"
"79.25","31700","31700","31700","1.0405196829004564","1.0405196829004564","1.0405196829004564","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.0009763322821493524","0.0009763322821493524","0.0009763322821493524"
"79.5","31800","31800","31800","0.9966275715644407","0.9966275715644407","0.9966275715644407","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.000934197104035011","0.000934197104035011","0.000934197104035011"
"79.75","31900","31900","31900","0.9549520164374561","0.9549520164374561","0.9549520164374561","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.0008937018246724521","0.0008937018246724521","0.0008937018246724521"
"80","32000","32000","32000","0.9155245522767317","0.9155245522767317","0.9155245522767317","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.0008549370331755249","0.0008549370331755249","0.0008549370331755249"
"80.25","32100","32100","32100","0.8783564606475353","0.8783564606475353","0.8783564606475353","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.0008179759324266796","0.0008179759324266796","0.0008179759324266796"
"80.5","32200","32200","32200","0.8434392037735496","0.8434392037735496","0.8434392037735496","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.000782874275127958","0.000782874275127958","0.000782874275127958"
"80.75","32300","32300","32300","0.8107449845068105","0.8107449845068105","0.8107449845068105","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.0007496704162115453","0.0007496704162115453","0.0007496704162115453"
"81","32400","32400","32400","0.7802274272053513","0.7802274272053513","0.7802274272053513","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.0007183854798708325","0.0007183854798708325","0.0007183854798708325"
"81.25","32500","32500","32500","0.7518223735683252","0.7518223735683252","0.7518223735683252","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.0006890236387430103","0.0006890236387430103","0.0006890236387430103"
"81.5","32600","32600","32600","0.7254487867857196","0.7254487867857196","0.7254487867857196","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.0006615725020670503","0.0006615725020670503","0.0006615725020670503"
"81.75","32700","32700","32700","0.7010097567169977","0.7010097567169977","0.7010097567169977","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.0006360036089604719","0.0006360036089604719","0.0006360036089604719"
"82","32800","32800","32800","0.6783935982238789","0.6783935982238789","0.6783935982238789","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.0006122730223097443","0.0006122730223097443","0.0006122730223097443"
"82.25","32900","32900","32900","0.6574750342504785","0.6574750342504785","0.6574750342504785","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.000590322018155811","0.000590322018155811","0.000590322018155811"
"82.5","33000","33000","33000","0.6381164547721225","0.6381164547721225","0.6381164547721225","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.000570077864881384","0.000570077864881384","0.000570077864881384"
"82.75","33100","33100","33100","0.6201692423249787","0.6201692423249787","0.6201692423249787","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.0005514546859758523","0.0005514546859758523","0.0005514546859758523"
"83","33200","33200","33200","0.603475154484328","0.603475154484328","0.603475154484328","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.0005343543996664465","0.0005343543996664465","0.0005343543996664465"
"83.25","33300","33300","33300","0.5878677533816187","0.5878677533816187","0.5878677533816187","0.588327383380425","0.588327383380425","0.588327383380425","0.0005186677282677452","0.0005186677282677452","0.0005186677282677452"
"83.5","33400","33400","33400","0.573173872140587","0.573173872140587","0.573173872140587","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.0005042752697143639","0.0005042752697143639","0.0005042752697143639"
"83.75","33500","33500","33500","0.5592151079715502","0.5592151079715502","0.5592151079715502","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.0004910486234083328","0.0004910486234083328","0.0004910486234083328"
"84","33600","33600","33600","0.545809331590857","0.545809331590857","0.545809331590857","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.0004788515622343448","0.0004788515622343448","0.0004788515622343448"
"84.25","33700","33700","33700","0.5327722026292204","0.5327722026292204","0.5327722026292204","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.0004675412423731009","0.0004675412423731009","0.0004675412423731009"
"84.5","33800","33800","33800","0.5199186807577602","0.5199186807577602","0.5199186807577602","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.00045696944237800727","0.00045696944237800727","0.00045696944237800727"
"84.75","33900","33900","33900","0.5070645223930359","0.5070645223930359","0.5070645223930359","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.00044698382287335255","0.00044698382287335255","0.00044698382287335255"
"85","34000","34000","34000","0.4940277530406605","0.4940277530406605","0.4940277530406605","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.00043742919818227574","0.00043742919818227574","0.00043742919818227574"
"85.25","34100","34100","34100","0.4806301055994014","0.4806301055994014","0.4806301055994014","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.00042814881120139744","0.00042814881120139744","0.00042814881120139744"
"85.5","34200","34200","34200","0.4666984152717093","0.4666984152717093","0.4666984152717093","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.000418985602905559","0.000418985602905559","0.000418985602905559"
"85.75","34300","34300","34300","0.4520659621097155","0.4520659621097155","0.4520659621097155","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.00040978346798726216","0.00040978346798726216","0.00040978346798726216"
"86","34400","34400","34400","0.4365737526647862","0.4365737526647862","0.4365737526647862","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.0004003884883136428","0.0004003884883136428","0.0004003884883136428"
"86.25","34500","34500","34500","0.42007173270038917","0.42007173270038917","0.42007173270038917","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.0003906501361143535","0.0003906501361143535","0.0003906501361143535"
"86.5","34600","34600","34600","0.40241992346860445","0.40241992346860445","0.40241992346860445","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.00038042243909619175","0.00038042243909619175","0.00038042243909619175"
"86.75","34700","34700","34700","0.3834894746359956","0.3834894746359956","0.3834894746359956","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.0003695651000116401","0.0003695651000116401","0.0003695651000116401"
"87","34800","34800","34800","0.36316362757055304","0.36316362757055304","0.36316362757055304","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.0003579445635869122","0.0003579445635869122","0.0003579445635869122"
"87.25","34900","34900","34900","0.34133858336352496","0.34133858336352496","0.34133858336352496","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.00034543502413662483","0.00034543502413662483","0.00034543502413662483"
"87.5","35000","35000","35000","0.3179242706533305","0.3179242706533305","0.3179242706533305","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.00033191936765446066","0.00033191936765446066","0.00033191936765446066"
"87.75","35100","35100","35100","0.2928450090386409","0.2928450090386409","0.2928450090386409","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.0003172900426686963","0.0003172900426686963","0.0003172900426686963"
"88","35200","35200","35200","0.2660400646090234","0.2660400646090234","0.2660400646090234","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.00030144985468383203","0.00030144985468383203","0.00030144985468383203"
"88.25","35300","35300","35300","0.23746409487914066","0.23746409487914066","0.23746409487914066","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.0002843126795924059","0.0002843126795924059","0.0002843126795924059"
"88.5","35400","35400","35400","0.2070874811811884","0.2070874811811884","0.2070874811811884","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.0002658040920280975","0.0002658040920280975","0.0002658040920280975"
"88.75","35500","35500","35500","0.17489654734483479","0.17489654734483479","0.17489654734483479","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.00024586190524174007","0.00024586190524174007","0.00024586190524174007"
"89","35600","35600","35600","0.14089366426912406","0.14089366426912406","0.14089366426912406","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.00022443661970725877","0.00022443661970725877","0.00022443661970725877"
"89.25","35700","35700","35700","0.10509724076144837","0.10509724076144837","0.10509724076144837","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.00020149177830468355","0.00020149177830468355","0.00020149177830468355"
"89.5","35800","35800","35800","0.06754160177967938","0.06754160177967938","0.06754160177967938","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.00017700422657510907","0.00017700422657510907","0.00017700422657510907"
"89.75","35900","35900","35900","0.02827675595983883","0.02827675595983883","0.02827675595983883","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.0001509642771943177","0.0001509642771943177","0.0001509642771943177"
"90","36000","36000","36000","-0.01263194496158302","-0.01263194496158302","-0.01263194496158302","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.00012337577846361882","0.00012337577846361882","0.00012337577846361882"
"90.25","36100","36100","36100","-0.05510425151908183","-0.05510425151908183","-0.05510425151908183","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.0000942560872633925","0.0000942560872633925","0.0000942560872633925"
"90.5","36200","36200","36200","-0.09904556269808337","-0.09904556269808337","-0.09904556269808337","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.00006363594755296473","0.00006363594755296473","0.00006363594755296473"
"90.75","36300","36300","36300","-0.1443475682974353","-0.1443475682974353","-0.1443475682974353","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.00003155927612504342","0.00003155927612504342","0.00003155927612504342"
"91","36400","36400","36400","-0.19088898224488923","-0.19088898224488923","-0.19088898224488923","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","-0.0000019171420687965485","-0.0000019171420687965485","-0.0000019171420687965485"
"91.25","36500","36500","36500","-0.23853636107320764","-0.23853636107320764","-0.23853636107320764","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","-0.000036724046119430455","-0.000036724046119430455","-0.000036724046119430455"
"91.5","36600","36600","36600","-0.2871450012459291","-0.2871450012459291","-0.2871450012459291","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","-0.00007278017542378286","-0.00007278017542378286","-0.00007278017542378286"
"91.75","36700","36700","36700","-0.33655990855055046","-0.33655990855055046","-0.33655990855055046","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","-0.0001099928260135611","-0.0001099928260135611","-0.0001099928260135611"
"92","36800","36800","36800","-0.38661683235570876","-0.38661683235570876","-0.38661683235570876","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","-0.00014825848245059343","-0.00014825848245059343","-0.00014825848245059343"
"92.25","36900","36900","36900","-0.4371433571602386","-0.4371433571602386","-0.4371433571602386","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","-0.0001874635203236337","-0.0001874635203236337","-0.0001874635203236337"
"92.5","37000","37000","37000","-0.4879600435478015","-0.4879600435478015","-0.4879600435478015","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.00022748497395321324","-0.00022748497395321324","-0.00022748497395321324"
"92.75","37100","37100","37100","-0.5388816104027395","-0.5388816104027395","-0.5388816104027395","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.000268191363522359","-0.000268191363522359","-0.000268191363522359"
"93","37200","37200","37200","-0.5897181500421994","-0.5897181500421994","-0.5897181500421994","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.00030944357550559756","-0.00030944357550559756","-0.00030944357550559756"
"93.25","37300","37300","37300","-0.6402763677771857","-0.6402763677771857","-0.6402763677771857","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.00035109578996709787","-0.00035109578996709787","-0.00035109578996709787"
"93.5","37400","37400","37400","-0.690360837331531","-0.690360837331531","-0.690360837331531","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.0003929964480438794","-0.0003929964480438794","-0.0003929964480438794"
"93.75","37500","37500","37500","-0.7397752635228855","-0.7397752635228855","-0.7397752635228855","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.0004349892527225202","-0.0004349892527225202","-0.0004349892527225202"
"94","37600","37600","37600","-0.7883237436432878","-0.7883237436432878","-0.7883237436432878","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.0004769141958583835","-0.0004769141958583835","-0.0004769141958583835"
"94.25","37700","37700","37700","-0.8358120190680502","-0.8358120190680502","-0.8358120190680502","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.0005186086042766949","-0.0005186086042766949","-0.0005186086042766949"
"94.5","37800","37800","37800","-0.8820487087693712","-0.8820487087693712","-0.8820487087693712","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.000559908197734247","-0.000559908197734247","-0.000559908197734247"
"94.75","37900","37900","37900","-0.926846516613809","-0.926846516613809","-0.926846516613809","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.0006006481515091928","-0.0006006481515091928","-0.0006006481515091928"
"95","38000","38000","38000","-0.9700234045786158","-0.9700234045786158","-0.9700234045786158","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.0006406641564246224","-0.0006406641564246224","-0.0006406641564246224"
"95.25","38100","38100","38100","-1.011403724328771","-1.011403724328771","-1.011403724328771","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.000679793469197866","-0.000679793469197866","-0.000679793469197866"
"95.5","38200","38200","38200","-1.0508192999518116","-1.0508192999518116","-1.0508192999518116","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.0007178759461410958","-0.0007178759461410958","-0.0007178759461410958"
"95.75","38300","38300","38300","-1.0881104550483331","-1.0881104550483331","-1.0881104550483331","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.0007547550534186057","-0.0007547550534186057","-0.0007547550534186057"
"96","38400","38400","38400","-1.123126977819308","-1.123126977819308","-1.123126977819308","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.0007902788472906597","-0.0007902788472906597","-0.0007902788472906597"
"96.25","38500","38500","38500","-1.1557290182736006","-1.1557290182736006","-1.1557290182736006","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.0008243009180397692","-0.0008243009180397692","-0.0008243009180397692"
"96.5","38600","38600","38600","-1.1857879121967347","-1.1857879121967347","-1.1857879121967347","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.0008566812915830266","-0.0008566812915830266","-0.0008566812915830266"
"96.75","38700","38700","38700","-1.21318692707113","-1.21318692707113","-1.21318692707113","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.0008872872831184805","-0.0008872872831184805","-0.0008872872831184805"
"97","38800","38800","38800","-1.237821925714726","-1.237821925714726","-1.237821925714726","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.0009159942975337024","-0.0009159942975337024","-0.0009159942975337024"
"97.25","38900","38900","38900","-1.25960194400492","-1.25960194400492","-1.25960194400492","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.0009426865717174077","-0.0009426865717174077","-0.0009426865717174077"
"97.5","39000","39000","39000","-1.2784496796736864","-1.2784496796736864","-1.2784496796736864","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.0009672578543555022","-0.0009672578543555022","-0.0009672578543555022"
"97.75","39100","39100","39100","-1.294301889793381","-1.294301889793381","-1.294301889793381","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.0009896120192617389","-0.0009896120192617389","-0.0009896120192617389"
"98","39200","39200","39200","-1.30710969521635","-1.30710969521635","-1.30710969521635","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.0010096636087816788","-0.0010096636087816788","-0.0010096636087816788"
"98.25","39300","39300","39300","-1.316838790880767","-1.316838790880767","-1.316838790880767","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.0010273383043184273","-0.0010273383043184273","-0.0010273383043184273"
"98.5","39400","39400","39400","-1.3234695615454657","-1.3234695615454657","-1.3234695615454657","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.0010425733215521302","-0.0010425733215521302","-0.0010425733215521302"
"98.75","39500","39500","39500","-1.326997103163499","-1.326997103163499","-1.326997103163499","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.001055317728461222","-0.001055317728461222","-0.001055317728461222"
"99","39600","39600","39600","-1.3274311507433079","-1.3274311507433079","-1.3274311507433079","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.0010655326847963387","-0.0010655326847963387","-0.0010655326847963387"
"99.25","39700","39700","39700","-1.3247959141733534","-1.3247959141733534","-1.3247959141733534","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.0010731916022058141","-0.0010731916022058141","-0.0010731916022058141"
"99.5","39800","39800","39800","-1.3191298240967357","-1.3191298240967357","-1.3191298240967357","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.0010782802247584905","-0.0010782802247584905","-0.0010782802247584905"
"99.75","39900","39900","39900","-1.3104851905124877","-1.3104851905124877","-1.3104851905124877","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.0010807966301539518","-0.0010807966301539518","-0.0010807966301539518"
"100","40000","40000","40000","-1.2989277773461498","-1.2989277773461498","-1.2989277773461498","-1.3","-1.3","-1.3","-0.0010807511524468516","-0.0010807511524468516","-0.0010807511524468516"
"100.25","40100","40100","40100","-1.2845362967700817","-1.2845362967700817","-1.2845362967700817","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.0010781662276375323","-0.0010781662276375323","-0.0010781662276375323"
"100.5","40200","40200","40200","-1.2674018275603751","-1.2674018275603751","-1.2674018275603751","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.0010730761639923744","-0.0010730761639923744","-0.0010730761639923744"
"100.75","40300","40300","40300","-1.2476271622488997","-1.2476271622488997","-1.2476271622488997","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.0010655268394506937","-0.0010655268394506937","-0.0010655268394506937"
"101","40400","40400","40400","-1.2253260882630712","-1.2253260882630712","-1.2253260882630712","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.0010555753289472405","-0.0010555753289472405","-0.0010555753289472405"
"101.25","40500","40500","40500","-1.2006226086395968","-1.2006226086395968","-1.2006226086395968","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.0010432894649271551","-0.0010432894649271551","-0.0010432894649271551"
"101.5","40600","40600","40600","-1.1736501082494732","-1.1736501082494732","-1.1736501082494732","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.0010287473347515216","-0.0010287473347515216","-0.0010287473347515216"
"101.75","40700","40700","40700","-1.144550471777753","-1.144550471777753","-1.144550471777753","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.001012036719082482","-0.001012036719082482","-0.001012036719082482"
"102","40800","40800","40800","-1.1134731599613426","-1.1134731599613426","-1.1134731599613426","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.0009932544756959052","-0.0009932544756959052","-0.0009932544756959052"
"102.25","40900","40900","40900","-1.080574250800018","-1.080574250800018","-1.080574250800018","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.0009725058734947091","-0.0009725058734947091","-0.0009725058734947091"
"102.5","41000","41000","41000","-1.0460154526188028","-1.0460154526188028","-1.0460154526188028","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.000949903881782909","-0.000949903881782909","-0.000949903881782909"
"102.75","41100","41100","41100","-1.0099630959732566","-1.0099630959732566","-1.0099630959732566","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.0009255684201123979","-0.0009255684201123979","-0.0009255684201123979"
"103","41200","41200","41200","-0.9725871114526269","-0.9725871114526269","-0.9725871114526269","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.0008996255742233089","-0.0008996255742233089","-0.0008996255742233089"
"103.25","41300","41300","41300","-0.9340600004493378","-0.9340600004493378","-0.9340600004493378","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.0008722067837706945","-0.0008722067837706945","-0.0008722067837706945"
"103.5","41400","41400","41400","-0.89455580592718","-0.89455580592718","-0.89455580592718","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.0008434480076579542","-0.0008434480076579542","-0.0008434480076579542"
"103.75","41500","41500","41500","-0.8542490901356251","-0.8542490901356251","-0.8542490901356251","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.0008134888728847552","-0.0008134888728847552","-0.0008134888728847552"
"104","41600","41600","41600","-0.8133139260848787","-0.8133139260848787","-0.8133139260848787","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.0007824718128622704","-0.0007824718128622704","-0.0007824718128622704"
"104.25","41700","41700","41700","-0.7719229094170273","-0.7719229094170273","-0.7719229094170273","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.0007505412011506833","-0.0007505412011506833","-0.0007505412011506833"
"104.5","41800","41800","41800","-0.7302461970846035","-0.7302461970846035","-0.7302461970846035","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.0007178424865354645","-0.0007178424865354645","-0.0007178424865354645"
"104.75","41900","41900","41900","-0.6884505789810287","-0.6884505789810287","-0.6884505789810287","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.0006845213352784964","-0.0006845213352784964","-0.0006845213352784964"
"105","42000","42000","42000","-0.6466985883600453","-0.6466985883600453","-0.6466985883600453","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.000650722786260341","-0.000650722786260341","-0.000650722786260341"
"105.25","42100","42100","42100","-0.6051476565358933","-0.6051476565358933","-0.6051476565358933","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.0006165904245703756","-0.0006165904245703756","-0.0006165904245703756"
"105.5","42200","42200","42200","-0.5639493169754267","-0.5639493169754267","-0.5639493169754267","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.0005822655789053735","-0.0005822655789053735","-0.0005822655789053735"
"105.75","42300","42300","42300","-0.5232484634806288","-0.5232484634806288","-0.5232484634806288","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.0005478865479044727","-0.0005478865479044727","-0.0005478865479044727"
"106","42400","42400","42400","-0.48318266671829874","-0.48318266671829874","-0.48318266671829874","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.0005135878602827732","-0.0005135878602827732","-0.0005135878602827732"
"106.25","42500","42500","42500","-0.44388155288638786","-0.44388155288638786","-0.44388155288638786","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.00047949957332768","-0.00047949957332768","-0.00047949957332768"
"106.5","42600","42600","42600","-0.40546624781720125","-0.40546624781720125","-0.40546624781720125","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.0004457466139956897","-0.0004457466139956897","-0.0004457466139956897"
"106.75","42700","42700","42700","-0.3680488893100593","-0.3680488893100593","-0.3680488893100593","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.0004124481664934936","-0.0004124481664934936","-0.0004124481664934936"
"107","42800","42800","42800","-0.3317322099638635","-0.3317322099638635","-0.3317322099638635","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.0003797171098499693","-0.0003797171098499693","-0.0003797171098499693"
"107.25","42900","42900","42900","-0.2966091922471626","-0.2966091922471626","-0.2966091922471626","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.0003476595085873217","-0.0003476595085873217","-0.0003476595085873217"
"107.5","43000","43000","43000","-0.26276279700371036","-0.26276279700371036","-0.26276279700371036","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.0003163741591832546","-0.0003163741591832546","-0.0003163741591832546"
"107.75","43100","43100","43100","-0.23026576604903215","-0.23026576604903215","-0.23026576604903215","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.0002859521945847432","-0.0002859521945847432","-0.0002859521945847432"
"108","43200","43200","43200","-0.199180498972115","-0.199180498972115","-0.199180498972115","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.0002564767485913836","-0.0002564767485913836","-0.0002564767485913836"
"108.25","43300","43300","43300","-0.1695590037198902","-0.1695590037198902","-0.1695590037198902","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.00022802268147480848","-0.00022802268147480848","-0.00022802268147480848"
"108.5","43400","43400","43400","-0.14144292001448616","-0.14144292001448616","-0.14144292001448616","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.00020065636774460258","-0.00020065636774460258","-0.00020065636774460258"
"108.75","43500","43500","43500","-0.11486361413803056","-0.11486361413803056","-0.11486361413803056","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.00017443554651308405","-0.00017443554651308405","-0.00017443554651308405"
"109","43600","43600","43600","-0.08984234312068475","-0.08984234312068475","-0.08984234312068475","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.00014940923445465716","-0.00014940923445465716","-0.00014940923445465716"
"109.25","43700","43700","43700","-0.06639048588806787","-0.06639048588806787","-0.06639048588806787","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.0001256177009040613","-0.0001256177009040613","-0.0001256177009040613"
"109.5","43800","43800","43800","-0.044509838467571436","-0.044509838467571436","-0.044509838467571436","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.00010309250419391464","-0.00010309250419391464","-0.00010309250419391464"
"109.75","43900","43900","43900","-0.024192969922391797","-0.024192969922391797","-0.024192969922391797","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.00008185658789959592","-0.00008185658789959592","-0.00008185658789959592"
"110","44000","44000","44000","-0.005423635280338287","-0.005423635280338287","-0.005423635280338287","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.0000619244352411573","-0.0000619244352411573","-0.0000619244352411573"
"110.25","44100","44100","44100","0.011822758645734227","0.011822758645734227","0.011822758645734227","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.00004330227949065799","-0.00004330227949065799","-0.00004330227949065799"
"110.5","44200","44200","44200","0.027578638985223128","0.027578638985223128","0.027578638985223128","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.000025988367851898474","-0.000025988367851898474","-0.000025988367851898474"
"110.75","44300","44300","44300","0.04188370882419061","0.04188370882419061","0.04188370882419061","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.00000997327592064715","-0.00000997327592064715","-0.00000997327592064715"
"111","44400","44400","44400","0.054784350508245636","0.054784350508245636","0.054784350508245636","0.05484395856958008","0.05484395856958008","0.05484395856958008","0.0000047597305008462414","0.0000047597305008462414","0.0000047597305008462414"
"111.25","44500","44500","44500","0.06633299545754755","0.06633299545754755","0.06633299545754755","0.06640116709223547","0.06640116709223547","0.06640116709223547","0.00001823428976816888","0.00001823428976816888","0.00001823428976816888"
"111.5","44600","44600","44600","0.0765874658989063","0.0765874658989063","0.0765874658989063","0.07666311079379157","0.07666311079379157","0.07666311079379157","0.000030480498749000263","0.000030480498749000263","0.000030480498749000263"
"111.75","44700","44700","44700","0.08561029405930395","0.08561029405930395","0.08561029405930395","0.08569238007348888","0.08569238007348888","0.08569238007348888","0.00004153443122558798","0.00004153443122558798","0.00004153443122558798"
"112","44800","44800","44800","0.09346802446184115","0.09346802446184115","0.09346802446184115","0.09355558096724978","0.09355558096724978","0.09355558096724978","0.000051437624618243076","0.000051437624618243076","0.000051437624618243076"
"112.25","44900","44900","44900","0.10023050501875204","0.10023050501875204","0.10023050501875204","0.10032262560696044","0.10032262560696044","0.10032262560696044","0.00006023653948362051","0.00006023653948362051","0.00006023653948362051"
"112.5","45000","45000","45000","0.10597017262667648","0.10597017262667648","0.10597017262667648","0.1060660171779828","0.1060660171779828","0.1060660171779828","0.00006798199638774483","0.00006798199638774483","0.00006798199638774483"
"112.75","45100","45100","45100","0.11076133893706902","0.11076133893706902","0.11076133893706902","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.00007472859486405171","0.00007472859486405171","0.00007472859486405171"
"113","45200","45200","45200","0.1146794819000429","0.1146794819000429","0.1146794819000429","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.00008053411924126069","0.00008053411924126069","0.00008053411924126069"
"113.25","45300","45300","45300","0.11780054856395572","0.11780054856395572","0.11780054856395572","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.000085458936163893","0.000085458936163893","0.000085458936163893"
"113.5","45400","45400","45400","0.12020027445681505","0.12020027445681505","0.12020027445681505","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.00008956538862963954","0.00008956538862963954","0.00008956538862963954"
"113.75","45500","45500","45500","0.12195352468055949","0.12195352468055949","0.12195352468055949","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.00009291719133341534","0.00009291719133341534","0.00009291719133341534"
"114","45600","45600","45600","0.12313366161720875","0.12313366161720875","0.12313366161720875","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.00009557883203773583","0.00009557883203773583","0.00009557883203773583"
"114.25","45700","45700","45700","0.12381194387874836","0.12381194387874836","0.12381194387874836","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.00009761498358392892","0.00009761498358392892","0.00009761498358392892"
"114.5","45800","45800","45800","0.12405696083265469","0.12405696083265469","0.12405696083265469","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.00009908993102004156","0.00009908993102004156","0.00009908993102004156"
"114.75","45900","45900","45900","0.12393410670466833","0.12393410670466833","0.12393410670466833","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.00010006701814990575","0.00010006701814990575","0.00010006701814990575"
"115","46000","46000","46000","0.123505097902439","0.123505097902439","0.123505097902439","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.00010060811760549768","0.00010060811760549768","0.00010060811760549768"
"115.25","46100","46100","46100","0.12282753682085838","0.12282753682085838","0.12282753682085838","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.00010077312831298889","0.00010077312831298889","0.00010077312831298889"
"115.5","46200","46200","46200","0.12195452498532741","0.12195452498532741","0.12195452498532741","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.0001006195039640269","0.0001006195039640269","0.0001006195039640269"
"115.75","46300","46300","46300","0.12093432796602192","0.12093432796602192","0.12093432796602192","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.00010020181581933121","0.00010020181581933121","0.00010020181581933121"
"116","46400","46400","46400","0.11981009405773112","0.11981009405773112","0.11981009405773112","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.00009957135286449599","0.00009957135286449599","0.00009957135286449599"
"116.25","46500","46500","46500","0.11861962826945206","0.11861962826945206","0.11861962826945206","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.00009877576201014395","0.00009877576201014395","0.00009877576201014395"
"116.5","46600","46600","46600","0.1173952227090864","0.1173952227090864","0.1173952227090864","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.00009785873068282385","0.00009785873068282385","0.00009785873068282385"
"116.75","46700","46700","46700","0.11616354398481611","0.11616354398481611","0.11616354398481611","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.00009685971379212168","0.00009685971379212168","0.00009685971379212168"
"117","46800","46800","46800","0.11494557777956387","0.11494557777956387","0.11494557777956387","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.00009581370668605618","0.00009581370668605618","0.00009581370668605618"
"117.25","46900","46900","46900","0.11375663029190662","0.11375663029190662","0.11375663029190662","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.00009475106532402539","0.00009475106532402539","0.00009475106532402539"
"117.5","47000","47000","47000","0.11260638577938802","0.11260638577938802","0.11260638577938802","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.00009369737450691529","0.00009369737450691529","0.00009369737450691529"
"117.75","47100","47100","47100","0.11149901899180722","0.11149901899180722","0.11149901899180722","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.00009267336461094575","0.00009267336461094575","0.00009267336461094575"
"118","47200","47200","47200","0.11043336084611448","0.11043336084611448","0.11043336084611448","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.00009169487687797151","0.00009169487687797151","0.00009169487687797151"
"118.25","47300","47300","47300","0.10940311527425041","0.10940311527425041","0.10940311527425041","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.00009077287692355876","0.00009077287692355876","0.00009077287692355876"
"118.5","47400","47400","47400","0.10839712477375203","0.10839712477375203","0.10839712477375203","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.0000899135157378687","0.0000899135157378687","0.0000899135157378687"
"118.75","47500","47500","47500","0.10739968181118296","0.10739968181118296","0.10739968181118296","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.0000891182370764943","0.0000891182370764943","0.0000891182370764943"
"119","47600","47600","47600","0.1063908828732189","0.1063908828732189","0.1063908828732189","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.00008838392977130252","0.00008838392977130252","0.00008838392977130252"
"119.25","47700","47700","47700","0.10534702163212667","0.10534702163212667","0.10534702163212667","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.00008770312313801905","0.00008770312313801905","0.00008770312313801905"
"119.5","47800","47800","47800","0.10424101739381347","0.10424101739381347","0.10424101739381347","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.00008706422332044501","0.00008706422332044501","0.00008706422332044501"
"119.75","47900","47900","47900","0.10304287472974479","0.10304287472974479","0.10304287472974479","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.00008645178809298364","0.00008645178809298364","0.00008645178809298364"
"120","48000","48000","48000","0.10172016996074812","0.10172016996074812","0.10172016996074812","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.0000858468373462133","0.0000858468373462133","0.0000858468373462133"
"120.25","48100","48100","48100","0.10023855996269873","0.10023855996269873","0.10023855996269873","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.0000852271962066384","0.0000852271962066384","0.0000852271962066384"
"120.5","48200","48200","48200","0.09856230860270654","0.09856230860270654","0.09856230860270654","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.00008456786749343236","0.00008456786749343236","0.00008456786749343236"
"120.75","48300","48300","48300","0.09665482599079905","0.09665482599079905","0.09665482599079905","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.0000838414299937475","0.0000838414299937475","0.0000838414299937475"
"121","48400","48400","48400","0.09447921564705285","0.09447921564705285","0.09447921564705285","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.00008301845884574506","0.00008301845884574506","0.00008301845884574506"
"121.25","48500","48500","48500","0.09199882463819124","0.09199882463819124","0.09199882463819124","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.00008206796415596677","0.00008206796415596677","0.00008206796415596677"
"121.5","48600","48600","48600","0.08917779173107912","0.08917779173107912","0.08917779173107912","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.00008095784384647576","0.00008095784384647576","0.00008095784384647576"
"121.75","48700","48700","48700","0.08598158864325091","0.08598158864325091","0.08598158864325091","0.086055134929108","0.086055134929108","0.086055134929108","0.00007965534662807486","0.00007965534662807486","0.00007965534662807486"
"122","48800","48800","48800","0.0823775495422453","0.0823775495422453","0.0823775495422453","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.00007812754092941833","0.00007812754092941833","0.00007812754092941833"
"122.25","48900","48900","48900","0.07833538405544878","0.07833538405544878","0.07833538405544878","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.00007634178557870295","0.00007634178557870295","0.00007634178557870295"
"122.5","49000","49000","49000","0.07382766919944059","0.07382766919944059","0.07382766919944059","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.00007426619803467017","0.00007426619803467017","0.00007426619803467017"
"122.75","49100","49100","49100","0.06883031582126502","0.06883031582126502","0.06883031582126502","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.00007187011599696586","0.00007187011599696586","0.00007187011599696586"
"123","49200","49200","49200","0.06332300536216139","0.06332300536216139","0.06332300536216139","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.0000691245482921678","0.0000691245482921678","0.0000691245482921678"
"123.25","49300","49300","49300","0.057289593005311945","0.057289593005311945","0.057289593005311945","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.00006600261103028963","0.00006600261103028963","0.00006600261103028963"
"123.5","49400","49400","49400","0.05071847355114265","0.05071847355114265","0.05071847355114265","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.00006247994515661708","0.00006247994515661708","0.00006247994515661708"
"123.75","49500","49500","49500","0.04360290667441424","0.04360290667441424","0.04360290667441424","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.00005853511168415603","0.00005853511168415603","0.00005853511168415603"
"124","49600","49600","49600","0.03594129855434294","0.03594129855434294","0.03594129855434294","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.000054149961081578985","0.000054149961081578985","0.000054149961081578985"
"124.25","49700","49700","49700","0.02773743722967035","0.02773743722967035","0.02773743722967035","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.00004930997350874105","0.00004930997350874105","0.00004930997350874105"
"124.5","49800","49800","49800","0.019000679417074198","0.019000679417074198","0.019000679417074198","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.00004400456668620929","0.00004400456668620929","0.00004400456668620929"
"124.75","49900","49900","49900","0.00974613853060643","0.00974613853060643","0.00974613853060643","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.00003822580805944685","0.00003822580805944685","0.00003822580805944685"
"125","50000","50000","50000","0.0005361086760754714","0.0005361086760754714","0.0005361086760754714","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.000015598394317791095","0.000015598394317791095","0.000015598394317791095"
"125.25","50100","50100","50100","5.111584879790967e-8","5.111584879790967e-8","5.111584879790967e-8","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","1.487245405649934e-9","1.487245405649934e-9","1.487245405649934e-9"
"125.5","50200","50200","50200","4.87369599490137e-12","4.87369599490137e-12","4.87369599490137e-12","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","1.4180298635503519e-13","1.4180298635503519e-13","1.4180298635503519e-13"
"125.75","50300","50300","50300","4.663861565500169e-16","4.663861565500169e-16","4.663861565500169e-16","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","1.3520354028243524e-17","1.3520354028243524e-17","1.3520354028243524e-17"
"126","50400","50400","50400","2.225329648128268e-18","2.225329648128268e-18","2.225329648128268e-18","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","1.2869297760790032e-21","1.2869297760790032e-21","1.2869297760790032e-21"
"126.25","50500","50500","50500","2.800493858336504e-18","2.800493858336504e-18","2.800493858336504e-18","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","-2.6799130284466313e-24","-2.6799130284466313e-24","-2.6799130284466313e-24"
"126.5","50600","50600","50600","3.595899869528974e-18","3.595899869528974e-18","3.595899869528974e-18","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","-3.598886607012198e-24","-3.598886607012198e-24","-3.598886607012198e-24"
"126.75","50700","50700","50700","4.617226827822192e-18","4.617226827822192e-18","4.617226827822192e-18","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","-4.621076921778828e-24","-4.621076921778828e-24","-4.621076921778828e-24"
"127","50800","50800","50800","5.9286366015361615e-18","5.9286366015361615e-18","5.9286366015361615e-18","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","-5.933580221411631e-24","-5.933580221411631e-24","-5.933580221411631e-24"
"127.25","50900","50900","50900","7.612520082677664e-18","7.612520082677664e-18","7.612520082677664e-18","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","-7.618867816219767e-24","-7.618867816219767e-24","-7.618867816219767e-24"
"127.5","51000","51000","51000","9.774669271203987e-18","9.774669271203987e-18","9.774669271203987e-18","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","-9.782819922556107e-24","-9.782819922556107e-24","-9.782819922556107e-24"
"127.75","51100","51100","51100","1.2550923783942565e-17","1.2550923783942565e-17","1.2550923783942565e-17","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","-1.2561389427357318e-23","-1.2561389427357318e-23","-1.2561389427357318e-23"
"128","51200","51200","51200","1.6115705141492915e-17","1.6115705141492915e-17","1.6115705141492915e-17","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","-1.612914329317295e-23","-1.612914329317295e-23","-1.612914329317295e-23"
"128.25","51300","51300","51300","2.0692975009522233e-17","2.0692975009522233e-17","2.0692975009522233e-17","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","-2.0710229937497075e-23","-2.0710229937497075e-23","-2.0710229937497075e-23"
"128.5","51400","51400","51400","2.65703058591108e-17","2.65703058591108e-17","2.65703058591108e-17","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","-2.6592461625251246e-23","-2.6592461625251246e-23","-2.6592461625251246e-23"
"128.75","51500","51500","51500","3.4116948052265485e-17","3.4116948052265485e-17","3.4116948052265485e-17","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","-3.4145396618757444e-23","-3.4145396618757444e-23","-3.4145396618757444e-23"
"129","51600","51600","51600","4.380702843892422e-17","4.380702843892422e-17","4.380702843892422e-17","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","-4.384355712189352e-23","-4.384355712189352e-23","-4.384355712189352e-23"
"129.25","51700","51700","51700","5.624933794514142e-17","5.624933794514142e-17","5.624933794514142e-17","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","-5.629624170188214e-23","-5.629624170188214e-23","-5.629624170188214e-23"
"129.5","51800","51800","51800","7.222557959341978e-17","7.222557959341978e-17","7.222557959341978e-17","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","-7.228580520989533e-23","-7.228580520989533e-23","-7.228580520989533e-23"
"129.75","51900","51900","51900","9.273947993295448e-17","9.273947993295448e-17","9.273947993295448e-17","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","-9.281681115512964e-23","-9.281681115512964e-23","-9.281681115512964e-23"
"130","52000","52000","52000","1.1907984936431632e-16","1.1907984936431632e-16","1.1907984936431632e-16","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","-1.1917914461936562e-22","-1.1917914461936562e-22","-1.1917914461936562e-22"
"130.25","52100","52100","52100","1.5290155319912975e-16","1.5290155319912975e-16","1.5290155319912975e-16","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","-1.5302905082977362e-22","-1.5302905082977362e-22","-1.5302905082977362e-22"
"130.5","52200","52200","52200","1.963294805587154e-16","1.963294805587154e-16","1.963294805587154e-16","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","-1.9649319075718186e-22","-1.9649319075718186e-22","-1.9649319075718186e-22"
"130.75","52300","52300","52300","2.5209204308249238e-16","2.5209204308249238e-16","2.5209204308249238e-16","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","-2.5230225114086915e-22","-2.5230225114086915e-22","-2.5230225114086915e-22"
"131","52400","52400","52400","3.2369259066266127e-16","3.2369259066266127e-16","3.2369259066266127e-16","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","-3.239625031490709e-22","-3.239625031490709e-22","-3.239625031490709e-22"
"131.25","52500","52500","52500","4.1562951360435823e-16","4.1562951360435823e-16","4.1562951360435823e-16","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","-4.1597608809629515e-22","-4.1597608809629515e-22","-4.1597608809629515e-22"
"131.5","52600","52600","52600","5.336788593935595e-16","5.336788593935595e-16","5.336788593935595e-16","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","-5.341238698525769e-22","-5.341238698525769e-22","-5.341238698525769e-22"
"131.75","52700","52700","52700","6.852572198102535e-16","6.852572198102535e-16","6.852572198102535e-16","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","-6.858286245484156e-22","-6.858286245484156e-22","-6.858286245484156e-22"
"132","52800","52800","52800","8.798876872051437e-16","8.798876872051437e-16","8.798876872051437e-16","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","-8.806213854132874e-22","-8.806213854132874e-22","-8.806213854132874e-22"
"132.25","52900","52900","52900","1.1297981542019977e-15","1.1297981542019977e-15","1.1297981542019977e-15","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","-1.1307402413491299e-21","-1.1307402413491299e-21","-1.1307402413491299e-21"
"132.5","53000","53000","53000","1.4506895457222611e-15","1.4506895457222611e-15","1.4506895457222611e-15","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","-1.4518992095593091e-21","-1.4518992095593091e-21","-1.4518992095593091e-21"
"132.75","53100","53100","53100","1.862722248430576e-15","1.862722248430576e-15","1.862722248430576e-15","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","-1.8642754875420364e-21","-1.8642754875420364e-21","-1.8642754875420364e-21"
"133","53200","53200","53200","2.391782711214595e-15","2.391782711214595e-15","2.391782711214595e-15","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","-2.3937771097231324e-21","-2.3937771097231324e-21","-2.3937771097231324e-21"
"133.25","53300","53300","53300","3.0711097923938548e-15","3.0711097923938548e-15","3.0711097923938548e-15","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","-3.073670650763111e-21","-3.073670650763111e-21","-3.073670650763111e-21"
"133.5","53400","53400","53400","3.94338303087232e-15","3.94338303087232e-15","3.94338303087232e-15","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","-3.946671238095303e-21","-3.946671238095303e-21","-3.946671238095303e-21"
"133.75","53500","53500","53500","5.063404039375193e-15","5.063404039375193e-15","5.063404039375193e-15","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","-5.067626181013261e-21","-5.067626181013261e-21","-5.067626181013261e-21"
"134","53600","53600","53600","6.501539481517116e-15","6.501539481517116e-15","6.501539481517116e-15","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","-6.50696081871055e-21","-6.50696081871055e-21","-6.50696081871055e-21"
"134.25","53700","53700","53700","8.348141941866803e-15","8.348141941866803e-15","8.348141941866803e-15","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","-8.355103076583658e-21","-8.355103076583658e-21","-8.355103076583658e-21"
"134.5","53800","53800","53800","1.0719226435473908e-14","1.0719226435473908e-14","1.0719226435473908e-14","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","-1.0728164709326464e-20","-1.0728164709326464e-20","-1.0728164709326464e-20"
"134.75","53900","53900","53900","1.3763759190379595e-14","1.3763759190379595e-14","1.3763759190379595e-14","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","-1.3775236161225014e-20","-1.3775236161225014e-20","-1.3775236161225014e-20"
"135","54000","54000","54000","1.7673016629616822e-14","1.7673016629616822e-14","1.7673016629616822e-14","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","-1.7687753351722576e-20","-1.7687753351722576e-20","-1.7687753351722576e-20"
"135.25","54100","54100","54100","2.2692602541973008e-14","2.2692602541973008e-14","2.2692602541973008e-14","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","-2.2711524867788145e-20","-2.2711524867788145e-20","-2.2711524867788145e-20"
"135.5","54200","54200","54200","2.913787843468601e-14","2.913787843468601e-14","2.913787843468601e-14","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","-2.9162175181567645e-20","-2.9162175181567645e-20","-2.9162175181567645e-20"
"135.75","54300","54300","54300","3.7413776498494147e-14","3.7413776498494147e-14","3.7413776498494147e-14","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","-3.744497413893383e-20","-3.744497413893383e-20","-3.744497413893383e-20"
"136","54400","54400","54400","4.804023995834047e-14","4.804023995834047e-14","4.804023995834047e-14","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","-4.8080298521356486e-20","-4.8080298521356486e-20","-4.8080298521356486e-20"
"136.25","54500","54500","54500","6.168488913028634e-14","6.168488913028634e-14","6.168488913028634e-14","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","-6.173632534304796e-20","-6.173632534304796e-20","-6.173632534304796e-20"
"136.5","54600","54600","54600","7.920496546885168e-14","7.920496546885168e-14","7.920496546885168e-14","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","-7.927101087192956e-20","-7.927101087192956e-20","-7.927101087192956e-20"
"136.75","54700","54700","54700","1.017011887898783e-13","1.017011887898783e-13","1.017011887898783e-13","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","-1.0178599276627917e-19","-1.0178599276627917e-19","-1.0178599276627917e-19"
"137","54800","54800","54800","1.3058691131355836e-13","1.3058691131355836e-13","1.3058691131355836e-13","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","-1.3069580177074927e-19","-1.3069580177074927e-19","-1.3069580177074927e-19"
"137.25","54900","54900","54900","1.6767691321335067e-13","1.6767691321335067e-13","1.6767691321335067e-13","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","-1.678167313246247e-19","-1.678167313246247e-19","-1.678167313246247e-19"
"137.5","55000","55000","55000","2.1530141835767661e-13","2.1530141835767661e-13","2.1530141835767661e-13","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","-2.154809483573951e-19","-2.154809483573951e-19","-2.154809483573951e-19"
"137.75","55100","55100","55100","2.7645249342016054e-13","2.7645249342016054e-13","2.7645249342016054e-13","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","-2.766830144874722e-19","-2.766830144874722e-19","-2.766830144874722e-19"
"138","55200","55200","55200","3.5497202805815873e-13","3.5497202805815873e-13","3.5497202805815873e-13","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","-3.5526802294805634e-19","-3.5526802294805634e-19","-3.5526802294805634e-19"
"138.25","55300","55300","55300","4.557931062398238e-13","4.557931062398238e-13","4.557931062398238e-13","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","-4.561731711655308e-19","-4.561731711655308e-19","-4.561731711655308e-19"
"138.5","55400","55400","55400","5.85249933162914e-13","5.85249933162914e-13","5.85249933162914e-13","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","-5.857379461204194e-19","-5.857379461204194e-19","-5.857379461204194e-19"
"138.75","55500","55500","55500","7.514757892958581e-13","7.514757892958581e-13","7.514757892958581e-13","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","-7.5210241024170865e-19","-7.5210241024170865e-19","-7.5210241024170865e-19"
"139","55600","55600","55600","9.649140134811574e-13","9.649140134811574e-13","9.649140134811574e-13","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","-9.65718610531636e-19","-9.65718610531636e-19","-9.65718610531636e-19"
"139.25","55700","55700","55700","1.2389741182276438e-12","1.2389741182276438e-12","1.2389741182276438e-12","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","-1.2400072410212987e-18","-1.2400072410212987e-18","-1.2400072410212987e-18"
"139.5","55800","55800","55800","1.5908742584220162e-12","1.5908742584220162e-12","1.5908742584220162e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","-1.592200813899834e-18","-1.592200813899834e-18","-1.592200813899834e-18"
"139.75","55900","55900","55900","2.0427229825672067e-12","2.0427229825672067e-12","2.0427229825672067e-12","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","-2.0444263127500605e-18","-2.0444263127500605e-18","-2.0444263127500605e-18"
"140","56000","56000","56000","2.6229082288669574e-12","2.6229082288669574e-12","2.6229082288669574e-12","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","-2.6250953469298844e-18","-2.6250953469298844e-18","-2.6250953469298844e-18"
"140.25","56100","56100","56100","3.367880831502087e-12","3.367880831502087e-12","3.367880831502087e-12","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","-3.370689144644991e-18","-3.370689144644991e-18","-3.370689144644991e-18"
"140.5","56200","56200","56200","4.324444588019978e-12","4.324444588019978e-12","4.324444588019978e-12","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","-4.3280505301415166e-18","-4.3280505301415166e-18","-4.3280505301415166e-18"
"140.75","56300","56300","56300","5.552696764068565e-12","5.552696764068565e-12","5.552696764068565e-12","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","-5.557326879904963e-18","-5.557326879904963e-18","-5.557326879904963e-18"
"141","56400","56400","56400","7.129803776212544e-12","7.129803776212544e-12","7.129803776212544e-12","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","-7.135748953614988e-18","-7.135748953614988e-18","-7.135748953614988e-18"
"141.25","56500","56500","56500","9.154849264634563e-12","9.154849264634563e-12","9.154849264634563e-12","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","-9.162483008555238e-18","-9.162483008555238e-18","-9.162483008555238e-18"
"141.5","56600","56600","56600","1.1755059141705224e-11","1.1755059141705224e-11","1.1755059141705224e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","-1.176486103839884e-17","-1.176486103839884e-17","-1.176486103839884e-17"
"141.75","56700","56700","56700","1.5093794712566582e-11","1.5093794712566582e-11","1.5093794712566582e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","-1.5106380556592077e-17","-1.5106380556592077e-17","-1.5106380556592077e-17"
"142","56800","56800","56800","1.938081604511927e-11","1.938081604511927e-11","1.938081604511927e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","-1.9396976521666964e-17","-1.9396976521666964e-17","-1.9396976521666964e-17"
"142.25","56900","56900","56900","2.4885460397945442e-11","2.4885460397945442e-11","2.4885460397945442e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","-2.4906210750258526e-17","-2.4906210750258526e-17","-2.4906210750258526e-17"
"142.5","57000","57000","57000","3.195356365671181e-11","3.195356365671181e-11","3.195356365671181e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","-3.1980207454840613e-17","-3.1980207454840613e-17","-3.1980207454840613e-17"
"142.75","57100","57100","57100","4.1029187888594445e-11","4.1029187888594445e-11","4.1029187888594445e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","-4.1063398903063766e-17","-4.1063398903063766e-17","-4.1063398903063766e-17"
"143","57200","57200","57200","5.268252007439681e-11","5.268252007439681e-11","5.268252007439681e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","-5.272644739233845e-17","-5.272644739233845e-17","-5.272644739233845e-17"
"143.25","57300","57300","57300","6.764569478967318e-11","6.764569478967318e-11","6.764569478967318e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","-6.77020977674987e-17","-6.77020977674987e-17","-6.77020977674987e-17"
"143.5","57400","57400","57400","8.685879143776929e-11","8.685879143776929e-11","8.685879143776929e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","-8.693121295206088e-17","-8.693121295206088e-17","-8.693121295206088e-17"
"143.75","57500","57500","57500","1.1152889586611767e-10","1.1152889586611767e-10","1.1152889586611767e-10","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","-1.1162188471766953e-16","-1.1162188471766953e-16","-1.1162188471766953e-16"
"144","57600","57600","57600","1.432059369826689e-10","1.432059369826689e-10","1.432059369826689e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","-1.4332533337917005e-16","-1.4332533337917005e-16","-1.4332533337917005e-16"
"144.25","57700","57700","57700","1.838800628988338e-10","1.838800628988338e-10","1.838800628988338e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","-1.8403336488697294e-16","-1.8403336488697294e-16","-1.8403336488697294e-16"
"144.5","57800","57800","57800","2.361066743718842e-10","2.361066743718842e-10","2.361066743718842e-10","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","-2.363035080971023e-16","-2.363035080971023e-16","-2.363035080971023e-16"
"144.75","57900","57900","57900","3.0316697092273904e-10","3.0316697092273904e-10","3.0316697092273904e-10","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","-3.0341969406598214e-16","-3.0341969406598214e-16","-3.0341969406598214e-16"
"145","58000","58000","58000","3.8927409613143525e-10","3.8927409613143525e-10","3.8927409613143525e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","-3.895985720943438e-16","-3.895985720943438e-16","-3.895985720943438e-16"
"145.25","58100","58100","58100","4.998378334355211e-10","4.998378334355211e-10","4.998378334355211e-10","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","-5.00254424339883e-16","-5.00254424339883e-16","-5.00254424339883e-16"
"145.5","58200","58200","58200","6.418044822620219e-10","6.418044822620219e-10","6.418044822620219e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","-6.423393222429645e-16","-6.423393222429645e-16","-6.423393222429645e-16"
"145.75","58300","58300","58300","8.240932676179897e-10","8.240932676179897e-10","8.240932676179897e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-8.247798948432139e-16","-8.247798948432139e-16","-8.247798948432139e-16"
"146","58400","58400","58400","1.058156701094515e-9","1.058156701094515e-9","1.058156701094515e-9","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.0590381485785124e-15","-1.0590381485785124e-15","-1.0590381485785124e-15"
"146.25","58500","58500","58500","1.3587000986345385e-9","1.3587000986345385e-9","1.3587000986345385e-9","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-1.3598315709408369e-15","-1.3598315709408369e-15","-1.3598315709408369e-15"
"146.5","58600","58600","58600","1.7446054596281119e-9","1.7446054596281119e-9","1.7446054596281119e-9","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-1.7460577569942461e-15","-1.7460577569942461e-15","-1.7460577569942461e-15"
"146.75","58700","58700","58700","2.240117751142178e-9","2.240117751142178e-9","2.240117751142178e-9","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-2.241981644502075e-15","-2.241981644502075e-15","-2.241981644502075e-15"
"147","58800","58800","58800","2.8763681270057086e-9","2.8763681270057086e-9","2.8763681270057086e-9","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-2.8787599405292833e-15","-2.8787599405292833e-15","-2.8787599405292833e-15"
"147.25","58900","58900","58900","3.6933297798017053e-9","3.6933297798017053e-9","3.6933297798017053e-9","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-3.696398500775142e-15","-3.696398500775142e-15","-3.696398500775142e-15"
"147.5","59000","59000","59000","4.742329304489169e-9","4.742329304489169e-9","4.742329304489169e-9","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-4.746265616470225e-15","-4.746265616470225e-15","-4.746265616470225e-15"
"147.75","59100","59100","59100","6.089271353046733e-9","6.089271353046733e-9","6.089271353046733e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-6.09431907656135e-15","-6.09431907656135e-15","-6.09431907656135e-15"
"148","59200","59200","59200","7.818779172867314e-9","7.818779172867314e-9","7.818779172867314e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-7.82524969479465e-15","-7.82524969479465e-15","-7.82524969479465e-15"
"148.25","59300","59300","59300","1.0039511163084859e-8","1.0039511163084859e-8","1.0039511163084859e-8","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-1.0047801534152136e-14","-1.0047801534152136e-14","-1.0047801534152136e-14"
"148.5","59400","59400","59400","1.2890987467679731e-8","1.2890987467679731e-8","1.2890987467679731e-8","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-1.2901602930781478e-14","-1.2901602930781478e-14","-1.2901602930781478e-14"
"148.75","59500","59500","59500","1.6552355493962486e-8","1.6552355493962486e-8","1.6552355493962486e-8","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-1.656593724264573e-14","-1.656593724264573e-14","-1.656593724264573e-14"
"149","59600","59600","59600","2.1253645060153112e-8","2.1253645060153112e-8","2.1253645060153112e-8","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-2.1271003953077307e-14","-2.1271003953077307e-14","-2.1271003953077307e-14"
"149.25","59700","59700","59700","2.729022028938413e-8","2.729022028938413e-8","2.729022028938413e-8","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-2.731237696269519e-14","-2.731237696269519e-14","-2.731237696269519e-14"
"149.5","59800","59800","59800","3.5041336206352496e-8","3.5041336206352496e-8","3.5041336206352496e-8","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-3.506956734038056e-14","-3.506956734038056e-14","-3.506956734038056e-14"
"149.75","59900","59900","59900","4.4993965874835174e-8","4.4993965874835174e-8","4.4993965874835174e-8","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-4.502985496174049e-14","-4.502985496174049e-14","-4.502985496174049e-14"
"150","60000","60000","60000","5.777339504088718e-8","5.777339504088718e-8","5.777339504088718e-8","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-5.7818883329857e-14","-5.7818883329857e-14","-5.7818883329857e-14"
"150.25","60100","60100","60100","7.418250642081648e-8","7.418250642081648e-8","7.418250642081648e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-7.42399348523385e-14","-7.42399348523385e-14","-7.42399348523385e-14"
"150.5","60200","60200","60200","9.525222170645022e-8","9.525222170645022e-8","9.525222170645022e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-9.532434604112866e-14","-9.532434604112866e-14","-9.532434604112866e-14"
"150.75","60300","60300","60300","1.2230627035068862e-7","1.2230627035068862e-7","1.2230627035068862e-7","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-1.2239621676346356e-13","-1.2239621676346356e-13","-1.2239621676346356e-13"
"151","60400","60400","60400","1.5704435428279826e-7","1.5704435428279826e-7","1.5704435428279826e-7","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-1.571554571111428e-13","-1.571554571111428e-13","-1.571554571111428e-13"
"151.25","60500","60500","60500","2.0164893343160233e-7","2.0164893343160233e-7","2.0164893343160233e-7","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-2.0178435332348332e-13","-2.0178435332348332e-13","-2.0178435332348332e-13"
"151.5","60600","60600","60600","2.5892234091121963e-7","2.5892234091121963e-7","2.5892234091121963e-7","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-2.5908428846680066e-13","-2.5908428846680066e-13","-2.5908428846680066e-13"
"151.75","60700","60700","60700","3.3246284217346487e-7","3.3246284217346487e-7","3.3246284217346487e-7","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-3.3265110942058797e-13","-3.3265110942058797e-13","-3.3265110942058797e-13"
"152","60800","60800","60800","4.268906990533476e-7","4.268906990533476e-7","4.268906990533476e-7","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-4.2709999623020036e-13","-4.2709999623020036e-13","-4.2709999623020036e-13"
"152.25","60900","60900","60900","5.481384411210893e-7","5.481384411210893e-7","5.481384411210893e-7","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-5.48353694991244e-13","-5.48353694991244e-13","-5.48353694991244e-13"
"152.5","61000","61000","61000","7.038235804401229e-7","7.038235804401229e-7","7.038235804401229e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","-7.04011783422167e-13","-7.04011783422167e-13","-7.04011783422167e-13"
"152.75","61100","61100","61100","9.037271850819131e-7","9.037271850819131e-7","9.037271850819131e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","-9.038234444163887e-13","-9.038234444163887e-13","-9.038234444163887e-13"
"153","61200","61200","61200","0.0000011604083768673497","0.0000011604083768673497","0.0000011604083768673497","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","-1.1602922556217244e-12","-1.1602922556217244e-12","-1.1602922556217244e-12"
"153.25","61300","61300","61300","0.0000014899933574434074","0.0000014899933574434074","0.0000014899933574434074","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","-1.4894490226951975e-12","-1.4894490226951975e-12","-1.4894490226951975e-12"
"153.5","61400","61400","61400","0.000001913188530167031","0.000001913188530167031","0.000001913188530167031","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","-1.9118379639015126e-12","-1.9118379639015126e-12","-1.9118379639015126e-12"
"153.75","61500","61500","61500","0.0000024565813617366556","0.0000024565813617366556","0.0000024565813617366556","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","-2.4537728517913634e-12","-2.4537728517913634e-12","-2.4537728517913634e-12"
"154","61600","61600","61600","0.000003154310700787924","0.000003154310700787924","0.000003154310700787924","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","-3.1489332057226696e-12","-3.1489332057226696e-12","-3.1489332057226696e-12"
"154.25","61700","61700","61700","0.000004050211475126827","0.000004050211475126827","0.000004050211475126827","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","-4.04038626919644e-12","-4.04038626919644e-12","-4.04038626919644e-12"
"154.5","61800","61800","61800","0.000005200568480941278","0.000005200568480941278","0.000005200568480941278","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","-5.183137817879868e-12","-5.183137817879868e-12","-5.183137817879868e-12"
"154.75","61900","61900","61900","0.0000066776522249120325","0.0000066776522249120325","0.0000066776522249120325","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","-6.647332508445959e-12","-6.647332508445959e-12","-6.647332508445959e-12"
"155","62000","62000","62000","0.00000857425888164616","0.00000857425888164616","0.00000857425888164616","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","-8.522239636417247e-12","-8.522239636417247e-12","-8.522239636417247e-12"
"155.25","62100","62100","62100","0.0000110095394609982","0.0000110095394609982","0.0000110095394609982","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","-1.0921167220096845e-11","-1.0921167220096845e-11","-1.0921167220096845e-11"
"155.5","62200","62200","62200","0.00001413648418926956","0.00001413648418926956","0.00001413648418926956","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","-1.3987435933257137e-11","-1.3987435933257137e-11","-1.3987435933257137e-11"
"155.75","62300","62300","62300","0.00001815153195608387","0.00001815153195608387","0.00001815153195608387","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","-1.7901496054395392e-11","-1.7901496054395392e-11","-1.7901496054395392e-11"
"156","62400","62400","62400","0.000023306907952800103","0.000023306907952800103","0.000023306907952800103","0.000023308557841405","0.000023308557841405","0.000023308557841405","-2.2889152933513168e-11","-2.2889152933513168e-11","-2.2889152933513168e-11"
"156.25","62500","62500","62500","0.00002992646364160022","0.00002992646364160022","0.00002992646364160022","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","-2.9230623774167243e-11","-2.9230623774167243e-11","-2.9230623774167243e-11"
"156.5","62600","62600","62600","0.000038426012591836686","0.000038426012591836686","0.000038426012591836686","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","-3.726968589677293e-11","-3.726968589677293e-11","-3.726968589677293e-11"
"156.75","62700","62700","62700","0.00004933943712232438","0.00004933943712232438","0.00004933943712232438","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","-4.7421333759110876e-11","-4.7421333759110876e-11","-4.7421333759110876e-11"
"157","62800","62800","62800","0.00006335220150506555","0.00006335220150506555","0.00006335220150506555","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","-6.017486965101435e-11","-6.017486965101435e-11","-6.017486965101435e-11"
"157.25","62900","62900","62900","0.00008134436994221942","0.00008134436994221942","0.00008134436994221942","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","-7.608676110449988e-11","-7.608676110449988e-11","-7.608676110449988e-11"
"157.5","63000","63000","63000","0.00010444581994679366","0.00010444581994679366","0.00010444581994679366","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","-9.575315704198002e-11","-9.575315704198002e-11","-9.575315704198002e-11"
"157.75","63100","63100","63100","0.00013410710015263983","0.00013410710015263983","0.00013410710015263983","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","-1.1974441936754896e-10","-1.1974441936754896e-10","-1.1974441936754896e-10"
"158","63200","63200","63200","0.00017219035161242425","0.00017219035161242425","0.00017219035161242425","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","-1.4847133336884518e-10","-1.4847133336884518e-10","-1.4847133336884518e-10"
"158.25","63300","63300","63300","0.00022108595098679527","0.00022108595098679527","0.00022108595098679527","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","-1.8193139556968934e-10","-1.8193139556968934e-10","-1.8193139556968934e-10"
"158.5","63400","63400","63400","0.00028386211516353774","0.00028386211516353774","0.00028386211516353774","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","-2.1924810434509855e-10","-2.1924810434509855e-10","-2.1924810434509855e-10"
"158.75","63500","63500","63500","0.0003644567202485663","0.0003644567202485663","0.0003644567202485663","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","-2.578572030191188e-10","-2.578572030191188e-10","-2.578572030191188e-10"
"159","63600","63600","63600","0.00046792314546144733","0.00046792314546144733","0.00046792314546144733","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","-2.9209604728047027e-10","-2.9209604728047027e-10","-2.9209604728047027e-10"
"159.25","63700","63700","63700","0.0006007451909734323","0.0006007451909734323","0.0006007451909734323","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","-3.1079054536151574e-10","-3.1079054536151574e-10","-3.1079054536151574e-10"
"159.5","63800","63800","63800","0.0007712402022617328","0.0007712402022617328","0.0007712402022617328","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","-2.931672049151751e-10","-2.931672049151751e-10","-2.931672049151751e-10"
"159.75","63900","63900","63900","0.0009900746541208337","0.0009900746541208337","0.0009900746541208337","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","-2.0197820860281776e-10","-2.0197820860281776e-10","-2.0197820860281776e-10"
"160","64000","64000","64000","0.001270922821022322","0.001270922821022322","0.001270922821022322","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","2.79950618215603e-11","2.79950618215603e-11","2.79950618215603e-11"
"160.25","64100","64100","64100","0.0016313070145405329","0.0016313070145405329","0.0016313070145405329","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","5.090792910513635e-10","5.090792910513635e-10","5.090792910513635e-10"
"160.5","64200","64200","64200","0.002093667414377287","0.002093667414377287","0.002093667414377287","0.002093825115659007","0.002093825115659007","0.002093825115659007","1.4324437177322576e-9","1.4324437177322576e-9","1.4324437177322576e-9"
"160.75","64300","64300","64300","0.00268672089801116","0.00268672089801116","0.00268672089801116","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","3.120545781967591e-9","3.120545781967591e-9","3.120545781967591e-9"
"161","64400","64400","64400","0.0034471814567541394","0.0034471814567541394","0.0034471814567541394","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","6.113527780031241e-9","6.113527780031241e-9","6.113527780031241e-9"
"161.25","64500","64500","64500","0.004421929403461608","0.004421929403461608","0.004421929403461608","0.004422284952695375","0.004422284952695375","0.004422284952695375","1.1311083681855459e-8","1.1311083681855459e-8","1.1311083681855459e-8"
"161.5","64600","64600","64600","0.005670731630599837","0.005670731630599837","0.005670731630599837","0.005671203013740938","0.005671203013740938","0.005671203013740938","2.0204601085412575e-8","2.0204601085412575e-8","2.0204601085412575e-8"
"161.75","64700","64700","64700","0.007269628571813044","0.007269628571813044","0.007269628571813044","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","3.525552326699667e-8","3.525552326699667e-8","3.525552326699667e-8"
"162","64800","64800","64800","0.009315111331512253","0.009315111331512253","0.009315111331512253","0.009315959345066776","0.009315959345066776","0.009315959345066776","6.050914070124778e-8","6.050914070124778e-8","6.050914070124778e-8"
"162.25","64900","64900","64900","0.011929207817405299","0.011929207817405299","0.011929207817405299","0.011930361211170276","0.011930361211170276","0.011930361211170276","1.0258459137897375e-7","1.0258459137897375e-7","1.0258459137897375e-7"
"162.5","65000","65000","65000","0.015265568266869967","0.015265568266869967","0.015265568266869967","0.01526715388037459","0.01526715388037459","0.01526715388037459","1.7226020129122938e-7","1.7226020129122938e-7","1.7226020129122938e-7"
"162.75","65100","65100","65100","0.019516570315752987","0.019516570315752987","0.019516570315752987","0.019518775144003814","0.019518775144003814","0.019518775144003814","2.869890493766361e-7","2.869890493766361e-7","2.869890493766361e-7"
"163","65200","65200","65200","0.024921324702155263","0.024921324702155263","0.024921324702155263","0.024924426647114264","0.024924426647114264","0.024924426647114264","4.7484389398418873e-7","4.7484389398418873e-7","4.7484389398418873e-7"
"163.25","65300","65300","65300","0.03177421676479117","0.03177421676479117","0.03177421676479117","0.03177863095923052","0.03177863095923052","0.03177863095923052","7.806098319827932e-7","7.806098319827932e-7","7.806098319827932e-7"
"163.5","65400","65400","65400","0.04043321721515215","0.04043321721515215","0.04043321721515215","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.0000012750072242611373","0.0000012750072242611373","0.0000012750072242611373"
"163.75","65500","65500","65500","0.0513265849158637","0.0513265849158637","0.0513265849158637","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.0000020682861604846663","0.0000020682861604846663","0.0000020682861604846663"
"164","65600","65600","65600","0.06495572616488529","0.06495572616488529","0.06495572616488529","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.0000033295554523408554","0.0000033295554523408554","0.0000033295554523408554"
"164.25","65700","65700","65700","0.08189088817362107","0.08189088817362107","0.08189088817362107","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.000005312922810089566","0.000005312922810089566","0.000005312922810089566"
"164.5","65800","65800","65800","0.10275520104629574","0.10275520104629574","0.10275520104629574","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.00000839036211074378","0.00000839036211074378","0.00000839036211074378"
"164.75","65900","65900","65900","0.1281917363598338","0.1281917363598338","0.1281917363598338","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.000013088538399579335","0.000013088538399579335","0.000013088538399579335"
"165","66000","66000","66000","0.15880846275974345","0.15880846275974345","0.15880846275974345","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.000020121995758890822","0.000020121995758890822","0.000020121995758890822"
"165.25","66100","66100","66100","0.19509833549589195","0.19509833549589195","0.19509833549589195","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.00003040818551761082","0.00003040818551761082","0.00003040818551761082"
"165.5","66200","66200","66200","0.2373373804049698","0.2373373804049698","0.2373373804049698","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.000045042573375765615","0.000045042573375765615","0.000045042573375765615"
"165.75","66300","66300","66300","0.2854728703268727","0.2854728703268727","0.2854728703268727","0.285637570508946","0.285637570508946","0.285637570508946","0.00006520917211893032","0.00006520917211893032","0.00006520917211893032"
"166","66400","66400","66400","0.33902486222272354","0.33902486222272354","0.33902486222272354","0.339243631234185","0.339243631234185","0.339243631234185","0.0000920104740193585","0.0000920104740193585","0.0000920104740193585"
"166.25","66500","66500","66500","0.3970328212846083","0.3970328212846083","0.3970328212846083","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.0001262266689374507","0.0001262266689374507","0.0001262266689374507"
"166.5","66600","66600","66600","0.45807807373838755","0.45807807373838755","0.45807807373838755","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.0001680539228506861","0.0001680539228506861","0.0001680539228506861"
"166.75","66700","66700","66700","0.5203974055775322","0.5203974055775322","0.5203974055775322","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.00021690701338215185","0.00021690701338215185","0.00021690701338215185"
"167","66800","66800","66800","0.5820753238840994","0.5820753238840994","0.5820753238840994","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.00027137515347771396","0.00027137515347771396","0.00027137515347771396"
"167.25","66900","66900","66900","0.6412735695471301","0.6412735695471301","0.6412735695471301","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.00032937527309968503","0.00032937527309968503","0.00032937527309968503"
"167.5","67000","67000","67000","0.6964415541193121","0.6964415541193121","0.6964415541193121","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.0003884701245627162","0.0003884701245627162","0.0003884701245627162"
"167.75","67100","67100","67100","0.7464591201235312","0.7464591201235312","0.7464591201235312","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.0004462524061610608","0.0004462524061610608","0.0004462524061610608"
"168","67200","67200","67200","0.790688863963429","0.790688863963429","0.790688863963429","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.0005006790611470115","0.0005006790611470115","0.0005006790611470115"
"168.25","67300","67300","67300","0.8289450648281891","0.8289450648281891","0.8289450648281891","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.0005502760405209535","0.0005502760405209535","0.0005502760405209535"
"168.5","67400","67400","67400","0.861406513639109","0.861406513639109","0.861406513639109","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.0005941942761777223","0.0005941942761777223","0.0005941942761777223"
"168.75","67500","67500","67500","0.8885060235623508","0.8885060235623508","0.8885060235623508","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.0006321474834646082","0.0006321474834646082","0.0006321474834646082"
"169","67600","67600","67600","0.9108233241312179","0.9108233241312179","0.9108233241312179","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.0006642840832330535","0.0006642840832330535","0.0006642840832330535"
"169.25","67700","67700","67700","0.9289971112153574","0.9289971112153574","0.9289971112153574","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.0006910418801980255","0.0006910418801980255","0.0006910418801980255"
"169.5","67800","67800","67800","0.9436618193849096","0.9436618193849096","0.9436618193849096","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.0007130178197311439","0.0007130178197311439","0.0007130178197311439"
"169.75","67900","67900","67900","0.9554078211576837","0.9554078211576837","0.9554078211576837","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.000730867699300114","0.000730867699300114","0.000730867699300114"
"170","68000","68000","68000","0.9647604207649179","0.9647604207649179","0.9647604207649179","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.0007452380514897244","0.0007452380514897244","0.0007452380514897244"
"170.25","68100","68100","68100","0.9721722159914007","0.9721722159914007","0.9721722159914007","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.0007567255925476669","0.0007567255925476669","0.0007567255925476669"
"170.5","68200","68200","68200","0.9780239963812012","0.9780239963812012","0.9780239963812012","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.0007658572648870134","0.0007658572648870134","0.0007658572648870134"
"170.75","68300","68300","68300","0.9826304629028052","0.9826304629028052","0.9826304629028052","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.0007730841136910013","0.0007730841136910013","0.0007730841136910013"
"171","68400","68400","68400","0.986248192860359","0.986248192860359","0.986248192860359","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.0007787835509176326","0.0007787835509176326","0.0007787835509176326"
"171.25","68500","68500","68500","0.9890842150187688","0.9890842150187688","0.9890842150187688","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.0007832660919025423","0.0007832660919025423","0.0007832660919025423"
"171.5","68600","68600","68600","0.9913042505585945","0.9913042505585945","0.9913042505585945","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.0007867839870941175","0.0007867839870941175","0.0007867839870941175"
"171.75","68700","68700","68700","0.9930401410861647","0.9930401410861647","0.9930401410861647","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.0007895401856526131","0.0007895401856526131","0.0007895401856526131"
"172","68800","68800","68800","0.9943962769042156","0.9943962769042156","0.9943962769042156","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.0007916967698244522","0.0007916967698244522","0.0007916967698244522"
"172.25","68900","68900","68900","0.9954550086251062","0.9954550086251062","0.9954550086251062","0.996254073489941","0.996254073489941","0.996254073489941","0.0007933824518034406","0.0007933824518034406","0.0007933824518034406"
"172.5","69000","69000","69000","0.9962811148724565","0.9962811148724565","0.9962811148724565","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.0007946989980432487","0.0007946989980432487","0.0007946989980432487"
"172.75","69100","69100","69100","0.9969254388002639","0.9969254388002639","0.9969254388002639","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.0007957265988603676","0.0007957265988603676","0.0007957265988603676"
"173","69200","69200","69200","0.9974278171838953","0.9974278171838953","0.9974278171838953","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.0007965282778255867","0.0007965282778255867","0.0007965282778255867"
"173.25","69300","69300","69300","0.9978194212255558","0.9978194212255558","0.9978194212255558","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.0007971534663775114","0.0007971534663775114","0.0007971534663775114"
"173.5","69400","69400","69400","0.9981246161294403","0.9981246161294403","0.9981246161294403","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.0007976408742260341","0.0007976408742260341","0.0007976408742260341"
"173.75","69500","69500","69500","0.9983624316963907","0.9983624316963907","0.9983624316963907","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.0007980207778705666","0.0007980207778705666","0.0007980207778705666"
"174","69600","69600","69600","0.9985477212717228","0.9985477212717228","0.9985477212717228","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.0007983168353527213","0.0007983168353527213","0.0007983168353527213"
"174.25","69700","69700","69700","0.9986920726540938","0.9986920726540938","0.9986920726540938","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.000798547519403392","0.000798547519403392","0.000798547519403392"
"174.5","69800","69800","69800","0.9988045225777964","0.9988045225777964","0.9988045225777964","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.0007987272456608623","0.0007987272456608623","0.0007987272456608623"
"174.75","69900","69900","69900","0.9988921162340408","0.9988921162340408","0.9988921162340408","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.0007988672586860188","0.0007988672586860188","0.0007988672586860188"
"175","70000","70000","70000","0.9989603449002797","0.9989603449002797","0.9989603449002797","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.0007989763264686402","0.0007989763264686402","0.0007989763264686402"
"175.25","70100","70100","70100","0.9990134879048349","0.9990134879048349","0.9990134879048349","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.000799061284031611","0.000799061284031611","0.000799061284031611"
"175.5","70200","70200","70200","0.9990548796407797","0.9990548796407797","0.9990548796407797","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.0007991274584444284","0.0007991274584444284","0.0007991274584444284"
"175.75","70300","70300","70300","0.9990871179364947","0.9990871179364947","0.9990871179364947","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.0007991790008290492","0.0007991790008290492","0.0007991790008290492"
"176","70400","70400","70400","0.9991122265897331","0.9991122265897331","0.9991122265897331","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.0007992191455362813","0.0007992191455362813","0.0007992191455362813"
"176.25","70500","70500","70500","0.9991317821040049","0.9991317821040049","0.9991317821040049","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.000799250412363145","0.000799250412363145","0.000799250412363145"
"176.5","70600","70600","70600","0.9991470124848629","0.9991470124848629","0.9991470124848629","0.999946369196649","0.999946369196649","0.999946369196649","0.0007992747642646611","0.0007992747642646611","0.0007992747642646611"
"176.75","70700","70700","70700","0.9991588742395027","0.9991588742395027","0.9991588742395027","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.0007992937303163382","0.0007992937303163382","0.0007992937303163382"
"177","70800","70800","70800","0.999168112378676","0.999168112378676","0.999168112378676","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.0007993085015603231","0.0007993085015603231","0.0007993085015603231"
"177.25","70900","70900","70900","0.9991753071672002","0.9991753071672002","0.9991753071672002","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.0007993200057006336","0.0007993200057006336","0.0007993200057006336"
"177.5","71000","71000","71000","0.9991809105460137","0.9991809105460137","0.9991809105460137","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.0007993289653063264","0.0007993289653063264","0.0007993289653063264"
"177.75","71100","71100","71100","0.9991852745054176","0.9991852745054176","0.9991852745054176","0.999984633929593","0.999984633929593","0.999984633929593","0.0007993359431587091","0.0007993359431587091","0.0007993359431587091"
"178","71200","71200","71200","0.9991886731868616","0.9991886731868616","0.9991886731868616","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.0007993413775789666","0.0007993413775789666","0.0007993413775789666"
"178.25","71300","71300","71300","0.9991913200986698","0.9991913200986698","0.9991913200986698","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.000799345609948144","0.000799345609948144","0.000799345609948144"
"178.5","71400","71400","71400","0.9991933815253871","0.9991933815253871","0.9991933815253871","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.0007993489061438909","0.0007993489061438909","0.0007993489061438909"
"178.75","71500","71500","71500","0.9991949869720287","0.9991949869720287","0.9991949869720287","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.0007993514732378484","0.0007993514732378484","0.0007993514732378484"
"179","71600","71600","71600","0.9991962372987092","0.9991962372987092","0.9991962372987092","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.0007993534725012075","0.0007993534725012075","0.0007993534725012075"
"179.25","71700","71700","71700","0.9991972110562779","0.9991972110562779","0.9991972110562779","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.0007993550295342794","0.0007993550295342794","0.0007993550295342794"
"179.5","71800","71800","71800","0.9991979694207515","0.9991979694207515","0.9991979694207515","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.0007993562421560151","0.0007993562421560151","0.0007993562421560151"
"179.75","71900","71900","71900","0.9991985600363958","0.9991985600363958","0.9991985600363958","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.0007993571865486833","0.0007993571865486833","0.0007993571865486833"
"180","72000","72000","72000","0.9991990200088063","0.9991990200088063","0.9991990200088063","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.0007993579220435879","0.0007993579220435879","0.0007993579220435879"
"180.25","72100","72100","72100","0.9991993782359737","0.9991993782359737","0.9991993782359737","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.0007993584948483012","0.0007993584948483012","0.0007993584948483012"
"180.5","72200","72200","72200","0.9991996572237504","0.9991996572237504","0.9991996572237504","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.0007993589409494954","0.0007993589409494954","0.0007993589409494954"
"180.75","72300","72300","72300","0.9991998744997572","0.9991998744997572","0.9991998744997572","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.0007993592883736994","0.0007993592883736994","0.0007993592883736994"
"181","72400","72400","72400","0.9992000437145472","0.9992000437145472","0.9992000437145472","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.000799359558948106","0.000799359558948106","0.000799359558948106"
"181.25","72500","72500","72500","0.9992001754991979","0.9992001754991979","0.9992001754991979","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.0007993597696717633","0.0007993597696717633","0.0007993597696717633"
"181.5","72600","72600","72600","0.999200278133211","0.999200278133211","0.999200278133211","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.0007993599337835673","0.0007993599337835673","0.0007993599337835673"
"181.75","72700","72700","72700","0.9992003580646756","0.9992003580646756","0.9992003580646756","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.0007993600615939997","0.0007993600615939997","0.0007993600615939997"
"182","72800","72800","72800","0.9992004203153717","0.9992004203153717","0.9992004203153717","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.0007993601611328977","0.0007993601611328977","0.0007993601611328977"
"182.25","72900","72900","72900","0.9992004687962679","0.9992004687962679","0.9992004687962679","0.999999829295783","0.999999829295783","0.999999829295783","0.0007993602386538734","0.0007993602386538734","0.0007993602386538734"
"182.5","73000","73000","73000","0.9992005065532311","0.9992005065532311","0.9992005065532311","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.0007993602990272845","0.0007993602990272845","0.0007993602990272845"
"182.75","73100","73100","73100","0.9992005359583855","0.9992005359583855","0.9992005359583855","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.0007993603460461386","0.0007993603460461386","0.0007993603460461386"
"183","73200","73200","73200","0.999200558859144","0.999200558859144","0.999200558859144","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.000799360382664472","0.000799360382664472","0.000799360382664472"
"183.25","73300","73300","73300","0.9992005766942734","0.9992005766942734","0.9992005766942734","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.0007993604111828541","0.0007993604111828541","0.0007993604111828541"
"183.5","73400","73400","73400","0.9992005905842867","0.9992005905842867","0.9992005905842867","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.000799360433393001","0.000799360433393001","0.000799360433393001"
"183.75","73500","73500","73500","0.99920060140184","0.99920060140184","0.99920060140184","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.0007993604506902723","0.0007993604506902723","0.0007993604506902723"
"184","73600","73600","73600","0.9992006098265592","0.9992006098265592","0.9992006098265592","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.0007993604641614062","0.0007993604641614062","0.0007993604641614062"
"184.25","73700","73700","73700","0.9992006163877373","0.9992006163877373","0.9992006163877373","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.0007993604746527327","0.0007993604746527327","0.0007993604746527327"
"184.5","73800","73800","73800","0.9992006214975878","0.9992006214975878","0.9992006214975878","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.0007993604828233844","0.0007993604828233844","0.0007993604828233844"
"184.75","73900","73900","73900","0.9992006254771437","0.9992006254771437","0.9992006254771437","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.000799360489186704","0.000799360489186704","0.000799360489186704"
"185","74000","74000","74000","0.9992006285764249","0.9992006285764249","0.9992006285764249","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.0007993604941424551","0.0007993604941424551","0.0007993604941424551"
"185.25","74100","74100","74100","0.9992006309901474","0.9992006309901474","0.9992006309901474","0.999999991501136","0.999999991501136","0.999999991501136","0.0007993604980019962","0.0007993604980019962","0.0007993604980019962"
"185.5","74200","74200","74200","0.9992006328699563","0.9992006328699563","0.9992006328699563","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.0007993605010078106","0.0007993605010078106","0.0007993605010078106"
"185.75","74300","74300","74300","0.9992006343339531","0.9992006343339531","0.9992006343339531","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.0007993605033487471","0.0007993605033487471","0.0007993605033487471"
"186","74400","74400","74400","0.9992006354741151","0.9992006354741151","0.9992006354741151","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.0007993605051718686","0.0007993605051718686","0.0007993605051718686"
"186.25","74500","74500","74500","0.9992006363620739","0.9992006363620739","0.9992006363620739","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.0007993605065917085","0.0007993605065917085","0.0007993605065917085"
"186.5","74600","74600","74600","0.999200637053617","0.999200637053617","0.999200637053617","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.0007993605076974872","0.0007993605076974872","0.0007993605076974872"
"186.75","74700","74700","74700","0.9992006375921914","0.9992006375921914","0.9992006375921914","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.0007993605085586733","0.0007993605085586733","0.0007993605085586733"
"187","74800","74800","74800","0.9992006380116336","0.9992006380116336","0.9992006380116336","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.000799360509229366","0.000799360509229366","0.000799360509229366"
"187.25","74900","74900","74900","0.9992006383382955","0.9992006383382955","0.9992006383382955","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.0007993605097516981","0.0007993605097516981","0.0007993605097516981"
"187.5","75000","75000","75000","0.9992006385926998","0.9992006385926998","0.9992006385926998","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.0007993605101584873","0.0007993605101584873","0.0007993605101584873"
"187.75","75100","75100","75100","0.9992006387908301","0.9992006387908301","0.9992006387908301","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.0007993605104752999","0.0007993605104752999","0.0007993605104752999"
"188","75200","75200","75200","0.9992006389451344","0.9992006389451344","0.9992006389451344","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.0007993605107220331","0.0007993605107220331","0.0007993605107220331"
"188.25","75300","75300","75300","0.9992006390653063","0.9992006390653063","0.9992006390653063","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.000799360510914178","0.000799360510914178","0.000799360510914178"
"188.5","75400","75400","75400","0.9992006391588966","0.9992006391588966","0.9992006391588966","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.0007993605110638326","0.0007993605110638326","0.0007993605110638326"
"188.75","75500","75500","75500","0.9992006392317847","0.9992006392317847","0.9992006392317847","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.0007993605111803817","0.0007993605111803817","0.0007993605111803817"
"189","75600","75600","75600","0.99920063928855","0.99920063928855","0.99920063928855","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.0007993605112711494","0.0007993605112711494","0.0007993605112711494"
"189.25","75700","75700","75700","0.9992006393327588","0.9992006393327588","0.9992006393327588","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.0007993605113418359","0.0007993605113418359","0.0007993605113418359"
"189.5","75800","75800","75800","0.9992006393671888","0.9992006393671888","0.9992006393671888","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.0007993605113968925","0.0007993605113968925","0.0007993605113968925"
"189.75","75900","75900","75900","0.9992006393940029","0.9992006393940029","0.9992006393940029","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.0007993605114397714","0.0007993605114397714","0.0007993605114397714"
"190","76000","76000","76000","0.9992006394148858","0.9992006394148858","0.9992006394148858","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.0007993605114731614","0.0007993605114731614","0.0007993605114731614"
"190.25","76100","76100","76100","0.9992006394311493","0.9992006394311493","0.9992006394311493","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.0007993605114991649","0.0007993605114991649","0.0007993605114991649"
"190.5","76200","76200","76200","0.9992006394438153","0.9992006394438153","0.9992006394438153","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.0007993605115194195","0.0007993605115194195","0.0007993605115194195"
"190.75","76300","76300","76300","0.9992006394536798","0.9992006394536798","0.9992006394536798","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.0007993605115351986","0.0007993605115351986","0.0007993605115351986"
"191","76400","76400","76400","0.999200639461362","0.999200639461362","0.999200639461362","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.000799360511547477","0.000799360511547477","0.000799360511547477"
"191.25","76500","76500","76500","0.9992006394673448","0.9992006394673448","0.9992006394673448","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.0007993605115570492","0.0007993605115570492","0.0007993605115570492"
"191.5","76600","76600","76600","0.9992006394720049","0.9992006394720049","0.9992006394720049","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.000799360511564505","0.000799360511564505","0.000799360511564505"
"191.75","76700","76700","76700","0.9992006394756335","0.9992006394756335","0.9992006394756335","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.000799360511570299","0.000799360511570299","0.000799360511570299"
"192","76800","76800","76800","0.9992006394784597","0.9992006394784597","0.9992006394784597","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.0007993605115748162","0.0007993605115748162","0.0007993605115748162"
"192.25","76900","76900","76900","0.9992006394806606","0.9992006394806606","0.9992006394806606","0.99999999999225","0.99999999999225","0.99999999999225","0.0007993605115783342","0.0007993605115783342","0.0007993605115783342"
"192.5","77000","77000","77000","0.9992006394823748","0.9992006394823748","0.9992006394823748","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.0007993605115810751","0.0007993605115810751","0.0007993605115810751"
"192.75","77100","77100","77100","0.9992006394837097","0.9992006394837097","0.9992006394837097","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.0007993605115832088","0.0007993605115832088","0.0007993605115832088"
"193","77200","77200","77200","0.9992006394847496","0.9992006394847496","0.9992006394847496","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.0007993605115848741","0.0007993605115848741","0.0007993605115848741"
"193.25","77300","77300","77300","0.9992006394855593","0.9992006394855593","0.9992006394855593","0.999999999997149","0.999999999997149","0.999999999997149","0.0007993605115861682","0.0007993605115861682","0.0007993605115861682"
"193.5","77400","77400","77400","0.9992006394861898","0.9992006394861898","0.9992006394861898","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.0007993605115871813","0.0007993605115871813","0.0007993605115871813"
"193.75","77500","77500","77500","0.9992006394866808","0.9992006394866808","0.9992006394866808","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.0007993605115879654","0.0007993605115879654","0.0007993605115879654"
"194","77600","77600","77600","0.9992006394870633","0.9992006394870633","0.9992006394870633","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.0007993605115885725","0.0007993605115885725","0.0007993605115885725"
"194.25","77700","77700","77700","0.9992006394873613","0.9992006394873613","0.9992006394873613","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.0007993605115890513","0.0007993605115890513","0.0007993605115890513"
"194.5","77800","77800","77800","0.9992006394875932","0.9992006394875932","0.9992006394875932","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.0007993605115894226","0.0007993605115894226","0.0007993605115894226"
"194.75","77900","77900","77900","0.9992006394877737","0.9992006394877737","0.9992006394877737","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.0007993605115897036","0.0007993605115897036","0.0007993605115897036"
"195","78000","78000","78000","0.999200639487914","0.999200639487914","0.999200639487914","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.0007993605115899256","0.0007993605115899256","0.0007993605115899256"
"195.25","78100","78100","78100","0.999200639488024","0.999200639488024","0.999200639488024","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.000799360511590106","0.000799360511590106","0.000799360511590106"
"195.5","78200","78200","78200","0.9992006394881096","0.9992006394881096","0.9992006394881096","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.0007993605115902587","0.0007993605115902587","0.0007993605115902587"
"195.75","78300","78300","78300","0.9992006394881757","0.9992006394881757","0.9992006394881757","0.999999999999766","0.999999999999766","0.999999999999766","0.000799360511590342","0.000799360511590342","0.000799360511590342"
"196","78400","78400","78400","0.9992006394882272","0.9992006394882272","0.9992006394882272","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.0007993605115904218","0.0007993605115904218","0.0007993605115904218"
"196.25","78500","78500","78500","0.9992006394882675","0.9992006394882675","0.9992006394882675","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.0007993605115904877","0.0007993605115904877","0.0007993605115904877"
"196.5","78600","78600","78600","0.9992006394882995","0.9992006394882995","0.9992006394882995","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.0007993605115905536","0.0007993605115905536","0.0007993605115905536"
"196.75","78700","78700","78700","0.9992006394883232","0.9992006394883232","0.9992006394883232","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.0007993605115905744","0.0007993605115905744","0.0007993605115905744"
"197","78800","78800","78800","0.9992006394883433","0.9992006394883433","0.9992006394883433","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.0007993605115906195","0.0007993605115906195","0.0007993605115906195"
"197.25","78900","78900","78900","0.999200639488357","0.999200639488357","0.999200639488357","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.0007993605115906334","0.0007993605115906334","0.0007993605115906334"
"197.5","79000","79000","79000","0.9992006394883688","0.9992006394883688","0.9992006394883688","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.0007993605115906542","0.0007993605115906542","0.0007993605115906542"
"197.75","79100","79100","79100","0.9992006394883785","0.9992006394883785","0.9992006394883785","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.000799360511590682","0.000799360511590682","0.000799360511590682"
"198","79200","79200","79200","0.9992006394883856","0.9992006394883856","0.9992006394883856","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.0007993605115906924","0.0007993605115906924","0.0007993605115906924"
"198.25","79300","79300","79300","0.999200639488391","0.999200639488391","0.999200639488391","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.0007993605115906924","0.0007993605115906924","0.0007993605115906924"
"198.5","79400","79400","79400","0.9992006394883953","0.9992006394883953","0.9992006394883953","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.0007993605115906993","0.0007993605115906993","0.0007993605115906993"
"198.75","79500","79500","79500","0.9992006394883987","0.9992006394883987","0.9992006394883987","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.0007993605115907028","0.0007993605115907028","0.0007993605115907028"
"199","79600","79600","79600","0.9992006394884012","0.9992006394884012","0.9992006394884012","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"199.25","79700","79700","79700","0.9992006394884031","0.9992006394884031","0.9992006394884031","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"199.5","79800","79800","79800","0.9992006394884047","0.9992006394884047","0.9992006394884047","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.0007993605115907063","0.0007993605115907063","0.0007993605115907063"
"199.75","79900","79900","79900","0.9992006394884061","0.9992006394884061","0.9992006394884061","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200","80000","80000","80000","0.9992006394884069","0.9992006394884069","0.9992006394884069","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.25","80100","80100","80100","0.9992006394884076","0.9992006394884076","0.9992006394884076","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.5","80200","80200","80200","0.9992006394884082","0.9992006394884082","0.9992006394884082","0.999999999999998","0.999999999999998","0.999999999999998","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.75","80300","80300","80300","0.9992006394884086","0.9992006394884086","0.9992006394884086","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201","80400","80400","80400","0.9992006394884088","0.9992006394884088","0.9992006394884088","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.25","80500","80500","80500","0.9992006394884094","0.9992006394884094","0.9992006394884094","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201.5","80600","80600","80600","0.9992006394884096","0.9992006394884096","0.9992006394884096","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201.75","80700","80700","80700","0.9992006394884096","0.9992006394884096","0.9992006394884096","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202","80800","80800","80800","0.9992006394884099","0.9992006394884099","0.9992006394884099","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.25","80900","80900","80900","0.9992006394884099","0.9992006394884099","0.9992006394884099","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.5","81000","81000","81000","0.9992006394884101","0.9992006394884101","0.9992006394884101","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.75","81100","81100","81100","0.9992006394884101","0.9992006394884101","0.9992006394884101","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203","81200","81200","81200","0.9992006394884101","0.9992006394884101","0.9992006394884101","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.25","81300","81300","81300","0.9992006394884101","0.9992006394884101","0.9992006394884101","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.5","81400","81400","81400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.75","81500","81500","81500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204","81600","81600","81600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.25","81700","81700","81700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.5","81800","81800","81800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.75","81900","81900","81900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205","82000","82000","82000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.25","82100","82100","82100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.5","82200","82200","82200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.75","82300","82300","82300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206","82400","82400","82400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.25","82500","82500","82500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.5","82600","82600","82600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.75","82700","82700","82700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207","82800","82800","82800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.25","82900","82900","82900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.5","83000","83000","83000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.75","83100","83100","83100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208","83200","83200","83200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.25","83300","83300","83300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.5","83400","83400","83400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.75","83500","83500","83500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209","83600","83600","83600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.25","83700","83700","83700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.5","83800","83800","83800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.75","83900","83900","83900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210","84000","84000","84000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.25","84100","84100","84100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.5","84200","84200","84200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.75","84300","84300","84300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211","84400","84400","84400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.25","84500","84500","84500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.5","84600","84600","84600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.75","84700","84700","84700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212","84800","84800","84800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.25","84900","84900","84900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.5","85000","85000","85000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.75","85100","85100","85100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213","85200","85200","85200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.25","85300","85300","85300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.5","85400","85400","85400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.75","85500","85500","85500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214","85600","85600","85600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.25","85700","85700","85700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.5","85800","85800","85800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.75","85900","85900","85900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215","86000","86000","86000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.25","86100","86100","86100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.5","86200","86200","86200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.75","86300","86300","86300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216","86400","86400","86400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.25","86500","86500","86500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.5","86600","86600","86600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.75","86700","86700","86700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217","86800","86800","86800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.25","86900","86900","86900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.5","87000","87000","87000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.75","87100","87100","87100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218","87200","87200","87200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.25","87300","87300","87300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.5","87400","87400","87400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.75","87500","87500","87500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219","87600","87600","87600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.25","87700","87700","87700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.5","87800","87800","87800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.75","87900","87900","87900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220","88000","88000","88000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.25","88100","88100","88100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.5","88200","88200","88200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.75","88300","88300","88300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221","88400","88400","88400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.25","88500","88500","88500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.5","88600","88600","88600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.75","88700","88700","88700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222","88800","88800","88800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.25","88900","88900","88900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.5","89000","89000","89000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.75","89100","89100","89100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223","89200","89200","89200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.25","89300","89300","89300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.5","89400","89400","89400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.75","89500","89500","89500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224","89600","89600","89600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.25","89700","89700","89700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.5","89800","89800","89800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.75","89900","89900","89900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225","90000","90000","90000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.25","90100","90100","90100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.5","90200","90200","90200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.75","90300","90300","90300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226","90400","90400","90400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.25","90500","90500","90500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.5","90600","90600","90600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.75","90700","90700","90700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227","90800","90800","90800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.25","90900","90900","90900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.5","91000","91000","91000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.75","91100","91100","91100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228","91200","91200","91200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.25","91300","91300","91300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.5","91400","91400","91400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.75","91500","91500","91500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229","91600","91600","91600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.25","91700","91700","91700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.5","91800","91800","91800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.75","91900","91900","91900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230","92000","92000","92000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.25","92100","92100","92100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.5","92200","92200","92200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.75","92300","92300","92300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231","92400","92400","92400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.25","92500","92500","92500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.5","92600","92600","92600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.75","92700","92700","92700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232","92800","92800","92800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.25","92900","92900","92900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.5","93000","93000","93000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.75","93100","93100","93100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233","93200","93200","93200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.25","93300","93300","93300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.5","93400","93400","93400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.75","93500","93500","93500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234","93600","93600","93600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.25","93700","93700","93700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.5","93800","93800","93800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.75","93900","93900","93900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235","94000","94000","94000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.25","94100","94100","94100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.5","94200","94200","94200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.75","94300","94300","94300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236","94400","94400","94400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.25","94500","94500","94500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.5","94600","94600","94600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.75","94700","94700","94700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237","94800","94800","94800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.25","94900","94900","94900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.5","95000","95000","95000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.75","95100","95100","95100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238","95200","95200","95200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.25","95300","95300","95300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.5","95400","95400","95400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.75","95500","95500","95500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239","95600","95600","95600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.25","95700","95700","95700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.5","95800","95800","95800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.75","95900","95900","95900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240","96000","96000","96000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.25","96100","96100","96100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.5","96200","96200","96200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.75","96300","96300","96300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241","96400","96400","96400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.25","96500","96500","96500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.5","96600","96600","96600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.75","96700","96700","96700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242","96800","96800","96800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.25","96900","96900","96900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.5","97000","97000","97000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.75","97100","97100","97100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243","97200","97200","97200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.25","97300","97300","97300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.5","97400","97400","97400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.75","97500","97500","97500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244","97600","97600","97600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.25","97700","97700","97700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.5","97800","97800","97800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.75","97900","97900","97900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245","98000","98000","98000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.25","98100","98100","98100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.5","98200","98200","98200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.75","98300","98300","98300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246","98400","98400","98400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.25","98500","98500","98500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.5","98600","98600","98600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.75","98700","98700","98700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247","98800","98800","98800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.25","98900","98900","98900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.5","99000","99000","99000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.75","99100","99100","99100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248","99200","99200","99200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.25","99300","99300","99300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.5","99400","99400","99400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.75","99500","99500","99500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"249","99600","99600","99600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"249.25","99700","99700","99700","0.9992006394884383","0.9992006394884383","0.9992006394884383","1","1","1","0.0007993605115898736","0.0007993605115898736","0.0007993605115898736"
"249.5","99800","99800","99800","0.9992006397844058","0.9992006397844058","0.9992006397844058","1","1","1","0.0007993605026397343","0.0007993605026397343","0.0007993605026397343"
"249.75","99900","99900","99900","0.9992037439243748","0.9992037439243748","0.9992037439243748","1","1","1","0.0007992666325814524","0.0007992666325814524","0.0007992666325814524"

==> figs/csv_old/r0.0008_z2_aff.csv <==
"time","pretty-sweep-36 - _step","pretty-sweep-36 - _step__MIN","pretty-sweep-36 - _step__MAX","pretty-sweep-36 - y_aff","pretty-sweep-36 - y_aff__MIN","pretty-sweep-36 - y_aff__MAX","pretty-sweep-36 - z","pretty-sweep-36 - z__MIN","pretty-sweep-36 - z__MAX","pretty-sweep-36 - p_aff","pretty-sweep-36 - p_aff__MIN","pretty-sweep-36 - p_aff__MAX"
"0","0","0","0","2","2","2","5","5","5","0","0","0"
"0.25","100","100","100","4.8681284818629615","4.8681284818629615","4.8681284818629615","4.835622184908555","4.835622184908555","4.835622184908555","0.004403943167483354","0.004403943167483354","0.004403943167483354"
"0.5","200","200","200","4.708238895634742","4.708238895634742","4.708238895634742","4.676349408618119","4.676349408618119","4.676349408618119","0.0042715063909035955","0.0042715063909035955","0.0042715063909035955"
"0.75","300","300","300","4.552755232244118","4.552755232244118","4.552755232244118","4.52177564925124","4.52177564925124","4.52177564925124","0.004132432275895659","0.004132432275895659","0.004132432275895659"
"1","400","400","400","4.401687755491429","4.401687755491429","4.401687755491429","4.371544442325737","4.371544442325737","4.371544442325737","0.003997989713224681","0.003997989713224681","0.003997989713224681"
"1.25","500","500","500","4.2547138372438855","4.2547138372438855","4.2547138372438855","4.225342100806123","4.225342100806123","4.225342100806123","0.003867789723987325","0.003867789723987325","0.003867789723987325"
"1.5","600","600","600","4.111549094927172","4.111549094927172","4.111549094927172","4.08289200659968","4.08289200659968","4.08289200659968","0.0037414909205453067","0.0037414909205453067","0.0037414909205453067"
"1.75","700","700","700","3.9719423912328087","3.9719423912328087","3.9719423912328087","3.9439497804178734","3.9439497804178734","3.9439497804178734","0.00361879325131316","0.00361879325131316","0.00361879325131316"
"2","800","800","800","3.8356715779659423","3.8356715779659423","3.8356715779659423","3.808299175707009","3.808299175707009","3.808299175707009","0.003499432402635866","0.003499432402635866","0.003499432402635866"
"2.25","900","900","900","3.7025398654759383","3.7025398654759383","3.7025398654759383","3.6757485725865062","3.6757485725865062","3.6757485725865062","0.0033831750742577132","0.0033831750742577132","0.0033831750742577132"
"2.5","1000","1000","1000","3.5723727124746025","3.5723727124746025","3.5723727124746025","3.546127971462626","3.546127971462626","3.546127971462626","0.0032698149733333126","0.0032698149733333126","0.0032698149733333126"
"2.75","1100","1100","1100","3.44501515080618","3.44501515080618","3.44501515080618","3.4192864047285485","3.4192864047285485","3.4192864047285485","0.0031591694025536465","0.0031591694025536465","0.0031591694025536465"
"3","1200","1200","1200","3.3203294754127364","3.3203294754127364","3.3203294754127364","3.2950896998561636","3.2950896998561636","3.2950896998561636","0.003051076341942835","0.003051076341942835","0.003051076341942835"
"3.25","1300","1300","1300","3.1981932422537205","3.1981932422537205","3.1981932422537205","3.1734185390891376","3.1734185390891376","3.1734185390891376","0.0029453919427971376","0.0029453919427971376","0.0029453919427971376"
"3.5","1400","1400","1400","3.0784975269835364","3.0784975269835364","3.0784975269835364","3.0541667705132887","3.0541667705132887","3.0541667705132887","0.00284198836724657","0.00284198836724657","0.00284198836724657"
"3.75","1500","1500","1500","2.9611454052957464","2.9611454052957464","2.9611454052957464","2.9372399330082093","2.9372399330082093","2.9372399330082093","0.002740751918897208","0.002740751918897208","0.002740751918897208"
"4","1600","1600","1600","2.8460506224148605","2.8460506224148605","2.8460506224148605","2.822553963857716","2.822553963857716","2.822553963857716","0.0026415814196214527","0.0026415814196214527","0.0026415814196214527"
"4.25","1700","1700","1700","2.733136424571742","2.733136424571742","2.733136424571742","2.710034062914107","2.710034062914107","2.710034062914107","0.00254438679531499","0.00254438679531499","0.00254438679531499"
"4.5","1800","1800","1800","2.6223345296820026","2.6223345296820026","2.6223345296820026","2.59961369140412","2.59961369140412","2.59961369140412","0.002449087839719019","0.002449087839719019","0.002449087839719019"
"4.75","1900","1900","1900","2.513584218050294","2.513584218050294","2.513584218050294","2.4912336869150016","2.4912336869150016","2.4912336869150016","0.002355613130522169","0.002355613130522169","0.002355613130522169"
"5","2000","2000","2000","2.4068315268984137","2.4068315268984137","2.4068315268984137","2.384841478950393","2.384841478950393","2.384841478950393","0.002263899076139733","0.002263899076139733","0.002263899076139733"
"5.25","2100","2100","2100","2.3020285349809337","2.3020285349809337","2.3020285349809337","2.2803903918111312","2.2803903918111312","2.2803903918111312","0.0021738890750045287","0.0021738890750045287","0.0021738890750045287"
"5.5","2200","2200","2200","2.199132725603803","2.199132725603803","2.199132725603803","2.177839023525984","2.177839023525984","2.177839023525984","0.002085532772039232","0.002085532772039232","0.002085532772039232"
"5.75","2300","2300","2300","2.0981064180748","2.0981064180748","2.0981064180748","2.0771506912037903","2.0771506912037903","2.0771506912037903","0.001998785399327317","0.001998785399327317","0.001998785399327317"
"6","2400","2400","2400","1.9989162590507257","1.9989162590507257","1.9989162590507257","1.9782929345594122","1.9782929345594122","1.9782929345594122","0.001913607189952496","0.001913607189952496","0.001913607189952496"
"6.25","2500","2500","2500","1.9015327664537343","1.9015327664537343","1.9015327664537343","1.8812370705281196","1.8812370705281196","1.8812370705281196","0.001829962855603523","0.001829962855603523","0.001829962855603523"
"6.5","2600","2600","2600","1.8059299196480805","1.8059299196480805","1.8059299196480805","1.785957792864225","1.785957792864225","1.785957792864225","0.001747821119906276","0.001747821119906276","0.001747821119906276"
"6.75","2700","2700","2700","1.7120847904307501","1.7120847904307501","1.7120847904307501","1.692432811450839","1.692432811450839","1.692432811450839","0.0016671543005896197","0.0016671543005896197","0.0016671543005896197"
"7","2800","2800","2800","1.619977210121421","1.619977210121421","1.619977210121421","1.6006425267535527","1.6006425267535527","1.6006425267535527","0.0015879379345575886","0.0015879379345575886","0.0015879379345575886"
"7.25","2900","2900","2900","1.5295894686603613","1.5295894686603613","1.5295894686603613","1.5105697354522645","1.5105697354522645","1.5105697354522645","0.00151015044075576","0.00151015044075576","0.00151015044075576"
"7.5","3000","3000","3000","1.4409060421549256","1.4409060421549256","1.4409060421549256","1.4221993637991641","1.4221993637991641","1.4221993637991641","0.0014337728164134297","0.0014337728164134297","0.0014337728164134297"
"7.75","3100","3100","3100","1.3539133457707553","1.3539133457707553","1.3539133457707553","1.3355182256909974","1.3355182256909974","1.3355182256909974","0.0013587883628304875","0.0013587883628304875","0.0013587883628304875"
"8","3200","3200","3200","1.2685995092547344","1.2685995092547344","1.2685995092547344","1.2505148028217115","1.2505148028217115","1.2505148028217115","0.0012851824373808426","0.0012851824373808426","0.0012851824373808426"
"8.25","3300","3300","3300","1.1849541727131454","1.1849541727131454","1.1849541727131454","1.1671790446070016","1.1671790446070016","1.1671790446070016","0.0012129422288335093","0.0012129422288335093","0.0012129422288335093"
"8.5","3400","3400","3400","1.102968300558616","1.102968300558616","1.102968300558616","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.001142056553460509","0.001142056553460509","0.001142056553460509"
"8.75","3500","3500","3500","1.0226340117903316","1.0226340117903316","1.0226340117903316","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.00107251566971725","0.00107251566971725","0.00107251566971725"
"9","3600","3600","3600","0.9439444249893771","0.9439444249893771","0.9439444249893771","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.0010043111095539362","0.0010043111095539362","0.0010043111095539362"
"9.25","3700","3700","3700","0.8668935165998685","0.8668935165998685","0.8668935165998685","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.0009374355246518778","0.0009374355246518778","0.0009374355246518778"
"9.5","3800","3800","3800","0.7914759912308547","0.7914759912308547","0.7914759912308547","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.0008718825460825586","0.0008718825460825586","0.0008718825460825586"
"9.75","3900","3900","3900","0.7176871628572477","0.7176871628572477","0.7176871628572477","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.0008076466560641878","0.0008076466560641878","0.0008076466560641878"
"10","4000","4000","4000","0.6455228459232613","0.6455228459232613","0.6455228459232613","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.0007447230706443611","0.0007447230706443611","0.0007447230706443611"
"10.25","4100","4100","4100","0.5749792554614453","0.5749792554614453","0.5749792554614453","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.000683107632271196","0.000683107632271196","0.000683107632271196"
"10.5","4200","4200","4200","0.5060529154365505","0.5060529154365505","0.5060529154365505","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.0006227967113325086","0.0006227967113325086","0.0006227967113325086"
"10.75","4300","4300","4300","0.43874057460793514","0.43874057460793514","0.43874057460793514","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.0005637871158448108","0.0005637871158448108","0.0005637871158448108"
"11","4400","4400","4400","0.37303912927857524","0.37303912927857524","0.37303912927857524","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.0005060760085633994","0.0005060760085633994","0.0005060760085633994"
"11.25","4500","4500","4500","0.3089455523642985","0.3089455523642985","0.3089455523642985","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.0004496608308637868","0.0004496608308637868","0.0004496608308637868"
"11.5","4600","4600","4600","0.24645682827474397","0.24645682827474397","0.24645682827474397","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.00039453923281357675","0.00039453923281357675","0.00039453923281357675"
"11.75","4700","4700","4700","0.1855698931487468","0.1855698931487468","0.1855698931487468","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.00034070900891506294","0.00034070900891506294","0.00034070900891506294"
"12","4800","4800","4800","0.12628158003220058","0.12628158003220058","0.12628158003220058","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.00028816803905247924","0.00028816803905247924","0.00028816803905247924"
"12.25","4900","4900","4900","0.06858856862666729","0.06858856862666729","0.06858856862666729","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.00023691423422541246","0.00023691423422541246","0.00023691423422541246"
"12.5","5000","5000","5000","0.012487339272745248","0.012487339272745248","0.012487339272745248","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.00018694548669184134","0.00018694548669184134","0.00018694548669184134"
"12.75","5100","5100","5100","-0.04202586913601846","-0.04202586913601846","-0.04202586913601846","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.00013825962418162062","0.00013825962418162062","0.00013825962418162062"
"13","5200","5200","5200","-0.09495509758457103","-0.09495509758457103","-0.09495509758457103","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.00009085436787422373","0.00009085436787422373","0.00009085436787422373"
"13.25","5300","5300","5300","-0.1463047019638131","-0.1463047019638131","-0.1463047019638131","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.00004472729386402127","0.00004472729386402127","0.00004472729386402127"
"13.5","5400","5400","5400","-0.19607938492219126","-0.19607938492219126","-0.19607938492219126","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","-1.2420213753826237e-7","-1.2420213753826237e-7","-1.2420213753826237e-7"
"13.75","5500","5500","5500","-0.24428422474939696","-0.24428422474939696","-0.24428422474939696","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","-0.00004370293709011434","-0.00004370293709011434","-0.00004370293709011434"
"14","5600","5600","5600","-0.2909247014821096","-0.2909247014821096","-0.2909247014821096","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","-0.00008601197010953653","-0.00008601197010953653","-0.00008601197010953653"
"14.25","5700","5700","5700","-0.3360067204055735","-0.3360067204055735","-0.3360067204055735","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","-0.00012705462933768064","-0.00012705462933768064","-0.00012705462933768064"
"14.5","5800","5800","5800","-0.3795366331103042","-0.3795366331103042","-0.3795366331103042","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","-0.0001668345363684074","-0.0001668345363684074","-0.0001668345363684074"
"14.75","5900","5900","5900","-0.421521256250221","-0.421521256250221","-0.421521256250221","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","-0.00020535562838611132","-0.00020535562838611132","-0.00020535562838611132"
"15","6000","6000","6000","-0.46196788813680956","-0.46196788813680956","-0.46196788813680956","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.00024262217815989445","-0.00024262217815989445","-0.00024262217815989445"
"15.25","6100","6100","6100","-0.5008843232934068","-0.5008843232934068","-0.5008843232934068","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.0002786388120245738","-0.0002786388120245738","-0.0002786388120245738"
"15.5","6200","6200","6200","-0.5382788650842375","-0.5382788650842375","-0.5382788650842375","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.00031341052596894035","-0.00031341052596894035","-0.00031341052596894035"
"15.75","6300","6300","6300","-0.5741603365243009","-0.5741603365243009","-0.5741603365243009","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.0003469426999420412","-0.0003469426999420412","-0.0003469426999420412"
"16","6400","6400","6400","-0.6085380893685113","-0.6085380893685113","-0.6085380893685113","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.00037924111047955844","-0.00037924111047955844","-0.00037924111047955844"
"16.25","6500","6500","6500","-0.6414220115715569","-0.6414220115715569","-0.6414220115715569","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.0004103119417445053","-0.0004103119417445053","-0.0004103119417445053"
"16.5","6600","6600","6600","-0.6728225332036686","-0.6728225332036686","-0.6728225332036686","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.0004401617950696643","-0.0004401617950696643","-0.0004401617950696643"
"16.75","6700","6700","6700","-0.702750630901807","-0.702750630901807","-0.702750630901807","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.0004687976970822773","-0.0004687976970822773","-0.0004687976970822773"
"17","6800","6800","6800","-0.7312178309306638","-0.7312178309306638","-0.7312178309306638","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.0004962271064864535","-0.0004962271064864535","-0.0004962271064864535"
"17.25","6900","6900","6900","-0.7582362109232034","-0.7582362109232034","-0.7582362109232034","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.0005224579195730467","-0.0005224579195730467","-0.0005224579195730467"
"17.5","7000","7000","7000","-0.7838184003662751","-0.7838184003662751","-0.7838184003662751","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.0005474984745222275","-0.0005474984745222275","-0.0005474984745222275"
"17.75","7100","7100","7100","-0.8079775798929973","-0.8079775798929973","-0.8079775798929973","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.0005713575545599134","-0.0005713575545599134","-0.0005713575545599134"
"18","7200","7200","7200","-0.8307274794401436","-0.8307274794401436","-0.8307274794401436","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.0005940443900250107","-0.0005940443900250107","-0.0005940443900250107"
"18.25","7300","7300","7300","-0.8520823753256179","-0.8520823753256179","-0.8520823753256179","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.0006155686594012909","-0.0006155686594012909","-0.0006155686594012909"
"18.5","7400","7400","7400","-0.8720570862982312","-0.8720570862982312","-0.8720570862982312","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.0006359404893643769","-0.0006359404893643769","-0.0006359404893643769"
"18.75","7500","7500","7500","-0.890666968609387","-0.890666968609387","-0.890666968609387","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.0006551704538913863","-0.0006551704538913863","-0.0006551704538913863"
"19","7600","7600","7600","-0.9079279101539118","-0.9079279101539118","-0.9079279101539118","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.0006732695724784576","-0.0006732695724784576","-0.0006732695724784576"
"19.25","7700","7700","7700","-0.9238563237250893","-0.9238563237250893","-0.9238563237250893","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.000690249307508696","-0.000690249307508696","-0.000690249307508696"
"19.5","7800","7800","7800","-0.9384691394269881","-0.9384691394269881","-0.9384691394269881","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.0007061215608110301","-0.0007061215608110301","-0.0007061215608110301"
"19.75","7900","7900","7900","-0.9517837962853606","-0.9517837962853606","-0.9517837962853606","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.0007208986694486365","-0.0007208986694486365","-0.0007208986694486365"
"20","8000","8000","8000","-0.9638182330967406","-0.9638182330967406","-0.9638182330967406","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.000734593400773649","-0.000734593400773649","-0.000734593400773649"
"20.25","8100","8100","8100","-0.974590878553846","-0.974590878553846","-0.974590878553846","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.0007472189467832256","-0.0007472189467832256","-0.0007472189467832256"
"20.5","8200","8200","8200","-0.9841206406840091","-0.9841206406840091","-0.9841206406840091","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.0007587889178106953","-0.0007587889178106953","-0.0007587889178106953"
"20.75","8300","8300","8300","-0.9924268956360737","-0.9924268956360737","-0.9924268956360737","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.0007693173355839862","-0.0007693173355839862","-0.0007693173355839862"
"21","8400","8400","8400","-0.9995294758500312","-0.9995294758500312","-0.9995294758500312","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.00077881862568243","-0.00077881862568243","-0.00077881862568243"
"21.25","8500","8500","8500","-1.0054486576425705","-1.0054486576425705","-1.0054486576425705","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.000787307609421705","-0.000787307609421705","-0.000787307609421705"
"21.5","8600","8600","8600","-1.0102051482407304","-1.0102051482407304","-1.0102051482407304","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.0007947994951958935","-0.0007947994951958935","-0.0007947994951958935"
"21.75","8700","8700","8700","-1.0138200722949013","-1.0138200722949013","-1.0138200722949013","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.0008013098693044098","-0.0008013098693044098","-0.0008013098693044098"
"22","8800","8800","8800","-1.0163149579015733","-1.0163149579015733","-1.0163149579015733","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.000806854686290704","-0.000806854686290704","-0.000806854686290704"
"22.25","8900","8900","8900","-1.0177117221654248","-1.0177117221654248","-1.0177117221654248","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.0008114502588191727","-0.0008114502588191727","-0.0008114502588191727"
"22.5","9000","9000","9000","-1.018032656329586","-1.018032656329586","-1.018032656329586","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.0008151132471152442","-0.0008151132471152442","-0.0008151132471152442"
"22.75","9100","9100","9100","-1.0173004105022385","-1.0173004105022385","-1.0173004105022385","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.0008178606479936935","-0.0008178606479936935","-0.0008178606479936935"
"23","9200","9200","9200","-1.0155379780070282","-1.0155379780070282","-1.0155379780070282","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.0008197097834989654","-0.0008197097834989654","-0.0008197097834989654"
"23.25","9300","9300","9300","-1.0127686793841726","-1.0127686793841726","-1.0127686793841726","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.0008206782891811426","-0.0008206782891811426","-0.0008206782891811426"
"23.5","9400","9400","9400","-1.0090161460685436","-1.0090161460685436","-1.0090161460685436","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.0008207841020301185","-0.0008207841020301185","-0.0008207841020301185"
"23.75","9500","9500","9500","-1.0043043037704702","-1.0043043037704702","-1.0043043037704702","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.00082004544809057","-0.00082004544809057","-0.00082004544809057"
"24","9600","9600","9600","-0.9986573555844619","-0.9986573555844619","-0.9986573555844619","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.0008184808297793979","-0.0008184808297793979","-0.0008184808297793979"
"24.25","9700","9700","9700","-0.9920997648505656","-0.9920997648505656","-0.9920997648505656","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.0008161090129270125","-0.0008161090129270125","-0.0008161090129270125"
"24.5","9800","9800","9800","-0.9846562377925719","-0.9846562377925719","-0.9846562377925719","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.000812949013563255","-0.000812949013563255","-0.000812949013563255"
"24.75","9900","9900","9900","-0.9763517059568421","-0.9763517059568421","-0.9763517059568421","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.0008090200844687034","-0.0008090200844687034","-0.0008090200844687034"
"25","10000","10000","10000","-0.9672113084750531","-0.9672113084750531","-0.9672113084750531","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.0008043417015109987","-0.0008043417015109987","-0.0008043417015109987"
"25.25","10100","10100","10100","-0.957260374173749","-0.957260374173749","-0.957260374173749","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.0007989335497862911","-0.0007989335497862911","-0.0007989335497862911"
"25.5","10200","10200","10200","-0.9465244035531416","-0.9465244035531416","-0.9465244035531416","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.0007928155095848141","-0.0007928155095848141","-0.0007928155095848141"
"25.75","10300","10300","10300","-0.9350290506572055","-0.9350290506572055","-0.9350290506572055","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.000786007642199632","-0.000786007642199632","-0.000786007642199632"
"26","10400","10400","10400","-0.9228001048566961","-0.9228001048566961","-0.9228001048566961","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.0007785301755972203","-0.0007785301755972203","-0.0007785301755972203"
"26.25","10500","10500","10500","-0.9098634725663273","-0.9098634725663273","-0.9098634725663273","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.0007704034899679579","-0.0007704034899679579","-0.0007704034899679579"
"26.5","10600","10600","10600","-0.8962451589169461","-0.8962451589169461","-0.8962451589169461","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.0007616481031746634","-0.0007616481031746634","-0.0007616481031746634"
"26.75","10700","10700","10700","-0.881971249403157","-0.881971249403157","-0.881971249403157","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.0007522846561166148","-0.0007522846561166148","-0.0007522846561166148"
"27","10800","10800","10800","-0.8670678915264547","-0.8670678915264547","-0.8670678915264547","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.0007423338980264219","-0.0007423338980264219","-0.0007423338980264219"
"27.25","10900","10900","10900","-0.85156127645355","-0.85156127645355","-0.85156127645355","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.000731816671716682","-0.000731816671716682","-0.000731816671716682"
"27.5","11000","11000","11000","-0.8354776207091794","-0.8354776207091794","-0.8354776207091794","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.0007207538987931","-0.0007207538987931","-0.0007207538987931"
"27.75","11100","11100","11100","-0.8188431479223127","-0.8188431479223127","-0.8188431479223127","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.0007091665648504761","-0.0007091665648504761","-0.0007091665648504761"
"28","11200","11200","11200","-0.8016840706442852","-0.8016840706442852","-0.8016840706442852","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.0006970757046674755","-0.0006970757046674755","-0.0006970757046674755"
"28.25","11300","11300","11300","-0.7840265722570011","-0.7840265722570011","-0.7840265722570011","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.0006845023874160923","-0.0006845023874160923","-0.0006845023874160923"
"28.5","11400","11400","11400","-0.7658967889889671","-0.7658967889889671","-0.7658967889889671","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.0006714677019011434","-0.0006714677019011434","-0.0006714677019011434"
"28.75","11500","11500","11500","-0.7473207920565229","-0.7473207920565229","-0.7473207920565229","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.0006579927418449358","-0.0006579927418449358","-0.0006579927418449358"
"29","11600","11600","11600","-0.7283245699472578","-0.7283245699472578","-0.7283245699472578","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.0006440985912320209","-0.0006440985912320209","-0.0006440985912320209"
"29.25","11700","11700","11700","-0.7089340108621944","-0.7089340108621944","-0.7089340108621944","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.0006298063097285068","-0.0006298063097285068","-0.0006298063097285068"
"29.5","11800","11800","11800","-0.6891748853329384","-0.6891748853329384","-0.6891748853329384","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.0006151369181901269","-0.0006151369181901269","-0.0006151369181901269"
"29.75","11900","11900","11900","-0.6690728290295876","-0.6690728290295876","-0.6690728290295876","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.0006001113842730443","-0.0006001113842730443","-0.0006001113842730443"
"30","12000","12000","12000","-0.6486533257747933","-0.6486533257747933","-0.6486533257747933","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.0005847506081610131","-0.0005847506081610131","-0.0005847506081610131"
"30.25","12100","12100","12100","-0.6279416907789631","-0.6279416907789631","-0.6279416907789631","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.0005690754084220762","-0.0005690754084220762","-0.0005690754084220762"
"30.5","12200","12200","12200","-0.6069630541111831","-0.6069630541111831","-0.6069630541111831","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.0005531065080078869","-0.0005531065080078869","-0.0005531065080078869"
"30.75","12300","12300","12300","-0.5857423444200268","-0.5857423444200268","-0.5857423444200268","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.0005368645204082874","-0.0005368645204082874","-0.0005368645204082874"
"31","12400","12400","12400","-0.5643042729180022","-0.5643042729180022","-0.5643042729180022","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.0005203699359734616","-0.0005203699359734616","-0.0005203699359734616"
"31.25","12500","12500","12500","-0.5426733176429639","-0.5426733176429639","-0.5426733176429639","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.0005036431084156686","-0.0005036431084156686","-0.0005036431084156686"
"31.5","12600","12600","12600","-0.5208737080094036","-0.5208737080094036","-0.5208737080094036","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.0004867042415022914","-0.0004867042415022914","-0.0004867042415022914"
"31.75","12700","12700","12700","-0.49892940966209137","-0.49892940966209137","-0.49892940966209137","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.00046957337595152776","-0.00046957337595152776","-0.00046957337595152776"
"32","12800","12800","12800","-0.4768641096441223","-0.4768641096441223","-0.4768641096441223","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.00045227037654169133","-0.00045227037654169133","-0.00045227037654169133"
"32.25","12900","12900","12900","-0.4547012018909821","-0.4547012018909821","-0.4547012018909821","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.0004348149194449563","-0.0004348149194449563","-0.0004348149194449563"
"32.5","13000","13000","13000","-0.43246377306180855","-0.43246377306180855","-0.43246377306180855","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.0004172264797957133","-0.0004172264797957133","-0.0004172264797957133"
"32.75","13100","13100","13100","-0.41017458871858686","-0.41017458871858686","-0.41017458871858686","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.0003995243195036892","-0.0003995243195036892","-0.0003995243195036892"
"33","13200","13200","13200","-0.3878560798635734","-0.3878560798635734","-0.3878560798635734","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.00038172747532138306","-0.00038172747532138306","-0.00038172747532138306"
"33.25","13300","13300","13300","-0.36553032984479394","-0.36553032984479394","-0.36553032984479394","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.00036385474717521606","-0.00036385474717521606","-0.00036385474717521606"
"33.5","13400","13400","13400","-0.3432190616390175","-0.3432190616390175","-0.3432190616390175","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.00034592468676928473","-0.00034592468676928473","-0.00034592468676928473"
"33.75","13500","13500","13500","-0.32094362552115135","-0.32094362552115135","-0.32094362552115135","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.00032795558647033714","-0.00032795558647033714","-0.00032795558647033714"
"34","13600","13600","13600","-0.29872498712855433","-0.29872498712855433","-0.29872498712855433","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.0003099654684822848","-0.0003099654684822848","-0.0003099654684822848"
"34.25","13700","13700","13700","-0.2765837159283058","-0.2765837159283058","-0.2765837159283058","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.0002919720743180358","-0.0002919720743180358","-0.0002919720743180358"
"34.5","13800","13800","13800","-0.2545399740950143","-0.2545399740950143","-0.2545399740950143","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.0002739928545762646","-0.0002739928545762646","-0.0002739928545762646"
"34.75","13900","13900","13900","-0.23261350580629186","-0.23261350580629186","-0.23261350580629186","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.0002560449590302471","-0.0002560449590302471","-0.0002560449590302471"
"35","14000","14000","14000","-0.21082362696255738","-0.21082362696255738","-0.21082362696255738","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.00023814522703556953","-0.00023814522703556953","-0.00023814522703556953"
"35.25","14100","14100","14100","-0.189189215337377","-0.189189215337377","-0.189189215337377","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.00022031017826315905","-0.00022031017826315905","-0.00022031017826315905"
"35.5","14200","14200","14200","-0.1677287011640866","-0.1677287011640866","-0.1677287011640866","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.00020255600376368772","-0.00020255600376368772","-0.00020255600376368772"
"35.75","14300","14300","14300","-0.14646005816398114","-0.14646005816398114","-0.14646005816398114","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.00018489855736907122","-0.00018489855736907122","-0.00018489855736907122"
"36","14400","14400","14400","-0.1254007950208964","-0.1254007950208964","-0.1254007950208964","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.00016735334743637423","-0.00016735334743637423","-0.00016735334743637423"
"36.25","14500","14500","14500","-0.10456794730654606","-0.10456794730654606","-0.10456794730654606","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.0001499355289391103","-0.0001499355289391103","-0.0001499355289391103"
"36.5","14600","14600","14600","-0.0839780698605223","-0.0839780698605223","-0.0839780698605223","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.0001326598959105153","-0.0001326598959105153","-0.0001326598959105153"
"36.75","14700","14700","14700","-0.06364722962840419","-0.06364722962840419","-0.06364722962840419","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.0001155408742429928","-0.0001155408742429928","-0.0001155408742429928"
"37","14800","14800","14800","-0.043590998960966985","-0.043590998960966985","-0.043590998960966985","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.00009859251484763479","-0.00009859251484763479","-0.00009859251484763479"
"37.25","14900","14900","14900","-0.02382444937702534","-0.02382444937702534","-0.02382444937702534","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.00008182848717724987","-0.00008182848717724987","-0.00008182848717724987"
"37.5","15000","15000","15000","-0.0043621457919951895","-0.0043621457919951895","-0.0043621457919951895","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.00006526207311605196","-0.00006526207311605196","-0.00006526207311605196"
"37.75","15100","15100","15100","0.014781858786196452","0.014781858786196452","0.014781858786196452","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.00004890616123871339","-0.00004890616123871339","-0.00004890616123871339"
"38","15200","15200","15200","0.033594028092668454","0.033594028092668454","0.033594028092668454","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.00003277324144118285","-0.00003277324144118285","-0.00003277324144118285"
"38.25","15300","15300","15300","0.05206134697187136","0.05206134697187136","0.05206134697187136","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.00001687539994527391","-0.00001687539994527391","-0.00001687539994527391"
"38.5","15400","15400","15400","0.07017132527430493","0.07017132527430493","0.07017132527430493","0.07428041701870565","0.07428041701870565","0.07428041701870565","-0.0000012243146786752347","-0.0000012243146786752347","-0.0000012243146786752347"
"38.75","15500","15500","15500","0.08791200128380855","0.08791200128380855","0.08791200128380855","0.09195021559320458","0.09195021559320458","0.09195021559320458","0.000014168748968355818","0.000014168748968355818","0.000014168748968355818"
"39","15600","15600","15600","0.10527194467599953","0.10527194467599953","0.10527194467599953","0.10923645732247805","0.10923645732247805","0.10923645732247805","0.000029292942008672662","0.000029292942008672662","0.000029292942008672662"
"39.25","15700","15700","15700","0.1222402590088636","0.1222402590088636","0.1222402590088636","0.12612835817426238","0.12612835817426238","0.12612835817426238","0.000044137835345743615","0.000044137835345743615","0.000044137835345743615"
"39.5","15800","15800","15800","0.13880658374692792","0.13880658374692792","0.13880658374692792","0.14261567085063093","0.14261567085063093","0.14261567085063093","0.000058693422882750805","0.000058693422882750805","0.000058693422882750805"
"39.75","15900","15900","15900","0.15496109582086673","0.15496109582086673","0.15496109582086673","0.15868868624395804","0.15868868624395804","0.15868868624395804","0.00007295012425346387","0.00007295012425346387","0.00007295012425346387"
"40","16000","16000","16000","0.1706945107248029","0.1706945107248029","0.1706945107248029","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.00008689878717532858","0.00008689878717532858","0.00008689878717532858"
"40.25","16100","16100","16100","0.18599808315398197","0.18599808315398197","0.18599808315398197","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.00010053068942568119","0.00010053068942568119","0.00010053068942568119"
"40.5","16200","16200","16200","0.2008636071858938","0.2008636071858938","0.2008636071858938","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.00011383754044218958","0.00011383754044218958","0.00011383754044218958"
"40.75","16300","16300","16300","0.21528341600831777","0.21528341600831777","0.21528341600831777","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.00012681148254909194","0.00012681148254909194","0.00012681148254909194"
"41","16400","16400","16400","0.22925038119815802","0.22925038119815802","0.22925038119815802","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.00013944509181108757","0.00013944509181108757","0.00013944509181108757"
"41.25","16500","16500","16500","0.24275791155531615","0.24275791155531615","0.24275791155531615","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.00015173137851702285","0.00015173137851702285","0.00015173137851702285"
"41.5","16600","16600","16600","0.25579995149623097","0.25579995149623097","0.25579995149623097","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.00016366378729591735","0.00016366378729591735","0.00016366378729591735"
"41.75","16700","16700","16700","0.2683709790120797","0.2683709790120797","0.2683709790120797","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.00017523619686813686","0.00017523619686813686","0.00017523619686813686"
"42","16800","16800","16800","0.2804660031970007","0.2804660031970007","0.2804660031970007","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.00018644291943485831","0.00018644291943485831","0.00018644291943485831"
"42.25","16900","16900","16900","0.2920805613520504","0.2920805613520504","0.2920805613520504","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.00019727869970927701","0.00019727869970927701","0.00019727869970927701"
"42.5","17000","17000","17000","0.30321071567095415","0.30321071567095415","0.30321071567095415","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.0002077387135932928","0.0002077387135932928","0.0002077387135932928"
"42.75","17100","17100","17100","0.31385304951404797","0.31385304951404797","0.31385304951404797","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.00021781856650377254","0.00021781856650377254","0.00021781856650377254"
"43","17200","17200","17200","0.32400466327714034","0.32400466327714034","0.32400466327714034","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.00022751429135268834","0.00022751429135268834","0.00022751429135268834"
"43.25","17300","17300","17300","0.3336631698623365","0.3336631698623365","0.3336631698623365","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.0002368223461857097","0.0002368223461857097","0.0002368223461857097"
"43.5","17400","17400","17400","0.3428266897581921","0.3428266897581921","0.3428266897581921","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.0002457396114843354","0.0002457396114843354","0.0002457396114843354"
"43.75","17500","17500","17500","0.35149384573684855","0.35149384573684855","0.35149384573684855","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.0002542633871364733","0.0002542633871364733","0.0002542633871364733"
"44","17600","17600","17600","0.3596637571761144","0.3596637571761144","0.3596637571761144","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.0002623913890811777","0.0002623913890811777","0.0002623913890811777"
"44.25","17700","17700","17700","0.36733603401472087","0.36733603401472087","0.36733603401472087","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.0002701217456330639","0.0002701217456330639","0.0002701217456330639"
"44.5","17800","17800","17800","0.3745107703492712","0.3745107703492712","0.3745107703492712","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.00027745299349239","0.00027745299349239","0.00027745299349239"
"44.75","17900","17900","17900","0.38118853768165284","0.38118853768165284","0.38118853768165284","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.0002843840734470717","0.0002843840734470717","0.0002843840734470717"
"45","18000","18000","18000","0.38737037782594375","0.38737037782594375","0.38737037782594375","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.0002909143257729622","0.0002909143257729622","0.0002909143257729622"
"45.25","18100","18100","18100","0.3930577954840822","0.3930577954840822","0.3930577954840822","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.0002970434853391008","0.0002970434853391008","0.0002970434853391008"
"45.5","18200","18200","18200","0.39825275049980563","0.39825275049980563","0.39825275049980563","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.00030277167642482096","0.00030277167642482096","0.00030277167642482096"
"45.75","18300","18300","18300","0.4029576498005825","0.4029576498005825","0.4029576498005825","0.404282991929479","0.404282991929479","0.404282991929479","0.0003080994072557335","0.0003080994072557335","0.0003080994072557335"
"46","18400","18400","18400","0.40717533903747544","0.40717533903747544","0.40717533903747544","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.0003130275642660111","0.0003130275642660111","0.0003130275642660111"
"46.25","18500","18500","18500","0.41090909393307107","0.41090909393307107","0.41090909393307107","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.0003175574060942793","0.0003175574060942793","0.0003175574060942793"
"46.5","18600","18600","18600","0.41416261134780613","0.41416261134780613","0.41416261134780613","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.0003216905573209545","0.0003216905573209545","0.0003216905573209545"
"46.75","18700","18700","18700","0.4169400000751923","0.4169400000751923","0.4169400000751923","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.00032542900195478217","0.00032542900195478217","0.00032542900195478217"
"47","18800","18800","18800","0.4192457713766124","0.4192457713766124","0.4192457713766124","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.0003287750766766198","0.0003287750766766198","0.0003287750766766198"
"47.25","18900","18900","18900","0.4210848292665171","0.4210848292665171","0.4210848292665171","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.0003317314638486644","0.0003317314638486644","0.0003317314638486644"
"47.5","19000","19000","19000","0.42246246055899456","0.42246246055899456","0.42246246055899456","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.00033430118429742146","0.00033430118429742146","0.00033430118429742146"
"47.75","19100","19100","19100","0.42338432468681914","0.42338432468681914","0.42338432468681914","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.00033648758987895634","0.00033648758987895634","0.00033648758987895634"
"48","19200","19200","19200","0.42385644330420563","0.42385644330420563","0.42385644330420563","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.00033829435583493037","0.00033829435583493037","0.00033829435583493037"
"48.25","19300","19300","19300","0.4238851896846118","0.4238851896846118","0.4238851896846118","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.00033972547294829764","0.00033972547294829764","0.00033972547294829764"
"48.5","19400","19400","19400","0.4234772779250216","0.4234772779250216","0.4234772779250216","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.00034078523950737717","0.00034078523950737717","0.00034078523950737717"
"48.75","19500","19500","19500","0.42263975196824","0.42263975196824","0.42263975196824","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.00034147825308737494","0.00034147825308737494","0.00034147825308737494"
"49","19600","19600","19600","0.4213799744547944","0.4213799744547944","0.4213799744547944","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.0003418094021582999","0.0003418094021582999","0.0003418094021582999"
"49.25","19700","19700","19700","0.4197056154161162","0.4197056154161162","0.4197056154161162","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.0003417838575285499","0.0003417838575285499","0.0003417838575285499"
"49.5","19800","19800","19800","0.4176246408207146","0.4176246408207146","0.4176246408207146","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.00034140706363325335","0.00034140706363325335","0.00034140706363325335"
"49.75","19900","19900","19900","0.4151453009851088","0.4151453009851088","0.4151453009851088","0.414866302109818","0.414866302109818","0.414866302109818","0.00034068472967673825","0.00034068472967673825","0.00034068472967673825"
"50","20000","20000","20000","0.41227611886130927","0.41227611886130927","0.41227611886130927","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.0003396228206385358","0.0003396228206385358","0.0003396228206385358"
"50.25","20100","20100","20100","0.40902587821265574","0.40902587821265574","0.40902587821265574","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.0003382275481521365","0.0003382275481521365","0.0003382275481521365"
"50.5","20200","20200","20200","0.40540361168983613","0.40540361168983613","0.40540361168983613","0.404861516905914","0.404861516905914","0.404861516905914","0.0003365053612662001","0.0003365053612662001","0.0003365053612662001"
"50.75","20300","20300","20300","0.40141858881889547","0.40141858881889547","0.40141858881889547","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.00033446293709745757","0.00033446293709745757","0.00033446293709745757"
"51","20400","20400","20400","0.3970803039130404","0.3970803039130404","0.3970803039130404","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.00033210717138498595","0.00033210717138498595","0.00033210717138498595"
"51.25","20500","20500","20500","0.39239846392001315","0.39239846392001315","0.39239846392001315","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.00032944516895530573","0.00032944516895530573","0.00032944516895530573"
"51.5","20600","20600","20600","0.3873829762167721","0.3873829762167721","0.3873829762167721","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.00032648423410780274","0.00032648423410780274","0.00032648423410780274"
"51.75","20700","20700","20700","0.38204393636317385","0.38204393636317385","0.38204393636317385","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.0003232318609300393","0.0003232318609300393","0.0003232318609300393"
"52","20800","20800","20800","0.3763916158262881","0.3763916158262881","0.3763916158262881","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.0003196957235524593","0.0003196957235524593","0.0003196957235524593"
"52.25","20900","20900","20900","0.37043644968691136","0.37043644968691136","0.37043644968691136","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.0003158836663519418","0.0003158836663519418","0.0003158836663519418"
"52.5","21000","21000","21000","0.3641890243397666","0.3641890243397666","0.3641890243397666","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.0003118036941137173","0.0003118036941137173","0.0003118036941137173"
"52.75","21100","21100","21100","0.35766006519878474","0.35766006519878474","0.35766006519878474","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.00030746396216101146","0.00030746396216101146","0.00030746396216101146"
"53","21200","21200","21200","0.3508604244187669","0.3508604244187669","0.3508604244187669","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.0003028727664618012","0.0003028727664618012","0.0003028727664618012"
"53.25","21300","21300","21300","0.34380106864461424","0.34380106864461424","0.34380106864461424","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.000298038533722041","0.000298038533722041","0.000298038533722041"
"53.5","21400","21400","21400","0.3364930667991969","0.3364930667991969","0.3364930667991969","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.00029296981147456345","0.00029296981147456345","0.00029296981147456345"
"53.75","21500","21500","21500","0.32894757792079987","0.32894757792079987","0.32894757792079987","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.0002876752581728488","0.0002876752581728488","0.0002876752581728488"
"54","21600","21600","21600","0.321175839060951","0.321175839060951","0.321175839060951","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.00028216363329877474","0.00028216363329877474","0.00028216363329877474"
"54.25","21700","21700","21700","0.313189153253283","0.313189153253283","0.313189153253283","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.0002764437874933391","0.0002764437874933391","0.0002764437874933391"
"54.5","21800","21800","21800","0.30499887756392996","0.30499887756392996","0.30499887756392996","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.0002705246527192843","0.0002705246527192843","0.0002705246527192843"
"54.75","21900","21900","21900","0.2966164112337902","0.2966164112337902","0.2966164112337902","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.00026441523246440064","0.00026441523246440064","0.00026441523246440064"
"55","22000","22000","22000","0.28805318392281615","0.28805318392281615","0.28805318392281615","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.0002581245919942958","0.0002581245919942958","0.0002581245919942958"
"55.25","22100","22100","22100","0.27932064406630497","0.27932064406630497","0.27932064406630497","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.0002516618486630585","0.0002516618486630585","0.0002516618486630585"
"55.5","22200","22200","22200","0.27043024735298005","0.27043024735298005","0.27043024735298005","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.00024503616229041344","0.00024503616229041344","0.00024503616229041344"
"55.75","22300","22300","22300","0.2613934453344486","0.2613934453344486","0.2613934453344486","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.00023825672561361613","0.00023825672561361613","0.00023825672561361613"
"56","22400","22400","22400","0.2522216741754185","0.2522216741754185","0.2522216741754185","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.0002313327548222584","0.0002313327548222584","0.0002313327548222584"
"56.25","22500","22500","22500","0.24292634355384174","0.24292634355384174","0.24292634355384174","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.0002242734801840172","0.0002242734801840172","0.0002242734801840172"
"56.5","22600","22600","22600","0.23351882571993468","0.23351882571993468","0.23351882571993468","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.0002170881367692997","0.0002170881367692997","0.0002170881367692997"
"56.75","22700","22700","22700","0.22401044472279197","0.22401044472279197","0.22401044472279197","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.00020978595528234334","0.00020978595528234334","0.00020978595528234334"
"57","22800","22800","22800","0.21441246581308301","0.21441246581308301","0.21441246581308301","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.0002023761530064814","0.0002023761530064814","0.0002023761530064814"
"57.25","22900","22900","22900","0.2047360850300753","0.2047360850300753","0.2047360850300753","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.000194867924870854","0.000194867924870854","0.000194867924870854"
"57.5","23000","23000","23000","0.19499241898098366","0.19499241898098366","0.19499241898098366","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.00018727043464578878","0.00018727043464578878","0.00018727043464578878"
"57.75","23100","23100","23100","0.18519249482039127","0.18519249482039127","0.18519249482039127","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.00017959280627385943","0.00017959280627385943","0.00017959280627385943"
"58","23200","23200","23200","0.17534724043723196","0.17534724043723196","0.17534724043723196","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.00017184411534347","0.00017184411534347","0.00017184411534347"
"58.25","23300","23300","23300","0.1654674748565581","0.1654674748565581","0.1654674748565581","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.00016403338071155956","0.00016403338071155956","0.00016403338071155956"
"58.5","23400","23400","23400","0.15556389886305108","0.15556389886305108","0.15556389886305108","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.00015616955628189409","0.00015616955628189409","0.00015616955628189409"
"58.75","23500","23500","23500","0.14564708585295838","0.14564708585295838","0.14564708585295838","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.0001482615229451414","0.0001482615229451414","0.0001482615229451414"
"59","23600","23600","23600","0.1357274729208644","0.1357274729208644","0.1357274729208644","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.0001403180806867732","0.0001403180806867732","0.0001403180806867732"
"59.25","23700","23700","23700","0.12581535218742","0.12581535218742","0.12581535218742","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.00013234794086859018","0.00013234794086859018","0.00013234794086859018"
"59.5","23800","23800","23800","0.11592086237387147","0.11592086237387147","0.11592086237387147","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.00012435971868946264","0.00012435971868946264","0.00012435971868946264"
"59.75","23900","23900","23900","0.10605398062894059","0.10605398062894059","0.10605398062894059","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.00011636192583064841","0.00011636192583064841","0.00011636192583064841"
"60","24000","24000","24000","0.09622451461331553","0.09622451461331553","0.09622451461331553","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.00010836296329085407","0.00010836296329085407","0.00010836296329085407"
"60.25","24100","24100","24100","0.086442094846719","0.086442094846719","0.086442094846719","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.00010037111441593824","0.00010037111441593824","0.00010037111441593824"
"60.5","24200","24200","24200","0.07671616732222088","0.07671616732222088","0.07671616732222088","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.0000923945381279532","0.0000923945381279532","0.0000923945381279532"
"60.75","24300","24300","24300","0.06705598639216519","0.06705598639216519","0.06705598639216519","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.00008444126235799816","0.00008444126235799816","0.00008444126235799816"
"61","24400","24400","24400","0.057470607929778345","0.057470607929778345","0.057470607929778345","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.00007651917768706704","0.00007651917768706704","0.00007651917768706704"
"61.25","24500","24500","24500","0.047968882770223785","0.047968882770223785","0.047968882770223785","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.0000686360311989184","0.0000686360311989184","0.0000686360311989184"
"61.5","24600","24600","24600","0.038559450434563304","0.038559450434563304","0.038559450434563304","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.0000607994205486758","0.0000607994205486758","0.0000607994205486758"
"61.75","24700","24700","24700","0.02925073313977973","0.02925073313977973","0.02925073313977973","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.00005301678825068686","0.00005301678825068686","0.00005301678825068686"
"62","24800","24800","24800","0.020050930097710532","0.020050930097710532","0.020050930097710532","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.00004529541618887947","0.00004529541618887947","0.00004529541618887947"
"62.25","24900","24900","24900","0.010968012105434506","0.010968012105434506","0.010968012105434506","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.00003764242035264701","0.00003764242035264701","0.00003764242035264701"
"62.5","25000","25000","25000","0.00200971642934769","0.00200971642934769","0.00200971642934769","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.000030064745801018743","0.000030064745801018743","0.000030064745801018743"
"62.75","25100","25100","25100","-0.00681645801514192","-0.00681645801514192","-0.00681645801514192","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.00002256916185765226","0.00002256916185765226","0.00002256916185765226"
"63","25200","25200","25200","-0.015503255186676933","-0.015503255186676933","-0.015503255186676933","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.000015162257538909945","0.000015162257538909945","0.000015162257538909945"
"63.25","25300","25300","25300","-0.024043666142452003","-0.024043666142452003","-0.024043666142452003","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.000007850437217063336","0.000007850437217063336","0.000007850437217063336"
"63.5","25400","25400","25400","-0.03243093296313929","-0.03243093296313929","-0.03243093296313929","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","6.39916520396122e-7","6.39916520396122e-7","6.39916520396122e-7"
"63.75","25500","25500","25500","-0.0406585523775261","-0.0406585523775261","-0.0406585523775261","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","-0.000006463281528250537","-0.000006463281528250537","-0.000006463281528250537"
"64","25600","25600","25600","-0.04872027908645353","-0.04872027908645353","-0.04872027908645353","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","-0.000013453330133201885","-0.000013453330133201885","-0.000013453330133201885"
"64.25","25700","25700","25700","-0.05661012878594415","-0.05661012878594415","-0.05661012878594415","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","-0.000020324602106913323","-0.000020324602106913323","-0.000020324602106913323"
"64.5","25800","25800","25800","-0.06432238088970382","-0.06432238088970382","-0.06432238088970382","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","-0.000027071673009349028","-0.000027071673009349028","-0.000027071673009349028"
"64.75","25900","25900","25900","-0.07185158095147648","-0.07185158095147648","-0.07185158095147648","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","-0.00003368932404525411","-0.00003368932404525411","-0.00003368932404525411"
"65","26000","26000","26000","-0.07919254278802271","-0.07919254278802271","-0.07919254278802271","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.00004017254471897023","-0.00004017254471897023","-0.00004017254471897023"
"65.25","26100","26100","26100","-0.08634035030378139","-0.08634035030378139","-0.08634035030378139","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.00004651653524677347","-0.00004651653524677347","-0.00004651653524677347"
"65.5","26200","26200","26200","-0.09329035901855863","-0.09329035901855863","-0.09329035901855863","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.00005271670872684323","-0.00005271670872684323","-0.00005271670872684323"
"65.75","26300","26300","26300","-0.10003819729987037","-0.10003819729987037","-0.10003819729987037","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.000058768693067328195","-0.000058768693067328195","-0.000058768693067328195"
"66","26400","26400","26400","-0.10657976730184174","-0.10657976730184174","-0.10657976730184174","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.0000646683326730995","-0.0000646683326730995","-0.0000646683326730995"
"66.25","26500","26500","26500","-0.11291124561284184","-0.11291124561284184","-0.11291124561284184","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.00007041168989210811","-0.00007041168989210811","-0.00007041168989210811"
"66.5","26600","26600","26600","-0.11902908361429969","-0.11902908361429969","-0.11902908361429969","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.00007599504622239584","-0.00007599504622239584","-0.00007599504622239584"
"66.75","26700","26700","26700","-0.1249300075534143","-0.1249300075534143","-0.1249300075534143","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.00008141490328115314","-0.00008141490328115314","-0.00008141490328115314"
"67","26800","26800","26800","-0.1306110183327301","-0.1306110183327301","-0.1306110183327301","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.00008666798353732354","-0.00008666798353732354","-0.00008666798353732354"
"67.25","26900","26900","26900","-0.13606939101980509","-0.13606939101980509","-0.13606939101980509","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.00009175123080955262","-0.00009175123080955262","-0.00009175123080955262"
"67.5","27000","27000","27000","-0.14130267408044875","-0.14130267408044875","-0.14130267408044875","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.00009666181053147663","-0.00009666181053147663","-0.00009666181053147663"
"67.75","27100","27100","27100","-0.14630868833925073","-0.14630868833925073","-0.14630868833925073","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.00010139710978653623","-0.00010139710978653623","-0.00010139710978653623"
"68","27200","27200","27200","-0.15108552567136044","-0.15108552567136044","-0.15108552567136044","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.00010595473711474263","-0.00010595473711474263","-0.00010595473711474263"
"68.25","27300","27300","27300","-0.15563154742971144","-0.15563154742971144","-0.15563154742971144","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.0001103325220940107","-0.0001103325220940107","-0.0001103325220940107"
"68.5","27400","27400","27400","-0.15994538261210967","-0.15994538261210967","-0.15994538261210967","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.00011452851469889204","-0.00011452851469889204","-0.00011452851469889204"
"68.75","27500","27500","27500","-0.16402592577282604","-0.16402592577282604","-0.16402592577282604","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.00011854098443968546","-0.00011854098443968546","-0.00011854098443968546"
"69","27600","27600","27600","-0.16787233468355","-0.16787233468355","-0.16787233468355","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.00012236841928518673","-0.00012236841928518673","-0.00012236841928518673"
"69.25","27700","27700","27700","-0.17148402774876484","-0.17148402774876484","-0.17148402774876484","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.00012600952437242813","-0.00012600952437242813","-0.00012600952437242813"
"69.5","27800","27800","27800","-0.17486068118080966","-0.17486068118080966","-0.17486068118080966","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.0001294632205070213","-0.0001294632205070213","-0.0001294632205070213"
"69.75","27900","27900","27900","-0.1780022259400856","-0.1780022259400856","-0.1780022259400856","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.00013272864245782515","-0.00013272864245782515","-0.00013272864245782515"
"70","28000","28000","28000","-0.18090884444605115","-0.18090884444605115","-0.18090884444605115","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.00013580513704990714","-0.00013580513704990714","-0.00013580513704990714"
"70.25","28100","28100","28100","-0.18358096706483168","-0.18358096706483168","-0.18358096706483168","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.00013869226105986746","-0.00013869226105986746","-0.00013869226105986746"
"70.5","28200","28200","28200","-0.18601926837944013","-0.18601926837944013","-0.18601926837944013","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.00014138977891776927","-0.00014138977891776927","-0.00014138977891776927"
"70.75","28300","28300","28300","-0.18822466324877268","-0.18822466324877268","-0.18822466324877268","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.00014389766022014378","-0.00014389766022014378","-0.00014389766022014378"
"71","28400","28400","28400","-0.1901983026616983","-0.1901983026616983","-0.1901983026616983","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.00014621607705856635","-0.00014621607705856635","-0.00014621607705856635"
"71.25","28500","28500","28500","-0.1919415693927145","-0.1919415693927145","-0.1919415693927145","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.0001483454011685743","-0.0001483454011685743","-0.0001483454011685743"
"71.5","28600","28600","28600","-0.1934560734657796","-0.1934560734657796","-0.1934560734657796","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.00015028620090371415","-0.00015028620090371415","-0.00015028620090371415"
"71.75","28700","28700","28700","-0.19474364743307102","-0.19474364743307102","-0.19474364743307102","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.0001520392380397577","-0.0001520392380397577","-0.0001520392380397577"
"72","28800","28800","28800","-0.19580634147554235","-0.19580634147554235","-0.19580634147554235","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.00015360546441415407","-0.00015360546441415407","-0.00015360546441415407"
"72.25","28900","28900","28900","-0.19664641833227037","-0.19664641833227037","-0.19664641833227037","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.00015498601840593668","-0.00015498601840593668","-0.00015498601840593668"
"72.5","29000","29000","29000","-0.19726634806569734","-0.19726634806569734","-0.19726634806569734","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.0001561822212614904","-0.0001561822212614904","-0.0001561822212614904"
"72.75","29100","29100","29100","-0.1976688026699715","-0.1976688026699715","-0.1976688026699715","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.00015719557327154368","-0.00015719557327154368","-0.00015719557327154368"
"73","29200","29200","29200","-0.197856650529686","-0.197856650529686","-0.197856650529686","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.0001580277498049957","-0.0001580277498049957","-0.0001580277498049957"
"73.25","29300","29300","29300","-0.19783295073640275","-0.19783295073640275","-0.19783295073640275","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.00015868059720520414","-0.00015868059720520414","-0.00015868059720520414"
"73.5","29400","29400","29400","-0.19760094727042285","-0.19760094727042285","-0.19760094727042285","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.0001591561285544758","-0.0001591561285544758","-0.0001591561285544758"
"73.75","29500","29500","29500","-0.1971640630553384","-0.1971640630553384","-0.1971640630553384","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.0001594565193125631","-0.0001594565193125631","-0.0001594565193125631"
"74","29600","29600","29600","-0.1965258938929585","-0.1965258938929585","-0.1965258938929585","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.00015958410283507373","-0.00015958410283507373","-0.00015958410283507373"
"74.25","29700","29700","29700","-0.1956902022862582","-0.1956902022862582","-0.1956902022862582","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.00015954136577775273","-0.00015954136577775273","-0.00015954136577775273"
"74.5","29800","29800","29800","-0.19466091115804193","-0.19466091115804193","-0.19466091115804193","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.00015933094339265052","-0.00015933094339265052","-0.00015933094339265052"
"74.75","29900","29900","29900","-0.19344209747305036","-0.19344209747305036","-0.19344209747305036","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.0001589556147222615","-0.0001589556147222615","-0.0001589556147222615"
"75","30000","30000","30000","-0.19203798577126857","-0.19203798577126857","-0.19203798577126857","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.00015841829769777747","-0.00015841829769777747","-0.00015841829769777747"
"75.25","30100","30100","30100","-0.19045294162021242","-0.19045294162021242","-0.19045294162021242","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.0001577220441475978","-0.0001577220441475978","-0.0001577220441475978"
"75.5","30200","30200","30200","-0.18869146499398223","-0.18869146499398223","-0.18869146499398223","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.0001568700347223213","-0.0001568700347223213","-0.0001568700347223213"
"75.75","30300","30300","30300","-0.18675818358687843","-0.18675818358687843","-0.18675818358687843","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.00015586557374244834","-0.00015586557374244834","-0.00015586557374244834"
"76","30400","30400","30400","-0.18465784606936708","-0.18465784606936708","-0.18465784606936708","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.00015471208397506084","-0.00015471208397506084","-0.00015471208397506084"
"76.25","30500","30500","30500","-0.1823953152941729","-0.1823953152941729","-0.1823953152941729","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.00015341310134573977","-0.00015341310134573977","-0.00015341310134573977"
"76.5","30600","30600","30600","-0.17997556146025687","-0.17997556146025687","-0.17997556146025687","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.0001519722695920078","-0.0001519722695920078","-0.0001519722695920078"
"76.75","30700","30700","30700","-0.17740365524240664","-0.17740365524240664","-0.17740365524240664","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.00015039333486458525","-0.00015039333486458525","-0.00015039333486458525"
"77","30800","30800","30800","-0.1746847608941341","-0.1746847608941341","-0.1746847608941341","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.00014868014028274288","-0.00014868014028274288","-0.00014868014028274288"
"77.25","30900","30900","30900","-0.17182412933152905","-0.17182412933152905","-0.17182412933152905","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.00014683662045001777","-0.00014683662045001777","-0.00014683662045001777"
"77.5","31000","31000","31000","-0.16882709120566816","-0.16882709120566816","-0.16882709120566816","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.000144866795936535","-0.000144866795936535","-0.000144866795936535"
"77.75","31100","31100","31100","-0.16569904997111962","-0.16569904997111962","-0.16569904997111962","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.0001427747677341983","-0.0001427747677341983","-0.0001427747677341983"
"78","31200","31200","31200","-0.16244547495801792","-0.16244547495801792","-0.16244547495801792","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.00014056471169092682","-0.00014056471169092682","-0.00014056471169092682"
"78.25","31300","31300","31300","-0.15907189445510964","-0.15907189445510964","-0.15907189445510964","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.00013824087293009234","-0.00013824087293009234","-0.00013824087293009234"
"78.5","31400","31400","31400","-0.15558388881109278","-0.15558388881109278","-0.15558388881109278","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.00013580756026133466","-0.00013580756026133466","-0.00013580756026133466"
"78.75","31500","31500","31500","-0.15198708356148222","-0.15198708356148222","-0.15198708356148222","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.00013326914058876555","-0.00013326914058876555","-0.00013326914058876555"
"79","31600","31600","31600","-0.14828714258814152","-0.14828714258814152","-0.14828714258814152","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.00013063003332263422","-0.00013063003332263422","-0.00013063003332263422"
"79.25","31700","31700","31700","-0.14448976131852115","-0.14448976131852115","-0.14448976131852115","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.00012789470480039766","-0.00012789470480039766","-0.00012789470480039766"
"79.5","31800","31800","31800","-0.14060065997153348","-0.14060065997153348","-0.14060065997153348","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.0001250676627231077","-0.0001250676627231077","-0.0001250676627231077"
"79.75","31900","31900","31900","-0.13662557685688387","-0.13662557685688387","-0.13662557685688387","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.00012215345061291488","-0.00012215345061291488","-0.00012215345061291488"
"80","32000","32000","32000","-0.13257026173455533","-0.13257026173455533","-0.13257026173455533","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.0001191566422974852","-0.0001191566422974852","-0.0001191566422974852"
"80.25","32100","32100","32100","-0.12844046924101882","-0.12844046924101882","-0.12844046924101882","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.00011608183642696033","-0.00011608183642696033","-0.00011608183642696033"
"80.5","32200","32200","32200","-0.12424195238860995","-0.12424195238860995","-0.12424195238860995","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.00011293365102907956","-0.00011293365102907956","-0.00011293365102907956"
"80.75","32300","32300","32300","-0.11998045614437354","-0.11998045614437354","-0.11998045614437354","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.00010971671810790706","-0.00010971671810790706","-0.00010971671810790706"
"81","32400","32400","32400","-0.11566171109453663","-0.11566171109453663","-0.11566171109453663","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.00010643567829162403","-0.00010643567829162403","-0.00010643567829162403"
"81.25","32500","32500","32500","-0.11129142720061967","-0.11129142720061967","-0.11129142720061967","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.00010309517553461212","-0.00010309517553461212","-0.00010309517553461212"
"81.5","32600","32600","32600","-0.10687528765304384","-0.10687528765304384","-0.10687528765304384","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.00009969985187907029","-0.00009969985187907029","-0.00009969985187907029"
"81.75","32700","32700","32700","-0.10241894282793211","-0.10241894282793211","-0.10241894282793211","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.00009625434228119128","-0.00009625434228119128","-0.00009625434228119128"
"82","32800","32800","32800","-0.09792800435264029","-0.09792800435264029","-0.09792800435264029","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.00009276326950689428","-0.00009276326950689428","-0.00009276326950689428"
"82.25","32900","32900","32900","-0.09340803928538387","-0.09340803928538387","-0.09340803928538387","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.0000892312391019283","-0.0000892312391019283","-0.0000892312391019283"
"82.5","33000","33000","33000","-0.08886456441415655","-0.08886456441415655","-0.08886456441415655","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.00008566283444106813","-0.00008566283444106813","-0.00008566283444106813"
"82.75","33100","33100","33100","-0.08430304067995817","-0.08430304067995817","-0.08430304067995817","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.00008206261186099453","-0.00008206261186099453","-0.00008206261186099453"
"83","33200","33200","33200","-0.0797288677291704","-0.0797288677291704","-0.0797288677291704","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.00007843509588129852","-0.00007843509588129852","-0.00007843509588129852"
"83.25","33300","33300","33300","-0.07514737859973394","-0.07514737859973394","-0.07514737859973394","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.00007478477451794245","-0.00007478477451794245","-0.00007478477451794245"
"83.5","33400","33400","33400","-0.07056383454559363","-0.07056383454559363","-0.07056383454559363","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.00007111609469334776","-0.00007111609469334776","-0.00007111609469334776"
"83.75","33500","33500","33500","-0.0659834200036869","-0.0659834200036869","-0.0659834200036869","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.00006743345774713988","-0.00006743345774713988","-0.00006743345774713988"
"84","33600","33600","33600","-0.06141123770755761","-0.06141123770755761","-0.06141123770755761","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.00006374121505146424","-0.00006374121505146424","-0.00006374121505146424"
"84.25","33700","33700","33700","-0.056852303951479555","-0.056852303951479555","-0.056852303951479555","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.000060043663734583646","-0.000060043663734583646","-0.000060043663734583646"
"84.5","33800","33800","33800","-0.05231154400877586","-0.05231154400877586","-0.05231154400877586","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.00005634504251637428","-0.00005634504251637428","-0.00005634504251637428"
"84.75","33900","33900","33900","-0.04779378770781807","-0.04779378770781807","-0.04779378770781807","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.00005264952765913328","-0.00005264952765913328","-0.00005264952765913328"
"85","34000","34000","34000","-0.04330376516898498","-0.04330376516898498","-0.04330376516898498","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.00004896122903700413","-0.00004896122903700413","-0.00004896122903700413"
"85.25","34100","34100","34100","-0.03884610270565599","-0.03884610270565599","-0.03884610270565599","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.000045284186327108726","-0.000045284186327108726","-0.000045284186327108726"
"85.5","34200","34200","34200","-0.034425318892105934","-0.034425318892105934","-0.034425318892105934","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.00004162236532537667","-0.00004162236532537667","-0.00004162236532537667"
"85.75","34300","34300","34300","-0.03004582080095967","-0.03004582080095967","-0.03004582080095967","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.00003797965438984716","-0.00003797965438984716","-0.00003797965438984716"
"86","34400","34400","34400","-0.02571190041265485","-0.02571190041265485","-0.02571190041265485","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.00003435986101408314","-0.00003435986101408314","-0.00003435986101408314"
"86.25","34500","34500","34500","-0.021427731199149914","-0.021427731199149914","-0.021427731199149914","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.00003076670853316996","-0.00003076670853316996","-0.00003076670853316996"
"86.5","34600","34600","34600","-0.017197364883903145","-0.017197364883903145","-0.017197364883903145","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.000027203832964585114","-0.000027203832964585114","-0.000027203832964585114"
"86.75","34700","34700","34700","-0.013024728379935471","-0.013024728379935471","-0.013024728379935471","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.00002367477998608191","-0.00002367477998608191","-0.00002367477998608191"
"87","34800","34800","34800","-0.008913620907578091","-0.008913620907578091","-0.008913620907578091","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.000020183002052537698","-0.000020183002052537698","-0.000020183002052537698"
"87.25","34900","34900","34900","-0.004867711293292786","-0.004867711293292786","-0.004867711293292786","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.00001673185565356986","-0.00001673185565356986","-0.00001673185565356986"
"87.5","35000","35000","35000","-0.0008905354507400848","-0.0008905354507400848","-0.0008905354507400848","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.000013324598713519754","-0.000013324598713519754","-0.000013324598713519754"
"87.75","35100","35100","35100","0.003014505954940831","0.003014505954940831","0.003014505954940831","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.00000996438813527769","-0.00000996438813527769","-0.00000996438813527769"
"88","35200","35200","35200","0.0068441496588889685","0.0068441496588889685","0.0068441496588889685","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.00000665427748920713","-0.00000665427748920713","-0.00000665427748920713"
"88.25","35300","35300","35300","0.010595271763773706","0.010595271763773706","0.010595271763773706","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.000003397214848277605","-0.000003397214848277605","-0.000003397214848277605"
"88.5","35400","35400","35400","0.014264889522210705","0.014264889522210705","0.014264889522210705","0.01509635575993751","0.01509635575993751","0.01509635575993751","-1.9604077034916963e-7","-1.9604077034916963e-7","-1.9604077034916963e-7"
"88.75","35500","35500","35500","0.017850162934218188","0.017850162934218188","0.017850162934218188","0.018665056686135603","0.018665056686135603","0.018665056686135603","0.000002946513571639299","0.000002946513571639299","0.000002946513571639299"
"89","35600","35600","35600","0.021348396159797233","0.021348396159797233","0.021348396159797233","0.02214605598922774","0.02214605598922774","0.02214605598922774","0.0000060278281109807505","0.0000060278281109807505","0.0000060278281109807505"
"89.25","35700","35700","35700","0.024757038746924594","0.024757038746924594","0.024757038746924594","0.025536834227132783","0.025536834227132783","0.025536834227132783","0.000009045395459587446","0.000009045395459587446","0.000009045395459587446"
"89.5","35800","35800","35800","0.028073686675450116","0.028073686675450116","0.028073686675450116","0.028835018719744993","0.028835018719744993","0.028835018719744993","0.000011996822331196313","0.000011996822331196313","0.000011996822331196313"
"89.75","35900","35900","35900","0.03129608321759185","0.03129608321759185","0.03129608321759185","0.032038384368710815","0.032038384368710815","0.032038384368710815","0.0000148798308153245","0.0000148798308153245","0.0000148798308153245"
"90","36000","36000","36000","0.034422119615920524","0.034422119615920524","0.034422119615920524","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.000017692259502027213","0.000017692259502027213","0.000017692259502027213"
"90.25","36100","36100","36100","0.03744983557992186","0.03744983557992186","0.03744983557992186","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.00002043206445773724","0.00002043206445773724","0.00002043206445773724"
"90.5","36200","36200","36200","0.04037741960241842","0.04037741960241842","0.04037741960241842","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.0000230973200525703","0.0000230973200525703","0.0000230973200525703"
"90.75","36300","36300","36300","0.043203209097323586","0.043203209097323586","0.043203209097323586","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.000025686219639679516","0.000025686219639679516","0.000025686219639679516"
"91","36400","36400","36400","0.045925690360387655","0.045925690360387655","0.045925690360387655","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.000028197076087398305","0.000028197076087398305","0.000028197076087398305"
"91.25","36500","36500","36500","0.04854349835478108","0.04854349835478108","0.04854349835478108","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.00003062832216504745","0.00003062832216504745","0.00003062832216504745"
"91.5","36600","36600","36600","0.05105541632353955","0.05105541632353955","0.05105541632353955","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.000032978510783467736","0.000032978510783467736","0.000032978510783467736"
"91.75","36700","36700","36700","0.05346037523107486","0.05346037523107486","0.05346037523107486","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.00003524631509146969","0.00003524631509146969","0.00003524631509146969"
"92","36800","36800","36800","0.05575745303612663","0.05575745303612663","0.05575745303612663","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.0000374305284295618","0.0000374305284295618","0.0000374305284295618"
"92.25","36900","36900","36900","0.05794587379870184","0.05794587379870184","0.05794587379870184","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.00003953006414243927","0.00003953006414243927","0.00003953006414243927"
"92.5","37000","37000","37000","0.06002500662371323","0.06002500662371323","0.06002500662371323","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.00004154395525191143","0.00004154395525191143","0.00004154395525191143"
"92.75","37100","37100","37100","0.06199436444418913","0.06199436444418913","0.06199436444418913","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.000043471353992016694","0.000043471353992016694","0.000043471353992016694"
"93","37200","37200","37200","0.06385360264708456","0.06385360264708456","0.06385360264708456","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.00004531153120829645","0.00004531153120829645","0.00004531153120829645"
"93.25","37300","37300","37300","0.06560251754487519","0.06560251754487519","0.06560251754487519","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.000047063875623251606","0.000047063875623251606","0.000047063875623251606"
"93.5","37400","37400","37400","0.06724104469626381","0.06724104469626381","0.06724104469626381","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.0000487278929702194","0.0000487278929702194","0.0000487278929702194"
"93.75","37500","37500","37500","0.06876925707947151","0.06876925707947151","0.06876925707947151","0.069156199176118","0.069156199176118","0.069156199176118","0.00005030320499797023","0.00005030320499797023","0.00005030320499797023"
"94","37600","37600","37600","0.0701873631217235","0.0701873631217235","0.0701873631217235","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.000051789548348491615","0.000051789548348491615","0.000051789548348491615"
"94.25","37700","37700","37700","0.07149570458867319","0.07149570458867319","0.07149570458867319","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.000053186773310542976","0.000053186773310542976","0.000053186773310542976"
"94.5","37800","37800","37800","0.07269475433763445","0.07269475433763445","0.07269475433763445","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.000054494842451661366","0.000054494842451661366","0.000054494842451661366"
"94.75","37900","37900","37900","0.07378511393861564","0.07378511393861564","0.07378511393861564","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.00005571382913144426","0.00005571382913144426","0.00005571382913144426"
"95","38000","38000","38000","0.07476751116726534","0.07476751116726534","0.07476751116726534","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.00005684391589902112","0.00005684391589902112","0.00005684391589902112"
"95.25","38100","38100","38100","0.07564279737395142","0.07564279737395142","0.07564279737395142","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.000057885392777757075","0.000057885392777757075","0.000057885392777757075"
"95.5","38200","38200","38200","0.07641194473330162","0.07641194473330162","0.07641194473330162","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.000058838655440301285","0.000058838655440301285","0.000058838655440301285"
"95.75","38300","38300","38300","0.07707604337863273","0.07707604337863273","0.07707604337863273","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.00005970420327722605","0.00005970420327722605","0.00005970420327722605"
"96","38400","38400","38400","0.07763629842579246","0.07763629842579246","0.07763629842579246","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.000060482637362572166","0.000060482637362572166","0.000060482637362572166"
"96.25","38500","38500","38500","0.07809402689102504","0.07809402689102504","0.07809402689102504","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.00006117465831972924","0.00006117465831972924","0.00006117465831972924"
"96.5","38600","38600","38600","0.07845065450755527","0.07845065450755527","0.07845065450755527","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.0000617810640911199","0.0000617810640911199","0.0000617810640911199"
"96.75","38700","38700","38700","0.07870771244566384","0.07870771244566384","0.07870771244566384","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.00006230274761530536","0.00006230274761530536","0.00006230274761530536"
"97","38800","38800","38800","0.07886683394109643","0.07886683394109643","0.07886683394109643","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.00006274069441514598","0.00006274069441514598","0.00006274069441514598"
"97.25","38900","38900","38900","0.07892975083671598","0.07892975083671598","0.07892975083671598","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.00006309598010073971","0.00006309598010073971","0.00006309598010073971"
"97.5","39000","39000","39000","0.07889829004236572","0.07889829004236572","0.07889829004236572","0.078942460271251","0.078942460271251","0.078942460271251","0.00006336976779095643","0.00006336976779095643","0.00006336976779095643"
"97.75","39100","39100","39100","0.07877436991796459","0.07877436991796459","0.07877436991796459","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.00006356330545740719","0.00006356330545740719","0.00006356330545740719"
"98","39200","39200","39200","0.07855999658490274","0.07855999658490274","0.07855999658490274","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.00006367792319474748","0.00006367792319474748","0.00006367792319474748"
"98.25","39300","39300","39300","0.07825726017084854","0.07825726017084854","0.07825726017084854","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.00006371503042132973","0.00006371503042132973","0.00006371503042132973"
"98.5","39400","39400","39400","0.07786833099310946","0.07786833099310946","0.07786833099310946","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.00006367611301415698","0.00006367611301415698","0.00006367611301415698"
"98.75","39500","39500","39500","0.07739545568572265","0.07739545568572265","0.07739545568572265","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.00006356273038224261","0.00006356273038224261","0.00006356273038224261"
"99","39600","39600","39600","0.07684095327547082","0.07684095327547082","0.07684095327547082","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.0000633765124824384","0.0000633765124824384","0.0000633765124824384"
"99.25","39700","39700","39700","0.07620721121203719","0.07620721121203719","0.07620721121203719","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.00006311915678187778","0.00006311915678187778","0.00006311915678187778"
"99.5","39800","39800","39800","0.07549668135752426","0.07549668135752426","0.07549668135752426","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.00006279242517117549","0.00006279242517117549","0.00006279242517117549"
"99.75","39900","39900","39900","0.07471187594056503","0.07471187594056503","0.07471187594056503","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.00006239814083257344","0.00006239814083257344","0.00006239814083257344"
"100","40000","40000","40000","0.07385536348025554","0.07385536348025554","0.07385536348025554","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.00006193818506720992","0.00006193818506720992","0.00006193818506720992"
"100.25","40100","40100","40100","0.07292976468512892","0.07292976468512892","0.07292976468512892","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.0000614144940857507","0.0000614144940857507","0.0000614144940857507"
"100.5","40200","40200","40200","0.07193774833237945","0.07193774833237945","0.07193774833237945","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.00006082905576655813","0.00006082905576655813","0.00006082905576655813"
"100.75","40300","40300","40300","0.07088202713252578","0.07088202713252578","0.07088202713252578","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.00006018390638566889","0.00006018390638566889","0.00006018390638566889"
"101","40400","40400","40400","0.06976535358467756","0.06976535358467756","0.06976535358467756","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.000059481127322752285","0.000059481127322752285","0.000059481127322752285"
"101.25","40500","40500","40500","0.0685905158275398","0.0685905158275398","0.0685905158275398","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.00005872284174730075","0.00005872284174730075","0.00005872284174730075"
"101.5","40600","40600","40600","0.06736033349125307","0.06736033349125307","0.06736033349125307","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.00005791121128922473","0.00005791121128922473","0.00005791121128922473"
"101.75","40700","40700","40700","0.06607765355512608","0.06607765355512608","0.06607765355512608","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.00005704843269806951","0.00005704843269806951","0.00005704843269806951"
"102","40800","40800","40800","0.06474534621626997","0.06474534621626997","0.06474534621626997","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.0000561367344949909","0.0000561367344949909","0.0000561367344949909"
"102.25","40900","40900","40900","0.06336630077409135","0.06336630077409135","0.06336630077409135","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.000055178373621659347","0.000055178373621659347","0.000055178373621659347"
"102.5","41000","41000","41000","0.061943421535542616","0.061943421535542616","0.061943421535542616","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.00005417563209017518","0.00005417563209017518","0.00005417563209017518"
"102.75","41100","41100","41100","0.060479623745966424","0.060479623745966424","0.060479623745966424","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.00005313081363811584","0.00005313081363811584","0.00005313081363811584"
"103","41200","41200","41200","0.05897782955030087","0.05897782955030087","0.05897782955030087","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.0000520462403927086","0.0000520462403927086","0.0000520462403927086"
"103.25","41300","41300","41300","0.057440963989340586","0.057440963989340586","0.057440963989340586","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.0000509242495481592","0.0000509242495481592","0.0000509242495481592"
"103.5","41400","41400","41400","0.05587195103566984","0.05587195103566984","0.05587195103566984","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.00004976719006008078","0.00004976719006008078","0.00004976719006008078"
"103.75","41500","41500","41500","0.05427370967380092","0.05427370967380092","0.05427370967380092","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.00004857741936091075","0.00004857741936091075","0.00004857741936091075"
"104","41600","41600","41600","0.05264915002896354","0.05264915002896354","0.05264915002896354","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.000047357300100174136","0.000047357300100174136","0.000047357300100174136"
"104.25","41700","41700","41700","0.05100116954889891","0.05100116954889891","0.05100116954889891","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.000046109196913377004","0.000046109196913377004","0.000046109196913377004"
"104.5","41800","41800","41800","0.04933264924291532","0.04933264924291532","0.04933264924291532","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.00004483547322323427","0.00004483547322323427","0.00004483547322323427"
"104.75","41900","41900","41900","0.04764644998236136","0.04764644998236136","0.04764644998236136","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.00004353848807691512","0.00004353848807691512","0.00004353848807691512"
"105","42000","42000","42000","0.04594540886656803","0.04594540886656803","0.04594540886656803","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.00004222059302286534","0.00004222059302286534","0.00004222059302286534"
"105.25","42100","42100","42100","0.04423233565820144","0.04423233565820144","0.04423233565820144","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.00004088412903072332","0.00004088412903072332","0.00004088412903072332"
"105.5","42200","42200","42200","0.04251000929185583","0.04251000929185583","0.04251000929185583","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.00003953142345776645","0.00003953142345776645","0.00003953142345776645"
"105.75","42300","42300","42300","0.04078117445959897","0.04078117445959897","0.04078117445959897","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.000038164787065227265","0.000038164787065227265","0.000038164787065227265"
"106","42400","42400","42400","0.039048538277063","0.039048538277063","0.039048538277063","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.000036786511087747234","0.000036786511087747234","0.000036786511087747234"
"106.25","42500","42500","42500","0.03731476703354934","0.03731476703354934","0.03731476703354934","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.000035398864359149646","0.000035398864359149646","0.000035398864359149646"
"106.5","42600","42600","42600","0.03558248302949006","0.03558248302949006","0.03558248302949006","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.00003400409049760314","0.00003400409049760314","0.00003400409049760314"
"106.75","42700","42700","42700","0.03385426150447805","0.03385426150447805","0.03385426150447805","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.00003260440515317857","0.00003260440515317857","0.00003260440515317857"
"107","42800","42800","42800","0.032132627658945784","0.032132627658945784","0.032132627658945784","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.00003120199332068711","0.00003120199332068711","0.00003120199332068711"
"107.25","42900","42900","42900","0.03042005377243656","0.03042005377243656","0.03042005377243656","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.000029799006720589855","0.000029799006720589855","0.000029799006720589855"
"107.5","43000","43000","43000","0.028718956421274824","0.028718956421274824","0.028718956421274824","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.00002839756125067657","0.00002839756125067657","0.00002839756125067657"
"107.75","43100","43100","43100","0.027031693798300588","0.027031693798300588","0.027031693798300588","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.00002699973451109213","0.00002699973451109213","0.00002699973451109213"
"108","43200","43200","43200","0.025360563137191466","0.025360563137191466","0.025360563137191466","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.000025607563405194108","0.000025607563405194108","0.000025607563405194108"
"108.25","43300","43300","43300","0.023707798243750154","0.023707798243750154","0.023707798243750154","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.00002422304181860812","0.00002422304181860812","0.00002422304181860812"
"108.5","43400","43400","43400","0.02207556713638899","0.02207556713638899","0.02207556713638899","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.000022848118378739003","0.000022848118378739003","0.000022848118378739003"
"108.75","43500","43500","43500","0.020465969797894924","0.020465969797894924","0.020465969797894924","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.000021484694296879754","0.000021484694296879754","0.000021484694296879754"
"109","43600","43600","43600","0.018881036040408118","0.018881036040408118","0.018881036040408118","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.000020134621294952545","0.000020134621294952545","0.000020134621294952545"
"109.25","43700","43700","43700","0.017322723485396218","0.017322723485396218","0.017322723485396218","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.00001879969961878327","0.00001879969961878327","0.00001879969961878327"
"109.5","43800","43800","43800","0.015792915660254384","0.015792915660254384","0.015792915660254384","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.000017481676139714873","0.000017481676139714873","0.000017481676139714873"
"109.75","43900","43900","43900","0.014293420213007032","0.014293420213007032","0.014293420213007032","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.00001618224254622074","0.00001618224254622074","0.00001618224254622074"
"110","44000","44000","44000","0.012825967246433879","0.012825967246433879","0.012825967246433879","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.000014903033627082106","0.000014903033627082106","0.000014903033627082106"
"110.25","44100","44100","44100","0.011392207772787422","0.011392207772787422","0.011392207772787422","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.000013645625647546854","0.000013645625647546854","0.000013645625647546854"
"110.5","44200","44200","44200","0.00999371229011419","0.00999371229011419","0.00999371229011419","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.000012411534819790871","0.000012411534819790871","0.000012411534819790871"
"110.75","44300","44300","44300","0.008631969481036391","0.008631969481036391","0.008631969481036391","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.000011202215868852123","0.000011202215868852123","0.000011202215868852123"
"111","44400","44400","44400","0.007308385034694961","0.007308385034694961","0.007308385034694961","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.000010019060695104569","0.000010019060695104569","0.000010019060695104569"
"111.25","44500","44500","44500","0.006024280592399565","0.006024280592399565","0.006024280592399565","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.000008863397134202137","0.000008863397134202137","0.000008863397134202137"
"111.5","44600","44600","44600","0.004780892817376037","0.004780892817376037","0.004780892817376037","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.000007736487815302823","0.000007736487815302823","0.000007736487815302823"
"111.75","44700","44700","44700","0.0035793725888465465","0.0035793725888465465","0.0035793725888465465","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.000006639529118253486","0.000006639529118253486","0.000006639529118253486"
"112","44800","44800","44800","0.0024207843205240106","0.0024207843205240106","0.0024207843205240106","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.00000557365023029575","0.00000557365023029575","0.00000557365023029575"
"112.25","44900","44900","44900","0.0013061054034487188","0.0013061054034487188","0.0013061054034487188","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.000004539912302720583","0.000004539912302720583","0.000004539912302720583"
"112.5","45000","45000","45000","0.00023622577294273446","0.00023622577294273446","0.00023622577294273446","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.00000353930770778278","0.00000353930770778278","0.00000353930770778278"
"112.75","45100","45100","45100","-0.0007880524006936275","-0.0007880524006936275","-0.0007880524006936275","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.000002572759396052885","0.000002572759396052885","0.000002572759396052885"
"113","45200","45200","45200","-0.0017660148982688415","-0.0017660148982688415","-0.0017660148982688415","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.0000016411203542653655","0.0000016411203542653655","0.0000016411203542653655"
"113.25","45300","45300","45300","-0.002697035515244898","-0.002697035515244898","-0.002697035515244898","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","7.451731635966011e-7","7.451731635966011e-7","7.451731635966011e-7"
"113.5","45400","45400","45400","-0.0035805760035607336","-0.0035805760035607336","-0.0035805760035607336","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","-1.1437034181784674e-7","-1.1437034181784674e-7","-1.1437034181784674e-7"
"113.75","45500","45500","45500","-0.004416185892700343","-0.004416185892700343","-0.004416185892700343","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","-9.368693164383797e-7","-9.368693164383797e-7","-9.368693164383797e-7"
"114","45600","45600","45600","-0.005203502191114851","-0.005203502191114851","-0.005203502191114851","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","-0.0000017217540453801918","-0.0000017217540453801918","-0.0000017217540453801918"
"114.25","45700","45700","45700","-0.005942248969248575","-0.005942248969248575","-0.005942248969248575","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","-0.00000246852598753035","-0.00000246852598753035","-0.00000246852598753035"
"114.5","45800","45800","45800","-0.0066322368255580695","-0.0066322368255580695","-0.0066322368255580695","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","-0.0000031767577203932636","-0.0000031767577203932636","-0.0000031767577203932636"
"114.75","45900","45900","45900","-0.007273362237049346","-0.007273362237049346","-0.007273362237049346","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","-0.000003846092787451608","-0.000003846092787451608","-0.000003846092787451608"
"115","46000","46000","46000","-0.007865606795992233","-0.007865606795992233","-0.007865606795992233","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.000004476245448946814","-0.000004476245448946814","-0.000004476245448946814"
"115.25","46100","46100","46100","-0.008409036334601988","-0.008409036334601988","-0.008409036334601988","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.000005067000337098389","-0.000005067000337098389","-0.000005067000337098389"
"115.5","46200","46200","46200","-0.008903799939606402","-0.008903799939606402","-0.008903799939606402","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.000005618212016885588","-0.000005618212016885588","-0.000005618212016885588"
"115.75","46300","46300","46300","-0.00935012885874203","-0.00935012885874203","-0.00935012885874203","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.000006129804453637285","-0.000006129804453637285","-0.000006129804453637285"
"116","46400","46400","46400","-0.009748335301345196","-0.009748335301345196","-0.009748335301345196","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.00000660177038877129","-0.00000660177038877129","-0.00000660177038877129"
"116.25","46500","46500","46500","-0.01009881113532248","-0.01009881113532248","-0.01009881113532248","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.000007034170625138476","-0.000007034170625138476","-0.000007034170625138476"
"116.5","46600","46600","46600","-0.010402026482900903","-0.010402026482900903","-0.010402026482900903","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.000007427133223526566","-0.000007427133223526566","-0.000007427133223526566"
"116.75","46700","46700","46700","-0.010658528217670164","-0.010658528217670164","-0.010658528217670164","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.00000778085261198165","-0.00000778085261198165","-0.00000778085261198165"
"117","46800","46800","46800","-0.010868938365537775","-0.010868938365537775","-0.010868938365537775","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.000008095588609700216","-0.000008095588609700216","-0.000008095588609700216"
"117.25","46900","46900","46900","-0.011033952412322863","-0.011033952412322863","-0.011033952412322863","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.000008371665367345711","-0.000008371665367345711","-0.000008371665367345711"
"117.5","47000","47000","47000","-0.011154337520815325","-0.011154337520815325","-0.011154337520815325","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.000008609470225732834","-0.000008609470225732834","-0.000008609470225732834"
"117.75","47100","47100","47100","-0.01123093066022428","-0.01123093066022428","-0.01123093066022428","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.000008809452494913151","-0.000008809452494913151","-0.000008809452494913151"
"118","47200","47200","47200","-0.011264636651032745","-0.011264636651032745","-0.011264636651032745","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.00000897212215578559","-0.00000897212215578559","-0.00000897212215578559"
"118.25","47300","47300","47300","-0.01125642612836483","-0.01125642612836483","-0.01125642612836483","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.000009098048486438578","-0.000009098048486438578","-0.000009098048486438578"
"118.5","47400","47400","47400","-0.011207333427056225","-0.011207333427056225","-0.011207333427056225","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.000009187858615509819","-0.000009187858615509819","-0.000009187858615509819"
"118.75","47500","47500","47500","-0.011118454391699754","-0.011118454391699754","-0.011118454391699754","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.000009242236004932086","-0.000009242236004932086","-0.000009242236004932086"
"119","47600","47600","47600","-0.010990944115013983","-0.010990944115013983","-0.010990944115013983","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.000009261918864505417","-0.000009261918864505417","-0.000009261918864505417"
"119.25","47700","47700","47700","-0.010826014607954654","-0.010826014607954654","-0.010826014607954654","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.000009247698500807367","-0.000009247698500807367","-0.000009247698500807367"
"119.5","47800","47800","47800","-0.0106249324050565","-0.0106249324050565","-0.0106249324050565","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.00000920041760302568","-0.00000920041760302568","-0.00000920041760302568"
"119.75","47900","47900","47900","-0.010389016108555561","-0.010389016108555561","-0.010389016108555561","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.000009120968468354768","-0.000009120968468354768","-0.000009120968468354768"
"120","48000","48000","48000","-0.010119633874900977","-0.010119633874900977","-0.010119633874900977","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.000009010291169669915","-0.000009010291169669915","-0.000009010291169669915"
"120.25","48100","48100","48100","-0.009818200847318475","-0.009818200847318475","-0.009818200847318475","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.000008869371668237906","-0.000008869371668237906","-0.000008869371668237906"
"120.5","48200","48200","48200","-0.009486176538137376","-0.009486176538137376","-0.009486176538137376","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.000008699239874288976","-0.000008699239874288976","-0.000008699239874288976"
"120.75","48300","48300","48300","-0.009125062164636948","-0.009125062164636948","-0.009125062164636948","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.000008500967658317939","-0.000008500967658317939","-0.000008500967658317939"
"121","48400","48400","48400","-0.008736397942207883","-0.008736397942207883","-0.008736397942207883","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.000008275666816031724","-0.000008275666816031724","-0.000008275666816031724"
"121.25","48500","48500","48500","-0.008321760338659437","-0.008321760338659437","-0.008321760338659437","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.000008024486989905165","-0.000008024486989905165","-0.000008024486989905165"
"121.5","48600","48600","48600","-0.00788275929353294","-0.00788275929353294","-0.00788275929353294","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.00000774861355034369","-0.00000774861355034369","-0.00000774861355034369"
"121.75","48700","48700","48700","-0.007421035406307785","-0.007421035406307785","-0.007421035406307785","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.000007449265439488995","-0.000007449265439488995","-0.000007449265439488995"
"122","48800","48800","48800","-0.006938257097406403","-0.006938257097406403","-0.006938257097406403","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.0000071276929807345105","-0.0000071276929807345105","-0.0000071276929807345105"
"122.25","48900","48900","48900","-0.006436117745920617","-0.006436117745920617","-0.006436117745920617","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.00000678517565704678","-0.00000678517565704678","-0.00000678517565704678"
"122.5","49000","49000","49000","-0.005916332807992539","-0.005916332807992539","-0.005916332807992539","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.000006423019861211799","-0.000006423019861211799","-0.000006423019861211799"
"122.75","49100","49100","49100","-0.005380636919789374","-0.005380636919789374","-0.005380636919789374","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.0000060425566211450845","-0.0000060425566211450845","-0.0000060425566211450845"
"123","49200","49200","49200","-0.004830780989012764","-0.004830780989012764","-0.004830780989012764","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.000005645139303423727","-0.000005645139303423727","-0.000005645139303423727"
"123.25","49300","49300","49300","-0.004268529278879885","-0.004268529278879885","-0.004268529278879885","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.000005232141298206405","-0.000005232141298206405","-0.000005232141298206405"
"123.5","49400","49400","49400","-0.003695656488505252","-0.003695656488505252","-0.003695656488505252","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.00000480495368872004","-0.00000480495368872004","-0.00000480495368872004"
"123.75","49500","49500","49500","-0.0031139448335993215","-0.0031139448335993215","-0.0031139448335993215","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.0000043649829084944106","-0.0000043649829084944106","-0.0000043649829084944106"
"124","49600","49600","49600","-0.002525181131382312","-0.002525181131382312","-0.002525181131382312","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.000003913648389527644","-0.000003913648389527644","-0.000003913648389527644"
"124.25","49700","49700","49700","-0.0019311538935893992","-0.0019311538935893992","-0.0019311538935893992","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.000003452380204561987","-0.000003452380204561987","-0.000003452380204561987"
"124.5","49800","49800","49800","-0.0013336504314165592","-0.0013336504314165592","-0.0013336504314165592","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.000002982616706642601","-0.000002982616706642601","-0.000002982616706642601"
"124.75","49900","49900","49900","-0.0007344539762249194","-0.0007344539762249194","-0.0007344539762249194","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.000002505802169122069","-0.000002505802169122069","-0.000002505802169122069"
"125","50000","50000","50000","-0.0001353408197854825","-0.0001353408197854825","-0.0001353408197854825","1","1","1","-0.0000020233844292580254","-0.0000020233844292580254","-0.0000020233844292580254"
"125.25","50100","50100","50100","0.9981811683984156","0.9981811683984156","0.9981811683984156","1","1","1","0.0007723943044108776","0.0007723943044108776","0.0007723943044108776"
"125.5","50200","50200","50200","0.9992004541681455","0.9992004541681455","0.9992004541681455","1","1","1","0.0007993553766329105","0.0007993553766329105","0.0007993553766329105"
"125.75","50300","50300","50300","0.9992006394623388","0.9992006394623388","0.9992006394623388","1","1","1","0.0007993605108566754","0.0007993605108566754","0.0007993605108566754"
"126","50400","50400","50400","0.9992006394884065","0.9992006394884065","0.9992006394884065","1","1","1","0.0007993605115906403","0.0007993605115906403","0.0007993605115906403"
"126.25","50500","50500","50500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"126.5","50600","50600","50600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"126.75","50700","50700","50700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"127","50800","50800","50800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"127.25","50900","50900","50900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"127.5","51000","51000","51000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"127.75","51100","51100","51100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"128","51200","51200","51200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"128.25","51300","51300","51300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"128.5","51400","51400","51400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"128.75","51500","51500","51500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"129","51600","51600","51600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"129.25","51700","51700","51700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"129.5","51800","51800","51800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"129.75","51900","51900","51900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"130","52000","52000","52000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"130.25","52100","52100","52100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"130.5","52200","52200","52200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"130.75","52300","52300","52300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"131","52400","52400","52400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"131.25","52500","52500","52500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"131.5","52600","52600","52600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"131.75","52700","52700","52700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"132","52800","52800","52800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"132.25","52900","52900","52900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"132.5","53000","53000","53000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"132.75","53100","53100","53100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"133","53200","53200","53200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"133.25","53300","53300","53300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"133.5","53400","53400","53400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"133.75","53500","53500","53500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"134","53600","53600","53600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"134.25","53700","53700","53700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"134.5","53800","53800","53800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"134.75","53900","53900","53900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"135","54000","54000","54000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"135.25","54100","54100","54100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"135.5","54200","54200","54200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"135.75","54300","54300","54300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"136","54400","54400","54400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"136.25","54500","54500","54500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"136.5","54600","54600","54600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"136.75","54700","54700","54700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"137","54800","54800","54800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"137.25","54900","54900","54900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"137.5","55000","55000","55000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"137.75","55100","55100","55100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"138","55200","55200","55200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"138.25","55300","55300","55300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"138.5","55400","55400","55400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"138.75","55500","55500","55500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"139","55600","55600","55600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"139.25","55700","55700","55700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"139.5","55800","55800","55800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"139.75","55900","55900","55900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"140","56000","56000","56000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"140.25","56100","56100","56100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"140.5","56200","56200","56200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"140.75","56300","56300","56300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"141","56400","56400","56400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"141.25","56500","56500","56500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"141.5","56600","56600","56600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"141.75","56700","56700","56700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"142","56800","56800","56800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"142.25","56900","56900","56900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"142.5","57000","57000","57000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"142.75","57100","57100","57100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"143","57200","57200","57200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"143.25","57300","57300","57300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"143.5","57400","57400","57400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"143.75","57500","57500","57500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"144","57600","57600","57600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"144.25","57700","57700","57700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"144.5","57800","57800","57800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"144.75","57900","57900","57900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"145","58000","58000","58000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"145.25","58100","58100","58100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"145.5","58200","58200","58200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"145.75","58300","58300","58300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"146","58400","58400","58400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"146.25","58500","58500","58500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"146.5","58600","58600","58600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"146.75","58700","58700","58700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"147","58800","58800","58800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"147.25","58900","58900","58900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"147.5","59000","59000","59000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"147.75","59100","59100","59100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"148","59200","59200","59200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"148.25","59300","59300","59300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"148.5","59400","59400","59400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"148.75","59500","59500","59500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"149","59600","59600","59600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"149.25","59700","59700","59700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"149.5","59800","59800","59800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"149.75","59900","59900","59900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"150","60000","60000","60000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"150.25","60100","60100","60100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"150.5","60200","60200","60200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"150.75","60300","60300","60300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"151","60400","60400","60400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"151.25","60500","60500","60500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"151.5","60600","60600","60600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"151.75","60700","60700","60700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"152","60800","60800","60800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"152.25","60900","60900","60900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"152.5","61000","61000","61000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"152.75","61100","61100","61100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"153","61200","61200","61200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"153.25","61300","61300","61300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"153.5","61400","61400","61400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"153.75","61500","61500","61500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"154","61600","61600","61600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"154.25","61700","61700","61700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"154.5","61800","61800","61800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"154.75","61900","61900","61900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"155","62000","62000","62000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"155.25","62100","62100","62100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"155.5","62200","62200","62200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"155.75","62300","62300","62300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"156","62400","62400","62400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"156.25","62500","62500","62500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"156.5","62600","62600","62600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"156.75","62700","62700","62700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"157","62800","62800","62800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"157.25","62900","62900","62900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"157.5","63000","63000","63000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"157.75","63100","63100","63100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"158","63200","63200","63200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"158.25","63300","63300","63300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"158.5","63400","63400","63400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"158.75","63500","63500","63500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"159","63600","63600","63600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"159.25","63700","63700","63700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"159.5","63800","63800","63800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"159.75","63900","63900","63900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"160","64000","64000","64000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"160.25","64100","64100","64100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"160.5","64200","64200","64200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"160.75","64300","64300","64300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"161","64400","64400","64400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"161.25","64500","64500","64500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"161.5","64600","64600","64600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"161.75","64700","64700","64700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"162","64800","64800","64800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"162.25","64900","64900","64900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"162.5","65000","65000","65000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"162.75","65100","65100","65100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"163","65200","65200","65200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"163.25","65300","65300","65300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"163.5","65400","65400","65400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"163.75","65500","65500","65500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"164","65600","65600","65600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"164.25","65700","65700","65700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"164.5","65800","65800","65800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"164.75","65900","65900","65900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"165","66000","66000","66000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"165.25","66100","66100","66100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"165.5","66200","66200","66200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"165.75","66300","66300","66300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"166","66400","66400","66400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"166.25","66500","66500","66500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"166.5","66600","66600","66600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"166.75","66700","66700","66700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"167","66800","66800","66800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"167.25","66900","66900","66900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"167.5","67000","67000","67000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"167.75","67100","67100","67100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"168","67200","67200","67200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"168.25","67300","67300","67300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"168.5","67400","67400","67400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"168.75","67500","67500","67500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"169","67600","67600","67600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"169.25","67700","67700","67700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"169.5","67800","67800","67800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"169.75","67900","67900","67900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"170","68000","68000","68000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"170.25","68100","68100","68100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"170.5","68200","68200","68200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"170.75","68300","68300","68300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"171","68400","68400","68400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"171.25","68500","68500","68500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"171.5","68600","68600","68600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"171.75","68700","68700","68700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"172","68800","68800","68800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"172.25","68900","68900","68900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"172.5","69000","69000","69000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"172.75","69100","69100","69100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"173","69200","69200","69200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"173.25","69300","69300","69300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"173.5","69400","69400","69400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"173.75","69500","69500","69500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"174","69600","69600","69600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"174.25","69700","69700","69700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"174.5","69800","69800","69800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"174.75","69900","69900","69900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"175","70000","70000","70000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"175.25","70100","70100","70100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"175.5","70200","70200","70200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"175.75","70300","70300","70300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"176","70400","70400","70400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"176.25","70500","70500","70500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"176.5","70600","70600","70600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"176.75","70700","70700","70700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"177","70800","70800","70800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"177.25","70900","70900","70900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"177.5","71000","71000","71000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"177.75","71100","71100","71100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"178","71200","71200","71200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"178.25","71300","71300","71300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"178.5","71400","71400","71400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"178.75","71500","71500","71500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"179","71600","71600","71600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"179.25","71700","71700","71700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"179.5","71800","71800","71800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"179.75","71900","71900","71900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"180","72000","72000","72000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"180.25","72100","72100","72100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"180.5","72200","72200","72200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"180.75","72300","72300","72300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"181","72400","72400","72400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"181.25","72500","72500","72500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"181.5","72600","72600","72600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"181.75","72700","72700","72700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"182","72800","72800","72800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"182.25","72900","72900","72900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"182.5","73000","73000","73000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"182.75","73100","73100","73100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"183","73200","73200","73200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"183.25","73300","73300","73300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"183.5","73400","73400","73400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"183.75","73500","73500","73500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"184","73600","73600","73600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"184.25","73700","73700","73700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"184.5","73800","73800","73800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"184.75","73900","73900","73900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"185","74000","74000","74000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"185.25","74100","74100","74100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"185.5","74200","74200","74200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"185.75","74300","74300","74300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"186","74400","74400","74400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"186.25","74500","74500","74500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"186.5","74600","74600","74600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"186.75","74700","74700","74700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"187","74800","74800","74800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"187.25","74900","74900","74900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"187.5","75000","75000","75000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"187.75","75100","75100","75100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"188","75200","75200","75200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"188.25","75300","75300","75300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"188.5","75400","75400","75400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"188.75","75500","75500","75500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"189","75600","75600","75600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"189.25","75700","75700","75700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"189.5","75800","75800","75800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"189.75","75900","75900","75900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"190","76000","76000","76000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"190.25","76100","76100","76100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"190.5","76200","76200","76200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"190.75","76300","76300","76300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"191","76400","76400","76400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"191.25","76500","76500","76500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"191.5","76600","76600","76600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"191.75","76700","76700","76700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"192","76800","76800","76800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"192.25","76900","76900","76900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"192.5","77000","77000","77000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"192.75","77100","77100","77100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"193","77200","77200","77200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"193.25","77300","77300","77300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"193.5","77400","77400","77400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"193.75","77500","77500","77500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"194","77600","77600","77600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"194.25","77700","77700","77700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"194.5","77800","77800","77800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"194.75","77900","77900","77900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"195","78000","78000","78000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"195.25","78100","78100","78100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"195.5","78200","78200","78200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"195.75","78300","78300","78300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"196","78400","78400","78400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"196.25","78500","78500","78500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"196.5","78600","78600","78600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"196.75","78700","78700","78700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"197","78800","78800","78800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"197.25","78900","78900","78900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"197.5","79000","79000","79000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"197.75","79100","79100","79100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"198","79200","79200","79200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"198.25","79300","79300","79300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"198.5","79400","79400","79400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"198.75","79500","79500","79500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"199","79600","79600","79600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"199.25","79700","79700","79700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"199.5","79800","79800","79800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"199.75","79900","79900","79900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200","80000","80000","80000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.25","80100","80100","80100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.5","80200","80200","80200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"200.75","80300","80300","80300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201","80400","80400","80400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.25","80500","80500","80500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.5","80600","80600","80600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"201.75","80700","80700","80700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202","80800","80800","80800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.25","80900","80900","80900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.5","81000","81000","81000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"202.75","81100","81100","81100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203","81200","81200","81200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.25","81300","81300","81300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.5","81400","81400","81400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"203.75","81500","81500","81500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204","81600","81600","81600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.25","81700","81700","81700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.5","81800","81800","81800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"204.75","81900","81900","81900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205","82000","82000","82000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.25","82100","82100","82100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.5","82200","82200","82200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"205.75","82300","82300","82300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206","82400","82400","82400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.25","82500","82500","82500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.5","82600","82600","82600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"206.75","82700","82700","82700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207","82800","82800","82800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.25","82900","82900","82900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.5","83000","83000","83000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"207.75","83100","83100","83100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208","83200","83200","83200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.25","83300","83300","83300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.5","83400","83400","83400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"208.75","83500","83500","83500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209","83600","83600","83600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.25","83700","83700","83700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.5","83800","83800","83800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"209.75","83900","83900","83900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210","84000","84000","84000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.25","84100","84100","84100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.5","84200","84200","84200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"210.75","84300","84300","84300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211","84400","84400","84400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.25","84500","84500","84500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.5","84600","84600","84600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"211.75","84700","84700","84700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212","84800","84800","84800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.25","84900","84900","84900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.5","85000","85000","85000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"212.75","85100","85100","85100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213","85200","85200","85200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.25","85300","85300","85300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.5","85400","85400","85400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"213.75","85500","85500","85500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214","85600","85600","85600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.25","85700","85700","85700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.5","85800","85800","85800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"214.75","85900","85900","85900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215","86000","86000","86000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.25","86100","86100","86100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.5","86200","86200","86200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"215.75","86300","86300","86300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216","86400","86400","86400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.25","86500","86500","86500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.5","86600","86600","86600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"216.75","86700","86700","86700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217","86800","86800","86800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.25","86900","86900","86900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.5","87000","87000","87000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"217.75","87100","87100","87100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218","87200","87200","87200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.25","87300","87300","87300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.5","87400","87400","87400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"218.75","87500","87500","87500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219","87600","87600","87600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.25","87700","87700","87700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.5","87800","87800","87800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"219.75","87900","87900","87900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220","88000","88000","88000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.25","88100","88100","88100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.5","88200","88200","88200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"220.75","88300","88300","88300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221","88400","88400","88400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.25","88500","88500","88500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.5","88600","88600","88600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"221.75","88700","88700","88700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222","88800","88800","88800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.25","88900","88900","88900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.5","89000","89000","89000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"222.75","89100","89100","89100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223","89200","89200","89200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.25","89300","89300","89300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.5","89400","89400","89400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"223.75","89500","89500","89500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224","89600","89600","89600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.25","89700","89700","89700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.5","89800","89800","89800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"224.75","89900","89900","89900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225","90000","90000","90000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.25","90100","90100","90100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.5","90200","90200","90200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"225.75","90300","90300","90300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226","90400","90400","90400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.25","90500","90500","90500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.5","90600","90600","90600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"226.75","90700","90700","90700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227","90800","90800","90800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.25","90900","90900","90900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.5","91000","91000","91000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"227.75","91100","91100","91100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228","91200","91200","91200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.25","91300","91300","91300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.5","91400","91400","91400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"228.75","91500","91500","91500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229","91600","91600","91600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.25","91700","91700","91700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.5","91800","91800","91800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"229.75","91900","91900","91900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230","92000","92000","92000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.25","92100","92100","92100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.5","92200","92200","92200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"230.75","92300","92300","92300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231","92400","92400","92400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.25","92500","92500","92500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.5","92600","92600","92600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"231.75","92700","92700","92700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232","92800","92800","92800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.25","92900","92900","92900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.5","93000","93000","93000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"232.75","93100","93100","93100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233","93200","93200","93200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.25","93300","93300","93300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.5","93400","93400","93400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"233.75","93500","93500","93500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234","93600","93600","93600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.25","93700","93700","93700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.5","93800","93800","93800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"234.75","93900","93900","93900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235","94000","94000","94000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.25","94100","94100","94100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.5","94200","94200","94200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"235.75","94300","94300","94300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236","94400","94400","94400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.25","94500","94500","94500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.5","94600","94600","94600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"236.75","94700","94700","94700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237","94800","94800","94800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.25","94900","94900","94900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.5","95000","95000","95000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"237.75","95100","95100","95100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238","95200","95200","95200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.25","95300","95300","95300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.5","95400","95400","95400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"238.75","95500","95500","95500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239","95600","95600","95600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.25","95700","95700","95700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.5","95800","95800","95800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"239.75","95900","95900","95900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240","96000","96000","96000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.25","96100","96100","96100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.5","96200","96200","96200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"240.75","96300","96300","96300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241","96400","96400","96400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.25","96500","96500","96500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.5","96600","96600","96600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"241.75","96700","96700","96700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242","96800","96800","96800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.25","96900","96900","96900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.5","97000","97000","97000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"242.75","97100","97100","97100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243","97200","97200","97200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.25","97300","97300","97300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.5","97400","97400","97400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"243.75","97500","97500","97500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244","97600","97600","97600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.25","97700","97700","97700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.5","97800","97800","97800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"244.75","97900","97900","97900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245","98000","98000","98000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.25","98100","98100","98100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.5","98200","98200","98200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"245.75","98300","98300","98300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246","98400","98400","98400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.25","98500","98500","98500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.5","98600","98600","98600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"246.75","98700","98700","98700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247","98800","98800","98800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.25","98900","98900","98900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.5","99000","99000","99000","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"247.75","99100","99100","99100","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248","99200","99200","99200","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.25","99300","99300","99300","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.5","99400","99400","99400","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"248.75","99500","99500","99500","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249","99600","99600","99600","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.25","99700","99700","99700","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.5","99800","99800","99800","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"
"249.75","99900","99900","99900","0.9992006394884089","0.9992006394884089","0.9992006394884089","1","1","1","0.0007993605115907097","0.0007993605115907097","0.0007993605115907097"

==> figs/csv_old/r0.0008_z2_opt.csv <==
"time","charmed-sweep-27 - _step","charmed-sweep-27 - _step__MIN","charmed-sweep-27 - _step__MAX","charmed-sweep-27 - y_opt","charmed-sweep-27 - y_opt__MIN","charmed-sweep-27 - y_opt__MAX","charmed-sweep-27 - z","charmed-sweep-27 - z__MIN","charmed-sweep-27 - z__MAX","charmed-sweep-27 - p_opt","charmed-sweep-27 - p_opt__MIN","charmed-sweep-27 - p_opt__MAX"
"0","0","0","0","2","2","2","5","5","5","-0.08264133329171403","-0.08264133329171403","-0.08264133329171403"
"0.25","100","100","100","4.831530539555755","4.831530539555755","4.831530539555755","4.835622184908555","4.835622184908555","4.835622184908555","0.004374272240906918","0.004374272240906918","0.004374272240906918"
"0.5","200","200","200","4.672665992431209","4.672665992431209","4.672665992431209","4.676349408618119","4.676349408618119","4.676349408618119","0.004239621796456122","0.004239621796456122","0.004239621796456122"
"0.75","300","300","300","4.518211673448614","4.518211673448614","4.518211673448614","4.52177564925124","4.52177564925124","4.52177564925124","0.004101632620062051","0.004101632620062051","0.004101632620062051"
"1","400","400","400","4.368096905858772","4.368096905858772","4.368096905858772","4.371544442325737","4.371544442325737","4.371544442325737","0.003968181943449167","0.003968181943449167","0.003968181943449167"
"1.25","500","500","500","4.222008214262899","4.222008214262899","4.222008214262899","4.225342100806123","4.225342100806123","4.225342100806123","0.003838892674566899","0.003838892674566899","0.003838892674566899"
"1.5","600","600","600","4.0796691455475145","4.0796691455475145","4.0796691455475145","4.08289200659968","4.08289200659968","4.08289200659968","0.0037134333180322415","0.0037134333180322415","0.0037134333180322415"
"1.75","700","700","700","3.94083546804034","3.94083546804034","3.94083546804034","3.9439497804178734","3.9439497804178734","3.9439497804178734","0.0035915123622525524","0.0035915123622525524","0.0035915123622525524"
"2","800","800","800","3.8052910672858946","3.8052910672858946","3.8052910672858946","3.808299175707009","3.808299175707009","3.808299175707009","0.003472872894467141","0.003472872894467141","0.003472872894467141"
"2.25","900","900","900","3.6728444416216837","3.6728444416216837","3.6728444416216837","3.6757485725865062","3.6757485725865062","3.6757485725865062","0.0033572880511171938","0.0033572880511171938","0.0033572880511171938"
"2.5","1000","1000","1000","3.5433256972478135","3.5433256972478135","3.5433256972478135","3.546127971462626","3.546127971462626","3.546127971462626","0.003244557156195496","0.003244557156195496","0.003244557156195496"
"2.75","1100","1100","1100","3.4165839612215705","3.4165839612215705","3.4165839612215705","3.4192864047285485","3.4192864047285485","3.4192864047285485","0.003134502429092023","0.003134502429092023","0.003134502429092023"
"3","1200","1200","1200","3.2924851457009585","3.2924851457009585","3.2924851457009585","3.2950896998561636","3.2950896998561636","3.2950896998561636","0.0030269661661670305","0.0030269661661670305","0.0030269661661670305"
"3.25","1300","1300","1300","3.1709100086634607","3.1709100086634607","3.1709100086634607","3.1734185390891376","3.1734185390891376","3.1734185390891376","0.0029218083182249027","0.0029218083182249027","0.0029218083182249027"
"3.5","1400","1400","1400","3.051752465890867","3.051752465890867","3.051752465890867","3.0541667705132887","3.0541667705132887","3.0541667705132887","0.002818904400317762","0.002818904400317762","0.002818904400317762"
"3.75","1500","1500","1500","2.934918116737222","2.934918116737222","2.934918116737222","2.9372399330082093","2.9372399330082093","2.9372399330082093","0.0027181436816976906","0.0027181436816976906","0.0027181436816976906"
"4","1600","1600","1600","2.8203229524690205","2.8203229524690205","2.8203229524690205","2.822553963857716","2.822553963857716","2.822553963857716","0.002619427612886041","0.002619427612886041","0.002619427612886041"
"4.25","1700","1700","1700","2.7078922210827545","2.7078922210827545","2.7078922210827545","2.710034062914107","2.710034062914107","2.710034062914107","0.0025226684542146993","0.0025226684542146993","0.0025226684542146993"
"4.5","1800","1800","1800","2.5975594266966113","2.5975594266966113","2.5975594266966113","2.59961369140412","2.59961369140412","2.59961369140412","0.0024277880761888193","0.0024277880761888193","0.0024277880761888193"
"4.75","1900","1900","1900","2.4892654450625455","2.4892654450625455","2.4892654450625455","2.4912336869150016","2.4912336869150016","2.4912336869150016","0.0023347169069059676","0.0023347169069059676","0.0023347169069059676"
"5","2000","2000","2000","2.3829577395952453","2.3829577395952453","2.3829577395952453","2.384841478950393","2.384841478950393","2.384841478950393","0.00224339300576544","0.00224339300576544","0.00224339300576544"
"5.25","2100","2100","2100","2.2785896646791017","2.2785896646791017","2.2785896646791017","2.2803903918111312","2.2803903918111312","2.2803903918111312","0.0021537612459928412","0.0021537612459928412","0.0021537612459928412"
"5.5","2200","2200","2200","2.176119844983462","2.176119844983462","2.176119844983462","2.177839023525984","2.177839023525984","2.177839023525984","0.0020657725912191227","0.0020657725912191227","0.0020657725912191227"
"5.75","2300","2300","2300","2.0755116211622218","2.0755116211622218","2.0755116211622218","2.0771506912037903","2.0771506912037903","2.0771506912037903","0.001979383453604773","0.001979383453604773","0.001979383453604773"
"6","2400","2400","2400","1.9767325536942637","1.9767325536942637","1.9767325536942637","1.9782929345594122","1.9782929345594122","1.9782929345594122","0.0018945551228734606","0.0018945551228734606","0.0018945551228734606"
"6.25","2500","2500","2500","1.8797539777828667","1.8797539777828667","1.8797539777828667","1.8812370705281196","1.8812370705281196","1.8812370705281196","0.001811253257181629","0.001811253257181629","0.001811253257181629"
"6.5","2600","2600","2600","1.7845506032130867","1.7845506032130867","1.7845506032130867","1.785957792864225","1.785957792864225","1.785957792864225","0.0017294474280631217","0.0017294474280631217","0.0017294474280631217"
"6.75","2700","2700","2700","1.6911001538967145","1.6911001538967145","1.6911001538967145","1.692432811450839","1.692432811450839","1.692432811450839","0.0016491107127877755","0.0016491107127877755","0.0016491107127877755"
"7","2800","2800","2800","1.599383042540057","1.599383042540057","1.599383042540057","1.6006425267535527","1.6006425267535527","1.6006425267535527","0.0015702193284032606","0.0015702193284032606","0.0015702193284032606"
"7.25","2900","2900","2900","1.5093820764709223","1.5093820764709223","1.5093820764709223","1.5105697354522645","1.5105697354522645","1.5105697354522645","0.0014927523025154432","0.0014927523025154432","0.0014927523025154432"
"7.5","3000","3000","3000","1.4210821911747067","1.4210821911747067","1.4210821911747067","1.4221993637991641","1.4221993637991641","1.4221993637991641","0.0014166911765292889","0.0014166911765292889","0.0014166911765292889"
"7.75","3100","3100","3100","1.334470208529411","1.334470208529411","1.334470208529411","1.3355182256909974","1.3355182256909974","1.3355182256909974","0.0013420197376408372","0.0013420197376408372","0.0013420197376408372"
"8","3200","3200","3200","1.2495346171071644","1.2495346171071644","1.2495346171071644","1.2505148028217115","1.2505148028217115","1.2505148028217115","0.0012687237763546536","0.0012687237763546536","0.0012687237763546536"
"8.25","3300","3300","3300","1.1662653722351173","1.1662653722351173","1.1662653722351173","1.1671790446070016","1.1671790446070016","1.1671790446070016","0.001196790866716202","0.001196790866716202","0.001196790866716202"
"8.5","3400","3400","3400","1.084653713789258","1.084653713789258","1.084653713789258","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.0011262101668040973","0.0011262101668040973","0.0011262101668040973"
"8.75","3500","3500","3500","1.0046919999375419","1.0046919999375419","1.0046919999375419","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.0010569722373333958","0.0010569722373333958","0.0010569722373333958"
"9","3600","3600","3600","0.9263735552592536","0.9263735552592536","0.9263735552592536","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.0009890688764844294","0.0009890688764844294","0.0009890688764844294"
"9.25","3700","3700","3700","0.8496925318504339","0.8496925318504339","0.8496925318504339","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.0009224929693000504","0.0009224929693000504","0.0009224929693000504"
"9.5","3800","3800","3800","0.7746437821844906","0.7746437821844906","0.7746437821844906","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.0008572383501911814","0.0008572383501911814","0.0008572383501911814"
"9.75","3900","3900","3900","0.7012227426360685","0.7012227426360685","0.7012227426360685","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.0007932996772622644","0.0007932996772622644","0.0007932996772622644"
"10","4000","4000","4000","0.6294253266977279","0.6294253266977279","0.6294253266977279","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.0007306723173169383","0.0007306723173169383","0.0007306723173169383"
"10.25","4100","4100","4100","0.5592478270253811","0.5592478270253811","0.5592478270253811","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.000669352240534422","0.000669352240534422","0.000669352240534422"
"10.5","4200","4200","4200","0.4906868255417948","0.4906868255417948","0.4906868255417948","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.0006093359239203282","0.0006093359239203282","0.0006093359239203282"
"10.75","4300","4300","4300","0.4237391109095152","0.4237391109095152","0.4237391109095152","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.0005506202627350108","0.0005506202627350108","0.0005506202627350108"
"11","4400","4400","4400","0.3584016027568422","0.3584016027568422","0.3584016027568422","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.0004932024891895915","0.0004932024891895915","0.0004932024891895915"
"11.25","4500","4500","4500","0.2946712821041933","0.2946712821041933","0.2946712821041933","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.00043708009777609913","0.00043708009777609913","0.00043708009777609913"
"11.5","4600","4600","4600","0.23254512749449713","0.23254512749449713","0.23254512749449713","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.0003822507766654921","0.0003822507766654921","0.0003822507766654921"
"11.75","4700","4700","4700","0.17202005638105577","0.17202005638105577","0.17202005638105577","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.00032871234466650204","0.00032871234466650204","0.00032871234466650204"
"12","4800","4800","4800","0.11309287137045232","0.11309287137045232","0.11309287137045232","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.00027646269329051126","0.00027646269329051126","0.00027646269329051126"
"12.25","4900","4900","4900","0.055760210957229286","0.055760210957229286","0.055760210957229286","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.00022549973351391702","0.00022549973351391702","0.00022549973351391702"
"12.5","5000","5000","5000","0.000018504421863852144","0.000018504421863852144","0.000018504421863852144","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.00017582134687032264","0.00017582134687032264","0.00017582134687032264"
"12.75","5100","5100","5100","-0.054136069405480915","-0.054136069405480915","-0.054136069405480915","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.0001274253405411296","0.0001274253405411296","0.0001274253405411296"
"13","5200","5200","5200","-0.10670761978536474","-0.10670761978536474","-0.10670761978536474","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.00008030940614538575","0.00008030940614538575","0.00008030940614538575"
"13.25","5300","5300","5300","-0.15770057835897616","-0.15770057835897616","-0.15770057835897616","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.000034471081958246073","0.000034471081958246073","0.000034471081958246073"
"13.5","5400","5400","5400","-0.20711973031089662","-0.20711973031089662","-0.20711973031089662","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","-0.000010092281686966027","-0.000010092281686966027","-0.000010092281686966027"
"13.75","5500","5500","5500","-0.25497024260844114","-0.25497024260844114","-0.25497024260844114","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","-0.00005338355403555067","-0.00005338355403555067","-0.00005338355403555067"
"14","5600","5600","5600","-0.301257689503704","-0.301257689503704","-0.301257689503704","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","-0.00009540585278914118","-0.00009540585278914118","-0.00009540585278914118"
"14.25","5700","5700","5700","-0.34598807546868","-0.34598807546868","-0.34598807546868","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","-0.00013616257040833385","-0.00013616257040833385","-0.00013616257040833385"
"14.5","5800","5800","5800","-0.38916785571969814","-0.38916785571969814","-0.38916785571969814","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","-0.00017565739800809443","-0.00017565739800809443","-0.00017565739800809443"
"14.75","5900","5900","5900","-0.43080395447470315","-0.43080395447470315","-0.43080395447470315","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","-0.0002138943469991647","-0.0002138943469991647","-0.0002138943469991647"
"15","6000","6000","6000","-0.4709037810755172","-0.4709037810755172","-0.4709037810755172","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.00025087776861581167","-0.00025087776861581167","-0.00025087776861581167"
"15.25","6100","6100","6100","-0.509475244096947","-0.509475244096947","-0.509475244096947","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.0002866123714585552","-0.0002866123714585552","-0.0002866123714585552"
"15.5","6200","6200","6200","-0.5465267635553529","-0.5465267635553529","-0.5465267635553529","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.0003211032371699934","-0.0003211032371699934","-0.0003211032371699934"
"15.75","6300","6300","6300","-0.582067281320973","-0.582067281320973","-0.582067281320973","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.0003543558343524385","-0.0003543558343524385","-0.0003543558343524385"
"16","6400","6400","6400","-0.6161062698307723","-0.6161062698307723","-0.6161062698307723","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.00038637603082769534","-0.00038637603082769534","-0.00038637603082769534"
"16.25","6500","6500","6500","-0.6486537391918062","-0.6486537391918062","-0.6486537391918062","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.00041717010433146504","-0.00041717010433146504","-0.00041717010433146504"
"16.5","6600","6600","6600","-0.6797202427589505","-0.6797202427589505","-0.6797202427589505","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.00044674475172818903","-0.00044674475172818903","-0.00044674475172818903"
"16.75","6700","6700","6700","-0.7093168812653146","-0.7093168812653146","-0.7093168812653146","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.0004751070968258414","-0.0004751070968258414","-0.0004751070968258414"
"17","6800","6800","6800","-0.7374553055786244","-0.7374553055786244","-0.7374553055786244","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.0005022646968644955","-0.0005022646968644955","-0.0005022646968644955"
"17.25","6900","6900","6900","-0.7641477181523266","-0.7641477181523266","-0.7641477181523266","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.0005282255477476148","-0.0005282255477476148","-0.0005282255477476148"
"17.5","7000","7000","7000","-0.7894068732360378","-0.7894068732360378","-0.7894068732360378","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.0005529980880801498","-0.0005529980880801498","-0.0005529980880801498"
"17.75","7100","7100","7100","-0.8132460759062284","-0.8132460759062284","-0.8132460759062284","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.0005765912020737618","-0.0005765912020737618","-0.0005765912020737618"
"18","7200","7200","7200","-0.8356791799746371","-0.8356791799746371","-0.8356791799746371","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.0005990142213753054","-0.0005990142213753054","-0.0005990142213753054"
"18.25","7300","7300","7300","-0.8567205848288196","-0.8567205848288196","-0.8567205848288196","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.0006202769258715976","-0.0006202769258715976","-0.0006202769258715976"
"18.5","7400","7400","7400","-0.8763852312564441","-0.8763852312564441","-0.8763852312564441","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.0006403895435203241","-0.0006403895435203241","-0.0006403895435203241"
"18.75","7500","7500","7500","-0.8946885963023783","-0.8946885963023783","-0.8946885963023783","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.0006593627492540929","-0.0006593627492540929","-0.0006593627492540929"
"19","7600","7600","7600","-0.911646687205294","-0.911646687205294","-0.911646687205294","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.000677207663002069","-0.000677207663002069","-0.000677207663002069"
"19.25","7700","7700","7700","-0.9272760344583908","-0.9272760344583908","-0.9272760344583908","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.0006939358468714719","-0.0006939358468714719","-0.0006939358468714719"
"19.5","7800","7800","7800","-0.9415936840369007","-0.9415936840369007","-0.9415936840369007","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.000709559301528901","-0.000709559301528901","-0.000709559301528901"
"19.75","7900","7900","7900","-0.9546171888332685","-0.9546171888332685","-0.9546171888332685","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.0007240904618196001","-0.0007240904618196001","-0.0007240904618196001"
"20","8000","8000","8000","-0.9663645993392755","-0.9663645993392755","-0.9663645993392755","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.0007375421916611391","-0.0007375421916611391","-0.0007375421916611391"
"20.25","8100","8100","8100","-0.9768544536128931","-0.9768544536128931","-0.9768544536128931","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.000749927778246208","-0.000749927778246208","-0.000749927778246208"
"20.5","8200","8200","8200","-0.9861057665662887","-0.9861057665662887","-0.9861057665662887","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.000761260925587863","-0.000761260925587863","-0.000761260925587863"
"20.75","8300","8300","8300","-0.9941380186101484","-0.9941380186101484","-0.9941380186101484","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.000771555747439201","-0.000771555747439201","-0.000771555747439201"
"21","8400","8400","8400","-1.0009711436883344","-1.0009711436883344","-1.0009711436883344","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.0007808267596182243","-0.0007808267596182243","-0.0007808267596182243"
"21.25","8500","8500","8500","-1.006625516735823","-1.006625516735823","-1.006625516735823","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.0007890888717675751","-0.0007890888717675751","-0.0007890888717675751"
"21.5","8600","8600","8600","-1.0111219405918874","-1.0111219405918874","-1.0111219405918874","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.0007963573785775453","-0.0007963573785775453","-0.0007963573785775453"
"21.75","8700","8700","8700","-1.014481632399586","-1.014481632399586","-1.014481632399586","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.0008026479505004042","-0.0008026479505004042","-0.0008026479505004042"
"22","8800","8800","8800","-1.0167262095217504","-1.0167262095217504","-1.0167262095217504","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.000807976623982274","-0.000807976623982274","-0.000807976623982274"
"22.25","8900","8900","8900","-1.0178776750029026","-1.0178776750029026","-1.0178776750029026","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.0008123597912390694","-0.0008123597912390694","-0.0008123597912390694"
"22.5","9000","9000","9000","-1.0179584026057793","-1.0179584026057793","-1.0179584026057793","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.0008158141896013188","-0.0008158141896013188","-0.0008158141896013188"
"22.75","9100","9100","9100","-1.0169911214504592","-1.0169911214504592","-1.0169911214504592","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.0008183568904526727","-0.0008183568904526727","-0.0008183568904526727"
"23","9200","9200","9200","-1.0149989002834383","-1.0149989002834383","-1.0149989002834383","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.0008200052877857349","-0.0008200052877857349","-0.0008200052877857349"
"23.25","9300","9300","9300","-1.0120051314033922","-1.0120051314033922","-1.0120051314033922","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.0008207770863987579","-0.0008207770863987579","-0.0008207770863987579"
"23.5","9400","9400","9400","-1.0080335142697872","-1.0080335142697872","-1.0080335142697872","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.0008206902897556836","-0.0008206902897556836","-0.0008206902897556836"
"23.75","9500","9500","9500","-1.0031080388199547","-1.0031080388199547","-1.0031080388199547","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.0008197631875319425","-0.0008197631875319425","-0.0008197631875319425"
"24","9600","9600","9600","-0.9972529685197191","-0.9972529685197191","-0.9972529685197191","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.0008180143428676012","-0.0008180143428676012","-0.0008180143428676012"
"24.25","9700","9700","9700","-0.9904928231721769","-0.9904928231721769","-0.9904928231721769","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.000815462579348978","-0.000815462579348978","-0.000815462579348978"
"24.5","9800","9800","9800","-0.9828523615087461","-0.9828523615087461","-0.9828523615087461","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.0008121269677398499","-0.0008121269677398499","-0.0008121269677398499"
"24.75","9900","9900","9900","-0.9743565635861395","-0.9743565635861395","-0.9743565635861395","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.0008080268124822793","-0.0008080268124822793","-0.0008080268124822793"
"25","10000","10000","10000","-0.9650306130124735","-0.9650306130124735","-0.9650306130124735","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.0008031816379872533","-0.0008031816379872533","-0.0008031816379872533"
"25.25","10100","10100","10100","-0.9548998790252953","-0.9548998790252953","-0.9548998790252953","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.0007976111747345777","-0.0007976111747345777","-0.0007976111747345777"
"25.5","10200","10200","10200","-0.9439898984438824","-0.9439898984438824","-0.9439898984438824","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.0007913353452014167","-0.0007913353452014167","-0.0007913353452014167"
"25.75","10300","10300","10300","-0.9323263575177622","-0.9323263575177622","-0.9323263575177622","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.0007843742496381027","-0.0007843742496381027","-0.0007843742496381027"
"26","10400","10400","10400","-0.9199350736929954","-0.9199350736929954","-0.9199350736929954","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.0007767481517100584","-0.0007767481517100584","-0.0007767481517100584"
"26.25","10500","10500","10500","-0.9068419773173624","-0.9068419773173624","-0.9068419773173624","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.0007684774640235661","-0.0007684774640235661","-0.0007684774640235661"
"26.5","10600","10600","10600","-0.8930730933052102","-0.8930730933052102","-0.8930730933052102","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.0007595827335537368","-0.0007595827335537368","-0.0007595827335537368"
"26.75","10700","10700","10700","-0.8786545227823177","-0.8786545227823177","-0.8786545227823177","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.0007500846269918003","-0.0007500846269918003","-0.0007500846269918003"
"27","10800","10800","10800","-0.8636124247307584","-0.8636124247307584","-0.8636124247307584","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.0007400039160291652","-0.0007400039160291652","-0.0007400039160291652"
"27.25","10900","10900","10900","-0.8479729976533475","-0.8479729976533475","-0.8479729976533475","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.0007293614625950365","-0.0007293614625950365","-0.0007293614625950365"
"27.5","11000","11000","11000","-0.8317624612768906","-0.8317624612768906","-0.8317624612768906","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.0007181782040642376","-0.0007181782040642376","-0.0007181782040642376"
"27.75","11100","11100","11100","-0.8150070383130483","-0.8150070383130483","-0.8150070383130483","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.0007064751384515192","-0.0007064751384515192","-0.0007064751384515192"
"28","11200","11200","11200","-0.79773293629527","-0.79773293629527","-0.79773293629527","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.0006942733096083099","-0.0006942733096083099","-0.0006942733096083099"
"28.25","11300","11300","11300","-0.7799663295098439","-0.7799663295098439","-0.7799663295098439","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.0006815937924376063","-0.0006815937924376063","-0.0006815937924376063"
"28.5","11400","11400","11400","-0.7617333410387417","-0.7617333410387417","-0.7617333410387417","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.0006684576781423902","-0.0006684576781423902","-0.0006684576781423902"
"28.75","11500","11500","11500","-0.7430600249315376","-0.7430600249315376","-0.7430600249315376","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.0006548860595225817","-0.0006548860595225817","-0.0006548860595225817"
"29","11600","11600","11600","-0.7239723485232971","-0.7239723485232971","-0.7239723485232971","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.0006409000163353981","-0.0006409000163353981","-0.0006409000163353981"
"29.25","11700","11700","11700","-0.7044961749149318","-0.7044961749149318","-0.7044961749149318","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.0006265206007335412","-0.0006265206007335412","-0.0006265206007335412"
"29.5","11800","11800","11800","-0.6846572456321274","-0.6846572456321274","-0.6846572456321274","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.0006117688227952195","-0.0006117688227952195","-0.0006117688227952195"
"29.75","11900","11900","11900","-0.6644811634785488","-0.6644811634785488","-0.6644811634785488","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.0005966656361601902","-0.0005966656361601902","-0.0005966656361601902"
"30","12000","12000","12000","-0.6439933755986215","-0.6439933755986215","-0.6439933755986215","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.000581231923784984","-0.000581231923784984","-0.000581231923784984"
"30.25","12100","12100","12100","-0.6232191567647895","-0.6232191567647895","-0.6232191567647895","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.0005654884838307735","-0.0005654884838307735","-0.0005654884838307735"
"30.5","12200","12200","12200","-0.602183592903733","-0.602183592903733","-0.602183592903733","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.0005494560156967324","-0.0005494560156967324","-0.0005494560156967324"
"30.75","12300","12300","12300","-0.5809115648756179","-0.5809115648756179","-0.5809115648756179","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.0005331551062113978","-0.0005331551062113978","-0.0005331551062113978"
"31","12400","12400","12400","-0.5594277325200367","-0.5594277325200367","-0.5594277325200367","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.0005166062159944335","-0.0005166062159944335","-0.0005166062159944335"
"31.25","12500","12500","12500","-0.5377565189818729","-0.5377565189818729","-0.5377565189818729","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.0004998296660006472","-0.0004998296660006472","-0.0004998296660006472"
"31.5","12600","12600","12600","-0.5159220953298991","-0.5159220953298991","-0.5159220953298991","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.00048284562425785285","-0.00048284562425785285","-0.00048284562425785285"
"31.75","12700","12700","12700","-0.4939483654804933","-0.4939483654804933","-0.4939483654804933","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.0004656740928099118","-0.0004656740928099118","-0.0004656740928099118"
"32","12800","12800","12800","-0.4718589514384248","-0.4718589514384248","-0.4718589514384248","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.0004483348948759302","-0.0004483348948759302","-0.0004483348948759302"
"32.25","12900","12900","12900","-0.4496771788662248","-0.4496771788662248","-0.4496771788662248","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.0004308476622361338","-0.0004308476622361338","-0.0004308476622361338"
"32.5","13000","13000","13000","-0.42742606299322017","-0.42742606299322017","-0.42742606299322017","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.000413231822854734","-0.000413231822854734","-0.000413231822854734"
"32.75","13100","13100","13100","-0.40512829487487007","-0.40512829487487007","-0.40512829487487007","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.000395506588749742","-0.000395506588749742","-0.000395506588749742"
"33","13200","13200","13200","-0.38280622801259484","-0.38280622801259484","-0.38280622801259484","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.0003776909441192359","-0.0003776909441192359","-0.0003776909441192359"
"33.25","13300","13300","13300","-0.36048186534384696","-0.36048186534384696","-0.36048186534384696","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.00035980363373341005","-0.00035980363373341005","-0.00035980363373341005"
"33.5","13400","13400","13400","-0.33817684661171943","-0.33817684661171943","-0.33817684661171943","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.0003418631516011947","-0.0003418631516011947","-0.0003418631516011947"
"33.75","13500","13500","13500","-0.31591243612293757","-0.31591243612293757","-0.31591243612293757","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.0003238877299199996","-0.0003238877299199996","-0.0003238877299199996"
"34","13600","13600","13600","-0.2937095109026267","-0.2937095109026267","-0.2937095109026267","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.0003058953283168117","-0.0003058953283168117","-0.0003058953283168117"
"34.25","13700","13700","13700","-0.2715885492537906","-0.2715885492537906","-0.2715885492537906","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.00028790362338834696","-0.00028790362338834696","-0.00028790362338834696"
"34.5","13800","13800","13800","-0.2495696197289825","-0.2495696197289825","-0.2495696197289825","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.0002699299985477882","-0.0002699299985477882","-0.0002699299985477882"
"34.75","13900","13900","13900","-0.2276723705211873","-0.2276723705211873","-0.2276723705211873","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.0002519915341851588","-0.0002519915341851588","-0.0002519915341851588"
"35","14000","14000","14000","-0.20591601928047978","-0.20591601928047978","-0.20591601928047978","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.0002341049981480839","-0.0002341049981480839","-0.0002341049981480839"
"35.25","14100","14100","14100","-0.1843193433625566","-0.1843193433625566","-0.1843193433625566","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.00021628683654921835","-0.00021628683654921835","-0.00021628683654921835"
"35.5","14200","14200","14200","-0.1629006705147892","-0.1629006705147892","-0.1629006705147892","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.00019855316490644502","-0.00019855316490644502","-0.00019855316490644502"
"35.75","14300","14300","14300","-0.14167787000497242","-0.14167787000497242","-0.14167787000497242","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.00018091975962133706","-0.00018091975962133706","-0.00018091975962133706"
"36","14400","14400","14400","-0.12066834419749452","-0.12066834419749452","-0.12066834419749452","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.00016340204980124905","-0.00016340204980124905","-0.00016340204980124905"
"36.25","14500","14500","14500","-0.09988902058118576","-0.09988902058118576","-0.09988902058118576","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.00014601510942981047","-0.00014601510942981047","-0.00014601510942981047"
"36.5","14600","14600","14600","-0.07935634425264976","-0.07935634425264976","-0.07935634425264976","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.0001287736498904084","-0.0001287736498904084","-0.0001287736498904084"
"36.75","14700","14700","14700","-0.059086270858419956","-0.059086270858419956","-0.059086270858419956","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.00011169201284676232","-0.00011169201284676232","-0.00011169201284676232"
"37","14800","14800","14800","-0.03909425999882895","-0.03909425999882895","-0.03909425999882895","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.00009478416348436894","-0.00009478416348436894","-0.00009478416348436894"
"37.25","14900","14900","14900","-0.019395269096023487","-0.019395269096023487","-0.019395269096023487","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.00007806368411619969","-0.00007806368411619969","-0.00007806368411619969"
"37.5","15000","15000","15000","-0.0000037477281055158646","-0.0000037477281055158646","-0.0000037477281055158646","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.0000615437681557102","-0.0000615437681557102","-0.0000615437681557102"
"37.75","15100","15100","15100","0.019066367569071208","0.019066367569071208","0.019066367569071208","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.000045237214459776056","-0.000045237214459776056","-0.000045237214459776056"
"38","15200","15200","15200","0.03780165803136583","0.03780165803136583","0.03780165803136583","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.000029156422043901797","-0.000029156422043901797","-0.000029156422043901797"
"38.25","15300","15300","15300","0.05618922692643805","0.05618922692643805","0.05618922692643805","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.000013313385171589759","-0.000013313385171589759","-0.000013313385171589759"
"38.5","15400","15400","15400","0.07421670334426149","0.07421670334426149","0.07421670334426149","0.07428041701870565","0.07428041701870565","0.07428041701870565","0.0000022803111805603897","0.0000022803111805603897","0.0000022803111805603897"
"38.75","15500","15500","15500","0.09187224551830185","0.09187224551830185","0.09187224551830185","0.09195021559320458","0.09195021559320458","0.09195021559320458","0.000017613495480798408","0.000017613495480798408","0.000017613495480798408"
"39","15600","15600","15600","0.10914454367803288","0.10914454367803288","0.10914454367803288","0.10923645732247805","0.10923645732247805","0.10923645732247805","0.00003267541342241633","0.00003267541342241633","0.00003267541342241633"
"39.25","15700","15700","15700","0.12602282243389093","0.12602282243389093","0.12602282243389093","0.12612835817426238","0.12612835817426238","0.12612835817426238","0.00004745573132565765","0.00004745573132565765","0.00004745573132565765"
"39.5","15800","15800","15800","0.14249684269619392","0.14249684269619392","0.14249684269619392","0.14261567085063093","0.14261567085063093","0.14261567085063093","0.00006194453916125164","0.00006194453916125164","0.00006194453916125164"
"39.75","15900","15900","15900","0.1585569031299687","0.1585569031299687","0.1585569031299687","0.15868868624395804","0.15868868624395804","0.15868868624395804","0.00007613235319578037","0.00007613235319578037","0.00007613235319578037"
"40","16000","16000","16000","0.1741938411480444","0.1741938411480444","0.1741938411480444","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.00009001011825943844","0.00009001011825943844","0.00009001011825943844"
"40.25","16100","16100","16100","0.18939903344517792","0.18939903344517792","0.18939903344517792","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.00010356920963713098","0.00010356920963713098","0.00010356920963713098"
"40.5","16200","16200","16200","0.20416439607637968","0.20416439607637968","0.20416439607637968","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.00011680143458414529","0.00011680143458414529","0.00011680143458414529"
"40.75","16300","16300","16300","0.21848238408300324","0.21848238408300324","0.21848238408300324","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.00012969903346799275","0.00012969903346799275","0.00012969903346799275"
"41","16400","16400","16400","0.23234599067055123","0.23234599067055123","0.23234599067055123","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.00014225468053835795","0.00014225468053835795","0.00014225468053835795"
"41.25","16500","16500","16500","0.24574874594253465","0.24574874594253465","0.24574874594253465","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.00015446148432739226","0.00015446148432739226","0.00015446148432739226"
"41.5","16600","16600","16600","0.2586847151950962","0.2586847151950962","0.2586847151950962","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.00016631298768297626","0.00016631298768297626","0.00016631298768297626"
"41.75","16700","16700","16700","0.2711484967774752","0.2711484967774752","0.2711484967774752","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.00017780316743777006","0.00017780316743777006","0.00017780316743777006"
"42","16800","16800","16800","0.2831352195237567","0.2831352195237567","0.2831352195237567","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.0001889264337173492","0.0001889264337173492","0.0001889264337173492"
"42.25","16900","16900","16900","0.2946405397616946","0.2946405397616946","0.2946405397616946","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.00019967762889088608","0.00019967762889088608","0.00019967762889088608"
"42.5","17000","17000","17000","0.3056606379047462","0.3056606379047462","0.3056606379047462","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.00021005202616820526","0.00021005202616820526","0.00021005202616820526"
"42.75","17100","17100","17100","0.3161922146337923","0.3161922146337923","0.3161922146337923","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.0002200453278473711","0.0002200453278473711","0.0002200453278473711"
"43","17200","17200","17200","0.3262324866753405","0.3262324866753405","0.3262324866753405","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.00022965366321715114","0.00022965366321715114","0.00022965366321715114"
"43.25","17300","17300","17300","0.3357791821833323","0.3357791821833323","0.3357791821833323","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.00023887358611908611","0.00023887358611908611","0.00023887358611908611"
"43.5","17400","17400","17400","0.3448305357319827","0.3448305357319827","0.3448305357319827","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.00024770207217414755","0.00024770207217414755","0.00024770207217414755"
"43.75","17500","17500","17500","0.3533852829273793","0.3533852829273793","0.3533852829273793","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.00025613651567914925","0.00025613651567914925","0.00025613651567914925"
"44","17600","17600","17600","0.3614426546458615","0.3614426546458615","0.3614426546458615","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.0002641747261785156","0.0002641747261785156","0.0002641747261785156"
"44.25","17700","17700","17700","0.3690023709074802","0.3690023709074802","0.3690023709074802","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.00027181492471706203","0.00027181492471706203","0.00027181492471706203"
"44.5","17800","17800","17800","0.3760646343931103","0.3760646343931103","0.3760646343931103","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.0002790557397798713","0.0002790557397798713","0.0002790557397798713"
"44.75","17900","17900","17900","0.3826301236140464","0.3826301236140464","0.3826301236140464","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.0002858962029254619","0.0002858962029254619","0.0002858962029254619"
"45","18000","18000","18000","0.3886999857431702","0.3886999857431702","0.3886999857431702","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.00029233574411876434","0.00029233574411876434","0.00029233574411876434"
"45.25","18100","18100","18100","0.39427582911701065","0.39427582911701065","0.39427582911701065","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.00029837418677058393","0.00029837418677058393","0.00029837418677058393"
"45.5","18200","18200","18200","0.3993597154182514","0.3993597154182514","0.3993597154182514","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.0003040117424904891","0.0003040117424904891","0.0003040117424904891"
"45.75","18300","18300","18300","0.4039541515484649","0.4039541515484649","0.4039541515484649","0.404282991929479","0.404282991929479","0.404282991929479","0.00030924900556026334","0.00030924900556026334","0.00030924900556026334"
"46","18400","18400","18400","0.40806208120105","0.40806208120105","0.40806208120105","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.00031408694713523297","0.00031408694713523297","0.00031408694713523297"
"46.25","18500","18500","18500","0.4116868761445579","0.4116868761445579","0.4116868761445579","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.00031852690918106157","0.00031852690918106157","0.00031852690918106157"
"46.5","18600","18600","18600","0.4148323272267739","0.4148323272267739","0.4148323272267739","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.00032257059815360076","0.00032257059815360076","0.00032257059815360076"
"46.75","18700","18700","18700","0.417502635110098","0.417502635110098","0.417502635110098","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.00032622007842986016","0.00032622007842986016","0.00032622007842986016"
"47","18800","18800","18800","0.41970240074893334","0.41970240074893334","0.41970240074893334","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.0003294777654980017","0.0003294777654980017","0.0003294777654980017"
"47.25","18900","18900","18900","0.42143661561994383","0.42143661561994383","0.42143661561994383","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.0003323464189146554","0.0003323464189146554","0.0003323464189146554"
"47.5","19000","19000","19000","0.422710651716186","0.422710651716186","0.422710651716186","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.00033482913503789236","0.00033482913503789236","0.00033482913503789236"
"47.75","19100","19100","19100","0.4235302513162487","0.4235302513162487","0.4235302513162487","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.00033692933954440965","0.00033692933954440965","0.00033692933954440965"
"48","19200","19200","19200","0.42390151653965524","0.42390151653965524","0.42390151653965524","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.00033865077973948415","0.00033865077973948415","0.00033865077973948415"
"48.25","19300","19300","19300","0.42383089869988977","0.42383089869988977","0.42383089869988977","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.0003399975166685238","0.0003399975166685238","0.0003399975166685238"
"48.5","19400","19400","19400","0.4233251874665074","0.4233251874665074","0.4233251874665074","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.0003409739170390988","0.0003409739170390988","0.0003409739170390988"
"48.75","19500","19500","19500","0.42239149984787017","0.42239149984787017","0.42239149984787017","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.00034158464496237585","0.00034158464496237585","0.00034158464496237585"
"49","19600","19600","19600","0.4210372690061265","0.4210372690061265","0.4210372690061265","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.0003418346535230699","0.0003418346535230699","0.0003418346535230699"
"49.25","19700","19700","19700","0.4192702329161137","0.4192702329161137","0.4192702329161137","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.00034172917618709685","0.00034172917618709685","0.00034172917618709685"
"49.5","19800","19800","19800","0.4170984228799131","0.4170984228799131","0.4170984228799131","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.00034127371805613496","0.00034127371805613496","0.00034127371805613496"
"49.75","19900","19900","19900","0.4145301519088261","0.4145301519088261","0.4145301519088261","0.414866302109818","0.414866302109818","0.414866302109818","0.0003404740469783729","0.0003404740469783729","0.0003404740469783729"
"50","20000","20000","20000","0.4115740029845693","0.4115740029845693","0.4115740029845693","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.00033933618452492223","0.00033933618452492223","0.00033933618452492223"
"50.25","20100","20100","20100","0.40823881721150146","0.40823881721150146","0.40823881721150146","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.0003378663968411598","0.0003378663968411598","0.0003378663968411598"
"50.5","20200","20200","20200","0.40453368187170186","0.40453368187170186","0.40453368187170186","0.404861516905914","0.404861516905914","0.404861516905914","0.0003360711853826002","0.0003360711853826002","0.0003360711853826002"
"50.75","20300","20300","20300","0.40046791839471113","0.40046791839471113","0.40046791839471113","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.000333957277544681","0.000333957277544681","0.000333957277544681"
"51","20400","20400","20400","0.3960510702537332","0.3960510702537332","0.3960510702537332","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.00033153161719600387","0.00033153161719600387","0.00033153161719600387"
"51.25","20500","20500","20500","0.3912928908000651","0.3912928908000651","0.3912928908000651","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.00032880135512459475","0.00032880135512459475","0.00032880135512459475"
"51.5","20600","20600","20600","0.3862033310474832","0.3862033310474832","0.3862033310474832","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.00032577383940662376","0.00032577383940662376","0.00032577383940662376"
"51.75","20700","20700","20700","0.3807925274182666","0.3807925274182666","0.3807925274182666","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.00032245660570719495","0.00032245660570719495","0.00032245660570719495"
"52","20800","20800","20800","0.3750707894624766","0.3750707894624766","0.3750707894624766","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.0003188573675226361","0.0003188573675226361","0.0003188573675226361"
"52.25","20900","20900","20900","0.3690485875620396","0.3690485875620396","0.3690485875620396","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.0003149840063738068","0.0003149840063738068","0.0003149840063738068"
"52.5","21000","21000","21000","0.3627365406311027","0.3627365406311027","0.3627365406311027","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.00031084456195991025","0.00031084456195991025","0.00031084456195991025"
"52.75","21100","21100","21100","0.3561454038240347","0.3561454038240347","0.3561454038240347","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.00030644722228211595","0.00030644722228211595","0.00030644722228211595"
"53","21200","21200","21200","0.3492860562623484","0.3492860562623484","0.3492860562623484","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.000301800313746459","0.000301800313746459","0.000301800313746459"
"53.25","21300","21300","21300","0.3421694887917066","0.3421694887917066","0.3421694887917066","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.00029691229125528885","0.00029691229125528885","0.00029691229125528885"
"53.5","21400","21400","21400","0.33480679178005074","0.33480679178005074","0.33480679178005074","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.00029179172829645744","0.00029179172829645744","0.00029179172829645744"
"53.75","21500","21500","21500","0.32720914296776427","0.32720914296776427","0.32720914296776427","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.0002864473070394429","0.0002864473070394429","0.0002864473070394429"
"54","21600","21600","21600","0.31938779538064094","0.31938779538064094","0.31938779538064094","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.0002808878084475507","0.0002808878084475507","0.0002808878084475507"
"54.25","21700","21700","21700","0.31135406531627413","0.31135406531627413","0.31135406531627413","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.00027512210241503743","0.00027512210241503743","0.00027512210241503743"
"54.5","21800","21800","21800","0.30311932041433476","0.30311932041433476","0.30311932041433476","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.00026915913793817275","0.00026915913793817275","0.00026915913793817275"
"54.75","21900","21900","21900","0.29469496782102816","0.29469496782102816","0.29469496782102816","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.0002630079333290191","0.0002630079333290191","0.0002630079333290191"
"55","22000","22000","22000","0.28609244245784937","0.28609244245784937","0.28609244245784937","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.00025667756648047393","0.00025667756648047393","0.00025667756648047393"
"55.25","22100","22100","22100","0.27732319540457223","0.27732319540457223","0.27732319540457223","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.0002501771651913093","0.0002501771651913093","0.0002501771651913093"
"55.5","22200","22200","22200","0.2683986824062133","0.2683986824062133","0.2683986824062133","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.00024351589755947176","0.00024351589755947176","0.00024351589755947176"
"55.75","22300","22300","22300","0.25933035251351333","0.25933035251351333","0.25933035251351333","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.00023670296245200968","0.00023670296245200968","0.00023670296245200968"
"56","22400","22400","22400","0.2501296368662705","0.2501296368662705","0.2501296368662705","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.0002297475800597821","0.0002297475800597821","0.0002297475800597821"
"56.25","22500","22500","22500","0.24080793762864416","0.24080793762864416","0.24080793762864416","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.00022265898254488197","0.00022265898254488197","0.00022265898254488197"
"56.5","22600","22600","22600","0.23137661708532659","0.23137661708532659","0.23137661708532659","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.00021544640478867068","0.00021544640478867068","0.00021544640478867068"
"56.75","22700","22700","22700","0.22184698690724972","0.22184698690724972","0.22184698690724972","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.00020811907524807653","0.00020811907524807653","0.00020811907524807653"
"57","22800","22800","22800","0.21223029759526052","0.21223029759526052","0.21223029759526052","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.00020068620692766537","0.00020068620692766537","0.00020068620692766537"
"57.25","22900","22900","22900","0.20253772810995357","0.20253772810995357","0.20253772810995357","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.00019315698847484353","0.00019315698847484353","0.00019315698847484353"
"57.5","23000","23000","23000","0.19278037569560477","0.19278037569560477","0.19278037569560477","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.0001855405754053142","0.0001855405754053142","0.0001855405754053142"
"57.75","23100","23100","23100","0.182969245905893","0.182969245905893","0.182969245905893","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.00017784608146578697","0.00017784608146578697","0.00017784608146578697"
"58","23200","23200","23200","0.17311524283884022","0.17311524283884022","0.17311524283884022","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.0001700825701407161","0.0001700825701407161","0.0001700825701407161"
"58.25","23300","23300","23300","0.1632291595881349","0.1632291595881349","0.1632291595881349","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.00016225904630963028","0.00016225904630963028","0.00016225904630963028"
"58.5","23400","23400","23400","0.15332166891773313","0.15332166891773313","0.15332166891773313","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.00015438444806149896","0.00015438444806149896","0.00015438444806149896"
"58.75","23500","23500","23500","0.143403314166361","0.143403314166361","0.143403314166361","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.0001464676386722357","0.0001464676386722357","0.0001464676386722357"
"59","23600","23600","23600","0.13348450038825932","0.13348450038825932","0.13348450038825932","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.00013851739875136342","0.00013851739875136342","0.00013851739875136342"
"59.25","23700","23700","23700","0.1235754857362351","0.1235754857362351","0.1235754857362351","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.00013054241856361127","0.00013054241856361127","0.00013054241856361127"
"59.5","23800","23800","23800","0.11368637309279164","0.11368637309279164","0.11368637309279164","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.00012255129053092596","0.00012255129053092596","0.00012255129053092596"
"59.75","23900","23900","23900","0.10382710195482643","0.10382710195482643","0.10382710195482643","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.00011455250192027354","0.00011455250192027354","0.00011455250192027354"
"60","24000","24000","24000","0.09400744057708836","0.09400744057708836","0.09400744057708836","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.00010655442772229814","0.00010655442772229814","0.00010655442772229814"
"60.25","24100","24100","24100","0.0842369783792941","0.0842369783792941","0.0842369783792941","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.00009856532372570868","0.00009856532372570868","0.00009856532372570868"
"60.5","24200","24200","24200","0.07452511862150375","0.07452511862150375","0.07452511862150375","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.00009059331979204737","0.00009059331979204737","0.00009059331979204737"
"60.75","24300","24300","24300","0.06488107135205681","0.06488107135205681","0.06488107135205681","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.00008264641333521157","0.00008264641333521157","0.00008264641333521157"
"61","24400","24400","24400","0.05531384663206801","0.05531384663206801","0.05531384663206801","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.00007473246300993019","0.00007473246300993019","0.00007473246300993019"
"61.25","24500","24500","24500","0.045832248040178526","0.045832248040178526","0.045832248040178526","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.00006685918261310157","0.00006685918261310157","0.00006685918261310157"
"61.5","24600","24600","24600","0.03644486646095443","0.03644486646095443","0.03644486646095443","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.00005903413520169632","0.00005903413520169632","0.00005903413520169632"
"61.75","24700","24700","24700","0.027160074160017478","0.027160074160017478","0.027160074160017478","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.00005126472743065453","0.00005126472743065453","0.00005126472743065453"
"62","24800","24800","24800","0.017986019148689088","0.017986019148689088","0.017986019148689088","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.00004355820411400577","0.00004355820411400577","0.00004355820411400577"
"62.25","24900","24900","24900","0.008930619840619658","0.008930619840619658","0.008930619840619658","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.000035921643012150236","0.000035921643012150236","0.000035921643012150236"
"62.5","25000","25000","25000","0.0000015600025705167758","0.0000015600025705167758","0.0000015600025705167758","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.000028361949848028273","0.000028361949848028273","0.000028361949848028273"
"62.75","25100","25100","25100","-0.008793715998791392","-0.008793715998791392","-0.008793715998791392","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.000020885853554640217","0.000020885853554640217","0.000020885853554640217"
"63","25200","25200","25200","-0.01744800765253109","-0.01744800765253109","-0.01744800765253109","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.000013499901756137142","0.000013499901756137142","0.000013499901756137142"
"63.25","25300","25300","25300","-0.025954362460266056","-0.025954362460266056","-0.025954362460266056","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.000006210456484459807","0.000006210456484459807","0.000006210456484459807"
"63.5","25400","25400","25400","-0.034306079793223226","-0.034306079793223226","-0.034306079793223226","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","-9.76309866751587e-7","-9.76309866751587e-7","-9.76309866751587e-7"
"63.75","25500","25500","25500","-0.0424967144488889","-0.0424967144488889","-0.0424967144488889","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","-0.00000805441834949433","-0.00000805441834949433","-0.00000805441834949433"
"64","25600","25600","25600","-0.050520079906908266","-0.050520079906908266","-0.050520079906908266","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","-0.000015018087028756703","-0.000015018087028756703","-0.000015018087028756703"
"64.25","25700","25700","25700","-0.05837025128418986","-0.05837025128418986","-0.05837025128418986","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","-0.000021861734308891226","-0.000021861734308891226","-0.000021861734308891226"
"64.5","25800","25800","25800","-0.06604156798946687","-0.06604156798946687","-0.06604156798946687","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","-0.00002857998201828368","-0.00002857998201828368","-0.00002857998201828368"
"64.75","25900","25900","25900","-0.07352863607786038","-0.07352863607786038","-0.07352863607786038","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","-0.000035167658251792494","-0.000035167658251792494","-0.000035167658251792494"
"65","26000","26000","26000","-0.08082633030628068","-0.08082633030628068","-0.08082633030628068","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.000041619799970732136","-0.000041619799970732136","-0.000041619799970732136"
"65.25","26100","26100","26100","-0.08792979589079124","-0.08792979589079124","-0.08792979589079124","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.00004793165536035298","-0.00004793165536035298","-0.00004793165536035298"
"65.5","26200","26200","26200","-0.09483444996734257","-0.09483444996734257","-0.09483444996734257","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.00005409868594506229","-0.00005409868594506229","-0.00005409868594506229"
"65.75","26300","26300","26300","-0.10153598275756712","-0.10153598275756712","-0.10153598275756712","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.00006011656846184425","-0.00006011656846184425","-0.00006011656846184425"
"66","26400","26400","26400","-0.10803035844159874","-0.10803035844159874","-0.10803035844159874","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.00006598119649255021","-0.00006598119649255021","-0.00006598119649255021"
"66.25","26500","26500","26500","-0.11431381574015823","-0.11431381574015823","-0.11431381574015823","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.00007168868185601467","-0.00007168868185601467","-0.00007168868185601467"
"66.5","26600","26600","26600","-0.12038286820841022","-0.12038286820841022","-0.12038286820841022","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.00007723535576113078","-0.00007723535576113078","-0.00007723535576113078"
"66.75","26700","26700","26700","-0.12623430424436363","-0.12623430424436363","-0.12623430424436363","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.00008261776972226867","-0.00008261776972226867","-0.00008261776972226867"
"67","26800","26800","26800","-0.13186518681484552","-0.13186518681484552","-0.13186518681484552","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.00008783269623865476","-0.00008783269623865476","-0.00008783269623865476"
"67.25","26900","26900","26900","-0.13727285290233227","-0.13727285290233227","-0.13727285290233227","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.00009287712923950484","-0.00009287712923950484","-0.00009287712923950484"
"67.5","27000","27000","27000","-0.14245491267617102","-0.14245491267617102","-0.14245491267617102","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.0000977482842969904","-0.0000977482842969904","-0.0000977482842969904"
"67.75","27100","27100","27100","-0.14740924839196695","-0.14740924839196695","-0.14740924839196695","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.00010244359860924791","-0.00010244359860924791","-0.00010244359860924791"
"68","27200","27200","27200","-0.1521340130231498","-0.1521340130231498","-0.1521340130231498","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.00010696073075591814","-0.00010696073075591814","-0.00010696073075591814"
"68.25","27300","27300","27300","-0.15662762862896498","-0.15662762862896498","-0.15662762862896498","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.00011129756022888997","-0.00011129756022888997","-0.00011129756022888997"
"68.5","27400","27400","27400","-0.16088878446335936","-0.16088878446335936","-0.16088878446335936","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.00011545218674107252","-0.00011545218674107252","-0.00011545218674107252"
"68.75","27500","27500","27500","-0.16491643482945093","-0.16491643482945093","-0.16491643482945093","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.00011942292931628375","-0.00011942292931628375","-0.00011942292931628375"
"69","27600","27600","27600","-0.16870979668448643","-0.16870979668448643","-0.16870979668448643","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.00012320832516352076","-0.00012320832516352076","-0.00012320832516352076"
"69.25","27700","27700","27700","-0.17226834700039445","-0.17226834700039445","-0.17226834700039445","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.00012680712833902305","-0.00012680712833902305","-0.00012680712833902305"
"69.5","27800","27800","27800","-0.17559181988524214","-0.17559181988524214","-0.17559181988524214","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.00013021830819974576","-0.00013021830819974576","-0.00013021830819974576"
"69.75","27900","27900","27900","-0.1786802034710977","-0.1786802034710977","-0.1786802034710977","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.00013344104765207216","-0.00013344104765207216","-0.00013344104765207216"
"70","28000","28000","28000","-0.1815337365739829","-0.1815337365739829","-0.1815337365739829","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.00013647474119968944","-0.00013647474119968944","-0.00013647474119968944"
"70.25","28100","28100","28100","-0.18415290513178295","-0.18415290513178295","-0.18415290513178295","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.00013931899279480842","-0.00013931899279480842","-0.00013931899279480842"
"70.5","28200","28200","28200","-0.18653843842614595","-0.18653843842614595","-0.18653843842614595","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.00014197361349696513","-0.00014197361349696513","-0.00014197361349696513"
"70.75","28300","28300","28300","-0.18869130509457385","-0.18869130509457385","-0.18869130509457385","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.0001444386189439024","-0.0001444386189439024","-0.0001444386189439024"
"71","28400","28400","28400","-0.19061270893905827","-0.19061270893905827","-0.19061270893905827","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.00014671422663910163","-0.00014671422663910163","-0.00014671422663910163"
"71.25","28500","28500","28500","-0.1923040845377649","-0.1923040845377649","-0.1923040845377649","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.00014880085306070382","-0.00014880085306070382","-0.00014880085306070382"
"71.5","28600","28600","28600","-0.19376709266641098","-0.19376709266641098","-0.19376709266641098","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.0001506991105967269","-0.0001506991105967269","-0.0001506991105967269"
"71.75","28700","28700","28700","-0.1950036155361106","-0.1950036155361106","-0.1950036155361106","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.00015240980431153756","-0.00015240980431153756","-0.00015240980431153756"
"72","28800","28800","28800","-0.19601575185459152","-0.19601575185459152","-0.19601575185459152","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.0001539339285487728","-0.0001539339285487728","-0.0001539339285487728"
"72.25","28900","28900","28900","-0.19680581171779904","-0.19680581171779904","-0.19680581171779904","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.0001552726633759138","-0.0001552726633759138","-0.0001552726633759138"
"72.5","29000","29000","29000","-0.19737631133901548","-0.19737631133901548","-0.19737631133901548","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.00015642737087590182","-0.00015642737087590182","-0.00015642737087590182"
"72.75","29100","29100","29100","-0.19772996762272121","-0.19772996762272121","-0.19772996762272121","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.00015739959129127627","-0.00015739959129127627","-0.00015739959129127627"
"73","29200","29200","29200","-0.19786969259051834","-0.19786969259051834","-0.19786969259051834","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.0001581910390263978","-0.0001581910390263978","-0.0001581910390263978"
"73.25","29300","29300","29300","-0.19779858766651895","-0.19779858766651895","-0.19779858766651895","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.0001588035985134106","-0.0001588035985134106","-0.0001588035985134106"
"73.5","29400","29400","29400","-0.19751993782967994","-0.19751993782967994","-0.19751993782967994","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.00015923931994772742","-0.00015923931994772742","-0.00015923931994772742"
"73.75","29500","29500","29500","-0.19703720564063038","-0.19703720564063038","-0.19703720564063038","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.0001595004148988409","-0.0001595004148988409","-0.0001595004148988409"
"74","29600","29600","29600","-0.19635402515059952","-0.19635402515059952","-0.19635402515059952","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.00015958925180241303","-0.00015958925180241303","-0.00015958925180241303"
"74.25","29700","29700","29700","-0.19547419570010327","-0.19547419570010327","-0.19547419570010327","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.00015950835133955038","-0.00015950835133955038","-0.00015950835133955038"
"74.5","29800","29800","29800","-0.19440167561509064","-0.19440167561509064","-0.19440167561509064","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.00015926038170937986","-0.00015926038170937986","-0.00015926038170937986"
"74.75","29900","29900","29900","-0.19314057580828622","-0.19314057580828622","-0.19314057580828622","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.00015884815380095337","-0.00015884815380095337","-0.00015884815380095337"
"75","30000","30000","30000","-0.19169515329349113","-0.19169515329349113","-0.19169515329349113","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.00015827461627066029","-0.00015827461627066029","-0.00015827461627066029"
"75.25","30100","30100","30100","-0.19006980462062353","-0.19006980462062353","-0.19006980462062353","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.00015754285053130434","-0.00015754285053130434","-0.00015754285053130434"
"75.5","30200","30200","30200","-0.18826905923928952","-0.18826905923928952","-0.18826905923928952","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.00015665606565907347","-0.00015665606565907347","-0.00015665606565907347"
"75.75","30300","30300","30300","-0.18629757279867762","-0.18629757279867762","-0.18629757279867762","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.0001556175932246216","-0.0001556175932246216","-0.0001556175932246216"
"76","30400","30400","30400","-0.1841601203915639","-0.1841601203915639","-0.1841601203915639","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.00015443088205454973","-0.00015443088205454973","-0.00015443088205454973"
"76.25","30500","30500","30500","-0.18186158975020145","-0.18186158975020145","-0.18186158975020145","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.00015309949292955857","-0.00015309949292955857","-0.00015309949292955857"
"76.5","30600","30600","30600","-0.17940697440184467","-0.17940697440184467","-0.17940697440184467","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.00015162709322552072","-0.00015162709322552072","-0.00015162709322552072"
"76.75","30700","30700","30700","-0.17680136679163064","-0.17680136679163064","-0.17680136679163064","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.00015001745150382707","-0.00015001745150382707","-0.00015001745150382707"
"77","30800","30800","30800","-0.1740499513805012","-0.1740499513805012","-0.1740499513805012","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.0001482744320572011","-0.0001482744320572011","-0.0001482744320572011"
"77.25","30900","30900","30900","-0.17115799772580495","-0.17115799772580495","-0.17115799772580495","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.00014640198941733192","-0.00014640198941733192","-0.00014640198941733192"
"77.5","31000","31000","31000","-0.16813085355216578","-0.16813085355216578","-0.16813085355216578","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.00014440416283051111","-0.00014440416283051111","-0.00014440416283051111"
"77.75","31100","31100","31100","-0.16497393782014283","-0.16497393782014283","-0.16497393782014283","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.00014228507070753946","-0.00014228507070753946","-0.00014228507070753946"
"78","31200","31200","31200","-0.16169273380014207","-0.16169273380014207","-0.16169273380014207","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.00014004890505407794","-0.00014004890505407794","-0.00014004890505407794"
"78.25","31300","31300","31300","-0.1582927821589621","-0.1582927821589621","-0.1582927821589621","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.0001376999258876077","-0.0001376999258876077","-0.0001376999258876077"
"78.5","31400","31400","31400","-0.1547796740662767","-0.1547796740662767","-0.1547796740662767","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.0001352424556471084","-0.0001352424556471084","-0.0001352424556471084"
"78.75","31500","31500","31500","-0.15115904432826816","-0.15115904432826816","-0.15115904432826816","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.00013268087360154487","-0.00013268087360154487","-0.00013268087360154487"
"79","31600","31600","31600","-0.1474365645555271","-0.1474365645555271","-0.1474365645555271","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.00013001961026311553","-0.00013001961026311553","-0.00013001961026311553"
"79.25","31700","31700","31700","-0.14361793637223672","-0.14361793637223672","-0.14361793637223672","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.00012726314181129","-0.00012726314181129","-0.00012726314181129"
"79.5","31800","31800","31800","-0.13970888467354595","-0.13970888467354595","-0.13970888467354595","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.00012441598453344534","-0.00012441598453344534","-0.00012441598453344534"
"79.75","31900","31900","31900","-0.13571515093792474","-0.13571515093792474","-0.13571515093792474","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.00012148268928798868","-0.00012148268928798868","-0.00012148268928798868"
"80","32000","32000","32000","-0.13164248660116987","-0.13164248660116987","-0.13164248660116987","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.00011846783599560795","-0.00011846783599560795","-0.00011846783599560795"
"80.25","32100","32100","32100","-0.127496646498606","-0.127496646498606","-0.127496646498606","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.00011537602816440564","-0.00011537602816440564","-0.00011537602816440564"
"80.5","32200","32200","32200","-0.12328338238188938","-0.12328338238188938","-0.12328338238188938","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.00011221188745437526","-0.00011221188745437526","-0.00011221188745437526"
"80.75","32300","32300","32300","-0.11900843651668695","-0.11900843651668695","-0.11900843651668695","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.00010898004828679237","-0.00010898004828679237","-0.00010898004828679237"
"81","32400","32400","32400","-0.11467753536735524","-0.11467753536735524","-0.11467753536735524","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.00010568515250380028","-0.00010568515250380028","-0.00010568515250380028"
"81.25","32500","32500","32500","-0.11029638337459673","-0.11029638337459673","-0.11029638337459673","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.00010233184408352724","-0.00010233184408352724","-0.00010233184408352724"
"81.5","32600","32600","32600","-0.10587065683191463","-0.10587065683191463","-0.10587065683191463","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.00009892476391585182","-0.00009892476391585182","-0.00009892476391585182"
"81.75","32700","32700","32700","-0.10140599786652855","-0.10140599786652855","-0.10140599786652855","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.00009546854464388688","-0.00009546854464388688","-0.00009546854464388688"
"82","32800","32800","32800","-0.09690800853024831","-0.09690800853024831","-0.09690800853024831","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.00009196780557611892","-0.00009196780557611892","-0.00009196780557611892"
"82.25","32900","32900","32900","-0.09238224500563388","-0.09238224500563388","-0.09238224500563388","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.00008842714767398835","-0.00008842714767398835","-0.00008842714767398835"
"82.5","33000","33000","33000","-0.08783421193259829","-0.08783421193259829","-0.08783421193259829","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.00008485114861961525","-0.00008485114861961525","-0.00008485114861961525"
"82.75","33100","33100","33100","-0.08326935686042909","-0.08326935686042909","-0.08326935686042909","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.00008124435796823476","-0.00008124435796823476","-0.00008124435796823476"
"83","33200","33200","33200","-0.07869306483002736","-0.07869306483002736","-0.07869306483002736","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.00007761129238972658","-0.00007761129238972658","-0.00007761129238972658"
"83.25","33300","33300","33300","-0.07411065309097446","-0.07411065309097446","-0.07411065309097446","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.00007395643100358701","-0.00007395643100358701","-0.00007395643100358701"
"83.5","33400","33400","33400","-0.0695273659578507","-0.0695273659578507","-0.0695273659578507","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.00007028421081142007","-0.00007028421081142007","-0.00007028421081142007"
"83.75","33500","33500","33500","-0.06494836981003775","-0.06494836981003775","-0.06494836981003775","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.00006659902223101334","-0.00006659902223101334","-0.00006659902223101334"
"84","33600","33600","33600","-0.06037874823904223","-0.06037874823904223","-0.06037874823904223","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.00006290520473581297","-0.00006290520473581297","-0.00006290520473581297"
"84.25","33700","33700","33700","-0.05582349734718021","-0.05582349734718021","-0.05582349734718021","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.00005920704260352588","-0.00005920704260352588","-0.00005920704260352588"
"84.5","33800","33800","33800","-0.05128752120126349","-0.05128752120126349","-0.05128752120126349","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.0000555087607774017","-0.0000555087607774017","-0.0000555087607774017"
"84.75","33900","33900","33900","-0.04677562744472526","-0.04677562744472526","-0.04677562744472526","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.000051814520843590115","-0.000051814520843590115","-0.000051814520843590115"
"85","34000","34000","34000","-0.04229252307141887","-0.04229252307141887","-0.04229252307141887","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.0000481284171278231","-0.0000481284171278231","-0.0000481284171278231"
"85.25","34100","34100","34100","-0.03784281036411816","-0.03784281036411816","-0.03784281036411816","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.00004445447291450094","-0.00004445447291450094","-0.00004445447291450094"
"85.5","34200","34200","34200","-0.0334309830005385","-0.0334309830005385","-0.0334309830005385","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.0000407966367911148","-0.0000407966367911148","-0.0000407966367911148"
"85.75","34300","34300","34300","-0.029061422329489932","-0.029061422329489932","-0.029061422329489932","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.00003715877912074852","-0.00003715877912074852","-0.00003715877912074852"
"86","34400","34400","34400","-0.024738393819563022","-0.024738393819563022","-0.024738393819563022","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.000033544688645280275","-0.000033544688645280275","-0.000033544688645280275"
"86.25","34500","34500","34500","-0.020466043682536666","-0.020466043682536666","-0.020466043682536666","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.000029958069221682165","-0.000029958069221682165","-0.000029958069221682165"
"86.5","34600","34600","34600","-0.016248395673485377","-0.016248395673485377","-0.016248395673485377","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.00002640253669370556","-0.00002640253669370556","-0.00002640253669370556"
"86.75","34700","34700","34700","-0.012089348069351488","-0.012089348069351488","-0.012089348069351488","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.000022881615901029382","-0.000022881615901029382","-0.000022881615901029382"
"87","34800","34800","34800","-0.00799267082753417","-0.00799267082753417","-0.00799267082753417","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.000019398737827795286","-0.000019398737827795286","-0.000019398737827795286"
"87.25","34900","34900","34900","-0.0039620029258359436","-0.0039620029258359436","-0.0039620029258359436","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.000015957236892291438","-0.000015957236892291438","-0.000015957236892291438"
"87.5","35000","35000","35000","-8.498848934384025e-7","-8.498848934384025e-7","-8.498848934384025e-7","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.00001256034837934788","-0.00001256034837934788","-0.00001256034837934788"
"87.75","35100","35100","35100","0.00388741852599171","0.00388741852599171","0.00388741852599171","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.000009211206016878975","-0.000009211206016878975","-0.000009211206016878975"
"88","35200","35200","35200","0.007699570398917768","0.007699570398917768","0.007699570398917768","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.0000059128396977785205","-0.0000059128396977785205","-0.0000059128396977785205"
"88.25","35300","35300","35300","0.011432513612849766","0.011432513612849766","0.011432513612849766","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.000002668173348272093","-0.000002668173348272093","-0.000002668173348272093"
"88.5","35400","35400","35400","0.01508329757420422","0.01508329757420422","0.01508329757420422","0.01509635575993751","0.01509635575993751","0.01509635575993751","5.19977056417909e-7","5.19977056417909e-7","5.19977056417909e-7"
"88.75","35500","35500","35500","0.018649114772474887","0.018649114772474887","0.018649114772474887","0.018665056686135603","0.018665056686135603","0.018665056686135603","0.0000036489053283322425","0.0000036489053283322425","0.0000036489053283322425"
"89","35600","35600","35600","0.02212730215102998","0.02212730215102998","0.02212730215102998","0.02214605598922774","0.02214605598922774","0.02214605598922774","0.000006716016754436632","0.000006716016754436632","0.000006716016754436632"
"89.25","35700","35700","35700","0.025515342293415563","0.025515342293415563","0.025515342293415563","0.025536834227132783","0.025536834227132783","0.025536834227132783","0.000009718829635282271","0.000009718829635282271","0.000009718829635282271"
"89.5","35800","35800","35800","0.028810864425702673","0.028810864425702673","0.028810864425702673","0.028835018719744993","0.028835018719744993","0.028835018719744993","0.000012654976674456551","0.000012654976674456551","0.000012654976674456551"
"89.75","35900","35900","35900","0.03201164523561653","0.03201164523561653","0.03201164523561653","0.032038384368710815","0.032038384368710815","0.032038384368710815","0.000015522206218776665","0.000015522206218776665","0.000015522206218776665"
"90","36000","36000","36000","0.0351156095093843","0.0351156095093843","0.0351156095093843","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.000018318383349340576","0.000018318383349340576","0.000018318383349340576"
"90.25","36100","36100","36100","0.0381208305874336","0.0381208305874336","0.0381208305874336","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.000021041490823724834","0.000021041490823724834","0.000021041490823724834"
"90.5","36200","36200","36200","0.04102553064026721","0.04102553064026721","0.04102553064026721","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.000023689629869771273","0.000023689629869771273","0.000023689629869771273"
"90.75","36300","36300","36300","0.0438280807660289","0.0438280807660289","0.0438280807660289","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.00002626102083158133","0.00002626102083158133","0.00002626102083158133"
"91","36400","36400","36400","0.04652700091146273","0.04652700091146273","0.04652700091146273","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.000028754003668465247","0.000028754003668465247","0.000028754003668465247"
"91.25","36500","36500","36500","0.04912095961815183","0.04912095961815183","0.04912095961815183","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.000031167038307802156","0.000031167038307802156","0.000031167038307802156"
"91.5","36600","36600","36600","0.051608773596102074","0.051608773596102074","0.051608773596102074","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.000033498704852871026","0.000033498704852871026","0.000033498704852871026"
"91.75","36700","36700","36700","0.05398940712691346","0.05398940712691346","0.05398940712691346","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.00003574770364689404","0.00003574770364689404","0.00003574770364689404"
"92","36800","36800","36800","0.056261971298954175","0.056261971298954175","0.056261971298954175","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.000037912855194682186","0.000037912855194682186","0.000037912855194682186"
"92.25","36900","36900","36900","0.05842572307712099","0.05842572307712099","0.05842572307712099","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.00003999309994341237","0.00003999309994341237","0.00003999309994341237"
"92.5","37000","37000","37000","0.06048006420993429","0.06048006420993429","0.06048006420993429","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.00004198749792421624","0.00004198749792421624","0.00004198749792421624"
"92.75","37100","37100","37100","0.062424539976876574","0.062424539976876574","0.062424539976876574","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.00004389522825640137","0.00004389522825640137","0.00004389522825640137"
"93","37200","37200","37200","0.06425883777903828","0.06425883777903828","0.06425883777903828","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.00004571558851627043","0.00004571558851627043","0.00004571558851627043"
"93.25","37300","37300","37300","0.06598278557628699","0.06598278557628699","0.06598278557628699","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.00004744799397261726","0.00004744799397261726","0.00004744799397261726"
"93.5","37400","37400","37400","0.06759635017432261","0.06759635017432261","0.06759635017432261","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.00004909197669116395","0.00004909197669116395","0.00004909197669116395"
"93.75","37500","37500","37500","0.06909963536512076","0.06909963536512076","0.06909963536512076","0.069156199176118","0.069156199176118","0.069156199176118","0.000050647184510237836","0.000050647184510237836","0.000050647184510237836"
"94","37600","37600","37600","0.0704928799244075","0.0704928799244075","0.0704928799244075","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.00005211337989024893","0.00005211337989024893","0.00005211337989024893"
"94.25","37700","37700","37700","0.07177645546993551","0.07177645546993551","0.07177645546993551","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.00005349043863949127","0.00005349043863949127","0.00005349043863949127"
"94.5","37800","37800","37800","0.07295086418446182","0.07295086418446182","0.07295086418446182","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.00005477834851906182","0.00005477834851906182","0.00005477834851906182"
"94.75","37900","37900","37900","0.07401673640744666","0.07401673640744666","0.07401673640744666","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.0000559772077296781","0.0000559772077296781","0.0000559772077296781"
"95","38000","38000","38000","0.07497482809960929","0.07497482809960929","0.07497482809960929","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.000057087223283381304","0.000057087223283381304","0.000057087223283381304"
"95.25","38100","38100","38100","0.07582601818458724","0.07582601818458724","0.07582601818458724","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.00005810870926315978","0.00005810870926315978","0.00005810870926315978"
"95.5","38200","38200","38200","0.07657130577204932","0.07657130577204932","0.07657130577204932","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.000059042084973634935","0.000059042084973634935","0.000059042084973634935"
"95.75","38300","38300","38300","0.07721180726671306","0.07721180726671306","0.07721180726671306","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.00005988787298610073","0.00005988787298610073","0.00005988787298610073"
"96","38400","38400","38400","0.07774875336780998","0.07774875336780998","0.07774875336780998","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.00006064669708121971","0.00006064669708121971","0.00006064669708121971"
"96.25","38500","38500","38500","0.07818348596362877","0.07818348596362877","0.07818348596362877","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.00006131928009282675","0.00006131928009282675","0.00006131928009282675"
"96.5","38600","38600","38600","0.07851745492585106","0.07851745492585106","0.07851745492585106","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.0000619064416563747","0.0000619064416563747","0.0000619064416563747"
"96.75","38700","38700","38700","0.07875221480846668","0.07875221480846668","0.07875221480846668","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.00006240909586558352","0.00006240909586558352","0.00006240909586558352"
"97","38800","38800","38800","0.07888942145612828","0.07888942145612828","0.07888942145612828","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.00006282824884100684","0.00006282824884100684","0.00006282824884100684"
"97.25","38900","38900","38900","0.07893082852686734","0.07893082852686734","0.07893082852686734","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.0000631649962142206","0.0000631649962142206","0.0000631649962142206"
"97.5","39000","39000","39000","0.07887828393415253","0.07887828393415253","0.07887828393415253","0.078942460271251","0.078942460271251","0.078942460271251","0.00006342052053147232","0.00006342052053147232","0.00006342052053147232"
"97.75","39100","39100","39100","0.07873372621332259","0.07873372621332259","0.07873372621332259","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.00006359608858064279","0.00006359608858064279","0.00006359608858064279"
"98","39200","39200","39200","0.07849918081747245","0.07849918081747245","0.07849918081747245","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.00006369304864545667","0.00006369304864545667","0.00006369304864545667"
"98.25","39300","39300","39300","0.0781767563479102","0.0781767563479102","0.0781767563479102","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.00006371282769090589","0.00006371282769090589","0.00006371282769090589"
"98.5","39400","39400","39400","0.07776864072433734","0.07776864072433734","0.07776864072433734","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.0000636569284839278","0.0000636569284839278","0.0000636569284839278"
"98.75","39500","39500","39500","0.07727709729993157","0.07727709729993157","0.07727709729993157","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.00006352692665338939","0.00006352692665338939","0.00006352692665338939"
"99","39600","39600","39600","0.07670446092653285","0.07670446092653285","0.07670446092653285","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.00006332446769347858","0.00006332446769347858","0.00006332446769347858"
"99.25","39700","39700","39700","0.07605313397514964","0.07605313397514964","0.07605313397514964","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.00006305126391464248","0.00006305126391464248","0.00006305126391464248"
"99.5","39800","39800","39800","0.07532558231701143","0.07532558231701143","0.07532558231701143","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.0000627090913462333","0.0000627090913462333","0.0000627090913462333"
"99.75","39900","39900","39900","0.07452433127039675","0.07452433127039675","0.07452433127039675","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.00006229978659503914","0.00006229978659503914","0.00006229978659503914"
"100","40000","40000","40000","0.07365196151846377","0.07365196151846377","0.07365196151846377","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.00006182524366389911","0.00006182524366389911","0.00006182524366389911"
"100.25","40100","40100","40100","0.07271110500330215","0.07271110500330215","0.07271110500330215","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.00006128741073461834","0.00006128741073461834","0.00006128741073461834"
"100.5","40200","40200","40200","0.07170444080141039","0.07170444080141039","0.07170444080141039","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.000060688286919402014","0.000060688286919402014","0.000060688286919402014"
"100.75","40300","40300","40300","0.07063469098578258","0.07063469098578258","0.07063469098578258","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.00006002991898501533","0.00006002991898501533","0.00006002991898501533"
"101","40400","40400","40400","0.06950461647976286","0.06950461647976286","0.06950461647976286","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.0000593143980539162","0.0000593143980539162","0.0000593143980539162"
"101.25","40500","40500","40500","0.06831701290779418","0.06831701290779418","0.06831701290779418","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.00005854385628654307","0.00005854385628654307","0.00005854385628654307"
"101.5","40600","40600","40600","0.06707470644815015","0.06707470644815015","0.06707470644815015","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.000057720463548975934","0.000057720463548975934","0.000057720463548975934"
"101.75","40700","40700","40700","0.06578054969269687","0.06578054969269687","0.06578054969269687","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.00005684642407014352","0.00005684642407014352","0.00005684642407014352"
"102","40800","40800","40800","0.0644374175186823","0.0644374175186823","0.0644374175186823","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.00005592397309275182","0.00005592397309275182","0.00005592397309275182"
"102.25","40900","40900","40900","0.06304820297749772","0.06304820297749772","0.06304820297749772","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.000054955373522049857","0.000054955373522049857","0.000054955373522049857"
"102.5","41000","41000","41000","0.06161581320529615","0.06161581320529615","0.06161581320529615","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.000053942912576559424","0.000053942912576559424","0.000053942912576559424"
"102.75","41100","41100","41100","0.06014316536028903","0.06014316536028903","0.06014316536028903","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.00005288889844482273","0.00005288889844482273","0.00005288889844482273"
"103","41200","41200","41200","0.05863318259147249","0.05863318259147249","0.05863318259147249","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.00005179565695221256","0.00005179565695221256","0.00005179565695221256"
"103.25","41300","41300","41300","0.05708879004346028","0.05708879004346028","0.05708879004346028","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.00005066552824177853","0.00005066552824177853","0.00005066552824177853"
"103.5","41400","41400","41400","0.055512910902021796","0.055512910902021796","0.055512910902021796","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.000049500863473086716","0.000049500863473086716","0.000049500863473086716"
"103.75","41500","41500","41500","0.05390846248483851","0.05390846248483851","0.05390846248483851","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.000048304021542920975","0.000048304021542920975","0.000048304021542920975"
"104","41600","41600","41600","0.052278352381904585","0.052278352381904585","0.052278352381904585","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.00004707736583169412","0.00004707736583169412","0.00004707736583169412"
"104.25","41700","41700","41700","0.050625474649903385","0.050625474649903385","0.050625474649903385","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.00004582326097932578","0.00004582326097932578","0.00004582326097932578"
"104.5","41800","41800","41800","0.048952706064794724","0.048952706064794724","0.048952706064794724","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.00004454406969431053","0.00004454406969431053","0.00004454406969431053"
"104.75","41900","41900","41900","0.047262902436745226","0.047262902436745226","0.047262902436745226","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.000043242149599591806","0.000043242149599591806","0.000043242149599591806"
"105","42000","42000","42000","0.04555889499142893","0.04555889499142893","0.04555889499142893","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.00004191985011883521","0.00004191985011883521","0.00004191985011883521"
"105.25","42100","42100","42100","0.04384348682161466","0.04384348682161466","0.04384348682161466","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.000040579509406568365","0.000040579509406568365","0.000040579509406568365"
"105.5","42200","42200","42200","0.04211944941284361","0.04211944941284361","0.04211944941284361","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.00003922345132561654","0.00003922345132561654","0.00003922345132561654"
"105.75","42300","42300","42300","0.04038951924688278","0.04038951924688278","0.04038951924688278","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.000037853982475156154","0.000037853982475156154","0.000037853982475156154"
"106","42400","42400","42400","0.038656394486519176","0.038656394486519176","0.038656394486519176","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.000036473389272632765","0.000036473389272632765","0.000036473389272632765"
"106.25","42500","42500","42500","0.036922731745135294","0.036922731745135294","0.036922731745135294","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.000035083935092697274","0.000035083935092697274","0.000035083935092697274"
"106.5","42600","42600","42600","0.03519114294437922","0.03519114294437922","0.03519114294437922","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.00003368785746622814","0.00003368785746622814","0.00003368785746622814"
"106.75","42700","42700","42700","0.03346419226311171","0.03346419226311171","0.03346419226311171","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.00003228736534240085","0.00003228736534240085","0.00003228736534240085"
"107","42800","42800","42800","0.03174439318067973","0.03174439318067973","0.03174439318067973","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.00003088463641668228","0.00003088463641668228","0.00003088463641668228"
"107.25","42900","42900","42900","0.03003420561742954","0.03003420561742954","0.03003420561742954","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.000029481814527516545","0.000029481814527516545","0.000029481814527516545"
"107.5","43000","43000","43000","0.028336033175233775","0.028336033175233775","0.028336033175233775","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.00002808100712436935","0.00002808100712436935","0.00002808100712436935"
"107.75","43100","43100","43100","0.02665222048066626","0.02665222048066626","0.02665222048066626","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.0000266842828096943","0.0000266842828096943","0.0000266842828096943"
"108","43200","43200","43200","0.024985050633314774","0.024985050633314774","0.024985050633314774","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.000025293668957274357","0.000025293668957274357","0.000025293668957274357"
"108.25","43300","43300","43300","0.023336742761577028","0.023336742761577028","0.023336742761577028","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.000023911149409280787","0.000023911149409280787","0.000023911149409280787"
"108.5","43400","43400","43400","0.021709449688137962","0.021709449688137962","0.021709449688137962","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.000022538662254282236","0.000022538662254282236","0.000022538662254282236"
"108.75","43500","43500","43500","0.020105255707177836","0.020105255707177836","0.020105255707177836","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.000021178097688325914","0.000021178097688325914","0.000021178097688325914"
"109","43600","43600","43600","0.018526174475210305","0.018526174475210305","0.018526174475210305","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.00001983129596108235","0.00001983129596108235","0.00001983129596108235"
"109.25","43700","43700","43700","0.016974147017298363","0.016974147017298363","0.016974147017298363","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.000018500045408953577","0.000018500045408953577","0.000018500045408953577"
"109.5","43800","43800","43800","0.015451039850243068","0.015451039850243068","0.015451039850243068","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.00001718608057689697","0.00001718608057689697","0.00001718608057689697"
"109.75","43900","43900","43900","0.013958643224186973","0.013958643224186973","0.013958643224186973","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.000015891080430619603","0.000015891080430619603","0.000015891080430619603"
"110","44000","44000","44000","0.012498669483919096","0.012498669483919096","0.012498669483919096","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.000014616666660663533","0.000014616666660663533","0.000014616666660663533"
"110.25","44100","44100","44100","0.011072751551014148","0.011072751551014148","0.011072751551014148","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.000013364402079787193","0.000013364402079787193","0.000013364402079787193"
"110.5","44200","44200","44200","0.009682441527782755","0.009682441527782755","0.009682441527782755","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.000012135789114918352","0.000012135789114918352","0.000012135789114918352"
"110.75","44300","44300","44300","0.008329209423854287","0.008329209423854287","0.008329209423854287","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.000010932268394838834","0.000010932268394838834","0.000010932268394838834"
"111","44400","44400","44400","0.007014442006058094","0.007014442006058094","0.007014442006058094","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.000009755217434625471","0.000009755217434625471","0.000009755217434625471"
"111.25","44500","44500","44500","0.005739441772113619","0.005739441772113619","0.005739441772113619","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.00000860594941775732","0.00000860594941775732","0.00000860594941775732"
"111.5","44600","44600","44600","0.004505426048484595","0.004505426048484595","0.004505426048484595","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.000007485712076668057","0.000007485712076668057","0.000007485712076668057"
"111.75","44700","44700","44700","0.003313526212597993","0.003313526212597993","0.003313526212597993","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.000006395686672396321","0.000006395686672396321","0.000006395686672396321"
"112","44800","44800","44800","0.0021647870394742334","0.0021647870394742334","0.0021647870394742334","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.000005336987073864388","0.000005336987073864388","0.000005336987073864388"
"112.25","44900","44900","44900","0.0010601661726621786","0.0010601661726621786","0.0010601661726621786","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.000004310658937188675","0.000004310658937188675","0.000004310658937188675"
"112.5","45000","45000","45000","5.337192201072457e-7","5.337192201072457e-7","5.337192201072457e-7","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.000003317678985298992","0.000003317678985298992","0.000003317678985298992"
"112.75","45100","45100","45100","-0.0010133280316670186","-0.0010133280316670186","-0.0010133280316670186","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.0000023589543880204397","0.0000023589543880204397","0.0000023589543880204397"
"113","45200","45200","45200","-0.001980724766993396","-0.001980724766993396","-0.001980724766993396","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.0000014353222426483457","0.0000014353222426483457","0.0000014353222426483457"
"113.25","45300","45300","45300","-0.0029010501858687567","-0.0029010501858687567","-0.0029010501858687567","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","5.475491549183367e-7","5.475491549183367e-7","5.475491549183367e-7"
"113.5","45400","45400","45400","-0.0037737859139393578","-0.0037737859139393578","-0.0037737859139393578","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","-3.0366907984250165e-7","-3.0366907984250165e-7","-3.0366907984250165e-7"
"113.75","45500","45500","45500","-0.00459850129729209","-0.00459850129729209","-0.00459850129729209","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","-0.0000011177076957229561","-0.0000011177076957229561","-0.0000011177076957229561"
"114","45600","45600","45600","-0.005374853076982995","-0.005374853076982995","-0.005374853076982995","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","-0.0000018940130758575684","-0.0000018940130758575684","-0.0000018940130758575684"
"114.25","45700","45700","45700","-0.006102584945471913","-0.006102584945471913","-0.006102584945471913","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","-0.000002632102773250899","-0.000002632102773250899","-0.000002632102773250899"
"114.5","45800","45800","45800","-0.006781526986383231","-0.006781526986383231","-0.006781526986383231","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","-0.0000033315654335021837","-0.0000033315654335021837","-0.0000033315654335021837"
"114.75","45900","45900","45900","-0.007411594999148407","-0.007411594999148407","-0.007411594999148407","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","-0.000003992060620237398","-0.000003992060620237398","-0.000003992060620237398"
"115","46000","46000","46000","-0.007992789710219193","-0.007992789710219193","-0.007992789710219193","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.00000461331854418321","-0.00000461331854418321","-0.00000461331854418321"
"115.25","46100","46100","46100","-0.008525195872670815","-0.008525195872670815","-0.008525195872670815","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.000005195139696922128","-0.000005195139696922128","-0.000005195139696922128"
"115.5","46200","46200","46200","-0.009008981256142088","-0.009008981256142088","-0.009008981256142088","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.00000573739439048551","-0.00000573739439048551","-0.00000573739439048551"
"115.75","46300","46300","46300","-0.009444395529183828","-0.009444395529183828","-0.009444395529183828","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.000006240022204044235","-0.000006240022204044235","-0.000006240022204044235"
"116","46400","46400","46400","-0.009831769036208604","-0.009831769036208604","-0.009831769036208604","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.000006703031339073148","-0.000006703031339073148","-0.000006703031339073148"
"116.25","46500","46500","46500","-0.010171511471352803","-0.010171511471352803","-0.010171511471352803","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.000007126497884461238","-0.000007126497884461238","-0.000007126497884461238"
"116.5","46600","46600","46600","-0.010464110451676953","-0.010464110451676953","-0.010464110451676953","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.00000751056499314587","-0.00000751056499314587","-0.00000751056499314587"
"116.75","46700","46700","46700","-0.010710129992241581","-0.010710129992241581","-0.010710129992241581","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.000007855441971956942","-0.000007855441971956942","-0.000007855441971956942"
"117","46800","46800","46800","-0.01091020888570339","-0.01091020888570339","-0.01091020888570339","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.000008161403286438985","-0.000008161403286438985","-0.000008161403286438985"
"117.25","46900","46900","46900","-0.01106505898918078","-0.01106505898918078","-0.01106505898918078","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.00000842878748253035","-0.00000842878748253035","-0.00000842878748253035"
"117.5","47000","47000","47000","-0.01117546342123767","-0.01117546342123767","-0.01117546342123767","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.000008657996027062716","-0.000008657996027062716","-0.000008657996027062716"
"117.75","47100","47100","47100","-0.011242274671931046","-0.011242274671931046","-0.011242274671931046","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.000008849492069134472","-0.000008849492069134472","-0.000008849492069134472"
"118","47200","47200","47200","-0.011266412628959648","-0.011266412628959648","-0.011266412628959648","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.00000900379912450078","-0.00000900379912450078","-0.00000900379912450078"
"118.25","47300","47300","47300","-0.011248862523039532","-0.011248862523039532","-0.011248862523039532","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.000009121499685204736","-0.000009121499685204736","-0.000009121499685204736"
"118.5","47400","47400","47400","-0.011190672795716165","-0.011190672795716165","-0.011190672795716165","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.000009203233756756518","-0.000009203233756756518","-0.000009203233756756518"
"118.75","47500","47500","47500","-0.011092952892902207","-0.011092952892902207","-0.011092952892902207","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.000009249697325242436","-0.000009249697325242436","-0.000009249697325242436"
"119","47600","47600","47600","-0.010956870987505758","-0.010956870987505758","-0.010956870987505758","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.000009261640756823568","-0.000009261640756823568","-0.000009261640756823568"
"119.25","47700","47700","47700","-0.010783651634584513","-0.010783651634584513","-0.010783651634584513","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.000009239867132150776","-0.000009239867132150776","-0.000009239867132150776"
"119.5","47800","47800","47800","-0.010574573362527899","-0.010574573362527899","-0.010574573362527899","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.000009185230518293352","-0.000009185230518293352","-0.000009185230518293352"
"119.75","47900","47900","47900","-0.01033096620383108","-0.01033096620383108","-0.01033096620383108","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.000009098634180841495","-0.000009098634180841495","-0.000009098634180841495"
"120","48000","48000","48000","-0.010054209169082215","-0.010054209169082215","-0.010054209169082215","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.000008981028738903754","-0.000008981028738903754","-0.000008981028738903754"
"120.25","48100","48100","48100","-0.009745727667836839","-0.009745727667836839","-0.009745727667836839","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.000008833410265776946","-0.000008833410265776946","-0.000008833410265776946"
"120.5","48200","48200","48200","-0.009406990880101536","-0.009406990880101536","-0.009406990880101536","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.000008656818338120147","-0.000008656818338120147","-0.000008656818338120147"
"120.75","48300","48300","48300","-0.009039509082192249","-0.009039509082192249","-0.009039509082192249","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.0000084523340365154","-0.0000084523340365154","-0.0000084523340365154"
"121","48400","48400","48400","-0.008644830930771116","-0.008644830930771116","-0.008644830930771116","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.000008221077900339677","-0.000008221077900339677","-0.000008221077900339677"
"121.25","48500","48500","48500","-0.008224540708899863","-0.008224540708899863","-0.008224540708899863","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.000007964207839920845","-0.000007964207839920845","-0.000007964207839920845"
"121.5","48600","48600","48600","-0.007780255537976412","-0.007780255537976412","-0.007780255537976412","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.00000768291700898376","-0.00000768291700898376","-0.00000768291700898376"
"121.75","48700","48700","48700","-0.007313622559445922","-0.007313622559445922","-0.007313622559445922","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.000007378431640430615","-0.000007378431640430615","-0.000007378431640430615"
"122","48800","48800","48800","-0.006826316090196844","-0.006826316090196844","-0.006826316090196844","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.000007052008848529344","-0.000007052008848529344","-0.000007052008848529344"
"122.25","48900","48900","48900","-0.006320034755567128","-0.006320034755567128","-0.006320034755567128","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.000006704934400610633","-0.000006704934400610633","-0.000006704934400610633"
"122.5","49000","49000","49000","-0.005796498603895672","-0.005796498603895672","-0.005796498603895672","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.00000633852046139896","-0.00000633852046139896","-0.00000633852046139896"
"122.75","49100","49100","49100","-0.005257446206559006","-0.005257446206559006","-0.005257446206559006","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.000005954103313120582","-0.000005954103313120582","-0.000005954103313120582"
"123","49200","49200","49200","-0.00470463174743353","-0.00470463174743353","-0.00470463174743353","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.000005553041054547287","-0.000005553041054547287","-0.000005553041054547287"
"123.25","49300","49300","49300","-0.004139822105719045","-0.004139822105719045","-0.004139822105719045","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.0000051367112821478584","-0.0000051367112821478584","-0.0000051367112821478584"
"123.5","49400","49400","49400","-0.0035647939360500713","-0.0035647939360500713","-0.0035647939360500713","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.000004706508756525127","-0.000004706508756525127","-0.000004706508756525127"
"123.75","49500","49500","49500","-0.002981330749807397","-0.002981330749807397","-0.002981330749807397","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.000004263843057320728","-0.000004263843057320728","-0.000004263843057320728"
"124","49600","49600","49600","-0.0023912200015236435","-0.0023912200015236435","-0.0023912200015236435","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.0000038101362297714338","-0.0000038101362297714338","-0.0000038101362297714338"
"124.25","49700","49700","49700","-0.0017962501838005888","-0.0017962501838005888","-0.0017962501838005888","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.000003346820439786948","-0.000003346820439786948","-0.000003346820439786948"
"124.5","49800","49800","49800","-0.0011982031861524258","-0.0011982031861524258","-0.0011982031861524258","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.000002875479234516927","-0.000002875479234516927","-0.000002875479234516927"
"124.75","49900","49900","49900","-0.0005490398797857573","-0.0005490398797857573","-0.0005490398797857573","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.000003904160044102567","-0.000003904160044102567","-0.000003904160044102567"
"125","50000","50000","50000","0.5226780440338192","0.5226780440338192","0.5226780440338192","1","1","1","-0.013065342070076853","-0.013065342070076853","-0.013065342070076853"
"125.25","50100","50100","50100","0.9991552049374988","0.9991552049374988","0.9991552049374988","1","1","1","0.0007980385668574959","0.0007980385668574959","0.0007980385668574959"
"125.5","50200","50200","50200","0.9992006351564056","0.9992006351564056","0.9992006351564056","1","1","1","0.0007993603855485087","0.0007993603855485087","0.0007993603855485087"
"125.75","50300","50300","50300","0.9992006394879978","0.9992006394879978","0.9992006394879978","1","1","1","0.0007993605115787089","0.0007993605115787089","0.0007993605115787089"
"126","50400","50400","50400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"126.25","50500","50500","50500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"126.5","50600","50600","50600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"126.75","50700","50700","50700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"127","50800","50800","50800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"127.25","50900","50900","50900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"127.5","51000","51000","51000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"127.75","51100","51100","51100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"128","51200","51200","51200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"128.25","51300","51300","51300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"128.5","51400","51400","51400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"128.75","51500","51500","51500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"129","51600","51600","51600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"129.25","51700","51700","51700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"129.5","51800","51800","51800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"129.75","51900","51900","51900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"130","52000","52000","52000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"130.25","52100","52100","52100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"130.5","52200","52200","52200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"130.75","52300","52300","52300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"131","52400","52400","52400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"131.25","52500","52500","52500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"131.5","52600","52600","52600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"131.75","52700","52700","52700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"132","52800","52800","52800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"132.25","52900","52900","52900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"132.5","53000","53000","53000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"132.75","53100","53100","53100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"133","53200","53200","53200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"133.25","53300","53300","53300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"133.5","53400","53400","53400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"133.75","53500","53500","53500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"134","53600","53600","53600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"134.25","53700","53700","53700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"134.5","53800","53800","53800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"134.75","53900","53900","53900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"135","54000","54000","54000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"135.25","54100","54100","54100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"135.5","54200","54200","54200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"135.75","54300","54300","54300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"136","54400","54400","54400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"136.25","54500","54500","54500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"136.5","54600","54600","54600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"136.75","54700","54700","54700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"137","54800","54800","54800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"137.25","54900","54900","54900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"137.5","55000","55000","55000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"137.75","55100","55100","55100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"138","55200","55200","55200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"138.25","55300","55300","55300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"138.5","55400","55400","55400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"138.75","55500","55500","55500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"139","55600","55600","55600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"139.25","55700","55700","55700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"139.5","55800","55800","55800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"139.75","55900","55900","55900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"140","56000","56000","56000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"140.25","56100","56100","56100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"140.5","56200","56200","56200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"140.75","56300","56300","56300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"141","56400","56400","56400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"141.25","56500","56500","56500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"141.5","56600","56600","56600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"141.75","56700","56700","56700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"142","56800","56800","56800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"142.25","56900","56900","56900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"142.5","57000","57000","57000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"142.75","57100","57100","57100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"143","57200","57200","57200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"143.25","57300","57300","57300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"143.5","57400","57400","57400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"143.75","57500","57500","57500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"144","57600","57600","57600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"144.25","57700","57700","57700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"144.5","57800","57800","57800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"144.75","57900","57900","57900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"145","58000","58000","58000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"145.25","58100","58100","58100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"145.5","58200","58200","58200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"145.75","58300","58300","58300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"146","58400","58400","58400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"146.25","58500","58500","58500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"146.5","58600","58600","58600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"146.75","58700","58700","58700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"147","58800","58800","58800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"147.25","58900","58900","58900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"147.5","59000","59000","59000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"147.75","59100","59100","59100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"148","59200","59200","59200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"148.25","59300","59300","59300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"148.5","59400","59400","59400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"148.75","59500","59500","59500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"149","59600","59600","59600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"149.25","59700","59700","59700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"149.5","59800","59800","59800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"149.75","59900","59900","59900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"150","60000","60000","60000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"150.25","60100","60100","60100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"150.5","60200","60200","60200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"150.75","60300","60300","60300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"151","60400","60400","60400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"151.25","60500","60500","60500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"151.5","60600","60600","60600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"151.75","60700","60700","60700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"152","60800","60800","60800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"152.25","60900","60900","60900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"152.5","61000","61000","61000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"152.75","61100","61100","61100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"153","61200","61200","61200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"153.25","61300","61300","61300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"153.5","61400","61400","61400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"153.75","61500","61500","61500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"154","61600","61600","61600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"154.25","61700","61700","61700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"154.5","61800","61800","61800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"154.75","61900","61900","61900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"155","62000","62000","62000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"155.25","62100","62100","62100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"155.5","62200","62200","62200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"155.75","62300","62300","62300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"156","62400","62400","62400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"156.25","62500","62500","62500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"156.5","62600","62600","62600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"156.75","62700","62700","62700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"157","62800","62800","62800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"157.25","62900","62900","62900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"157.5","63000","63000","63000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"157.75","63100","63100","63100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"158","63200","63200","63200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"158.25","63300","63300","63300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"158.5","63400","63400","63400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"158.75","63500","63500","63500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"159","63600","63600","63600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"159.25","63700","63700","63700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"159.5","63800","63800","63800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"159.75","63900","63900","63900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"160","64000","64000","64000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"160.25","64100","64100","64100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"160.5","64200","64200","64200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"160.75","64300","64300","64300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"161","64400","64400","64400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"161.25","64500","64500","64500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"161.5","64600","64600","64600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"161.75","64700","64700","64700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"162","64800","64800","64800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"162.25","64900","64900","64900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"162.5","65000","65000","65000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"162.75","65100","65100","65100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"163","65200","65200","65200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"163.25","65300","65300","65300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"163.5","65400","65400","65400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"163.75","65500","65500","65500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"164","65600","65600","65600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"164.25","65700","65700","65700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"164.5","65800","65800","65800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"164.75","65900","65900","65900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"165","66000","66000","66000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"165.25","66100","66100","66100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"165.5","66200","66200","66200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"165.75","66300","66300","66300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"166","66400","66400","66400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"166.25","66500","66500","66500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"166.5","66600","66600","66600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"166.75","66700","66700","66700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"167","66800","66800","66800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"167.25","66900","66900","66900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"167.5","67000","67000","67000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"167.75","67100","67100","67100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"168","67200","67200","67200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"168.25","67300","67300","67300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"168.5","67400","67400","67400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"168.75","67500","67500","67500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"169","67600","67600","67600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"169.25","67700","67700","67700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"169.5","67800","67800","67800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"169.75","67900","67900","67900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"170","68000","68000","68000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"170.25","68100","68100","68100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"170.5","68200","68200","68200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"170.75","68300","68300","68300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"171","68400","68400","68400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"171.25","68500","68500","68500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"171.5","68600","68600","68600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"171.75","68700","68700","68700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"172","68800","68800","68800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"172.25","68900","68900","68900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"172.5","69000","69000","69000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"172.75","69100","69100","69100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"173","69200","69200","69200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"173.25","69300","69300","69300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"173.5","69400","69400","69400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"173.75","69500","69500","69500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"174","69600","69600","69600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"174.25","69700","69700","69700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"174.5","69800","69800","69800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"174.75","69900","69900","69900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"175","70000","70000","70000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"175.25","70100","70100","70100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"175.5","70200","70200","70200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"175.75","70300","70300","70300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"176","70400","70400","70400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"176.25","70500","70500","70500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"176.5","70600","70600","70600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"176.75","70700","70700","70700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"177","70800","70800","70800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"177.25","70900","70900","70900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"177.5","71000","71000","71000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"177.75","71100","71100","71100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"178","71200","71200","71200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"178.25","71300","71300","71300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"178.5","71400","71400","71400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"178.75","71500","71500","71500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"179","71600","71600","71600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"179.25","71700","71700","71700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"179.5","71800","71800","71800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"179.75","71900","71900","71900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"180","72000","72000","72000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"180.25","72100","72100","72100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"180.5","72200","72200","72200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"180.75","72300","72300","72300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"181","72400","72400","72400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"181.25","72500","72500","72500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"181.5","72600","72600","72600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"181.75","72700","72700","72700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"182","72800","72800","72800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"182.25","72900","72900","72900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"182.5","73000","73000","73000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"182.75","73100","73100","73100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"183","73200","73200","73200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"183.25","73300","73300","73300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"183.5","73400","73400","73400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"183.75","73500","73500","73500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"184","73600","73600","73600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"184.25","73700","73700","73700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"184.5","73800","73800","73800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"184.75","73900","73900","73900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"185","74000","74000","74000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"185.25","74100","74100","74100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"185.5","74200","74200","74200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"185.75","74300","74300","74300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"186","74400","74400","74400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"186.25","74500","74500","74500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"186.5","74600","74600","74600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"186.75","74700","74700","74700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"187","74800","74800","74800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"187.25","74900","74900","74900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"187.5","75000","75000","75000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"187.75","75100","75100","75100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"188","75200","75200","75200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"188.25","75300","75300","75300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"188.5","75400","75400","75400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"188.75","75500","75500","75500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"189","75600","75600","75600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"189.25","75700","75700","75700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"189.5","75800","75800","75800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"189.75","75900","75900","75900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"190","76000","76000","76000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"190.25","76100","76100","76100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"190.5","76200","76200","76200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"190.75","76300","76300","76300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"191","76400","76400","76400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"191.25","76500","76500","76500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"191.5","76600","76600","76600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"191.75","76700","76700","76700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"192","76800","76800","76800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"192.25","76900","76900","76900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"192.5","77000","77000","77000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"192.75","77100","77100","77100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"193","77200","77200","77200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"193.25","77300","77300","77300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"193.5","77400","77400","77400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"193.75","77500","77500","77500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"194","77600","77600","77600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"194.25","77700","77700","77700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"194.5","77800","77800","77800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"194.75","77900","77900","77900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"195","78000","78000","78000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"195.25","78100","78100","78100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"195.5","78200","78200","78200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"195.75","78300","78300","78300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"196","78400","78400","78400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"196.25","78500","78500","78500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"196.5","78600","78600","78600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"196.75","78700","78700","78700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"197","78800","78800","78800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"197.25","78900","78900","78900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"197.5","79000","79000","79000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"197.75","79100","79100","79100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"198","79200","79200","79200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"198.25","79300","79300","79300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"198.5","79400","79400","79400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"198.75","79500","79500","79500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"199","79600","79600","79600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"199.25","79700","79700","79700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"199.5","79800","79800","79800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"199.75","79900","79900","79900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"200","80000","80000","80000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"200.25","80100","80100","80100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"200.5","80200","80200","80200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"200.75","80300","80300","80300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201","80400","80400","80400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201.25","80500","80500","80500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201.5","80600","80600","80600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"201.75","80700","80700","80700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202","80800","80800","80800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.25","80900","80900","80900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.5","81000","81000","81000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"202.75","81100","81100","81100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203","81200","81200","81200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.25","81300","81300","81300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.5","81400","81400","81400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"203.75","81500","81500","81500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204","81600","81600","81600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.25","81700","81700","81700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.5","81800","81800","81800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"204.75","81900","81900","81900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205","82000","82000","82000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.25","82100","82100","82100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.5","82200","82200","82200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"205.75","82300","82300","82300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206","82400","82400","82400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.25","82500","82500","82500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.5","82600","82600","82600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"206.75","82700","82700","82700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207","82800","82800","82800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.25","82900","82900","82900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.5","83000","83000","83000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"207.75","83100","83100","83100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208","83200","83200","83200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.25","83300","83300","83300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.5","83400","83400","83400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"208.75","83500","83500","83500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209","83600","83600","83600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.25","83700","83700","83700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.5","83800","83800","83800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"209.75","83900","83900","83900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210","84000","84000","84000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.25","84100","84100","84100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.5","84200","84200","84200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"210.75","84300","84300","84300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211","84400","84400","84400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.25","84500","84500","84500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.5","84600","84600","84600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"211.75","84700","84700","84700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212","84800","84800","84800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.25","84900","84900","84900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.5","85000","85000","85000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"212.75","85100","85100","85100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213","85200","85200","85200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.25","85300","85300","85300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.5","85400","85400","85400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"213.75","85500","85500","85500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214","85600","85600","85600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.25","85700","85700","85700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.5","85800","85800","85800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"214.75","85900","85900","85900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215","86000","86000","86000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.25","86100","86100","86100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.5","86200","86200","86200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"215.75","86300","86300","86300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216","86400","86400","86400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.25","86500","86500","86500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.5","86600","86600","86600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"216.75","86700","86700","86700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217","86800","86800","86800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.25","86900","86900","86900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.5","87000","87000","87000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"217.75","87100","87100","87100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218","87200","87200","87200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.25","87300","87300","87300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.5","87400","87400","87400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"218.75","87500","87500","87500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219","87600","87600","87600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.25","87700","87700","87700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.5","87800","87800","87800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"219.75","87900","87900","87900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220","88000","88000","88000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.25","88100","88100","88100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.5","88200","88200","88200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"220.75","88300","88300","88300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221","88400","88400","88400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.25","88500","88500","88500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.5","88600","88600","88600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"221.75","88700","88700","88700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222","88800","88800","88800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.25","88900","88900","88900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.5","89000","89000","89000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"222.75","89100","89100","89100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223","89200","89200","89200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.25","89300","89300","89300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.5","89400","89400","89400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"223.75","89500","89500","89500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224","89600","89600","89600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.25","89700","89700","89700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.5","89800","89800","89800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"224.75","89900","89900","89900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225","90000","90000","90000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.25","90100","90100","90100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.5","90200","90200","90200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"225.75","90300","90300","90300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226","90400","90400","90400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.25","90500","90500","90500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.5","90600","90600","90600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"226.75","90700","90700","90700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227","90800","90800","90800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.25","90900","90900","90900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.5","91000","91000","91000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"227.75","91100","91100","91100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228","91200","91200","91200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.25","91300","91300","91300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.5","91400","91400","91400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"228.75","91500","91500","91500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229","91600","91600","91600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.25","91700","91700","91700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.5","91800","91800","91800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"229.75","91900","91900","91900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230","92000","92000","92000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.25","92100","92100","92100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.5","92200","92200","92200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"230.75","92300","92300","92300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231","92400","92400","92400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.25","92500","92500","92500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.5","92600","92600","92600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"231.75","92700","92700","92700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232","92800","92800","92800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.25","92900","92900","92900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.5","93000","93000","93000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"232.75","93100","93100","93100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233","93200","93200","93200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.25","93300","93300","93300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.5","93400","93400","93400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"233.75","93500","93500","93500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234","93600","93600","93600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.25","93700","93700","93700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.5","93800","93800","93800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"234.75","93900","93900","93900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235","94000","94000","94000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.25","94100","94100","94100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.5","94200","94200","94200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"235.75","94300","94300","94300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236","94400","94400","94400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.25","94500","94500","94500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.5","94600","94600","94600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"236.75","94700","94700","94700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237","94800","94800","94800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.25","94900","94900","94900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.5","95000","95000","95000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"237.75","95100","95100","95100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238","95200","95200","95200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.25","95300","95300","95300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.5","95400","95400","95400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"238.75","95500","95500","95500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239","95600","95600","95600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.25","95700","95700","95700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.5","95800","95800","95800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"239.75","95900","95900","95900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240","96000","96000","96000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.25","96100","96100","96100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.5","96200","96200","96200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"240.75","96300","96300","96300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241","96400","96400","96400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.25","96500","96500","96500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.5","96600","96600","96600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"241.75","96700","96700","96700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242","96800","96800","96800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.25","96900","96900","96900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.5","97000","97000","97000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"242.75","97100","97100","97100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243","97200","97200","97200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.25","97300","97300","97300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.5","97400","97400","97400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"243.75","97500","97500","97500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244","97600","97600","97600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.25","97700","97700","97700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.5","97800","97800","97800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"244.75","97900","97900","97900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245","98000","98000","98000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.25","98100","98100","98100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.5","98200","98200","98200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"245.75","98300","98300","98300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246","98400","98400","98400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.25","98500","98500","98500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.5","98600","98600","98600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"246.75","98700","98700","98700","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247","98800","98800","98800","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.25","98900","98900","98900","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.5","99000","99000","99000","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"247.75","99100","99100","99100","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248","99200","99200","99200","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.25","99300","99300","99300","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.5","99400","99400","99400","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"248.75","99500","99500","99500","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"249","99600","99600","99600","0.9992006394884103","0.9992006394884103","0.9992006394884103","1","1","1","0.0007993605115907132","0.0007993605115907132","0.0007993605115907132"
"249.25","99700","99700","99700","0.9992006394884383","0.9992006394884383","0.9992006394884383","1","1","1","0.0007993605115898736","0.0007993605115898736","0.0007993605115898736"
"249.5","99800","99800","99800","0.9992006397844058","0.9992006397844058","0.9992006397844058","1","1","1","0.0007993605026397343","0.0007993605026397343","0.0007993605026397343"
"249.75","99900","99900","99900","0.9992037439243748","0.9992037439243748","0.9992037439243748","1","1","1","0.0007992666325814524","0.0007992666325814524","0.0007992666325814524"

==> figs/csv_old/r0.01_z0_aff.csv <==
"time","super-sweep-29 - _step","super-sweep-29 - _step__MIN","super-sweep-29 - _step__MAX","super-sweep-29 - y_aff","super-sweep-29 - y_aff__MIN","super-sweep-29 - y_aff__MAX","super-sweep-29 - z","super-sweep-29 - z__MIN","super-sweep-29 - z__MAX","super-sweep-29 - p_aff","super-sweep-29 - p_aff__MIN","super-sweep-29 - p_aff__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","0","0","0"
"0.25","100","100","100","-3.9447310964156843","-3.9447310964156843","-3.9447310964156843","-4.997532801828658","-4.997532801828658","-4.997532801828658","0.06877839324233959","0.06877839324233959","0.06877839324233959"
"0.5","200","200","200","-4.884453432451859","-4.884453432451859","-4.884453432451859","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.04218420945185858","-0.04218420945185858","-0.04218420945185858"
"0.75","300","300","300","-4.93442459789948","-4.93442459789948","-4.93442459789948","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.04937399967459666","-0.04937399967459666","-0.04937399967459666"
"1","400","400","400","-4.924524850316044","-4.924524850316044","-4.924524850316044","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.049850712727994184","-0.049850712727994184","-0.049850712727994184"
"1.25","500","500","500","-4.906629413774002","-4.906629413774002","-4.906629413774002","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.049885623231066434","-0.049885623231066434","-0.049885623231066434"
"1.5","600","600","600","-4.8837383701179515","-4.8837383701179515","-4.8837383701179515","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.04985073732349504","-0.04985073732349504","-0.04985073732349504"
"1.75","700","700","700","-4.856022914059863","-4.856022914059863","-4.856022914059863","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.04976584547230428","-0.04976584547230428","-0.04976584547230428"
"2","800","800","800","-4.823515348675172","-4.823515348675172","-4.823515348675172","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.04963184042182667","-0.04963184042182667","-0.04963184042182667"
"2.25","900","900","900","-4.7862476165290415","-4.7862476165290415","-4.7862476165290415","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.049448859674903756","-0.049448859674903756","-0.049448859674903756"
"2.5","1000","1000","1000","-4.744256444114713","-4.744256444114713","-4.744256444114713","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.04921707965079719","-0.04921707965079719","-0.04921707965079719"
"2.75","1100","1100","1100","-4.697583264297815","-4.697583264297815","-4.697583264297815","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.048936728402735274","-0.048936728402735274","-0.048936728402735274"
"3","1200","1200","1200","-4.646274137039641","-4.646274137039641","-4.646274137039641","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.048608082521535756","-0.048608082521535756","-0.048608082521535756"
"3.25","1300","1300","1300","-4.590379698168808","-4.590379698168808","-4.590379698168808","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.048231466332354256","-0.048231466332354256","-0.048231466332354256"
"3.5","1400","1400","1400","-4.52995510873999","-4.52995510873999","-4.52995510873999","-4.524135262330097","-4.524135262330097","-4.524135262330097","-0.0478072515090468","-0.0478072515090468","-0.0478072515090468"
"3.75","1500","1500","1500","-4.465060000527029","-4.465060000527029","-4.465060000527029","-4.455032620941839","-4.455032620941839","-4.455032620941839","-0.047335856700347456","-0.047335856700347456","-0.047335856700347456"
"4","1600","1600","1600","-4.395758417166783","-4.395758417166783","-4.395758417166783","-4.381533400219318","-4.381533400219318","-4.381533400219318","-0.04681774711601283","-0.04681774711601283","-0.04681774711601283"
"4.25","1700","1700","1700","-4.3221187509551395","-4.3221187509551395","-4.3221187509551395","-4.303710135019719","-4.303710135019719","-4.303710135019719","-0.04625343406764998","-0.04625343406764998","-0.04625343406764998"
"4.5","1800","1800","1800","-4.244213675352024","-4.244213675352024","-4.244213675352024","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.045643474464107214","-0.045643474464107214","-0.045643474464107214"
"4.75","1900","1900","1900","-4.1621200732614625","-4.1621200732614625","-4.1621200732614625","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-0.04498847026187158","-0.04498847026187158","-0.04498847026187158"
"5","2000","2000","2000","-4.075918961157437","-4.075918961157437","-4.075918961157437","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.044289067871011556","-0.044289067871011556","-0.044289067871011556"
"5.25","2100","2100","2100","-3.9856954091304133","-3.9856954091304133","-3.9856954091304133","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.04354595751724688","-0.04354595751724688","-0.04354595751724688"
"5.5","2200","2200","2200","-3.8915384569334117","-3.8915384569334117","-3.8915384569334117","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.04275987256077962","-0.04275987256077962","-0.04275987256077962"
"5.75","2300","2300","2300","-3.79354102611055","-3.79354102611055","-3.79354102611055","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.04193158877255698","-0.04193158877255698","-0.04193158877255698"
"6","2400","2400","2400","-3.6917998282946756","-3.6917998282946756","-3.6917998282946756","-3.644843137107058","-3.644843137107058","-3.644843137107058","-0.04106192356867783","-0.04106192356867783","-0.04106192356867783"
"6.25","2500","2500","2500","-3.5864152697646685","-3.5864152697646685","-3.5864152697646685","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-0.04015173520370252","-0.04015173520370252","-0.04015173520370252"
"6.5","2600","2600","2600","-3.477491352356567","-3.477491352356567","-3.477491352356567","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-0.03920192192365879","-0.03920192192365879","-0.03920192192365879"
"6.75","2700","2700","2700","-3.3651355708263084","-3.3651355708263084","-3.3651355708263084","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.03821342107958198","-0.03821342107958198","-0.03821342107958198"
"7","2800","2800","2800","-3.249458806765386","-3.249458806765386","-3.249458806765386","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-0.03718720820246163","-0.03718720820246163","-0.03718720820246163"
"7.25","2900","2900","2900","-3.130575219174102","-3.130575219174102","-3.130575219174102","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-0.036124296040511816","-0.036124296040511816","-0.036124296040511816"
"7.5","3000","3000","3000","-3.0086021318004184","-3.0086021318004184","-3.0086021318004184","-2.938926261462366","-2.938926261462366","-2.938926261462366","-0.03502573355970884","-0.03502573355970884","-0.03502573355970884"
"7.75","3100","3100","3100","-2.8836599173555864","-2.8836599173555864","-2.8836599173555864","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.03389260490859064","-0.03389260490859064","-0.03389260490859064"
"8","3200","3200","3200","-2.7558718787208063","-2.7558718787208063","-2.7558718787208063","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.03272602834833155","-0.03272602834833155","-0.03272602834833155"
"8.25","3300","3300","3300","-2.625364127262171","-2.625364127262171","-2.625364127262171","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.03152715514915366","-0.03152715514915366","-0.03152715514915366"
"8.5","3400","3400","3400","-2.4922654583739803","-2.4922654583739803","-2.4922654583739803","-2.408768370508576","-2.408768370508576","-2.408768370508576","-0.030297168454163304","-0.030297168454163304","-0.030297168454163304"
"8.75","3500","3500","3500","-2.35670722437323","-2.35670722437323","-2.35670722437323","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-0.029037282111730095","-0.029037282111730095","-0.029037282111730095"
"9","3600","3600","3600","-2.2188232048707337","-2.2188232048707337","-2.2188232048707337","-2.128896457825362","-2.128896457825362","-2.128896457825362","-0.027748739477566065","-0.027748739477566065","-0.027748739477566065"
"9.25","3700","3700","3700","-2.078749474746804","-2.078749474746804","-2.078749474746804","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-0.026432812187683785","-0.026432812187683785","-0.026432812187683785"
"9.5","3800","3800","3800","-1.9366242698617637","-1.9366242698617637","-1.9366242698617637","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-0.02509079890344429","-0.02509079890344429","-0.02509079890344429"
"9.75","3900","3900","3900","-1.7925878506338515","-1.7925878506338515","-1.7925878506338515","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-0.023724024029935897","-0.023724024029935897","-0.023724024029935897"
"10","4000","4000","4000","-1.6467823636191183","-1.6467823636191183","-1.6467823636191183","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-0.02233383640894626","-0.02233383640894626","-0.02233383640894626"
"10.25","4100","4100","4100","-1.4993517012299364","-1.4993517012299364","-1.4993517012299364","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-0.020921607987817614","-0.020921607987817614","-0.020921607987817614"
"10.5","4200","4200","4200","-1.3504413597305647","-1.3504413597305647","-1.3504413597305647","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-0.019488732465501313","-0.019488732465501313","-0.019488732465501313"
"10.75","4300","4300","4300","-1.200198295649901","-1.200198295649901","-1.200198295649901","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-0.01803662391714475","-0.01803662391714475","-0.01803662391714475"
"11","4400","4400","4400","-1.0487707807531275","-1.0487707807531275","-1.0487707807531275","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-0.016566715398570048","-0.016566715398570048","-0.016566715398570048"
"11.25","4500","4500","4500","-0.8963082557153809","-0.8963082557153809","-0.8963082557153809","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-0.015080457532020669","-0.015080457532020669","-0.015080457532020669"
"11.5","4600","4600","4600","-0.7429611826418503","-0.7429611826418503","-0.7429611826418503","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-0.01357931707457291","-0.01357931707457291","-0.01357931707457291"
"11.75","4700","4700","4700","-0.588880896579843","-0.588880896579843","-0.588880896579843","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.012064775470623394","-0.012064775470623394","-0.012064775470623394"
"12","4800","4800","4800","-0.43421945616936325","-0.43421945616936325","-0.43421945616936325","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.010538327389882307","-0.010538327389882307","-0.010538327389882307"
"12.25","4900","4900","4900","-0.2791294935795948","-0.2791294935795948","-0.2791294935795948","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.009001479252315113","-0.009001479252315113","-0.009001479252315113"
"12.5","5000","5000","5000","-0.12376406387937564","-0.12376406387937564","-0.12376406387937564","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.007455747741487663","-0.007455747741487663","-0.007455747741487663"
"12.75","5100","5100","5100","0.03172350600967607","0.03172350600967607","0.03172350600967607","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.0059026583077826985","-0.0059026583077826985","-0.0059026583077826985"
"13","5200","5200","5200","0.1871797686283215","0.1871797686283215","0.1871797686283215","0.313952597646567","0.313952597646567","0.313952597646567","-0.004343743662964517","-0.004343743662964517","-0.004343743662964517"
"13.25","5300","5300","5300","0.34245130741381813","0.34245130741381813","0.34245130741381813","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.0027805422675775196","-0.0027805422675775196","-0.0027805422675775196"
"13.5","5400","5400","5400","0.49738488810354475","0.49738488810354475","0.49738488810354475","0.6266661678215218","0.6266661678215218","0.6266661678215218","-0.001214596812671359","-0.001214596812671359","-0.001214596812671359"
"13.75","5500","5500","5500","0.6518276099587186","0.6518276099587186","0.6518276099587186","0.7821723252011552","0.7821723252011552","0.7821723252011552","0.0003525473026488729","0.0003525473026488729","0.0003525473026488729"
"14","5600","5600","5600","0.8056270566589641","0.8056270566589641","0.8056270566589641","0.9369065729286241","0.9369065729286241","0.9369065729286241","0.0019193434963449413","0.0019193434963449413","0.0019193434963449413"
"14.25","5700","5700","5700","0.9586314467188202","0.9586314467188202","0.9586314467188202","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.0034842455297352526","0.0034842455297352526","0.0034842455297352526"
"14.5","5800","5800","5800","1.1106897832777423","1.1106897832777423","1.1106897832777423","1.2434494358242743","1.2434494358242743","1.2434494358242743","0.0050457090334457555","0.0050457090334457555","0.0050457090334457555"
"14.75","5900","5900","5900","1.2616520031157712","1.2616520031157712","1.2616520031157712","1.394955530196147","1.394955530196147","1.394955530196147","0.006602193031516074","0.006602193031516074","0.006602193031516074"
"15","6000","6000","6000","1.4113691247478184","1.4113691247478184","1.4113691247478184","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.008152161462156804","0.008152161462156804","0.008152161462156804"
"15.25","6100","6100","6100","1.5596933954503975","1.5596933954503975","1.5596933954503975","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.009694084693656624","0.009694084693656624","0.009694084693656624"
"15.5","6200","6200","6200","1.7064784370757338","1.7064784370757338","1.7064784370757338","1.840622763423391","1.840622763423391","1.840622763423391","0.011226441033944906","0.011226441033944906","0.011226441033944906"
"15.75","6300","6300","6300","1.8515793905093145","1.8515793905093145","1.8515793905093145","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.012747718232317407","0.012747718232317407","0.012747718232317407"
"16","6400","6400","6400","1.9948530586283515","1.9948530586283515","1.9948530586283515","2.128896457825364","2.128896457825364","2.128896457825364","0.014256414971845155","0.014256414971845155","0.014256414971845155"
"16.25","6500","6500","6500","2.13615804762005","2.13615804762005","2.13615804762005","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.015751042350993644","0.015751042350993644","0.015751042350993644"
"16.5","6600","6600","6600","2.275354906520235","2.275354906520235","2.275354906520235","2.408768370508577","2.408768370508577","2.408768370508577","0.017230125352987957","0.017230125352987957","0.017230125352987957"
"16.75","6700","6700","6700","2.4123062648346103","2.4123062648346103","2.4123062648346103","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.018692204301477278","0.018692204301477278","0.018692204301477278"
"17","6800","6800","6800","2.5468769681068593","2.5468769681068593","2.5468769681068593","2.6791339748949836","2.6791339748949836","2.6791339748949836","0.020135836301058085","0.020135836301058085","0.020135836301058085"
"17.25","6900","6900","6900","2.678934211299771","2.678934211299771","2.678934211299771","2.8104168892606527","2.8104168892606527","2.8104168892606527","0.021559596661238856","0.021559596661238856","0.021559596661238856"
"17.5","7000","7000","7000","2.808347669857775","2.808347669857775","2.808347669857775","2.938926261462367","2.938926261462367","2.938926261462367","0.02296208030243646","0.02296208030243646","0.02296208030243646"
"17.75","7100","7100","7100","2.934989628321553","2.934989628321553","2.934989628321553","3.064535268264883","3.064535268264883","3.064535268264883","0.024341903142621468","0.024341903142621468","0.024341903142621468"
"18","7200","7200","7200","3.05873510636777","3.05873510636777","3.05873510636777","3.18711994874345","3.18711994874345","3.18711994874345","0.02569770346323791","0.02569770346323791","0.02569770346323791"
"18.25","7300","7300","7300","3.1794619821495664","3.1794619821495664","3.1794619821495664","3.3065593266182605","3.3065593266182605","3.3065593266182605","0.02702814325305758","0.02702814325305758","0.02702814325305758"
"18.5","7400","7400","7400","3.2970511128160784","3.2970511128160784","3.2970511128160784","3.4227355296434436","3.4227355296434436","3.4227355296434436","0.028331909528633736","0.028331909528633736","0.028331909528633736"
"18.75","7500","7500","7500","3.411386452092046","3.411386452092046","3.411386452092046","3.535533905932739","3.535533905932739","3.535533905932739","0.029607715630058096","0.029607715630058096","0.029607715630058096"
"19","7600","7600","7600","3.5223551648014766","3.5223551648014766","3.5223551648014766","3.6448431371070584","3.6448431371070584","3.6448431371070584","0.030854302490738394","0.030854302490738394","0.030854302490738394"
"19.25","7700","7700","7700","3.629847738222339","3.629847738222339","3.629847738222339","3.7505553481522993","3.7505553481522993","3.7505553481522993","0.032070439879945345","0.032070439879945345","0.032070439879945345"
"19.5","7800","7800","7800","3.7337580901624063","3.7337580901624063","3.7337580901624063","3.8525662138789474","3.8525662138789474","3.8525662138789474","0.033254927616901964","0.033254927616901964","0.033254927616901964"
"19.75","7900","7900","7900","3.833983673649559","3.833983673649559","3.833983673649559","3.950775061878452","3.950775061878452","3.950775061878452","0.034406596755216734","0.034406596755216734","0.034406596755216734"
"20","8000","8000","8000","3.930425578133278","3.930425578133278","3.930425578133278","4.045084971874738","4.045084971874738","4.045084971874738","0.035524310736492926","0.035524310736492926","0.035524310736492926"
"20.25","8100","8100","8100","4.022988627097412","4.022988627097412","4.022988627097412","4.1354028713728095","4.1354028713728095","4.1354028713728095","0.03660696651197426","0.03660696651197426","0.03660696651197426"
"20.5","8200","8200","8200","4.111581471987905","4.111581471987905","4.111581471987905","4.2216396275100765","4.2216396275100765","4.2216396275100765","0.03765349563112114","0.03765349563112114","0.03765349563112114"
"20.75","8300","8300","8300","4.196116682362788","4.196116682362788","4.196116682362788","4.303710135019719","4.303710135019719","4.303710135019719","0.03866286529604113","0.03866286529604113","0.03866286529604113"
"21","8400","8400","8400","4.276510832175488","4.276510832175488","4.276510832175488","4.381533400219318","4.381533400219318","4.381533400219318","0.03963407938073865","0.03963407938073865","0.03963407938073865"
"21.25","8500","8500","8500","4.352684582106238","4.352684582106238","4.352684582106238","4.455032620941839","4.455032620941839","4.455032620941839","0.04056617941416729","0.04056617941416729","0.04056617941416729"
"21.5","8600","8600","8600","4.424562757860429","4.424562757860429","4.424562757860429","4.524135262330099","4.524135262330099","4.524135262330099","0.04145824552612881","0.04145824552612881","0.04145824552612881"
"21.75","8700","8700","8700","4.49207442435655","4.49207442435655","4.49207442435655","4.5887731284199065","4.5887731284199065","4.5887731284199065","0.042309397355070666","0.042309397355070666","0.042309397355070666"
"22","8800","8800","8800","4.555152955730544","4.555152955730544","4.555152955730544","4.648882429441257","4.648882429441257","4.648882429441257","0.04311879491689824","0.04311879491689824","0.04311879491689824"
"22.25","8900","8900","8900","4.613736101087517","4.613736101087517","4.613736101087517","4.704403844771127","4.704403844771127","4.704403844771127","0.04388563943393836","0.04388563943393836","0.04388563943393836"
"22.5","9000","9000","9000","4.667766045935825","4.667766045935825","4.667766045935825","4.755282581475767","4.755282581475767","4.755282581475767","0.044609174123234396","0.044609174123234396","0.044609174123234396"
"22.75","9100","9100","9100","4.717189469243019","4.717189469243019","4.717189469243019","4.801468428384716","4.801468428384716","4.801468428384716","0.045288684943401714","0.045288684943401714","0.045288684943401714"
"23","9200","9200","9200","4.761957596057255","4.761957596057255","4.761957596057255","4.842915805643156","4.842915805643156","4.842915805643156","0.045923501299299174","0.045923501299299174","0.045923501299299174"
"23.25","9300","9300","9300","4.802026245642289","4.802026245642289","4.802026245642289","4.879583809693737","4.879583809693737","4.879583809693737","0.04651299670382558","0.04651299670382558","0.04651299670382558"
"23.5","9400","9400","9400","4.837355875078534","4.837355875078534","4.837355875078534","4.911436253643443","4.911436253643443","4.911436253643443","0.04705658939618773","0.04705658939618773","0.04705658939618773"
"23.75","9500","9500","9500","4.867911618287127","4.867911618287127","4.867911618287127","4.938441702975688","4.938441702975688","4.938441702975688","0.04755374291602649","0.04755374291602649","0.04755374291602649"
"24","9600","9600","9600","4.893663320438561","4.893663320438561","4.893663320438561","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.048003966632840234","0.048003966632840234","0.048003966632840234"
"24.25","9700","9700","9700","4.914585567711855","4.914585567711855","4.914585567711855","4.9778098230154","4.9778098230154","4.9778098230154","0.04840681623017623","0.04840681623017623","0.04840681623017623"
"24.5","9800","9800","9800","4.930657712374921","4.930657712374921","4.930657712374921","4.990133642141358","4.990133642141358","4.990133642141358","0.048761894144118856","0.048761894144118856","0.048761894144118856"
"24.75","9900","9900","9900","4.941863893161396","4.941863893161396","4.941863893161396","4.997532801828658","4.997532801828658","4.997532801828658","0.04906884995563621","0.04906884995563621","0.04906884995563621"
"25","10000","10000","10000","4.9481930509237815","4.9481930509237815","4.9481930509237815","5","5","5","0.04932738073640158","0.04932738073640158","0.04932738073640158"
"25.25","10100","10100","10100","4.949638939547487","4.949638939547487","4.949638939547487","4.997532801828658","4.997532801828658","4.997532801828658","0.0495372313477464","0.0495372313477464","0.0495372313477464"
"25.5","10200","10200","10200","4.946200132115012","4.946200132115012","4.946200132115012","4.990133642141358","4.990133642141358","4.990133642141358","0.0496981946924539","0.0496981946924539","0.0496981946924539"
"25.75","10300","10300","10300","4.937880022314121","4.937880022314121","4.937880022314121","4.9778098230154","4.9778098230154","4.9778098230154","0.04981011191913581","0.04981011191913581","0.04981011191913581"
"26","10400","10400","10400","4.924686821088684","4.924686821088684","4.924686821088684","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.049872872579001026","0.049872872579001026","0.049872872579001026"
"26.25","10500","10500","10500","4.906633548535479","4.906633548535479","4.906633548535479","4.938441702975688","4.938441702975688","4.938441702975688","0.04988641473485589","0.04988641473485589","0.04988641473485589"
"26.5","10600","10600","10600","4.883738021054912","4.883738021054912","4.883738021054912","4.911436253643443","4.911436253643443","4.911436253643443","0.049850725022226705","0.049850725022226705","0.049850725022226705"
"26.75","10700","10700","10700","4.856022833768401","4.856022833768401","4.856022833768401","4.879583809693736","4.879583809693736","4.879583809693736","0.04976583866255163","0.04976583866255163","0.04976583866255163"
"27","10800","10800","10800","4.823515338219706","4.823515338219706","4.823515338219706","4.842915805643155","4.842915805643155","4.842915805643155","0.04963183942841953","0.04963183942841953","0.04963183942841953"
"27.25","10900","10900","10900","4.786247615382251","4.786247615382251","4.786247615382251","4.801468428384715","4.801468428384715","4.801468428384715","0.049448859560896063","0.049448859560896063","0.049448859560896063"
"27.5","11000","11000","11000","4.744256443999093","4.744256443999093","4.744256443999093","4.755282581475767","4.755282581475767","4.755282581475767","0.04921707963901917","0.04921707963901917","0.04921707963901917"
"27.75","11100","11100","11100","4.697583264286728","4.697583264286728","4.697583264286728","4.704403844771127","4.704403844771127","4.704403844771127","0.04893672840158869","0.04893672840158869","0.04893672840158869"
"28","11200","11200","11200","4.646274137038611","4.646274137038611","4.646274137038611","4.648882429441256","4.648882429441256","4.648882429441256","0.04860808252142812","0.04860808252142812","0.04860808252142812"
"28.25","11300","11300","11300","4.590379698168713","4.590379698168713","4.590379698168713","4.588773128419906","4.588773128419906","4.588773128419906","0.048231466332344264","0.048231466332344264","0.048231466332344264"
"28.5","11400","11400","11400","4.529955108739981","4.529955108739981","4.529955108739981","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.047807251509045856","0.047807251509045856","0.047807251509045856"
"28.75","11500","11500","11500","4.465060000527028","4.465060000527028","4.465060000527028","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.047335856700347345","0.047335856700347345","0.047335856700347345"
"29","11600","11600","11600","4.395758417166783","4.395758417166783","4.395758417166783","4.381533400219317","4.381533400219317","4.381533400219317","0.04681774711601283","0.04681774711601283","0.04681774711601283"
"29.25","11700","11700","11700","4.3221187509551395","4.3221187509551395","4.3221187509551395","4.303710135019717","4.303710135019717","4.303710135019717","0.046253434067650034","0.046253434067650034","0.046253434067650034"
"29.5","11800","11800","11800","4.244213675352023","4.244213675352023","4.244213675352023","4.221639627510075","4.221639627510075","4.221639627510075","0.0456434744641071","0.0456434744641071","0.0456434744641071"
"29.75","11900","11900","11900","4.162120073261462","4.162120073261462","4.162120073261462","4.135402871372808","4.135402871372808","4.135402871372808","0.04498847026187153","0.04498847026187153","0.04498847026187153"
"30","12000","12000","12000","4.075918961157436","4.075918961157436","4.075918961157436","4.045084971874736","4.045084971874736","4.045084971874736","0.044289067871011556","0.044289067871011556","0.044289067871011556"
"30.25","12100","12100","12100","3.985695409130413","3.985695409130413","3.985695409130413","3.9507750618784514","3.9507750618784514","3.9507750618784514","0.043545957517246936","0.043545957517246936","0.043545957517246936"
"30.5","12200","12200","12200","3.8915384569334113","3.8915384569334113","3.8915384569334113","3.852566213878946","3.852566213878946","3.852566213878946","0.04275987256077968","0.04275987256077968","0.04275987256077968"
"30.75","12300","12300","12300","3.7935410261105487","3.7935410261105487","3.7935410261105487","3.7505553481522957","3.7505553481522957","3.7505553481522957","0.04193158877255693","0.04193158877255693","0.04193158877255693"
"31","12400","12400","12400","3.6917998282946747","3.6917998282946747","3.6917998282946747","3.6448431371070553","3.6448431371070553","3.6448431371070553","0.04106192356867788","0.04106192356867788","0.04106192356867788"
"31.25","12500","12500","12500","3.586415269764667","3.586415269764667","3.586415269764667","3.535533905932737","3.535533905932737","3.535533905932737","0.040151735203702466","0.040151735203702466","0.040151735203702466"
"31.5","12600","12600","12600","3.4774913523565663","3.4774913523565663","3.4774913523565663","3.422735529643443","3.422735529643443","3.422735529643443","0.03920192192365879","0.03920192192365879","0.03920192192365879"
"31.75","12700","12700","12700","3.3651355708263084","3.3651355708263084","3.3651355708263084","3.3065593266182596","3.3065593266182596","3.3065593266182596","0.03821342107958198","0.03821342107958198","0.03821342107958198"
"32","12800","12800","12800","3.249458806765385","3.249458806765385","3.249458806765385","3.1871199487434483","3.1871199487434483","3.1871199487434483","0.037187208202461686","0.037187208202461686","0.037187208202461686"
"32.25","12900","12900","12900","3.1305752191741014","3.1305752191741014","3.1305752191741014","3.0645352682648825","3.0645352682648825","3.0645352682648825","0.036124296040511816","0.036124296040511816","0.036124296040511816"
"32.5","13000","13000","13000","3.0086021318004184","3.0086021318004184","3.0086021318004184","2.9389262614623664","2.9389262614623664","2.9389262614623664","0.03502573355970884","0.03502573355970884","0.03502573355970884"
"32.75","13100","13100","13100","2.8836599173555864","2.8836599173555864","2.8836599173555864","2.810416889260651","2.810416889260651","2.810416889260651","0.03389260490859075","0.03389260490859075","0.03389260490859075"
"33","13200","13200","13200","2.7558718787208054","2.7558718787208054","2.7558718787208054","2.679133974894982","2.679133974894982","2.679133974894982","0.03272602834833155","0.03272602834833155","0.03272602834833155"
"33.25","13300","13300","13300","2.6253641272621695","2.6253641272621695","2.6253641272621695","2.545207078751856","2.545207078751856","2.545207078751856","0.03152715514915366","0.03152715514915366","0.03152715514915366"
"33.5","13400","13400","13400","2.4922654583739794","2.4922654583739794","2.4922654583739794","2.4087683705085765","2.4087683705085765","2.4087683705085765","0.030297168454163192","0.030297168454163192","0.030297168454163192"
"33.75","13500","13500","13500","2.35670722437323","2.35670722437323","2.35670722437323","2.2699524986977306","2.2699524986977306","2.2699524986977306","0.029037282111730123","0.029037282111730123","0.029037282111730123"
"34","13600","13600","13600","2.218823204870733","2.218823204870733","2.218823204870733","2.128896457825361","2.128896457825361","2.128896457825361","0.02774873947756612","0.02774873947756612","0.02774873947756612"
"34.25","13700","13700","13700","2.078749474746803","2.078749474746803","2.078749474746803","1.9857394531739014","1.9857394531739014","1.9857394531739014","0.02643281218768373","0.02643281218768373","0.02643281218768373"
"34.5","13800","13800","13800","1.9366242698617626","1.9366242698617626","1.9366242698617626","1.8406227634233887","1.8406227634233887","1.8406227634233887","0.02509079890344429","0.02509079890344429","0.02509079890344429"
"34.75","13900","13900","13900","1.7925878506338502","1.7925878506338502","1.7925878506338502","1.6936896012264526","1.6936896012264526","1.6936896012264526","0.023724024029935953","0.023724024029935953","0.023724024029935953"
"35","14000","14000","14000","1.6467823636191166","1.6467823636191166","1.6467823636191166","1.5450849718747337","1.5450849718747337","1.5450849718747337","0.022333836408946206","0.022333836408946206","0.022333836408946206"
"35.25","14100","14100","14100","1.4993517012299353","1.4993517012299353","1.4993517012299353","1.3949555301961436","1.3949555301961436","1.3949555301961436","0.020921607987817586","0.020921607987817586","0.020921607987817586"
"35.5","14200","14200","14200","1.350441359730564","1.350441359730564","1.350441359730564","1.2434494358242723","1.2434494358242723","1.2434494358242723","0.019488732465501285","0.019488732465501285","0.019488732465501285"
"35.75","14300","14300","14300","1.2001982956499","1.2001982956499","1.2001982956499","1.0907162069827119","1.0907162069827119","1.0907162069827119","0.018036623917144792","0.018036623917144792","0.018036623917144792"
"36","14400","14400","14400","1.0487707807531264","1.0487707807531264","1.0487707807531264","0.9369065729286188","0.9369065729286188","0.9369065729286188","0.016566715398570048","0.016566715398570048","0.016566715398570048"
"36.25","14500","14500","14500","0.8963082557153798","0.8963082557153798","0.8963082557153798","0.7821723252011509","0.7821723252011509","0.7821723252011509","0.015080457532020655","0.015080457532020655","0.015080457532020655"
"36.5","14600","14600","14600","0.7429611826418492","0.7429611826418492","0.7429611826418492","0.6266661678215186","0.6266661678215186","0.6266661678215186","0.013579317074572883","0.013579317074572883","0.013579317074572883"
"36.75","14700","14700","14700","0.5888808965798416","0.5888808965798416","0.5888808965798416","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.012064775470623346","0.012064775470623346","0.012064775470623346"
"37","14800","14800","14800","0.43421945616936236","0.43421945616936236","0.43421945616936236","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.010538327389882307","0.010538327389882307","0.010538327389882307"
"37.25","14900","14900","14900","0.2791294935795939","0.2791294935795939","0.2791294935795939","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.009001479252315134","0.009001479252315134","0.009001479252315134"
"37.5","15000","15000","15000","0.12376406387937447","0.12376406387937447","0.12376406387937447","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.007455747741487652","0.007455747741487652","0.007455747741487652"
"37.75","15100","15100","15100","-0.03172350600967727","-0.03172350600967727","-0.03172350600967727","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.005902658307782674","0.005902658307782674","0.005902658307782674"
"38","15200","15200","15200","-0.1871797686283226","-0.1871797686283226","-0.1871797686283226","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.00434374366296451","0.00434374366296451","0.00434374366296451"
"38.25","15300","15300","15300","-0.3424513074138193","-0.3424513074138193","-0.3424513074138193","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.0027805422675775196","0.0027805422675775196","0.0027805422675775196"
"38.5","15400","15400","15400","-0.497384888103546","-0.497384888103546","-0.497384888103546","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","0.0012145968126713383","0.0012145968126713383","0.0012145968126713383"
"38.75","15500","15500","15500","-0.6518276099587199","-0.6518276099587199","-0.6518276099587199","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","-0.0003525473026489284","-0.0003525473026489284","-0.0003525473026489284"
"39","15600","15600","15600","-0.8056270566589652","-0.8056270566589652","-0.8056270566589652","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","-0.001919343496344983","-0.001919343496344983","-0.001919343496344983"
"39.25","15700","15700","15700","-0.9586314467188212","-0.9586314467188212","-0.9586314467188212","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","-0.003484245529735225","-0.003484245529735225","-0.003484245529735225"
"39.5","15800","15800","15800","-1.1106897832777431","-1.1106897832777431","-1.1106897832777431","-1.243449435824275","-1.243449435824275","-1.243449435824275","-0.005045709033445742","-0.005045709033445742","-0.005045709033445742"
"39.75","15900","15900","15900","-1.2616520031157723","-1.2616520031157723","-1.2616520031157723","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","-0.006602193031516074","-0.006602193031516074","-0.006602193031516074"
"40","16000","16000","16000","-1.4113691247478197","-1.4113691247478197","-1.4113691247478197","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.008152161462156887","-0.008152161462156887","-0.008152161462156887"
"40.25","16100","16100","16100","-1.559693395450399","-1.559693395450399","-1.559693395450399","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.009694084693656596","-0.009694084693656596","-0.009694084693656596"
"40.5","16200","16200","16200","-1.7064784370757353","-1.7064784370757353","-1.7064784370757353","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.011226441033944934","-0.011226441033944934","-0.011226441033944934"
"40.75","16300","16300","16300","-1.851579390509316","-1.851579390509316","-1.851579390509316","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.01274771823231749","-0.01274771823231749","-0.01274771823231749"
"41","16400","16400","16400","-1.9948530586283522","-1.9948530586283522","-1.9948530586283522","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.01425641497184521","-0.01425641497184521","-0.01425641497184521"
"41.25","16500","16500","16500","-2.1361580476200515","-2.1361580476200515","-2.1361580476200515","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.0157510423509937","-0.0157510423509937","-0.0157510423509937"
"41.5","16600","16600","16600","-2.275354906520236","-2.275354906520236","-2.275354906520236","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.017230125352988013","-0.017230125352988013","-0.017230125352988013"
"41.75","16700","16700","16700","-2.4123062648346116","-2.4123062648346116","-2.4123062648346116","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.01869220430147725","-0.01869220430147725","-0.01869220430147725"
"42","16800","16800","16800","-2.5468769681068606","-2.5468769681068606","-2.5468769681068606","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.02013583630105814","-0.02013583630105814","-0.02013583630105814"
"42.25","16900","16900","16900","-2.678934211299772","-2.678934211299772","-2.678934211299772","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.021559596661238856","-0.021559596661238856","-0.021559596661238856"
"42.5","17000","17000","17000","-2.8083476698577767","-2.8083476698577767","-2.8083476698577767","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-0.022962080302436516","-0.022962080302436516","-0.022962080302436516"
"42.75","17100","17100","17100","-2.9349896283215546","-2.9349896283215546","-2.9349896283215546","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-0.024341903142621413","-0.024341903142621413","-0.024341903142621413"
"43","17200","17200","17200","-3.0587351063677706","-3.0587351063677706","-3.0587351063677706","-3.187119948743453","-3.187119948743453","-3.187119948743453","-0.025697703463237798","-0.025697703463237798","-0.025697703463237798"
"43.25","17300","17300","17300","-3.1794619821495678","-3.1794619821495678","-3.1794619821495678","-3.306559326618263","-3.306559326618263","-3.306559326618263","-0.027028143253057524","-0.027028143253057524","-0.027028143253057524"
"43.5","17400","17400","17400","-3.2970511128160793","-3.2970511128160793","-3.2970511128160793","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-0.028331909528633736","-0.028331909528633736","-0.028331909528633736"
"43.75","17500","17500","17500","-3.4113864520920467","-3.4113864520920467","-3.4113864520920467","-3.53553390593274","-3.53553390593274","-3.53553390593274","-0.029607715630058096","-0.029607715630058096","-0.029607715630058096"
"44","17600","17600","17600","-3.522355164801477","-3.522355164801477","-3.522355164801477","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-0.03085430249073834","-0.03085430249073834","-0.03085430249073834"
"44.25","17700","17700","17700","-3.62984773822234","-3.62984773822234","-3.62984773822234","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-0.03207043987994529","-0.03207043987994529","-0.03207043987994529"
"44.5","17800","17800","17800","-3.7337580901624072","-3.7337580901624072","-3.7337580901624072","-3.852566213878947","-3.852566213878947","-3.852566213878947","-0.033254927616902075","-0.033254927616902075","-0.033254927616902075"
"44.75","17900","17900","17900","-3.833983673649559","-3.833983673649559","-3.833983673649559","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.03440659675521668","-0.03440659675521668","-0.03440659675521668"
"45","18000","18000","18000","-3.9304255781332786","-3.9304255781332786","-3.9304255781332786","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.035524310736492926","-0.035524310736492926","-0.035524310736492926"
"45.25","18100","18100","18100","-4.022988627097412","-4.022988627097412","-4.022988627097412","-4.135402871372808","-4.135402871372808","-4.135402871372808","-0.03660696651197426","-0.03660696651197426","-0.03660696651197426"
"45.5","18200","18200","18200","-4.111581471987905","-4.111581471987905","-4.111581471987905","-4.221639627510079","-4.221639627510079","-4.221639627510079","-0.03765349563112114","-0.03765349563112114","-0.03765349563112114"
"45.75","18300","18300","18300","-4.196116682362788","-4.196116682362788","-4.196116682362788","-4.303710135019721","-4.303710135019721","-4.303710135019721","-0.03866286529604118","-0.03866286529604118","-0.03866286529604118"
"46","18400","18400","18400","-4.2765108321754886","-4.2765108321754886","-4.2765108321754886","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.03963407938073865","-0.03963407938073865","-0.03963407938073865"
"46.25","18500","18500","18500","-4.352684582106239","-4.352684582106239","-4.352684582106239","-4.455032620941841","-4.455032620941841","-4.455032620941841","-0.0405661794141674","-0.0405661794141674","-0.0405661794141674"
"46.5","18600","18600","18600","-4.42456275786043","-4.42456275786043","-4.42456275786043","-4.524135262330099","-4.524135262330099","-4.524135262330099","-0.04145824552612892","-0.04145824552612892","-0.04145824552612892"
"46.75","18700","18700","18700","-4.49207442435655","-4.49207442435655","-4.49207442435655","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-0.042309397355070666","-0.042309397355070666","-0.042309397355070666"
"47","18800","18800","18800","-4.555152955730545","-4.555152955730545","-4.555152955730545","-4.648882429441257","-4.648882429441257","-4.648882429441257","-0.043118794916898184","-0.043118794916898184","-0.043118794916898184"
"47.25","18900","18900","18900","-4.613736101087517","-4.613736101087517","-4.613736101087517","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.04388563943393836","-0.04388563943393836","-0.04388563943393836"
"47.5","19000","19000","19000","-4.667766045935826","-4.667766045935826","-4.667766045935826","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.04460917412323451","-0.04460917412323451","-0.04460917412323451"
"47.75","19100","19100","19100","-4.717189469243019","-4.717189469243019","-4.717189469243019","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.045288684943401714","-0.045288684943401714","-0.045288684943401714"
"48","19200","19200","19200","-4.761957596057255","-4.761957596057255","-4.761957596057255","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.04592350129929912","-0.04592350129929912","-0.04592350129929912"
"48.25","19300","19300","19300","-4.802026245642291","-4.802026245642291","-4.802026245642291","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.04651299670382575","-0.04651299670382575","-0.04651299670382575"
"48.5","19400","19400","19400","-4.837355875078535","-4.837355875078535","-4.837355875078535","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.04705658939618779","-0.04705658939618779","-0.04705658939618779"
"48.75","19500","19500","19500","-4.867911618287127","-4.867911618287127","-4.867911618287127","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.04755374291602649","-0.04755374291602649","-0.04755374291602649"
"49","19600","19600","19600","-4.893663320438561","-4.893663320438561","-4.893663320438561","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.048003966632840234","-0.048003966632840234","-0.048003966632840234"
"49.25","19700","19700","19700","-4.914585567711855","-4.914585567711855","-4.914585567711855","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.048406816230176175","-0.048406816230176175","-0.048406816230176175"
"49.5","19800","19800","19800","-4.930657712374921","-4.930657712374921","-4.930657712374921","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.048761894144118856","-0.048761894144118856","-0.048761894144118856"
"49.75","19900","19900","19900","-4.941863893161396","-4.941863893161396","-4.941863893161396","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.04906884995563621","-0.04906884995563621","-0.04906884995563621"
"50","20000","20000","20000","-4.9481930509237815","-4.9481930509237815","-4.9481930509237815","-5","-5","-5","-0.04932738073640158","-0.04932738073640158","-0.04932738073640158"
"50.25","20100","20100","20100","-4.949638939547487","-4.949638939547487","-4.949638939547487","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.0495372313477464","-0.0495372313477464","-0.0495372313477464"
"50.5","20200","20200","20200","-4.946200132115012","-4.946200132115012","-4.946200132115012","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.0496981946924539","-0.0496981946924539","-0.0496981946924539"
"50.75","20300","20300","20300","-4.937880022314121","-4.937880022314121","-4.937880022314121","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-0.04981011191913587","-0.04981011191913587","-0.04981011191913587"
"51","20400","20400","20400","-4.924686821088684","-4.924686821088684","-4.924686821088684","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.049872872579001026","-0.049872872579001026","-0.049872872579001026"
"51.25","20500","20500","20500","-4.906633548535478","-4.906633548535478","-4.906633548535478","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.04988641473485578","-0.04988641473485578","-0.04988641473485578"
"51.5","20600","20600","20600","-4.883738021054911","-4.883738021054911","-4.883738021054911","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.04985072502222665","-0.04985072502222665","-0.04985072502222665"
"51.75","20700","20700","20700","-4.856022833768401","-4.856022833768401","-4.856022833768401","-4.879583809693736","-4.879583809693736","-4.879583809693736","-0.04976583866255169","-0.04976583866255169","-0.04976583866255169"
"52","20800","20800","20800","-4.823515338219706","-4.823515338219706","-4.823515338219706","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.04963183942841953","-0.04963183942841953","-0.04963183942841953"
"52.25","20900","20900","20900","-4.78624761538225","-4.78624761538225","-4.78624761538225","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.04944885956089601","-0.04944885956089601","-0.04944885956089601"
"52.5","21000","21000","21000","-4.744256443999092","-4.744256443999092","-4.744256443999092","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.04921707963901911","-0.04921707963901911","-0.04921707963901911"
"52.75","21100","21100","21100","-4.697583264286728","-4.697583264286728","-4.697583264286728","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.04893672840158875","-0.04893672840158875","-0.04893672840158875"
"53","21200","21200","21200","-4.646274137038609","-4.646274137038609","-4.646274137038609","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.048608082521428064","-0.048608082521428064","-0.048608082521428064"
"53.25","21300","21300","21300","-4.590379698168712","-4.590379698168712","-4.590379698168712","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.04823146633234415","-0.04823146633234415","-0.04823146633234415"
"53.5","21400","21400","21400","-4.52995510873998","-4.52995510873998","-4.52995510873998","-4.524135262330096","-4.524135262330096","-4.524135262330096","-0.04780725150904591","-0.04780725150904591","-0.04780725150904591"
"53.75","21500","21500","21500","-4.465060000527028","-4.465060000527028","-4.465060000527028","-4.455032620941838","-4.455032620941838","-4.455032620941838","-0.047335856700347345","-0.047335856700347345","-0.047335856700347345"
"54","21600","21600","21600","-4.395758417166782","-4.395758417166782","-4.395758417166782","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-0.04681774711601289","-0.04681774711601289","-0.04681774711601289"
"54.25","21700","21700","21700","-4.322118750955139","-4.322118750955139","-4.322118750955139","-4.303710135019717","-4.303710135019717","-4.303710135019717","-0.04625343406764992","-0.04625343406764992","-0.04625343406764992"
"54.5","21800","21800","21800","-4.244213675352023","-4.244213675352023","-4.244213675352023","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.04564347446410727","-0.04564347446410727","-0.04564347446410727"
"54.75","21900","21900","21900","-4.162120073261462","-4.162120073261462","-4.162120073261462","-4.135402871372807","-4.135402871372807","-4.135402871372807","-0.04498847026187164","-0.04498847026187164","-0.04498847026187164"
"55","22000","22000","22000","-4.075918961157435","-4.075918961157435","-4.075918961157435","-4.045084971874735","-4.045084971874735","-4.045084971874735","-0.044289067871011445","-0.044289067871011445","-0.044289067871011445"
"55.25","22100","22100","22100","-3.9856954091304124","-3.9856954091304124","-3.9856954091304124","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-0.043545957517246936","-0.043545957517246936","-0.043545957517246936"
"55.5","22200","22200","22200","-3.891538456933411","-3.891538456933411","-3.891538456933411","-3.852566213878945","-3.852566213878945","-3.852566213878945","-0.04275987256077968","-0.04275987256077968","-0.04275987256077968"
"55.75","22300","22300","22300","-3.793541026110548","-3.793541026110548","-3.793541026110548","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.04193158877255693","-0.04193158877255693","-0.04193158877255693"
"56","22400","22400","22400","-3.6917998282946742","-3.6917998282946742","-3.6917998282946742","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-0.04106192356867788","-0.04106192356867788","-0.04106192356867788"
"56.25","22500","22500","22500","-3.5864152697646667","-3.5864152697646667","-3.5864152697646667","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-0.04015173520370241","-0.04015173520370241","-0.04015173520370241"
"56.5","22600","22600","22600","-3.4774913523565654","-3.4774913523565654","-3.4774913523565654","-3.422735529643442","-3.422735529643442","-3.422735529643442","-0.03920192192365879","-0.03920192192365879","-0.03920192192365879"
"56.75","22700","22700","22700","-3.3651355708263075","-3.3651355708263075","-3.3651355708263075","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-0.03821342107958192","-0.03821342107958192","-0.03821342107958192"
"57","22800","22800","22800","-3.249458806765385","-3.249458806765385","-3.249458806765385","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-0.03718720820246174","-0.03718720820246174","-0.03718720820246174"
"57.25","22900","22900","22900","-3.1305752191741005","-3.1305752191741005","-3.1305752191741005","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.03612429604051176","-0.03612429604051176","-0.03612429604051176"
"57.5","23000","23000","23000","-3.0086021318004175","-3.0086021318004175","-3.0086021318004175","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-0.03502573355970895","-0.03502573355970895","-0.03502573355970895"
"57.75","23100","23100","23100","-2.8836599173555846","-2.8836599173555846","-2.8836599173555846","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-0.033892604908590696","-0.033892604908590696","-0.033892604908590696"
"58","23200","23200","23200","-2.7558718787208036","-2.7558718787208036","-2.7558718787208036","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-0.03272602834833149","-0.03272602834833149","-0.03272602834833149"
"58.25","23300","23300","23300","-2.6253641272621686","-2.6253641272621686","-2.6253641272621686","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.03152715514915366","-0.03152715514915366","-0.03152715514915366"
"58.5","23400","23400","23400","-2.492265458373978","-2.492265458373978","-2.492265458373978","-2.408768370508573","-2.408768370508573","-2.408768370508573","-0.030297168454163137","-0.030297168454163137","-0.030297168454163137"
"58.75","23500","23500","23500","-2.3567072243732277","-2.3567072243732277","-2.3567072243732277","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-0.02903728211173001","-0.02903728211173001","-0.02903728211173001"
"59","23600","23600","23600","-2.2188232048707324","-2.2188232048707324","-2.2188232048707324","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-0.027748739477566092","-0.027748739477566092","-0.027748739477566092"
"59.25","23700","23700","23700","-2.078749474746802","-2.078749474746802","-2.078749474746802","-1.985739453173898","-1.985739453173898","-1.985739453173898","-0.026432812187683785","-0.026432812187683785","-0.026432812187683785"
"59.5","23800","23800","23800","-1.9366242698617622","-1.9366242698617622","-1.9366242698617622","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-0.02509079890344429","-0.02509079890344429","-0.02509079890344429"
"59.75","23900","23900","23900","-1.7925878506338497","-1.7925878506338497","-1.7925878506338497","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-0.023724024029935925","-0.023724024029935925","-0.023724024029935925"
"60","24000","24000","24000","-1.6467823636191163","-1.6467823636191163","-1.6467823636191163","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-0.02233383640894618","-0.02233383640894618","-0.02233383640894618"
"60.25","24100","24100","24100","-1.4993517012299347","-1.4993517012299347","-1.4993517012299347","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-0.02092160798781756","-0.02092160798781756","-0.02092160798781756"
"60.5","24200","24200","24200","-1.3504413597305633","-1.3504413597305633","-1.3504413597305633","-1.243449435824273","-1.243449435824273","-1.243449435824273","-0.019488732465501257","-0.019488732465501257","-0.019488732465501257"
"60.75","24300","24300","24300","-1.2001982956498995","-1.2001982956498995","-1.2001982956498995","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-0.01803662391714478","-0.01803662391714478","-0.01803662391714478"
"61","24400","24400","24400","-1.0487707807531257","-1.0487707807531257","-1.0487707807531257","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-0.01656671539857002","-0.01656671539857002","-0.01656671539857002"
"61.25","24500","24500","24500","-0.8963082557153788","-0.8963082557153788","-0.8963082557153788","-0.782172325201147","-0.782172325201147","-0.782172325201147","-0.015080457532020697","-0.015080457532020697","-0.015080457532020697"
"61.5","24600","24600","24600","-0.7429611826418479","-0.7429611826418479","-0.7429611826418479","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-0.01357931707457291","-0.01357931707457291","-0.01357931707457291"
"61.75","24700","24700","24700","-0.5888808965798404","-0.5888808965798404","-0.5888808965798404","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.01206477547062336","-0.01206477547062336","-0.01206477547062336"
"62","24800","24800","24800","-0.4342194561693611","-0.4342194561693611","-0.4342194561693611","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.0105383273898823","-0.0105383273898823","-0.0105383273898823"
"62.25","24900","24900","24900","-0.2791294935795926","-0.2791294935795926","-0.2791294935795926","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.009001479252315106","-0.009001479252315106","-0.009001479252315106"
"62.5","25000","25000","25000","-0.1237640638793734","-0.1237640638793734","-0.1237640638793734","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.007455747741487625","-0.007455747741487625","-0.007455747741487625"
"62.75","25100","25100","25100","0.03172350600967821","0.03172350600967821","0.03172350600967821","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.005902658307782662","-0.005902658307782662","-0.005902658307782662"
"63","25200","25200","25200","0.1871797686283237","0.1871797686283237","0.1871797686283237","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.004343743662964496","-0.004343743662964496","-0.004343743662964496"
"63.25","25300","25300","25300","0.34245130741382057","0.34245130741382057","0.34245130741382057","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.0027805422675775057","-0.0027805422675775057","-0.0027805422675775057"
"63.5","25400","25400","25400","0.49738488810354703","0.49738488810354703","0.49738488810354703","0.6266661678215206","0.6266661678215206","0.6266661678215206","-0.0012145968126713452","-0.0012145968126713452","-0.0012145968126713452"
"63.75","25500","25500","25500","0.6518276099587206","0.6518276099587206","0.6518276099587206","0.7821723252011572","0.7821723252011572","0.7821723252011572","0.0003525473026489284","0.0003525473026489284","0.0003525473026489284"
"64","25600","25600","25600","0.8056270566589661","0.8056270566589661","0.8056270566589661","0.9369065729286251","0.9369065729286251","0.9369065729286251","0.0019193434963449552","0.0019193434963449552","0.0019193434963449552"
"64.25","25700","25700","25700","0.9586314467188225","0.9586314467188225","0.9586314467188225","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.003484245529735322","0.003484245529735322","0.003484245529735322"
"64.5","25800","25800","25800","1.1106897832777447","1.1106897832777447","1.1106897832777447","1.243449435824274","1.243449435824274","1.243449435824274","0.005045709033445853","0.005045709033445853","0.005045709033445853"
"64.75","25900","25900","25900","1.2616520031157734","1.2616520031157734","1.2616520031157734","1.3949555301961456","1.3949555301961456","1.3949555301961456","0.006602193031516129","0.006602193031516129","0.006602193031516129"
"65","26000","26000","26000","1.411369124747821","1.411369124747821","1.411369124747821","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.00815216146215686","0.00815216146215686","0.00815216146215686"
"65.25","26100","26100","26100","1.5596933954503998","1.5596933954503998","1.5596933954503998","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.009694084693656707","0.009694084693656707","0.009694084693656707"
"65.5","26200","26200","26200","1.7064784370757358","1.7064784370757358","1.7064784370757358","1.840622763423395","1.840622763423395","1.840622763423395","0.011226441033945017","0.011226441033945017","0.011226441033945017"
"65.75","26300","26300","26300","1.8515793905093163","1.8515793905093163","1.8515793905093163","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.012747718232317462","0.012747718232317462","0.012747718232317462"
"66","26400","26400","26400","1.9948530586283528","1.9948530586283528","1.9948530586283528","2.128896457825366","2.128896457825366","2.128896457825366","0.01425641497184521","0.01425641497184521","0.01425641497184521"
"66.25","26500","26500","26500","2.1361580476200523","2.1361580476200523","2.1361580476200523","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.01575104235099367","0.01575104235099367","0.01575104235099367"
"66.5","26600","26600","26600","2.275354906520237","2.275354906520237","2.275354906520237","2.408768370508578","2.408768370508578","2.408768370508578","0.017230125352988068","0.017230125352988068","0.017230125352988068"
"66.75","26700","26700","26700","2.4123062648346125","2.4123062648346125","2.4123062648346125","2.545207078751857","2.545207078751857","2.545207078751857","0.018692204301477222","0.018692204301477222","0.018692204301477222"
"67","26800","26800","26800","2.546876968106862","2.546876968106862","2.546876968106862","2.679133974894983","2.679133974894983","2.679133974894983","0.020135836301058085","0.020135836301058085","0.020135836301058085"
"67.25","26900","26900","26900","2.678934211299774","2.678934211299774","2.678934211299774","2.8104168892606523","2.8104168892606523","2.8104168892606523","0.02155959666123891","0.02155959666123891","0.02155959666123891"
"67.5","27000","27000","27000","2.8083476698577767","2.8083476698577767","2.8083476698577767","2.9389262614623712","2.9389262614623712","2.9389262614623712","0.022962080302436516","0.022962080302436516","0.022962080302436516"
"67.75","27100","27100","27100","2.9349896283215546","2.9349896283215546","2.9349896283215546","3.0645352682648874","3.0645352682648874","3.0645352682648874","0.024341903142621357","0.024341903142621357","0.024341903142621357"
"68","27200","27200","27200","3.058735106367772","3.058735106367772","3.058735106367772","3.1871199487434527","3.1871199487434527","3.1871199487434527","0.025697703463237853","0.025697703463237853","0.025697703463237853"
"68.25","27300","27300","27300","3.179461982149568","3.179461982149568","3.179461982149568","3.3065593266182622","3.3065593266182622","3.3065593266182622","0.02702814325305758","0.02702814325305758","0.02702814325305758"
"68.5","27400","27400","27400","3.2970511128160793","3.2970511128160793","3.2970511128160793","3.422735529643446","3.422735529643446","3.422735529643446","0.02833190952863368","0.02833190952863368","0.02833190952863368"
"68.75","27500","27500","27500","3.411386452092047","3.411386452092047","3.411386452092047","3.5355339059327395","3.5355339059327395","3.5355339059327395","0.029607715630058096","0.029607715630058096","0.029607715630058096"
"69","27600","27600","27600","3.5223551648014775","3.5223551648014775","3.5223551648014775","3.644843137107059","3.644843137107059","3.644843137107059","0.030854302490738394","0.030854302490738394","0.030854302490738394"
"69.25","27700","27700","27700","3.6298477382223404","3.6298477382223404","3.6298477382223404","3.7505553481522984","3.7505553481522984","3.7505553481522984","0.03207043987994529","0.03207043987994529","0.03207043987994529"
"69.5","27800","27800","27800","3.7337580901624077","3.7337580901624077","3.7337580901624077","3.852566213878952","3.852566213878952","3.852566213878952","0.033254927616901964","0.033254927616901964","0.033254927616901964"
"69.75","27900","27900","27900","3.833983673649561","3.833983673649561","3.833983673649561","3.9507750618784563","3.9507750618784563","3.9507750618784563","0.03440659675521679","0.03440659675521679","0.03440659675521679"
"70","28000","28000","28000","3.9304255781332804","3.9304255781332804","3.9304255781332804","4.045084971874741","4.045084971874741","4.045084971874741","0.03552431073649304","0.03552431073649304","0.03552431073649304"
"70.25","28100","28100","28100","4.022988627097414","4.022988627097414","4.022988627097414","4.135402871372813","4.135402871372813","4.135402871372813","0.03660696651197437","0.03660696651197437","0.03660696651197437"
"70.5","28200","28200","28200","4.111581471987906","4.111581471987906","4.111581471987906","4.221639627510078","4.221639627510078","4.221639627510078","0.03765349563112108","0.03765349563112108","0.03765349563112108"
"70.75","28300","28300","28300","4.196116682362789","4.196116682362789","4.196116682362789","4.30371013501972","4.30371013501972","4.30371013501972","0.03866286529604118","0.03866286529604118","0.03866286529604118"
"71","28400","28400","28400","4.2765108321754886","4.2765108321754886","4.2765108321754886","4.38153340021932","4.38153340021932","4.38153340021932","0.03963407938073871","0.03963407938073871","0.03963407938073871"
"71.25","28500","28500","28500","4.352684582106239","4.352684582106239","4.352684582106239","4.45503262094184","4.45503262094184","4.45503262094184","0.04056617941416729","0.04056617941416729","0.04056617941416729"
"71.5","28600","28600","28600","4.42456275786043","4.42456275786043","4.42456275786043","4.524135262330098","4.524135262330098","4.524135262330098","0.04145824552612887","0.04145824552612887","0.04145824552612887"
"71.75","28700","28700","28700","4.49207442435655","4.49207442435655","4.49207442435655","4.588773128419909","4.588773128419909","4.588773128419909","0.042309397355070666","0.042309397355070666","0.042309397355070666"
"72","28800","28800","28800","4.555152955730545","4.555152955730545","4.555152955730545","4.64888242944126","4.64888242944126","4.64888242944126","0.043118794916898184","0.043118794916898184","0.043118794916898184"
"72.25","28900","28900","28900","4.613736101087518","4.613736101087518","4.613736101087518","4.7044038447711305","4.7044038447711305","4.7044038447711305","0.04388563943393836","0.04388563943393836","0.04388563943393836"
"72.5","29000","29000","29000","4.667766045935826","4.667766045935826","4.667766045935826","4.75528258147577","4.75528258147577","4.75528258147577","0.04460917412323451","0.04460917412323451","0.04460917412323451"
"72.75","29100","29100","29100","4.71718946924302","4.71718946924302","4.71718946924302","4.801468428384717","4.801468428384717","4.801468428384717","0.04528868494340177","0.04528868494340177","0.04528868494340177"
"73","29200","29200","29200","4.761957596057257","4.761957596057257","4.761957596057257","4.842915805643157","4.842915805643157","4.842915805643157","0.04592350129929923","0.04592350129929923","0.04592350129929923"
"73.25","29300","29300","29300","4.802026245642291","4.802026245642291","4.802026245642291","4.879583809693738","4.879583809693738","4.879583809693738","0.04651299670382569","0.04651299670382569","0.04651299670382569"
"73.5","29400","29400","29400","4.837355875078535","4.837355875078535","4.837355875078535","4.911436253643444","4.911436253643444","4.911436253643444","0.04705658939618779","0.04705658939618779","0.04705658939618779"
"73.75","29500","29500","29500","4.867911618287128","4.867911618287128","4.867911618287128","4.938441702975689","4.938441702975689","4.938441702975689","0.0475537429160266","0.0475537429160266","0.0475537429160266"
"74","29600","29600","29600","4.893663320438562","4.893663320438562","4.893663320438562","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.04800396663284029","0.04800396663284029","0.04800396663284029"
"74.25","29700","29700","29700","4.914585567711855","4.914585567711855","4.914585567711855","4.977809823015401","4.977809823015401","4.977809823015401","0.04840681623017623","0.04840681623017623","0.04840681623017623"
"74.5","29800","29800","29800","4.930657712374921","4.930657712374921","4.930657712374921","4.990133642141358","4.990133642141358","4.990133642141358","0.048761894144118856","0.048761894144118856","0.048761894144118856"
"74.75","29900","29900","29900","4.941863893161396","4.941863893161396","4.941863893161396","4.997532801828658","4.997532801828658","4.997532801828658","0.04906884995563621","0.04906884995563621","0.04906884995563621"
"75","30000","30000","30000","4.9481930509237815","4.9481930509237815","4.9481930509237815","5","5","5","0.04932738073640158","0.04932738073640158","0.04932738073640158"
"75.25","30100","30100","30100","4.949638939547487","4.949638939547487","4.949638939547487","4.997532801828657","4.997532801828657","4.997532801828657","0.0495372313477464","0.0495372313477464","0.0495372313477464"
"75.5","30200","30200","30200","4.946200132115012","4.946200132115012","4.946200132115012","4.990133642141357","4.990133642141357","4.990133642141357","0.049698194692453956","0.049698194692453956","0.049698194692453956"
"75.75","30300","30300","30300","4.937880022314121","4.937880022314121","4.937880022314121","4.9778098230153995","4.9778098230153995","4.9778098230153995","0.04981011191913587","0.04981011191913587","0.04981011191913587"
"76","30400","30400","30400","4.924686821088684","4.924686821088684","4.924686821088684","4.960573506572389","4.960573506572389","4.960573506572389","0.04987287257900108","0.04987287257900108","0.04987287257900108"
"76.25","30500","30500","30500","4.906633548535478","4.906633548535478","4.906633548535478","4.938441702975688","4.938441702975688","4.938441702975688","0.04988641473485578","0.04988641473485578","0.04988641473485578"
"76.5","30600","30600","30600","4.883738021054911","4.883738021054911","4.883738021054911","4.911436253643443","4.911436253643443","4.911436253643443","0.04985072502222665","0.04985072502222665","0.04985072502222665"
"76.75","30700","30700","30700","4.856022833768401","4.856022833768401","4.856022833768401","4.8795838096937345","4.8795838096937345","4.8795838096937345","0.04976583866255169","0.04976583866255169","0.04976583866255169"
"77","30800","30800","30800","4.823515338219706","4.823515338219706","4.823515338219706","4.842915805643154","4.842915805643154","4.842915805643154","0.04963183942841953","0.04963183942841953","0.04963183942841953"
"77.25","30900","30900","30900","4.786247615382251","4.786247615382251","4.786247615382251","4.801468428384713","4.801468428384713","4.801468428384713","0.049448859560896063","0.049448859560896063","0.049448859560896063"
"77.5","31000","31000","31000","4.744256443999091","4.744256443999091","4.744256443999091","4.755282581475766","4.755282581475766","4.755282581475766","0.049217079639019","0.049217079639019","0.049217079639019"
"77.75","31100","31100","31100","4.697583264286728","4.697583264286728","4.697583264286728","4.704403844771125","4.704403844771125","4.704403844771125","0.04893672840158875","0.04893672840158875","0.04893672840158875"
"78","31200","31200","31200","4.646274137038609","4.646274137038609","4.646274137038609","4.648882429441255","4.648882429441255","4.648882429441255","0.04860808252142812","0.04860808252142812","0.04860808252142812"
"78.25","31300","31300","31300","4.590379698168712","4.590379698168712","4.590379698168712","4.588773128419904","4.588773128419904","4.588773128419904","0.04823146633234421","0.04823146633234421","0.04823146633234421"
"78.5","31400","31400","31400","4.52995510873998","4.52995510873998","4.52995510873998","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.047807251509045856","0.047807251509045856","0.047807251509045856"
"78.75","31500","31500","31500","4.465060000527027","4.465060000527027","4.465060000527027","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.04733585670034729","0.04733585670034729","0.04733585670034729"
"79","31600","31600","31600","4.395758417166782","4.395758417166782","4.395758417166782","4.381533400219317","4.381533400219317","4.381533400219317","0.04681774711601289","0.04681774711601289","0.04681774711601289"
"79.25","31700","31700","31700","4.322118750955137","4.322118750955137","4.322118750955137","4.303710135019718","4.303710135019718","4.303710135019718","0.04625343406764987","0.04625343406764987","0.04625343406764987"
"79.5","31800","31800","31800","4.2442136753520225","4.2442136753520225","4.2442136753520225","4.22163962751007","4.22163962751007","4.22163962751007","0.0456434744641071","0.0456434744641071","0.0456434744641071"
"79.75","31900","31900","31900","4.162120073261461","4.162120073261461","4.162120073261461","4.135402871372805","4.135402871372805","4.135402871372805","0.04498847026187158","0.04498847026187158","0.04498847026187158"
"80","32000","32000","32000","4.075918961157435","4.075918961157435","4.075918961157435","4.045084971874733","4.045084971874733","4.045084971874733","0.0442890678710115","0.0442890678710115","0.0442890678710115"
"80.25","32100","32100","32100","3.985695409130411","3.985695409130411","3.985695409130411","3.9507750618784483","3.9507750618784483","3.9507750618784483","0.04354595751724688","0.04354595751724688","0.04354595751724688"
"80.5","32200","32200","32200","3.8915384569334104","3.8915384569334104","3.8915384569334104","3.852566213878943","3.852566213878943","3.852566213878943","0.04275987256077968","0.04275987256077968","0.04275987256077968"
"80.75","32300","32300","32300","3.7935410261105478","3.7935410261105478","3.7935410261105478","3.750555348152295","3.750555348152295","3.750555348152295","0.04193158877255687","0.04193158877255687","0.04193158877255687"
"81","32400","32400","32400","3.6917998282946733","3.6917998282946733","3.6917998282946733","3.644843137107055","3.644843137107055","3.644843137107055","0.04106192356867783","0.04106192356867783","0.04106192356867783"
"81.25","32500","32500","32500","3.586415269764666","3.586415269764666","3.586415269764666","3.535533905932736","3.535533905932736","3.535533905932736","0.040151735203702466","0.040151735203702466","0.040151735203702466"
"81.5","32600","32600","32600","3.4774913523565645","3.4774913523565645","3.4774913523565645","3.422735529643436","3.422735529643436","3.422735529643436","0.039201921923658734","0.039201921923658734","0.039201921923658734"
"81.75","32700","32700","32700","3.365135570826306","3.365135570826306","3.365135570826306","3.306559326618259","3.306559326618259","3.306559326618259","0.03821342107958192","0.03821342107958192","0.03821342107958192"
"82","32800","32800","32800","3.2494588067653822","3.2494588067653822","3.2494588067653822","3.187119948743442","3.187119948743442","3.187119948743442","0.037187208202461686","0.037187208202461686","0.037187208202461686"
"82.25","32900","32900","32900","3.1305752191740988","3.1305752191740988","3.1305752191740988","3.0645352682648834","3.0645352682648834","3.0645352682648834","0.036124296040511816","0.036124296040511816","0.036124296040511816"
"82.5","33000","33000","33000","3.008602131800416","3.008602131800416","3.008602131800416","2.93892626146236","2.93892626146236","2.93892626146236","0.03502573355970884","0.03502573355970884","0.03502573355970884"
"82.75","33100","33100","33100","2.883659917355584","2.883659917355584","2.883659917355584","2.810416889260656","2.810416889260656","2.810416889260656","0.03389260490859064","0.03389260490859064","0.03389260490859064"
"83","33200","33200","33200","2.7558718787208036","2.7558718787208036","2.7558718787208036","2.6791339748949787","2.6791339748949787","2.6791339748949787","0.03272602834833149","0.03272602834833149","0.03272602834833149"
"83.25","33300","33300","33300","2.625364127262168","2.625364127262168","2.625364127262168","2.5452070787518455","2.5452070787518455","2.5452070787518455","0.03152715514915361","0.03152715514915361","0.03152715514915361"
"83.5","33400","33400","33400","2.4922654583739776","2.4922654583739776","2.4922654583739776","2.4087683705085734","2.4087683705085734","2.4087683705085734","0.030297168454163248","0.030297168454163248","0.030297168454163248"
"83.75","33500","33500","33500","2.356707224373227","2.356707224373227","2.356707224373227","2.269952498697724","2.269952498697724","2.269952498697724","0.02903728211173001","0.02903728211173001","0.02903728211173001"
"84","33600","33600","33600","2.2188232048707315","2.2188232048707315","2.2188232048707315","2.1288964578253617","2.1288964578253617","2.1288964578253617","0.027748739477566148","0.027748739477566148","0.027748739477566148"
"84.25","33700","33700","33700","2.078749474746801","2.078749474746801","2.078749474746801","1.9857394531738946","1.9857394531738946","1.9857394531738946","0.026432812187683813","0.026432812187683813","0.026432812187683813"
"84.5","33800","33800","33800","1.9366242698617608","1.9366242698617608","1.9366242698617608","1.84062276342339","1.84062276342339","1.84062276342339","0.02509079890344426","0.02509079890344426","0.02509079890344426"
"84.75","33900","33900","33900","1.7925878506338482","1.7925878506338482","1.7925878506338482","1.6936896012264495","1.6936896012264495","1.6936896012264495","0.023724024029935897","0.023724024029935897","0.023724024029935897"
"85","34000","34000","34000","1.6467823636191152","1.6467823636191152","1.6467823636191152","1.5450849718747393","1.5450849718747393","1.5450849718747393","0.022333836408946206","0.022333836408946206","0.022333836408946206"
"85.25","34100","34100","34100","1.4993517012299338","1.4993517012299338","1.4993517012299338","1.3949555301961405","1.3949555301961405","1.3949555301961405","0.020921607987817586","0.020921607987817586","0.020921607987817586"
"85.5","34200","34200","34200","1.350441359730562","1.350441359730562","1.350441359730562","1.2434494358242778","1.2434494358242778","1.2434494358242778","0.019488732465501313","0.019488732465501313","0.019488732465501313"
"85.75","34300","34300","34300","1.2001982956498982","1.2001982956498982","1.2001982956498982","1.0907162069827088","1.0907162069827088","1.0907162069827088","0.01803662391714475","0.01803662391714475","0.01803662391714475"
"86","34400","34400","34400","1.0487707807531246","1.0487707807531246","1.0487707807531246","0.9369065729286112","0.9369065729286112","0.9369065729286112","0.016566715398570006","0.016566715398570006","0.016566715398570006"
"86.25","34500","34500","34500","0.8963082557153779","0.8963082557153779","0.8963082557153779","0.782172325201152","0.782172325201152","0.782172325201152","0.015080457532020669","0.015080457532020669","0.015080457532020669"
"86.5","34600","34600","34600","0.742961182641847","0.742961182641847","0.742961182641847","0.6266661678215109","0.6266661678215109","0.6266661678215109","0.013579317074572883","0.013579317074572883","0.013579317074572883"
"86.75","34700","34700","34700","0.5888808965798397","0.5888808965798397","0.5888808965798397","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.012064775470623339","0.012064775470623339","0.012064775470623339"
"87","34800","34800","34800","0.4342194561693603","0.4342194561693603","0.4342194561693603","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.0105383273898823","0.0105383273898823","0.0105383273898823"
"87.25","34900","34900","34900","0.27912949357959166","0.27912949357959166","0.27912949357959166","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.009001479252315103","0.009001479252315103","0.009001479252315103"
"87.5","35000","35000","35000","0.1237640638793724","0.1237640638793724","0.1237640638793724","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.007455747741487651","0.007455747741487651","0.007455747741487651"
"87.75","35100","35100","35100","-0.03172350600967922","-0.03172350600967922","-0.03172350600967922","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.0059026583077826595","0.0059026583077826595","0.0059026583077826595"
"88","35200","35200","35200","-0.1871797686283247","-0.1871797686283247","-0.1871797686283247","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.0043437436629644825","0.0043437436629644825","0.0043437436629644825"
"88.25","35300","35300","35300","-0.34245130741382135","-0.34245130741382135","-0.34245130741382135","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.002780542267577478","0.002780542267577478","0.002780542267577478"
"88.5","35400","35400","35400","-0.49738488810354786","-0.49738488810354786","-0.49738488810354786","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","0.0012145968126713313","0.0012145968126713313","0.0012145968126713313"
"88.75","35500","35500","35500","-0.6518276099587216","-0.6518276099587216","-0.6518276099587216","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","-0.0003525473026488868","-0.0003525473026488868","-0.0003525473026488868"
"89","35600","35600","35600","-0.8056270566589673","-0.8056270566589673","-0.8056270566589673","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","-0.0019193434963449413","-0.0019193434963449413","-0.0019193434963449413"
"89.25","35700","35700","35700","-0.9586314467188236","-0.9586314467188236","-0.9586314467188236","-1.090716206982722","-1.090716206982722","-1.090716206982722","-0.0034842455297352803","-0.0034842455297352803","-0.0034842455297352803"
"89.5","35800","35800","35800","-1.1106897832777451","-1.1106897832777451","-1.1106897832777451","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","-0.005045709033445783","-0.005045709033445783","-0.005045709033445783"
"89.75","35900","35900","35900","-1.261652003115774","-1.261652003115774","-1.261652003115774","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","-0.0066021930315161015","-0.0066021930315161015","-0.0066021930315161015"
"90","36000","36000","36000","-1.411369124747822","-1.411369124747822","-1.411369124747822","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.008152161462156915","-0.008152161462156915","-0.008152161462156915"
"90.25","36100","36100","36100","-1.5596933954504002","-1.5596933954504002","-1.5596933954504002","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.00969408469365668","-0.00969408469365668","-0.00969408469365668"
"90.5","36200","36200","36200","-1.706478437075737","-1.706478437075737","-1.706478437075737","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.011226441033944962","-0.011226441033944962","-0.011226441033944962"
"90.75","36300","36300","36300","-1.8515793905093179","-1.8515793905093179","-1.8515793905093179","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.012747718232317462","-0.012747718232317462","-0.012747718232317462"
"91","36400","36400","36400","-1.9948530586283542","-1.9948530586283542","-1.9948530586283542","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.014256414971845238","-0.014256414971845238","-0.014256414971845238"
"91.25","36500","36500","36500","-2.1361580476200537","-2.1361580476200537","-2.1361580476200537","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.01575104235099367","-0.01575104235099367","-0.01575104235099367"
"91.5","36600","36600","36600","-2.275354906520238","-2.275354906520238","-2.275354906520238","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.01723012535298815","-0.01723012535298815","-0.01723012535298815"
"91.75","36700","36700","36700","-2.412306264834614","-2.412306264834614","-2.412306264834614","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.01869220430147725","-0.01869220430147725","-0.01869220430147725"
"92","36800","36800","36800","-2.5468769681068633","-2.5468769681068633","-2.5468769681068633","-2.67913397489499","-2.67913397489499","-2.67913397489499","-0.020135836301058196","-0.020135836301058196","-0.020135836301058196"
"92.25","36900","36900","36900","-2.678934211299774","-2.678934211299774","-2.678934211299774","-2.810416889260652","-2.810416889260652","-2.810416889260652","-0.021559596661238967","-0.021559596661238967","-0.021559596661238967"
"92.5","37000","37000","37000","-2.8083476698577785","-2.8083476698577785","-2.8083476698577785","-2.938926261462371","-2.938926261462371","-2.938926261462371","-0.02296208030243657","-0.02296208030243657","-0.02296208030243657"
"92.75","37100","37100","37100","-2.934989628321556","-2.934989628321556","-2.934989628321556","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.024341903142621357","-0.024341903142621357","-0.024341903142621357"
"93","37200","37200","37200","-3.0587351063677723","-3.0587351063677723","-3.0587351063677723","-3.187119948743452","-3.187119948743452","-3.187119948743452","-0.025697703463237853","-0.025697703463237853","-0.025697703463237853"
"93.25","37300","37300","37300","-3.1794619821495695","-3.1794619821495695","-3.1794619821495695","-3.306559326618256","-3.306559326618256","-3.306559326618256","-0.027028143253057524","-0.027028143253057524","-0.027028143253057524"
"93.5","37400","37400","37400","-3.297051112816082","-3.297051112816082","-3.297051112816082","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-0.028331909528633792","-0.028331909528633792","-0.028331909528633792"
"93.75","37500","37500","37500","-3.4113864520920476","-3.4113864520920476","-3.4113864520920476","-3.535533905932745","-3.535533905932745","-3.535533905932745","-0.029607715630058096","-0.029607715630058096","-0.029607715630058096"
"94","37600","37600","37600","-3.5223551648014775","-3.5223551648014775","-3.5223551648014775","-3.644843137107059","-3.644843137107059","-3.644843137107059","-0.03085430249073834","-0.03085430249073834","-0.03085430249073834"
"94.25","37700","37700","37700","-3.6298477382223413","-3.6298477382223413","-3.6298477382223413","-3.750555348152304","-3.750555348152304","-3.750555348152304","-0.032070439879945345","-0.032070439879945345","-0.032070439879945345"
"94.5","37800","37800","37800","-3.7337580901624086","-3.7337580901624086","-3.7337580901624086","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.03325492761690202","-0.03325492761690202","-0.03325492761690202"
"94.75","37900","37900","37900","-3.8339836736495605","-3.8339836736495605","-3.8339836736495605","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-0.034406596755216734","-0.034406596755216734","-0.034406596755216734"
"95","38000","38000","38000","-3.9304255781332813","-3.9304255781332813","-3.9304255781332813","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.03552431073649298","-0.03552431073649298","-0.03552431073649298"
"95.25","38100","38100","38100","-4.022988627097413","-4.022988627097413","-4.022988627097413","-4.135402871372812","-4.135402871372812","-4.135402871372812","-0.036606966511974315","-0.036606966511974315","-0.036606966511974315"
"95.5","38200","38200","38200","-4.111581471987906","-4.111581471987906","-4.111581471987906","-4.221639627510073","-4.221639627510073","-4.221639627510073","-0.03765349563112108","-0.03765349563112108","-0.03765349563112108"
"95.75","38300","38300","38300","-4.196116682362789","-4.196116682362789","-4.196116682362789","-4.30371013501972","-4.30371013501972","-4.30371013501972","-0.03866286529604118","-0.03866286529604118","-0.03866286529604118"
"96","38400","38400","38400","-4.276510832175489","-4.276510832175489","-4.276510832175489","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.03963407938073871","-0.03963407938073871","-0.03963407938073871"
"96.25","38500","38500","38500","-4.35268458210624","-4.35268458210624","-4.35268458210624","-4.45503262094184","-4.45503262094184","-4.45503262094184","-0.0405661794141674","-0.0405661794141674","-0.0405661794141674"
"96.5","38600","38600","38600","-4.42456275786043","-4.42456275786043","-4.42456275786043","-4.524135262330102","-4.524135262330102","-4.524135262330102","-0.04145824552612881","-0.04145824552612881","-0.04145824552612881"
"96.75","38700","38700","38700","-4.492074424356551","-4.492074424356551","-4.492074424356551","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.04230939735507072","-0.04230939735507072","-0.04230939735507072"
"97","38800","38800","38800","-4.555152955730546","-4.555152955730546","-4.555152955730546","-4.64888242944126","-4.64888242944126","-4.64888242944126","-0.043118794916898295","-0.043118794916898295","-0.043118794916898295"
"97.25","38900","38900","38900","-4.613736101087518","-4.613736101087518","-4.613736101087518","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.043885639433938306","-0.043885639433938306","-0.043885639433938306"
"97.5","39000","39000","39000","-4.667766045935827","-4.667766045935827","-4.667766045935827","-4.75528258147577","-4.75528258147577","-4.75528258147577","-0.04460917412323451","-0.04460917412323451","-0.04460917412323451"
"97.75","39100","39100","39100","-4.71718946924302","-4.71718946924302","-4.71718946924302","-4.801468428384714","-4.801468428384714","-4.801468428384714","-0.045288684943401714","-0.045288684943401714","-0.045288684943401714"
"98","39200","39200","39200","-4.761957596057257","-4.761957596057257","-4.761957596057257","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.045923501299299174","-0.045923501299299174","-0.045923501299299174"
"98.25","39300","39300","39300","-4.802026245642291","-4.802026245642291","-4.802026245642291","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.04651299670382569","-0.04651299670382569","-0.04651299670382569"
"98.5","39400","39400","39400","-4.8373558750785355","-4.8373558750785355","-4.8373558750785355","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.04705658939618773","-0.04705658939618773","-0.04705658939618773"
"98.75","39500","39500","39500","-4.867911618287128","-4.867911618287128","-4.867911618287128","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.04755374291602654","-0.04755374291602654","-0.04755374291602654"
"99","39600","39600","39600","-4.893663320438562","-4.893663320438562","-4.893663320438562","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.048003966632840234","-0.048003966632840234","-0.048003966632840234"
"99.25","39700","39700","39700","-4.914585567711855","-4.914585567711855","-4.914585567711855","-4.977809823015401","-4.977809823015401","-4.977809823015401","-0.04840681623017623","-0.04840681623017623","-0.04840681623017623"
"99.5","39800","39800","39800","-4.930657712374921","-4.930657712374921","-4.930657712374921","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.048761894144118856","-0.048761894144118856","-0.048761894144118856"
"99.75","39900","39900","39900","-4.941863893161396","-4.941863893161396","-4.941863893161396","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.04906884995563621","-0.04906884995563621","-0.04906884995563621"
"100","40000","40000","40000","-4.9481930509237815","-4.9481930509237815","-4.9481930509237815","-5","-5","-5","-0.04932738073640158","-0.04932738073640158","-0.04932738073640158"
"100.25","40100","40100","40100","-4.949638939547487","-4.949638939547487","-4.949638939547487","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.0495372313477464","-0.0495372313477464","-0.0495372313477464"
"100.5","40200","40200","40200","-4.946200132115012","-4.946200132115012","-4.946200132115012","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.049698194692453956","-0.049698194692453956","-0.049698194692453956"
"100.75","40300","40300","40300","-4.937880022314121","-4.937880022314121","-4.937880022314121","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.04981011191913587","-0.04981011191913587","-0.04981011191913587"
"101","40400","40400","40400","-4.924686821088684","-4.924686821088684","-4.924686821088684","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.04987287257900108","-0.04987287257900108","-0.04987287257900108"
"101.25","40500","40500","40500","-4.906633548535478","-4.906633548535478","-4.906633548535478","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.04988641473485583","-0.04988641473485583","-0.04988641473485583"
"101.5","40600","40600","40600","-4.883738021054911","-4.883738021054911","-4.883738021054911","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-0.04985072502222665","-0.04985072502222665","-0.04985072502222665"
"101.75","40700","40700","40700","-4.856022833768402","-4.856022833768402","-4.856022833768402","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.0497658386625518","-0.0497658386625518","-0.0497658386625518"
"102","40800","40800","40800","-4.823515338219706","-4.823515338219706","-4.823515338219706","-4.842915805643154","-4.842915805643154","-4.842915805643154","-0.04963183942841953","-0.04963183942841953","-0.04963183942841953"
"102.25","40900","40900","40900","-4.7862476153822495","-4.7862476153822495","-4.7862476153822495","-4.801468428384716","-4.801468428384716","-4.801468428384716","-0.04944885956089595","-0.04944885956089595","-0.04944885956089595"
"102.5","41000","41000","41000","-4.744256443999091","-4.744256443999091","-4.744256443999091","-4.755282581475766","-4.755282581475766","-4.755282581475766","-0.049217079639019","-0.049217079639019","-0.049217079639019"
"102.75","41100","41100","41100","-4.6975832642867275","-4.6975832642867275","-4.6975832642867275","-4.704403844771125","-4.704403844771125","-4.704403844771125","-0.04893672840158869","-0.04893672840158869","-0.04893672840158869"
"103","41200","41200","41200","-4.646274137038609","-4.646274137038609","-4.646274137038609","-4.648882429441255","-4.648882429441255","-4.648882429441255","-0.048608082521428175","-0.048608082521428175","-0.048608082521428175"
"103.25","41300","41300","41300","-4.590379698168712","-4.590379698168712","-4.590379698168712","-4.588773128419904","-4.588773128419904","-4.588773128419904","-0.048231466332344264","-0.048231466332344264","-0.048231466332344264"
"103.5","41400","41400","41400","-4.529955108739978","-4.529955108739978","-4.529955108739978","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-0.047807251509045745","-0.047807251509045745","-0.047807251509045745"
"103.75","41500","41500","41500","-4.465060000527027","-4.465060000527027","-4.465060000527027","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-0.047335856700347345","-0.047335856700347345","-0.047335856700347345"
"104","41600","41600","41600","-4.39575841716678","-4.39575841716678","-4.39575841716678","-4.381533400219317","-4.381533400219317","-4.381533400219317","-0.04681774711601283","-0.04681774711601283","-0.04681774711601283"
"104.25","41700","41700","41700","-4.322118750955137","-4.322118750955137","-4.322118750955137","-4.303710135019713","-4.303710135019713","-4.303710135019713","-0.046253434067650034","-0.046253434067650034","-0.046253434067650034"
"104.5","41800","41800","41800","-4.244213675352022","-4.244213675352022","-4.244213675352022","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.045643474464107214","-0.045643474464107214","-0.045643474464107214"
"104.75","41900","41900","41900","-4.16212007326146","-4.16212007326146","-4.16212007326146","-4.135402871372805","-4.135402871372805","-4.135402871372805","-0.04498847026187158","-0.04498847026187158","-0.04498847026187158"
"105","42000","42000","42000","-4.075918961157435","-4.075918961157435","-4.075918961157435","-4.045084971874734","-4.045084971874734","-4.045084971874734","-0.044289067871011445","-0.044289067871011445","-0.044289067871011445"
"105.25","42100","42100","42100","-3.985695409130411","-3.985695409130411","-3.985695409130411","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-0.043545957517246936","-0.043545957517246936","-0.043545957517246936"
"105.5","42200","42200","42200","-3.891538456933409","-3.891538456933409","-3.891538456933409","-3.852566213878943","-3.852566213878943","-3.852566213878943","-0.04275987256077968","-0.04275987256077968","-0.04275987256077968"
"105.75","42300","42300","42300","-3.793541026110547","-3.793541026110547","-3.793541026110547","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-0.04193158877255693","-0.04193158877255693","-0.04193158877255693"
"106","42400","42400","42400","-3.6917998282946725","-3.6917998282946725","-3.6917998282946725","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-0.041061923568677716","-0.041061923568677716","-0.041061923568677716"
"106.25","42500","42500","42500","-3.586415269764666","-3.586415269764666","-3.586415269764666","-3.535533905932736","-3.535533905932736","-3.535533905932736","-0.04015173520370241","-0.04015173520370241","-0.04015173520370241"
"106.5","42600","42600","42600","-3.477491352356564","-3.477491352356564","-3.477491352356564","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-0.03920192192365879","-0.03920192192365879","-0.03920192192365879"
"106.75","42700","42700","42700","-3.3651355708263053","-3.3651355708263053","-3.3651355708263053","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.03821342107958192","-0.03821342107958192","-0.03821342107958192"
"107","42800","42800","42800","-3.249458806765383","-3.249458806765383","-3.249458806765383","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-0.03718720820246163","-0.03718720820246163","-0.03718720820246163"
"107.25","42900","42900","42900","-3.130575219174099","-3.130575219174099","-3.130575219174099","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-0.03612429604051193","-0.03612429604051193","-0.03612429604051193"
"107.5","43000","43000","43000","-3.0086021318004157","-3.0086021318004157","-3.0086021318004157","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-0.03502573355970884","-0.03502573355970884","-0.03502573355970884"
"107.75","43100","43100","43100","-2.8836599173555832","-2.8836599173555832","-2.8836599173555832","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-0.033892604908590696","-0.033892604908590696","-0.033892604908590696"
"108","43200","43200","43200","-2.755871878720802","-2.755871878720802","-2.755871878720802","-2.679133974894979","-2.679133974894979","-2.679133974894979","-0.03272602834833155","-0.03272602834833155","-0.03272602834833155"
"108.25","43300","43300","43300","-2.6253641272621664","-2.6253641272621664","-2.6253641272621664","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-0.03152715514915355","-0.03152715514915355","-0.03152715514915355"
"108.5","43400","43400","43400","-2.4922654583739767","-2.4922654583739767","-2.4922654583739767","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-0.030297168454163276","-0.030297168454163276","-0.030297168454163276"
"108.75","43500","43500","43500","-2.3567072243732268","-2.3567072243732268","-2.3567072243732268","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-0.029037282111730095","-0.029037282111730095","-0.029037282111730095"
"109","43600","43600","43600","-2.218823204870731","-2.218823204870731","-2.218823204870731","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-0.02774873947756612","-0.02774873947756612","-0.02774873947756612"
"109.25","43700","43700","43700","-2.078749474746801","-2.078749474746801","-2.078749474746801","-1.985739453173895","-1.985739453173895","-1.985739453173895","-0.026432812187683813","-0.026432812187683813","-0.026432812187683813"
"109.5","43800","43800","43800","-1.9366242698617597","-1.9366242698617597","-1.9366242698617597","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-0.025090798903444234","-0.025090798903444234","-0.025090798903444234"
"109.75","43900","43900","43900","-1.792587850633847","-1.792587850633847","-1.792587850633847","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-0.023724024029935953","-0.023724024029935953","-0.023724024029935953"
"110","44000","44000","44000","-1.6467823636191137","-1.6467823636191137","-1.6467823636191137","-1.545084971874731","-1.545084971874731","-1.545084971874731","-0.022333836408946095","-0.022333836408946095","-0.022333836408946095"
"110.25","44100","44100","44100","-1.4993517012299329","-1.4993517012299329","-1.4993517012299329","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-0.02092160798781756","-0.02092160798781756","-0.02092160798781756"
"110.5","44200","44200","44200","-1.3504413597305607","-1.3504413597305607","-1.3504413597305607","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-0.019488732465501257","-0.019488732465501257","-0.019488732465501257"
"110.75","44300","44300","44300","-1.2001982956498969","-1.2001982956498969","-1.2001982956498969","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-0.018036623917144737","-0.018036623917144737","-0.018036623917144737"
"111","44400","44400","44400","-1.0487707807531232","-1.0487707807531232","-1.0487707807531232","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-0.01656671539857002","-0.01656671539857002","-0.01656671539857002"
"111.25","44500","44500","44500","-0.8963082557153766","-0.8963082557153766","-0.8963082557153766","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-0.015080457532020669","-0.015080457532020669","-0.015080457532020669"
"111.5","44600","44600","44600","-0.7429611826418461","-0.7429611826418461","-0.7429611826418461","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-0.013579317074572897","-0.013579317074572897","-0.013579317074572897"
"111.75","44700","44700","44700","-0.5888808965798388","-0.5888808965798388","-0.5888808965798388","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.012064775470623339","-0.012064775470623339","-0.012064775470623339"
"112","44800","44800","44800","-0.43421945616935914","-0.43421945616935914","-0.43421945616935914","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.010538327389882272","-0.010538327389882272","-0.010538327389882272"
"112.25","44900","44900","44900","-0.2791294935795906","-0.2791294935795906","-0.2791294935795906","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.009001479252315092","-0.009001479252315092","-0.009001479252315092"
"112.5","45000","45000","45000","-0.12376406387937122","-0.12376406387937122","-0.12376406387937122","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.007455747741487621","-0.007455747741487621","-0.007455747741487621"
"112.75","45100","45100","45100","0.0317235060096804","0.0317235060096804","0.0317235060096804","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.005902658307782646","-0.005902658307782646","-0.005902658307782646"
"113","45200","45200","45200","0.1871797686283258","0.1871797686283258","0.1871797686283258","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.004343743662964472","-0.004343743662964472","-0.004343743662964472"
"113.25","45300","45300","45300","0.34245130741382235","0.34245130741382235","0.34245130741382235","0.470541566592575","0.470541566592575","0.470541566592575","-0.0027805422675774433","-0.0027805422675774433","-0.0027805422675774433"
"113.5","45400","45400","45400","0.4973848881035491","0.4973848881035491","0.4973848881035491","0.6266661678215237","0.6266661678215237","0.6266661678215237","-0.0012145968126713313","-0.0012145968126713313","-0.0012145968126713313"
"113.75","45500","45500","45500","0.6518276099587228","0.6518276099587228","0.6518276099587228","0.782172325201156","0.782172325201156","0.782172325201156","0.0003525473026489423","0.0003525473026489423","0.0003525473026489423"
"114","45600","45600","45600","0.8056270566589682","0.8056270566589682","0.8056270566589682","0.9369065729286326","0.9369065729286326","0.9369065729286326","0.001919343496344983","0.001919343496344983","0.001919343496344983"
"114.25","45700","45700","45700","0.9586314467188246","0.9586314467188246","0.9586314467188246","1.0907162069827125","1.0907162069827125","1.0907162069827125","0.0034842455297352803","0.0034842455297352803","0.0034842455297352803"
"114.5","45800","45800","45800","1.1106897832777467","1.1106897832777467","1.1106897832777467","1.2434494358242816","1.2434494358242816","1.2434494358242816","0.005045709033445797","0.005045709033445797","0.005045709033445797"
"114.75","45900","45900","45900","1.2616520031157754","1.2616520031157754","1.2616520031157754","1.3949555301961531","1.3949555301961531","1.3949555301961531","0.006602193031516157","0.006602193031516157","0.006602193031516157"
"115","46000","46000","46000","1.411369124747823","1.411369124747823","1.411369124747823","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.008152161462156943","0.008152161462156943","0.008152161462156943"
"115.25","46100","46100","46100","1.5596933954504015","1.5596933954504015","1.5596933954504015","1.693689601226462","1.693689601226462","1.693689601226462","0.009694084693656707","0.009694084693656707","0.009694084693656707"
"115.5","46200","46200","46200","1.7064784370757375","1.7064784370757375","1.7064784370757375","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.01122644103394499","0.01122644103394499","0.01122644103394499"
"115.75","46300","46300","46300","1.8515793905093183","1.8515793905093183","1.8515793905093183","1.985739453173906","1.985739453173906","1.985739453173906","0.012747718232317379","0.012747718232317379","0.012747718232317379"
"116","46400","46400","46400","1.9948530586283555","1.9948530586283555","1.9948530586283555","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.014256414971845238","0.014256414971845238","0.014256414971845238"
"116.25","46500","46500","46500","2.1361580476200546","2.1361580476200546","2.1361580476200546","2.269952498697743","2.269952498697743","2.269952498697743","0.01575104235099367","0.01575104235099367","0.01575104235099367"
"116.5","46600","46600","46600","2.2753549065202394","2.2753549065202394","2.2753549065202394","2.408768370508577","2.408768370508577","2.408768370508577","0.017230125352988068","0.017230125352988068","0.017230125352988068"
"116.75","46700","46700","46700","2.4123062648346147","2.4123062648346147","2.4123062648346147","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.018692204301477305","0.018692204301477305","0.018692204301477305"
"117","46800","46800","46800","2.5468769681068633","2.5468769681068633","2.5468769681068633","2.6791339748949894","2.6791339748949894","2.6791339748949894","0.02013583630105814","0.02013583630105814","0.02013583630105814"
"117.25","46900","46900","46900","2.6789342112997745","2.6789342112997745","2.6789342112997745","2.8104168892606585","2.8104168892606585","2.8104168892606585","0.02155959666123891","0.02155959666123891","0.02155959666123891"
"117.5","47000","47000","47000","2.8083476698577785","2.8083476698577785","2.8083476698577785","2.938926261462371","2.938926261462371","2.938926261462371","0.022962080302436516","0.022962080302436516","0.022962080302436516"
"117.75","47100","47100","47100","2.9349896283215573","2.9349896283215573","2.9349896283215573","3.064535268264886","3.064535268264886","3.064535268264886","0.024341903142621357","0.024341903142621357","0.024341903142621357"
"118","47200","47200","47200","3.0587351063677732","3.0587351063677732","3.0587351063677732","3.187119948743452","3.187119948743452","3.187119948743452","0.02569770346323791","0.02569770346323791","0.02569770346323791"
"118.25","47300","47300","47300","3.17946198214957","3.17946198214957","3.17946198214957","3.306559326618262","3.306559326618262","3.306559326618262","0.02702814325305758","0.02702814325305758","0.02702814325305758"
"118.5","47400","47400","47400","3.297051112816082","3.297051112816082","3.297051112816082","3.422735529643451","3.422735529643451","3.422735529643451","0.028331909528633792","0.028331909528633792","0.028331909528633792"
"118.75","47500","47500","47500","3.4113864520920485","3.4113864520920485","3.4113864520920485","3.5355339059327386","3.5355339059327386","3.5355339059327386","0.02960771563005804","0.02960771563005804","0.02960771563005804"
"119","47600","47600","47600","3.522355164801479","3.522355164801479","3.522355164801479","3.6448431371070638","3.6448431371070638","3.6448431371070638","0.030854302490738283","0.030854302490738283","0.030854302490738283"
"119.25","47700","47700","47700","3.6298477382223413","3.6298477382223413","3.6298477382223413","3.7505553481522975","3.7505553481522975","3.7505553481522975","0.032070439879945345","0.032070439879945345","0.032070439879945345"
"119.5","47800","47800","47800","3.733758090162409","3.733758090162409","3.733758090162409","3.8525662138789505","3.8525662138789505","3.8525662138789505","0.03325492761690202","0.03325492761690202","0.03325492761690202"
"119.75","47900","47900","47900","3.8339836736495623","3.8339836736495623","3.8339836736495623","3.950775061878456","3.950775061878456","3.950775061878456","0.034406596755216956","0.034406596755216956","0.034406596755216956"
"120","48000","48000","48000","3.9304255781332804","3.9304255781332804","3.9304255781332804","4.045084971874741","4.045084971874741","4.045084971874741","0.03552431073649304","0.03552431073649304","0.03552431073649304"
"120.25","48100","48100","48100","4.022988627097413","4.022988627097413","4.022988627097413","4.135402871372812","4.135402871372812","4.135402871372812","0.03660696651197426","0.03660696651197426","0.03660696651197426"
"120.5","48200","48200","48200","4.111581471987906","4.111581471987906","4.111581471987906","4.221639627510077","4.221639627510077","4.221639627510077","0.037653495631121026","0.037653495631121026","0.037653495631121026"
"120.75","48300","48300","48300","4.196116682362789","4.196116682362789","4.196116682362789","4.303710135019724","4.303710135019724","4.303710135019724","0.03866286529604113","0.03866286529604113","0.03866286529604113"
"121","48400","48400","48400","4.276510832175489","4.276510832175489","4.276510832175489","4.381533400219319","4.381533400219319","4.381533400219319","0.03963407938073865","0.03963407938073865","0.03963407938073865"
"121.25","48500","48500","48500","4.35268458210624","4.35268458210624","4.35268458210624","4.455032620941844","4.455032620941844","4.455032620941844","0.04056617941416729","0.04056617941416729","0.04056617941416729"
"121.5","48600","48600","48600","4.424562757860431","4.424562757860431","4.424562757860431","4.524135262330098","4.524135262330098","4.524135262330098","0.04145824552612887","0.04145824552612887","0.04145824552612887"
"121.75","48700","48700","48700","4.492074424356551","4.492074424356551","4.492074424356551","4.588773128419909","4.588773128419909","4.588773128419909","0.04230939735507072","0.04230939735507072","0.04230939735507072"
"122","48800","48800","48800","4.555152955730546","4.555152955730546","4.555152955730546","4.648882429441256","4.648882429441256","4.648882429441256","0.04311879491689824","0.04311879491689824","0.04311879491689824"
"122.25","48900","48900","48900","4.613736101087519","4.613736101087519","4.613736101087519","4.70440384477113","4.70440384477113","4.70440384477113","0.043885639433938306","0.043885639433938306","0.043885639433938306"
"122.5","49000","49000","49000","4.667766045935827","4.667766045935827","4.667766045935827","4.755282581475773","4.755282581475773","4.755282581475773","0.04460917412323451","0.04460917412323451","0.04460917412323451"
"122.75","49100","49100","49100","4.717189469243021","4.717189469243021","4.717189469243021","4.801468428384717","4.801468428384717","4.801468428384717","0.045288684943401825","0.045288684943401825","0.045288684943401825"
"123","49200","49200","49200","4.761957596057257","4.761957596057257","4.761957596057257","4.842915805643159","4.842915805643159","4.842915805643159","0.04592350129929923","0.04592350129929923","0.04592350129929923"
"123.25","49300","49300","49300","4.802026245642292","4.802026245642292","4.802026245642292","4.879583809693738","4.879583809693738","4.879583809693738","0.04651299670382564","0.04651299670382564","0.04651299670382564"
"123.5","49400","49400","49400","4.837355875078535","4.837355875078535","4.837355875078535","4.911436253643445","4.911436253643445","4.911436253643445","0.04705658939618773","0.04705658939618773","0.04705658939618773"
"123.75","49500","49500","49500","4.867911618287128","4.867911618287128","4.867911618287128","4.938441702975689","4.938441702975689","4.938441702975689","0.04755374291602654","0.04755374291602654","0.04755374291602654"
"124","49600","49600","49600","4.893663320438562","4.893663320438562","4.893663320438562","4.96057350657239","4.96057350657239","4.96057350657239","0.04800396663284029","0.04800396663284029","0.04800396663284029"
"124.25","49700","49700","49700","4.914585567711856","4.914585567711856","4.914585567711856","4.9778098230154","4.9778098230154","4.9778098230154","0.048406816230176286","0.048406816230176286","0.048406816230176286"
"124.5","49800","49800","49800","4.930657712374922","4.930657712374922","4.930657712374922","4.990133642141358","4.990133642141358","4.990133642141358","0.04876189414411891","0.04876189414411891","0.04876189414411891"
"124.75","49900","49900","49900","4.941863893161397","4.941863893161397","4.941863893161397","4.997532801828657","4.997532801828657","4.997532801828657","0.04906884995563626","0.04906884995563626","0.04906884995563626"
"125","50000","50000","50000","4.9481930509237815","4.9481930509237815","4.9481930509237815","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04932738073640158","0.04932738073640158","0.04932738073640158"
"125.25","50100","50100","50100","4.950159537142432","4.950159537142432","4.950159537142432","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04947392860177097","0.04947392860177097","0.04947392860177097"
"125.5","50200","50200","50200","4.950456350009642","4.950456350009642","4.950456350009642","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049501171980830594","0.049501171980830594","0.049501171980830594"
"125.75","50300","50300","50300","4.95049083358269","4.95049083358269","4.95049083358269","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504546340305766","0.049504546340305766","0.049504546340305766"
"126","50400","50400","50400","4.950494418620298","4.950494418620298","4.950494418620298","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950490825099657","0.04950490825099657","0.04950490825099657"
"126.25","50500","50500","50500","4.95049476898672","4.95049476898672","4.95049476898672","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504944278644936","0.049504944278644936","0.049504944278644936"
"126.5","50600","50600","50600","4.950494801903281","4.950494801903281","4.950494801903281","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494770490449","0.04950494770490449","0.04950494770490449"
"126.75","50700","50700","50700","4.950494804912211","4.950494804912211","4.950494804912211","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494802082411","0.04950494802082411","0.04950494802082411"
"127","50800","50800","50800","4.950494805181779","4.950494805181779","4.950494805181779","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494804931077","0.04950494804931077","0.04950494804931077"
"127.25","50900","50900","50900","4.950494805205559","4.950494805205559","4.950494805205559","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494805183636","0.04950494805183636","0.04950494805183636"
"127.5","51000","51000","51000","4.95049480520763","4.95049480520763","4.95049480520763","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052057574","0.049504948052057574","0.049504948052057574"
"127.75","51100","51100","51100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"128","51200","51200","51200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"128.25","51300","51300","51300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"128.5","51400","51400","51400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"128.75","51500","51500","51500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"129","51600","51600","51600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"129.25","51700","51700","51700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"129.5","51800","51800","51800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"129.75","51900","51900","51900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"130","52000","52000","52000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"130.25","52100","52100","52100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"130.5","52200","52200","52200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"130.75","52300","52300","52300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"131","52400","52400","52400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"131.25","52500","52500","52500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"131.5","52600","52600","52600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"131.75","52700","52700","52700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"132","52800","52800","52800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"132.25","52900","52900","52900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"132.5","53000","53000","53000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"132.75","53100","53100","53100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"133","53200","53200","53200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"133.25","53300","53300","53300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"133.5","53400","53400","53400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"133.75","53500","53500","53500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"134","53600","53600","53600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"134.25","53700","53700","53700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"134.5","53800","53800","53800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"134.75","53900","53900","53900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"135","54000","54000","54000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"135.25","54100","54100","54100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"135.5","54200","54200","54200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"135.75","54300","54300","54300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"136","54400","54400","54400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"136.25","54500","54500","54500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"136.5","54600","54600","54600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"136.75","54700","54700","54700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"137","54800","54800","54800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"137.25","54900","54900","54900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"137.5","55000","55000","55000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"137.75","55100","55100","55100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"138","55200","55200","55200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"138.25","55300","55300","55300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"138.5","55400","55400","55400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"138.75","55500","55500","55500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"139","55600","55600","55600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"139.25","55700","55700","55700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"139.5","55800","55800","55800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"139.75","55900","55900","55900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"140","56000","56000","56000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"140.25","56100","56100","56100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"140.5","56200","56200","56200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"140.75","56300","56300","56300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"141","56400","56400","56400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"141.25","56500","56500","56500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"141.5","56600","56600","56600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"141.75","56700","56700","56700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"142","56800","56800","56800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"142.25","56900","56900","56900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"142.5","57000","57000","57000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"142.75","57100","57100","57100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"143","57200","57200","57200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"143.25","57300","57300","57300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"143.5","57400","57400","57400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"143.75","57500","57500","57500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"144","57600","57600","57600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"144.25","57700","57700","57700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"144.5","57800","57800","57800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"144.75","57900","57900","57900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"145","58000","58000","58000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"145.25","58100","58100","58100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"145.5","58200","58200","58200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"145.75","58300","58300","58300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"146","58400","58400","58400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"146.25","58500","58500","58500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"146.5","58600","58600","58600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"146.75","58700","58700","58700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"147","58800","58800","58800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"147.25","58900","58900","58900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"147.5","59000","59000","59000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"147.75","59100","59100","59100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"148","59200","59200","59200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"148.25","59300","59300","59300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"148.5","59400","59400","59400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"148.75","59500","59500","59500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"149","59600","59600","59600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"149.25","59700","59700","59700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"149.5","59800","59800","59800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"149.75","59900","59900","59900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"150","60000","60000","60000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"150.25","60100","60100","60100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"150.5","60200","60200","60200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"150.75","60300","60300","60300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"151","60400","60400","60400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"151.25","60500","60500","60500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"151.5","60600","60600","60600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"151.75","60700","60700","60700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"152","60800","60800","60800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"152.25","60900","60900","60900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"152.5","61000","61000","61000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"152.75","61100","61100","61100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"153","61200","61200","61200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"153.25","61300","61300","61300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"153.5","61400","61400","61400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"153.75","61500","61500","61500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"154","61600","61600","61600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"154.25","61700","61700","61700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"154.5","61800","61800","61800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"154.75","61900","61900","61900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"155","62000","62000","62000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"155.25","62100","62100","62100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"155.5","62200","62200","62200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"155.75","62300","62300","62300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"156","62400","62400","62400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"156.25","62500","62500","62500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"156.5","62600","62600","62600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"156.75","62700","62700","62700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"157","62800","62800","62800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"157.25","62900","62900","62900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"157.5","63000","63000","63000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"157.75","63100","63100","63100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"158","63200","63200","63200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"158.25","63300","63300","63300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"158.5","63400","63400","63400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"158.75","63500","63500","63500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"159","63600","63600","63600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"159.25","63700","63700","63700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"159.5","63800","63800","63800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"159.75","63900","63900","63900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"160","64000","64000","64000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"160.25","64100","64100","64100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"160.5","64200","64200","64200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"160.75","64300","64300","64300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"161","64400","64400","64400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"161.25","64500","64500","64500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"161.5","64600","64600","64600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"161.75","64700","64700","64700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"162","64800","64800","64800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"162.25","64900","64900","64900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"162.5","65000","65000","65000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"162.75","65100","65100","65100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"163","65200","65200","65200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"163.25","65300","65300","65300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"163.5","65400","65400","65400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"163.75","65500","65500","65500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"164","65600","65600","65600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"164.25","65700","65700","65700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"164.5","65800","65800","65800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"164.75","65900","65900","65900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"165","66000","66000","66000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"165.25","66100","66100","66100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"165.5","66200","66200","66200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"165.75","66300","66300","66300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"166","66400","66400","66400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"166.25","66500","66500","66500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"166.5","66600","66600","66600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"166.75","66700","66700","66700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"167","66800","66800","66800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"167.25","66900","66900","66900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"167.5","67000","67000","67000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"167.75","67100","67100","67100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"168","67200","67200","67200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"168.25","67300","67300","67300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"168.5","67400","67400","67400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"168.75","67500","67500","67500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"169","67600","67600","67600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"169.25","67700","67700","67700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"169.5","67800","67800","67800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"169.75","67900","67900","67900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"170","68000","68000","68000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"170.25","68100","68100","68100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"170.5","68200","68200","68200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"170.75","68300","68300","68300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"171","68400","68400","68400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"171.25","68500","68500","68500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"171.5","68600","68600","68600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"171.75","68700","68700","68700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"172","68800","68800","68800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"172.25","68900","68900","68900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"172.5","69000","69000","69000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"172.75","69100","69100","69100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"173","69200","69200","69200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"173.25","69300","69300","69300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"173.5","69400","69400","69400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"173.75","69500","69500","69500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"174","69600","69600","69600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"174.25","69700","69700","69700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"174.5","69800","69800","69800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"174.75","69900","69900","69900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"175","70000","70000","70000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"175.25","70100","70100","70100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"175.5","70200","70200","70200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"175.75","70300","70300","70300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"176","70400","70400","70400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"176.25","70500","70500","70500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"176.5","70600","70600","70600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"176.75","70700","70700","70700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"177","70800","70800","70800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"177.25","70900","70900","70900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"177.5","71000","71000","71000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"177.75","71100","71100","71100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"178","71200","71200","71200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"178.25","71300","71300","71300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"178.5","71400","71400","71400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"178.75","71500","71500","71500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"179","71600","71600","71600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"179.25","71700","71700","71700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"179.5","71800","71800","71800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"179.75","71900","71900","71900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"180","72000","72000","72000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"180.25","72100","72100","72100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"180.5","72200","72200","72200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"180.75","72300","72300","72300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"181","72400","72400","72400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"181.25","72500","72500","72500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"181.5","72600","72600","72600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"181.75","72700","72700","72700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"182","72800","72800","72800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"182.25","72900","72900","72900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"182.5","73000","73000","73000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"182.75","73100","73100","73100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"183","73200","73200","73200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"183.25","73300","73300","73300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"183.5","73400","73400","73400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"183.75","73500","73500","73500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"184","73600","73600","73600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"184.25","73700","73700","73700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"184.5","73800","73800","73800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"184.75","73900","73900","73900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"185","74000","74000","74000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"185.25","74100","74100","74100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"185.5","74200","74200","74200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"185.75","74300","74300","74300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"186","74400","74400","74400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"186.25","74500","74500","74500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"186.5","74600","74600","74600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"186.75","74700","74700","74700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"187","74800","74800","74800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"187.25","74900","74900","74900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"187.5","75000","75000","75000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"187.75","75100","75100","75100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"188","75200","75200","75200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"188.25","75300","75300","75300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"188.5","75400","75400","75400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"188.75","75500","75500","75500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"189","75600","75600","75600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"189.25","75700","75700","75700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"189.5","75800","75800","75800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"189.75","75900","75900","75900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"190","76000","76000","76000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"190.25","76100","76100","76100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"190.5","76200","76200","76200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"190.75","76300","76300","76300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"191","76400","76400","76400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"191.25","76500","76500","76500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"191.5","76600","76600","76600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"191.75","76700","76700","76700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"192","76800","76800","76800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"192.25","76900","76900","76900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"192.5","77000","77000","77000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"192.75","77100","77100","77100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"193","77200","77200","77200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"193.25","77300","77300","77300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"193.5","77400","77400","77400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"193.75","77500","77500","77500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"194","77600","77600","77600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"194.25","77700","77700","77700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"194.5","77800","77800","77800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"194.75","77900","77900","77900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"195","78000","78000","78000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"195.25","78100","78100","78100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"195.5","78200","78200","78200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"195.75","78300","78300","78300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"196","78400","78400","78400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"196.25","78500","78500","78500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"196.5","78600","78600","78600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"196.75","78700","78700","78700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"197","78800","78800","78800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"197.25","78900","78900","78900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"197.5","79000","79000","79000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"197.75","79100","79100","79100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"198","79200","79200","79200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"198.25","79300","79300","79300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"198.5","79400","79400","79400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"198.75","79500","79500","79500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"199","79600","79600","79600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"199.25","79700","79700","79700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"199.5","79800","79800","79800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"199.75","79900","79900","79900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"200","80000","80000","80000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"200.25","80100","80100","80100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"200.5","80200","80200","80200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"200.75","80300","80300","80300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"201","80400","80400","80400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"201.25","80500","80500","80500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"201.5","80600","80600","80600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"201.75","80700","80700","80700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"202","80800","80800","80800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"202.25","80900","80900","80900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"202.5","81000","81000","81000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"202.75","81100","81100","81100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"203","81200","81200","81200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"203.25","81300","81300","81300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"203.5","81400","81400","81400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"203.75","81500","81500","81500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"204","81600","81600","81600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"204.25","81700","81700","81700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"204.5","81800","81800","81800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"204.75","81900","81900","81900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"205","82000","82000","82000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"205.25","82100","82100","82100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"205.5","82200","82200","82200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"205.75","82300","82300","82300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"206","82400","82400","82400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"206.25","82500","82500","82500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"206.5","82600","82600","82600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"206.75","82700","82700","82700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"207","82800","82800","82800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"207.25","82900","82900","82900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"207.5","83000","83000","83000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"207.75","83100","83100","83100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"208","83200","83200","83200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"208.25","83300","83300","83300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"208.5","83400","83400","83400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"208.75","83500","83500","83500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"209","83600","83600","83600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"209.25","83700","83700","83700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"209.5","83800","83800","83800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"209.75","83900","83900","83900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"210","84000","84000","84000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"210.25","84100","84100","84100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"210.5","84200","84200","84200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"210.75","84300","84300","84300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"211","84400","84400","84400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"211.25","84500","84500","84500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"211.5","84600","84600","84600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"211.75","84700","84700","84700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"212","84800","84800","84800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"212.25","84900","84900","84900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"212.5","85000","85000","85000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"212.75","85100","85100","85100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"213","85200","85200","85200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"213.25","85300","85300","85300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"213.5","85400","85400","85400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"213.75","85500","85500","85500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"214","85600","85600","85600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"214.25","85700","85700","85700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"214.5","85800","85800","85800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"214.75","85900","85900","85900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"215","86000","86000","86000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"215.25","86100","86100","86100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"215.5","86200","86200","86200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"215.75","86300","86300","86300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"216","86400","86400","86400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"216.25","86500","86500","86500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"216.5","86600","86600","86600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"216.75","86700","86700","86700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"217","86800","86800","86800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"217.25","86900","86900","86900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"217.5","87000","87000","87000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"217.75","87100","87100","87100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"218","87200","87200","87200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"218.25","87300","87300","87300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"218.5","87400","87400","87400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"218.75","87500","87500","87500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"219","87600","87600","87600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"219.25","87700","87700","87700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"219.5","87800","87800","87800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"219.75","87900","87900","87900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"220","88000","88000","88000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"220.25","88100","88100","88100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"220.5","88200","88200","88200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"220.75","88300","88300","88300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"221","88400","88400","88400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"221.25","88500","88500","88500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"221.5","88600","88600","88600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"221.75","88700","88700","88700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"222","88800","88800","88800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"222.25","88900","88900","88900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"222.5","89000","89000","89000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"222.75","89100","89100","89100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"223","89200","89200","89200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"223.25","89300","89300","89300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"223.5","89400","89400","89400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"223.75","89500","89500","89500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"224","89600","89600","89600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"224.25","89700","89700","89700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"224.5","89800","89800","89800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"224.75","89900","89900","89900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"225","90000","90000","90000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"225.25","90100","90100","90100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"225.5","90200","90200","90200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"225.75","90300","90300","90300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"226","90400","90400","90400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"226.25","90500","90500","90500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"226.5","90600","90600","90600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"226.75","90700","90700","90700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"227","90800","90800","90800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"227.25","90900","90900","90900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"227.5","91000","91000","91000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"227.75","91100","91100","91100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"228","91200","91200","91200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"228.25","91300","91300","91300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"228.5","91400","91400","91400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"228.75","91500","91500","91500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"229","91600","91600","91600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"229.25","91700","91700","91700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"229.5","91800","91800","91800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"229.75","91900","91900","91900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"230","92000","92000","92000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"230.25","92100","92100","92100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"230.5","92200","92200","92200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"230.75","92300","92300","92300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"231","92400","92400","92400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"231.25","92500","92500","92500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"231.5","92600","92600","92600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"231.75","92700","92700","92700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"232","92800","92800","92800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"232.25","92900","92900","92900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"232.5","93000","93000","93000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"232.75","93100","93100","93100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"233","93200","93200","93200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"233.25","93300","93300","93300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"233.5","93400","93400","93400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"233.75","93500","93500","93500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"234","93600","93600","93600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"234.25","93700","93700","93700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"234.5","93800","93800","93800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"234.75","93900","93900","93900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"235","94000","94000","94000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"235.25","94100","94100","94100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"235.5","94200","94200","94200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"235.75","94300","94300","94300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"236","94400","94400","94400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"236.25","94500","94500","94500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"236.5","94600","94600","94600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"236.75","94700","94700","94700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"237","94800","94800","94800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"237.25","94900","94900","94900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"237.5","95000","95000","95000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"237.75","95100","95100","95100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"238","95200","95200","95200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"238.25","95300","95300","95300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"238.5","95400","95400","95400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"238.75","95500","95500","95500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"239","95600","95600","95600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"239.25","95700","95700","95700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"239.5","95800","95800","95800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"239.75","95900","95900","95900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"240","96000","96000","96000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"240.25","96100","96100","96100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"240.5","96200","96200","96200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"240.75","96300","96300","96300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"241","96400","96400","96400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"241.25","96500","96500","96500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"241.5","96600","96600","96600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"241.75","96700","96700","96700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"242","96800","96800","96800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"242.25","96900","96900","96900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"242.5","97000","97000","97000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"242.75","97100","97100","97100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"243","97200","97200","97200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"243.25","97300","97300","97300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"243.5","97400","97400","97400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"243.75","97500","97500","97500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"244","97600","97600","97600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"244.25","97700","97700","97700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"244.5","97800","97800","97800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"244.75","97900","97900","97900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"245","98000","98000","98000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"245.25","98100","98100","98100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"245.5","98200","98200","98200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"245.75","98300","98300","98300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"246","98400","98400","98400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"246.25","98500","98500","98500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"246.5","98600","98600","98600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"246.75","98700","98700","98700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"247","98800","98800","98800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"247.25","98900","98900","98900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"247.5","99000","99000","99000","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"247.75","99100","99100","99100","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"248","99200","99200","99200","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"248.25","99300","99300","99300","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"248.5","99400","99400","99400","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"248.75","99500","99500","99500","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"249","99600","99600","99600","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"249.25","99700","99700","99700","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"249.5","99800","99800","99800","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"
"249.75","99900","99900","99900","4.950494805207798","4.950494805207798","4.950494805207798","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076225","0.049504948052076225","0.049504948052076225"

==> figs/csv_old/r0.01_z0_opt.csv <==
"time","azure-sweep-20 - _step","azure-sweep-20 - _step__MIN","azure-sweep-20 - _step__MAX","azure-sweep-20 - y_opt","azure-sweep-20 - y_opt__MIN","azure-sweep-20 - y_opt__MAX","azure-sweep-20 - z","azure-sweep-20 - z__MIN","azure-sweep-20 - z__MAX","azure-sweep-20 - p_opt","azure-sweep-20 - p_opt__MIN","azure-sweep-20 - p_opt__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","0.7184393093060403","0.7184393093060403","0.7184393093060403"
"0.25","100","100","100","-4.4016964178993465","-4.4016964178993465","-4.4016964178993465","-4.997532801828658","-4.997532801828658","-4.997532801828658","0.010618984206569149","0.010618984206569149","0.010618984206569149"
"0.5","200","200","200","-4.897139976670072","-4.897139976670072","-4.897139976670072","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.045058226037716975","-0.045058226037716975","-0.045058226037716975"
"0.75","300","300","300","-4.924410760819029","-4.924410760819029","-4.924410760819029","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.04949248784805388","-0.04949248784805388","-0.04949248784805388"
"1","400","400","400","-4.910446421499048","-4.910446421499048","-4.910446421499048","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.04985847842539115","-0.04985847842539115","-0.04985847842539115"
"1.25","500","500","500","-4.888780354655315","-4.888780354655315","-4.888780354655315","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.04985971232841091","-0.04985971232841091","-0.04985971232841091"
"1.5","600","600","600","-4.862065459242432","-4.862065459242432","-4.862065459242432","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.04978696771279467","-0.04978696771279467","-0.04978696771279467"
"1.75","700","700","700","-4.830534691586407","-4.830534691586407","-4.830534691586407","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.04966314452216508","-0.04966314452216508","-0.04966314452216508"
"2","800","800","800","-4.794235387617733","-4.794235387617733","-4.794235387617733","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.049490157119976674","-0.049490157119976674","-0.049490157119976674"
"2.25","900","900","900","-4.753204643658248","-4.753204643658248","-4.753204643658248","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.049268316921014244","-0.049268316921014244","-0.049268316921014244"
"2.5","1000","1000","1000","-4.707483052060542","-4.707483052060542","-4.707483052060542","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.04899785390044864","-0.04899785390044864","-0.04899785390044864"
"2.75","1100","1100","1100","-4.657115742363182","-4.657115742363182","-4.657115742363182","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.04867903583978772","-0.04867903583978772","-0.04867903583978772"
"3","1200","1200","1200","-4.602152421636017","-4.602152421636017","-4.602152421636017","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.04831217744204408","-0.04831217744204408","-0.04831217744204408"
"3.25","1300","1300","1300","-4.542647332089172","-4.542647332089172","-4.542647332089172","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.04789764075750974","-0.04789764075750974","-0.04789764075750974"
"3.5","1400","1400","1400","-4.478659198065691","-4.478659198065691","-4.478659198065691","-4.524135262330097","-4.524135262330097","-4.524135262330097","-0.047435834884264394","-0.047435834884264394","-0.047435834884264394"
"3.75","1500","1500","1500","-4.410251168128773","-4.410251168128773","-4.410251168128773","-4.455032620941839","-4.455032620941839","-4.455032620941839","-0.046927215568982994","-0.046927215568982994","-0.046927215568982994"
"4","1600","1600","1600","-4.337490752744986","-4.337490752744986","-4.337490752744986","-4.381533400219318","-4.381533400219318","-4.381533400219318","-0.04637228475752664","-0.04637228475752664","-0.04637228475752664"
"4.25","1700","1700","1700","-4.260449757659845","-4.260449757659845","-4.260449757659845","-4.303710135019719","-4.303710135019719","-4.303710135019719","-0.04577159009960802","-0.04577159009960802","-0.04577159009960802"
"4.5","1800","1800","1800","-4.179204213034223","-4.179204213034223","-4.179204213034223","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.04512572440833196","-0.04512572440833196","-0.04512572440833196"
"4.75","1900","1900","1900","-4.093834298411777","-4.093834298411777","-4.093834298411777","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-0.04443532507515985","-0.04443532507515985","-0.04443532507515985"
"5","2000","2000","2000","-4.004424263591403","-4.004424263591403","-4.004424263591403","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.043701073440880256","-0.043701073440880256","-0.043701073440880256"
"5.25","2100","2100","2100","-3.9110623454828657","-3.9110623454828657","-3.9110623454828657","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.04292369412320912","-0.04292369412320912","-0.04292369412320912"
"5.5","2200","2200","2200","-3.8138406810276173","-3.8138406810276173","-3.8138406810276173","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.04210395430167896","-0.04210395430167896","-0.04210395430167896"
"5.75","2300","2300","2300","-3.7128552162707567","-3.7128552162707567","-3.7128552162707567","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.04124266296052481","-0.04124266296052481","-0.04124266296052481"
"6","2400","2400","2400","-3.6082056116738803","-3.6082056116738803","-3.6082056116738803","-3.644843137107058","-3.644843137107058","-3.644843137107058","-0.0403406700903155","-0.0403406700903155","-0.0403406700903155"
"6.25","2500","2500","2500","-3.4999951437622276","-3.4999951437622276","-3.4999951437622276","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-0.039398865849115616","-0.039398865849115616","-0.039398865849115616"
"6.5","2600","2600","2600","-3.388330603203214","-3.388330603203214","-3.388330603203214","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-0.03841817968400524","-0.03841817968400524","-0.03841817968400524"
"6.75","2700","2700","2700","-3.2733221894169495","-3.2733221894169495","-3.2733221894169495","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.03739957941382965","-0.03739957941382965","-0.03739957941382965"
"7","2800","2800","2800","-3.1550834018227065","-3.1550834018227065","-3.1550834018227065","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-0.03634407027407843","-0.03634407027407843","-0.03634407027407843"
"7.25","2900","2900","2900","-3.0337309278287012","-3.0337309278287012","-3.0337309278287012","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-0.03525269392483982","-0.03525269392483982","-0.03525269392483982"
"7.5","3000","3000","3000","-2.909384527675704","-2.909384527675704","-2.909384527675704","-2.938926261462366","-2.938926261462366","-2.938926261462366","-0.03412652742280642","-0.03412652742280642","-0.03412652742280642"
"7.75","3100","3100","3100","-2.7821669162481397","-2.7821669162481397","-2.7821669162481397","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.03296668215835241","-0.03296668215835241","-0.03296668215835241"
"8","3200","3200","3200","-2.6522036419693222","-2.6522036419693222","-2.6522036419693222","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.031774302758723894","-0.031774302758723894","-0.031774302758723894"
"8.25","3300","3300","3300","-2.5196229629003066","-2.5196229629003066","-2.5196229629003066","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.030550565958430587","-0.030550565958430587","-0.030550565958430587"
"8.5","3400","3400","3400","-2.384555720164676","-2.384555720164676","-2.384555720164676","-2.408768370508576","-2.408768370508576","-2.408768370508576","-0.029296679437950834","-0.029296679437950834","-0.029296679437950834"
"8.75","3500","3500","3500","-2.2471352088241425","-2.2471352088241425","-2.2471352088241425","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-0.028013880631896804","-0.028013880631896804","-0.028013880631896804"
"9","3600","3600","3600","-2.1074970463324214","-2.1074970463324214","-2.1074970463324214","-2.128896457825362","-2.128896457825362","-2.128896457825362","-0.02670343550781573","-0.02670343550781573","-0.02670343550781573"
"9.25","3700","3700","3700","-1.9657790386971736","-1.9657790386971736","-1.9657790386971736","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-0.02536663731683353","-0.02536663731683353","-0.02536663731683353"
"9.5","3800","3800","3800","-1.82212104448211","-1.82212104448211","-1.82212104448211","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-0.024004805317370703","-0.024004805317370703","-0.024004805317370703"
"9.75","3900","3900","3900","-1.6766648367834827","-1.6766648367834827","-1.6766648367834827","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-0.022619283473195","-0.022619283473195","-0.022619283473195"
"10","4000","4000","4000","-1.529553963317148","-1.529553963317148","-1.529553963317148","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-0.021211439127090365","-0.021211439127090365","-0.021211439127090365"
"10.25","4100","4100","4100","-1.3809336047543073","-1.3809336047543073","-1.3809336047543073","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-0.019782661651455286","-0.019782661651455286","-0.019782661651455286"
"10.5","4200","4200","4200","-1.2309504314457091","-1.2309504314457091","-1.2309504314457091","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-0.018334361077160008","-0.018334361077160008","-0.018334361077160008"
"10.75","4300","4300","4300","-1.0797524586757208","-1.0797524586757208","-1.0797524586757208","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-0.016867966702015805","-0.016867966702015805","-0.016867966702015805"
"11","4400","4400","4400","-0.9274889005891139","-0.9274889005891139","-0.9274889005891139","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-0.015384925680231046","-0.015384925680231046","-0.015384925680231046"
"11.25","4500","4500","4500","-0.7743100229347171","-0.7743100229347171","-0.7743100229347171","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-0.01388670159424446","-0.01388670159424446","-0.01388670159424446"
"11.5","4600","4600","4600","-0.6203669947712657","-0.6203669947712657","-0.6203669947712657","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-0.012374773010346105","-0.012374773010346105","-0.012374773010346105"
"11.75","4700","4700","4700","-0.46581173928179","-0.46581173928179","-0.46581173928179","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.010850632019511058","-0.010850632019511058","-0.010850632019511058"
"12","4800","4800","4800","-0.31079678384377624","-0.31079678384377624","-0.31079678384377624","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.009315782764885407","-0.009315782764885407","-0.009315782764885407"
"12.25","4900","4900","4900","-0.1554751095030588","-0.1554751095030588","-0.1554751095030588","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.007771739957378884","-0.007771739957378884","-0.007771739957378884"
"12.5","5000","5000","5000","5.18031798013574e-16","5.18031798013574e-16","5.18031798013574e-16","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.006220027380827985","-0.006220027380827985","-0.006220027380827985"
"12.75","5100","5100","5100","0.15547510950305987","0.15547510950305987","0.15547510950305987","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.004662176388205191","-0.004662176388205191","-0.004662176388205191"
"13","5200","5200","5200","0.31079678384377707","0.31079678384377707","0.31079678384377707","0.313952597646567","0.313952597646567","0.313952597646567","-0.0030997243903586394","-0.0030997243903586394","-0.0030997243903586394"
"13.25","5300","5300","5300","0.465811739281791","0.465811739281791","0.465811739281791","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.0015342133387730647","-0.0015342133387730647","-0.0015342133387730647"
"13.5","5400","5400","5400","0.6203669947712666","0.6203669947712666","0.6203669947712666","0.6266661678215218","0.6266661678215218","0.6266661678215218","0.00003281179615007013","0.00003281179615007013","0.00003281179615007013"
"13.75","5500","5500","5500","0.7743100229347181","0.7743100229347181","0.7743100229347181","0.7821723252011552","0.7821723252011552","0.7821723252011552","0.0015998045497918195","0.0015998045497918195","0.0015998045497918195"
"14","5600","5600","5600","0.9274889005891149","0.9274889005891149","0.9274889005891149","0.9369065729286241","0.9369065729286241","0.9369065729286241","0.0031652184894896546","0.0031652184894896546","0.0031652184894896546"
"14.25","5700","5700","5700","1.0797524586757221","1.0797524586757221","1.0797524586757221","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.004727508740679828","0.004727508740679828","0.004727508740679828"
"14.5","5800","5800","5800","1.2309504314457103","1.2309504314457103","1.2309504314457103","1.2434494358242743","1.2434494358242743","1.2434494358242743","0.006285133511501978","0.006285133511501978","0.006285133511501978"
"14.75","5900","5900","5900","1.3809336047543084","1.3809336047543084","1.3809336047543084","1.394955530196147","1.394955530196147","1.394955530196147","0.007836555614361668","0.007836555614361668","0.007836555614361668"
"15","6000","6000","6000","1.5295539633171487","1.5295539633171487","1.5295539633171487","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.009380243982948844","0.009380243982948844","0.009380243982948844"
"15.25","6100","6100","6100","1.676664836783483","1.676664836783483","1.676664836783483","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.0109146751832154","0.0109146751832154","0.0109146751832154"
"15.5","6200","6200","6200","1.8221210444821103","1.8221210444821103","1.8221210444821103","1.840622763423391","1.840622763423391","1.840622763423391","0.012438334916820781","0.012438334916820781","0.012438334916820781"
"15.75","6300","6300","6300","1.9657790386971743","1.9657790386971743","1.9657790386971743","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.013949719515561704","0.013949719515561704","0.013949719515561704"
"16","6400","6400","6400","2.1074970463324227","2.1074970463324227","2.1074970463324227","2.128896457825364","2.128896457825364","2.128896457825364","0.015447337425310764","0.015447337425310764","0.015447337425310764"
"16.25","6500","6500","6500","2.247135208824143","2.247135208824143","2.247135208824143","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.016929710678000642","0.016929710678000642","0.016929710678000642"
"16.5","6600","6600","6600","2.3845557201646765","2.3845557201646765","2.3845557201646765","2.408768370508577","2.408768370508577","2.408768370508577","0.01839537635020025","0.01839537635020025","0.01839537635020025"
"16.75","6700","6700","6700","2.5196229629003093","2.5196229629003093","2.5196229629003093","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.019842888006842918","0.019842888006842918","0.019842888006842918"
"17","6800","6800","6800","2.652203641969323","2.652203641969323","2.652203641969323","2.6791339748949836","2.6791339748949836","2.6791339748949836","0.021270817128683506","0.021270817128683506","0.021270817128683506"
"17.25","6900","6900","6900","2.7821669162481415","2.7821669162481415","2.7821669162481415","2.8104168892606527","2.8104168892606527","2.8104168892606527","0.0226777545220751","0.0226777545220751","0.0226777545220751"
"17.5","7000","7000","7000","2.909384527675704","2.909384527675704","2.909384527675704","2.938926261462367","2.938926261462367","2.938926261462367","0.024062311709671824","0.024062311709671824","0.024062311709671824"
"17.75","7100","7100","7100","3.033730927828702","3.033730927828702","3.033730927828702","3.064535268264883","3.064535268264883","3.064535268264883","0.02542312230068916","0.02542312230068916","0.02542312230068916"
"18","7200","7200","7200","3.155083401822708","3.155083401822708","3.155083401822708","3.18711994874345","3.18711994874345","3.18711994874345","0.02675884333936651","0.02675884333936651","0.02675884333936651"
"18.25","7300","7300","7300","3.273322189416949","3.273322189416949","3.273322189416949","3.3065593266182605","3.3065593266182605","3.3065593266182605","0.02806815663030232","0.02806815663030232","0.02806815663030232"
"18.5","7400","7400","7400","3.388330603203213","3.388330603203213","3.388330603203213","3.4227355296434436","3.4227355296434436","3.4227355296434436","0.029349770039353573","0.029349770039353573","0.029349770039353573"
"18.75","7500","7500","7500","3.499995143762225","3.499995143762225","3.499995143762225","3.535533905932739","3.535533905932739","3.535533905932739","0.03060241876881653","0.03060241876881653","0.03060241876881653"
"19","7600","7600","7600","3.6082056116738808","3.6082056116738808","3.6082056116738808","3.6448431371070584","3.6448431371070584","3.6448431371070584","0.031824866605629665","0.031824866605629665","0.031824866605629665"
"19.25","7700","7700","7700","3.712855216270758","3.712855216270758","3.712855216270758","3.7505553481522993","3.7505553481522993","3.7505553481522993","0.03301590714136571","0.03301590714136571","0.03301590714136571"
"19.5","7800","7800","7800","3.8138406810276164","3.8138406810276164","3.8138406810276164","3.8525662138789474","3.8525662138789474","3.8525662138789474","0.034174364962811954","0.034174364962811954","0.034174364962811954"
"19.75","7900","7900","7900","3.9110623454828652","3.9110623454828652","3.9110623454828652","3.950775061878452","3.950775061878452","3.950775061878452","0.035299096811960806","0.035299096811960806","0.035299096811960806"
"20","8000","8000","8000","4.004424263591405","4.004424263591405","4.004424263591405","4.045084971874738","4.045084971874738","4.045084971874738","0.03638899271426843","0.03638899271426843","0.03638899271426843"
"20.25","8100","8100","8100","4.093834298411778","4.093834298411778","4.093834298411778","4.1354028713728095","4.1354028713728095","4.1354028713728095","0.0374429770740628","0.0374429770740628","0.0374429770740628"
"20.5","8200","8200","8200","4.179204213034224","4.179204213034224","4.179204213034224","4.2216396275100765","4.2216396275100765","4.2216396275100765","0.038460009736030865","0.038460009736030865","0.038460009736030865"
"20.75","8300","8300","8300","4.2604497576598455","4.2604497576598455","4.2604497576598455","4.303710135019719","4.303710135019719","4.303710135019719","0.03943908701172261","0.03943908701172261","0.03943908701172261"
"21","8400","8400","8400","4.337490752744986","4.337490752744986","4.337490752744986","4.381533400219318","4.381533400219318","4.381533400219318","0.04037924267007226","0.04037924267007226","0.04037924267007226"
"21.25","8500","8500","8500","4.4102511681287755","4.4102511681287755","4.4102511681287755","4.455032620941839","4.455032620941839","4.455032620941839","0.041279548890951756","0.041279548890951756","0.041279548890951756"
"21.5","8600","8600","8600","4.478659198065695","4.478659198065695","4.478659198065695","4.524135262330099","4.524135262330099","4.524135262330099","0.04213911718081592","0.04213911718081592","0.04213911718081592"
"21.75","8700","8700","8700","4.542647332089205","4.542647332089205","4.542647332089205","4.5887731284199065","4.5887731284199065","4.5887731284199065","0.04295709924954044","0.04295709924954044","0.04295709924954044"
"22","8800","8800","8800","4.602152421636399","4.602152421636399","4.602152421636399","4.648882429441257","4.648882429441257","4.648882429441257","0.043732687847578666","0.043732687847578666","0.043732687847578666"
"22.25","8900","8900","8900","4.657115742368033","4.657115742368033","4.657115742368033","4.704403844771127","4.704403844771127","4.704403844771127","0.04446511756262289","0.04446511756262289","0.04446511756262289"
"22.5","9000","9000","9000","4.707483052122347","4.707483052122347","4.707483052122347","4.755282581475767","4.755282581475767","4.755282581475767","0.04515366557497136","0.04515366557497136","0.04515366557497136"
"22.75","9100","9100","9100","4.753204644445537","4.753204644445537","4.753204644445537","4.801468428384716","4.801468428384716","4.801468428384716","0.04579765237086586","0.04579765237086586","0.04579765237086586"
"23","9200","9200","9200","4.794235397646005","4.794235397646005","4.794235397646005","4.842915805643156","4.842915805643156","4.842915805643156","0.046396442413087435","0.046396442413087435","0.046396442413087435"
"23.25","9300","9300","9300","4.830534819324051","4.830534819324051","4.830534819324051","4.879583809693737","4.879583809693737","4.879583809693737","0.046949444768157544","0.046949444768157544","0.046949444768157544"
"23.5","9400","9400","9400","4.862067086332967","4.862067086332967","4.862067086332967","4.911436253643443","4.911436253643443","4.911436253643443","0.04745611368951741","0.04745611368951741","0.04745611368951741"
"23.75","9500","9500","9500","4.88880108013214","4.88880108013214","4.88880108013214","4.938441702975688","4.938441702975688","4.938441702975688","0.04791594915611119","0.04791594915611119","0.04791594915611119"
"24","9600","9600","9600","4.910710417497331","4.910710417497331","4.910710417497331","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.0483284973658506","0.0483284973658506","0.0483284973658506"
"24.25","9700","9700","9700","4.927773476557704","4.927773476557704","4.927773476557704","4.9778098230154","4.9778098230154","4.9778098230154","0.04869335118346002","0.04869335118346002","0.04869335118346002"
"24.5","9800","9800","9800","4.939973418134019","4.939973418134019","4.939973418134019","4.990133642141358","4.990133642141358","4.990133642141358","0.04901015054227115","0.04901015054227115","0.04901015054227115"
"24.75","9900","9900","9900","4.947298202356853","4.947298202356853","4.947298202356853","4.997532801828658","4.997532801828658","4.997532801828658","0.04927858279956404","0.04927858279956404","0.04927858279956404"
"25","10000","10000","10000","4.949740600548512","4.949740600548512","4.949740600548512","5","5","5","0.049498383045109395","0.049498383045109395","0.049498383045109395"
"25.25","10100","10100","10100","4.947298202356852","4.947298202356852","4.947298202356852","4.997532801828658","4.997532801828658","4.997532801828658","0.049669334362601236","0.049669334362601236","0.049669334362601236"
"25.5","10200","10200","10200","4.939973418134019","4.939973418134019","4.939973418134019","4.990133642141358","4.990133642141358","4.990133642141358","0.04979126804372874","0.04979126804372874","0.04979126804372874"
"25.75","10300","10300","10300","4.927773476557704","4.927773476557704","4.927773476557704","4.9778098230154","4.9778098230154","4.9778098230154","0.04986406375466934","0.04986406375466934","0.04986406375466934"
"26","10400","10400","10400","4.910710417497332","4.910710417497332","4.910710417497332","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.04988764965484621","0.04988764965484621","0.04988764965484621"
"26.25","10500","10500","10500","4.88880108013214","4.88880108013214","4.88880108013214","4.938441702975688","4.938441702975688","4.938441702975688","0.04986200246782202","0.04986200246782202","0.04986200246782202"
"26.5","10600","10600","10600","4.8620670863329645","4.8620670863329645","4.8620670863329645","4.911436253643443","4.911436253643443","4.911436253643443","0.04978714750427471","0.04978714750427471","0.04978714750427471"
"26.75","10700","10700","10700","4.83053481932405","4.83053481932405","4.83053481932405","4.879583809693736","4.879583809693736","4.879583809693736","0.0496631586370157","0.0496631586370157","0.0496631586370157"
"27","10800","10800","10800","4.794235397646005","4.794235397646005","4.794235397646005","4.842915805643155","4.842915805643155","4.842915805643155","0.04949015822808833","0.04949015822808833","0.04949015822808833"
"27.25","10900","10900","10900","4.753204644445535","4.753204644445535","4.753204644445535","4.801468428384715","4.801468428384715","4.801468428384715","0.049268317008008655","0.049268317008008655","0.049268317008008655"
"27.5","11000","11000","11000","4.707483052122347","4.707483052122347","4.707483052122347","4.755282581475767","4.755282581475767","4.755282581475767","0.048997853907277955","0.048997853907277955","0.048997853907277955"
"27.75","11100","11100","11100","4.657115742368032","4.657115742368032","4.657115742368032","4.704403844771127","4.704403844771127","4.704403844771127","0.04867903584032368","0.04867903584032368","0.04867903584032368"
"28","11200","11200","11200","4.602152421636397","4.602152421636397","4.602152421636397","4.648882429441256","4.648882429441256","4.648882429441256","0.04831217744208621","0.04831217744208621","0.04831217744208621"
"28.25","11300","11300","11300","4.542647332089201","4.542647332089201","4.542647332089201","4.588773128419906","4.588773128419906","4.588773128419906","0.04789764075751296","0.04789764075751296","0.04789764075751296"
"28.5","11400","11400","11400","4.478659198065692","4.478659198065692","4.478659198065692","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.047435834884264505","0.047435834884264505","0.047435834884264505"
"28.75","11500","11500","11500","4.410251168128772","4.410251168128772","4.410251168128772","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.046927215568982994","0.046927215568982994","0.046927215568982994"
"29","11600","11600","11600","4.337490752744986","4.337490752744986","4.337490752744986","4.381533400219317","4.381533400219317","4.381533400219317","0.04637228475752664","0.04637228475752664","0.04637228475752664"
"29.25","11700","11700","11700","4.260449757659845","4.260449757659845","4.260449757659845","4.303710135019717","4.303710135019717","4.303710135019717","0.04577159009960813","0.04577159009960813","0.04577159009960813"
"29.5","11800","11800","11800","4.179204213034222","4.179204213034222","4.179204213034222","4.221639627510075","4.221639627510075","4.221639627510075","0.0451257244083319","0.0451257244083319","0.0451257244083319"
"29.75","11900","11900","11900","4.093834298411776","4.093834298411776","4.093834298411776","4.135402871372808","4.135402871372808","4.135402871372808","0.04443532507515979","0.04443532507515979","0.04443532507515979"
"30","12000","12000","12000","4.004424263591402","4.004424263591402","4.004424263591402","4.045084971874736","4.045084971874736","4.045084971874736","0.0437010734408802","0.0437010734408802","0.0437010734408802"
"30.25","12100","12100","12100","3.9110623454828652","3.9110623454828652","3.9110623454828652","3.9507750618784514","3.9507750618784514","3.9507750618784514","0.042923694123209066","0.042923694123209066","0.042923694123209066"
"30.5","12200","12200","12200","3.8138406810276164","3.8138406810276164","3.8138406810276164","3.852566213878946","3.852566213878946","3.852566213878946","0.042103954301679014","0.042103954301679014","0.042103954301679014"
"30.75","12300","12300","12300","3.7128552162707558","3.7128552162707558","3.7128552162707558","3.7505553481522957","3.7505553481522957","3.7505553481522957","0.041242662960524645","0.041242662960524645","0.041242662960524645"
"31","12400","12400","12400","3.60820561167388","3.60820561167388","3.60820561167388","3.6448431371070553","3.6448431371070553","3.6448431371070553","0.0403406700903155","0.0403406700903155","0.0403406700903155"
"31.25","12500","12500","12500","3.499995143762227","3.499995143762227","3.499995143762227","3.535533905932737","3.535533905932737","3.535533905932737","0.03939886584911567","0.03939886584911567","0.03939886584911567"
"31.5","12600","12600","12600","3.388330603203213","3.388330603203213","3.388330603203213","3.422735529643443","3.422735529643443","3.422735529643443","0.03841817968400524","0.03841817968400524","0.03841817968400524"
"31.75","12700","12700","12700","3.273322189416949","3.273322189416949","3.273322189416949","3.3065593266182596","3.3065593266182596","3.3065593266182596","0.03739957941382965","0.03739957941382965","0.03739957941382965"
"32","12800","12800","12800","3.1550834018227056","3.1550834018227056","3.1550834018227056","3.1871199487434483","3.1871199487434483","3.1871199487434483","0.03634407027407843","0.03634407027407843","0.03634407027407843"
"32.25","12900","12900","12900","3.033730927828701","3.033730927828701","3.033730927828701","3.0645352682648825","3.0645352682648825","3.0645352682648825","0.03525269392483987","0.03525269392483987","0.03525269392483987"
"32.5","13000","13000","13000","2.9093845276757033","2.9093845276757033","2.9093845276757033","2.9389262614623664","2.9389262614623664","2.9389262614623664","0.034126527422806474","0.034126527422806474","0.034126527422806474"
"32.75","13100","13100","13100","2.7821669162481384","2.7821669162481384","2.7821669162481384","2.810416889260651","2.810416889260651","2.810416889260651","0.032966682158352356","0.032966682158352356","0.032966682158352356"
"33","13200","13200","13200","2.6522036419693213","2.6522036419693213","2.6522036419693213","2.679133974894982","2.679133974894982","2.679133974894982","0.03177430275872378","0.03177430275872378","0.03177430275872378"
"33.25","13300","13300","13300","2.519622962900306","2.519622962900306","2.519622962900306","2.545207078751856","2.545207078751856","2.545207078751856","0.03055056595843056","0.03055056595843056","0.03055056595843056"
"33.5","13400","13400","13400","2.384555720164675","2.384555720164675","2.384555720164675","2.4087683705085765","2.4087683705085765","2.4087683705085765","0.029296679437950834","0.029296679437950834","0.029296679437950834"
"33.75","13500","13500","13500","2.2471352088241425","2.2471352088241425","2.2471352088241425","2.2699524986977306","2.2699524986977306","2.2699524986977306","0.028013880631896804","0.028013880631896804","0.028013880631896804"
"34","13600","13600","13600","2.1074970463324214","2.1074970463324214","2.1074970463324214","2.128896457825361","2.128896457825361","2.128896457825361","0.026703435507815815","0.026703435507815815","0.026703435507815815"
"34.25","13700","13700","13700","1.9657790386971723","1.9657790386971723","1.9657790386971723","1.9857394531739014","1.9857394531739014","1.9857394531739014","0.025366637316833557","0.025366637316833557","0.025366637316833557"
"34.5","13800","13800","13800","1.822121044482109","1.822121044482109","1.822121044482109","1.8406227634233887","1.8406227634233887","1.8406227634233887","0.024004805317370675","0.024004805317370675","0.024004805317370675"
"34.75","13900","13900","13900","1.6766648367834815","1.6766648367834815","1.6766648367834815","1.6936896012264526","1.6936896012264526","1.6936896012264526","0.022619283473194973","0.022619283473194973","0.022619283473194973"
"35","14000","14000","14000","1.5295539633171478","1.5295539633171478","1.5295539633171478","1.5450849718747337","1.5450849718747337","1.5450849718747337","0.021211439127090392","0.021211439127090392","0.021211439127090392"
"35.25","14100","14100","14100","1.3809336047543068","1.3809336047543068","1.3809336047543068","1.3949555301961436","1.3949555301961436","1.3949555301961436","0.01978266165145537","0.01978266165145537","0.01978266165145537"
"35.5","14200","14200","14200","1.230950431445708","1.230950431445708","1.230950431445708","1.2434494358242723","1.2434494358242723","1.2434494358242723","0.018334361077160008","0.018334361077160008","0.018334361077160008"
"35.75","14300","14300","14300","1.0797524586757195","1.0797524586757195","1.0797524586757195","1.0907162069827119","1.0907162069827119","1.0907162069827119","0.016867966702015777","0.016867966702015777","0.016867966702015777"
"36","14400","14400","14400","0.9274889005891128","0.9274889005891128","0.9274889005891128","0.9369065729286188","0.9369065729286188","0.9369065729286188","0.01538492568023099","0.01538492568023099","0.01538492568023099"
"36.25","14500","14500","14500","0.774310022934716","0.774310022934716","0.774310022934716","0.7821723252011509","0.7821723252011509","0.7821723252011509","0.013886701594244433","0.013886701594244433","0.013886701594244433"
"36.5","14600","14600","14600","0.6203669947712642","0.6203669947712642","0.6203669947712642","0.6266661678215186","0.6266661678215186","0.6266661678215186","0.01237477301034609","0.01237477301034609","0.01237477301034609"
"36.75","14700","14700","14700","0.46581173928178876","0.46581173928178876","0.46581173928178876","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.010850632019511017","0.010850632019511017","0.010850632019511017"
"37","14800","14800","14800","0.31079678384377507","0.31079678384377507","0.31079678384377507","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.009315782764885396","0.009315782764885396","0.009315782764885396"
"37.25","14900","14900","14900","0.1554751095030577","0.1554751095030577","0.1554751095030577","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.007771739957378865","0.007771739957378865","0.007771739957378865"
"37.5","15000","15000","15000","-1.6928732721188666e-15","-1.6928732721188666e-15","-1.6928732721188666e-15","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.006220027380827966","0.006220027380827966","0.006220027380827966"
"37.75","15100","15100","15100","-0.155475109503061","-0.155475109503061","-0.155475109503061","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.004662176388205191","0.004662176388205191","0.004662176388205191"
"38","15200","15200","15200","-0.3107967838437782","-0.3107967838437782","-0.3107967838437782","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.0030997243903586463","0.0030997243903586463","0.0030997243903586463"
"38.25","15300","15300","15300","-0.46581173928179226","-0.46581173928179226","-0.46581173928179226","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.0015342133387730647","0.0015342133387730647","0.0015342133387730647"
"38.5","15400","15400","15400","-0.6203669947712678","-0.6203669947712678","-0.6203669947712678","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","-0.00003281179615011176","-0.00003281179615011176","-0.00003281179615011176"
"38.75","15500","15500","15500","-0.7743100229347191","-0.7743100229347191","-0.7743100229347191","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","-0.0015998045497918195","-0.0015998045497918195","-0.0015998045497918195"
"39","15600","15600","15600","-0.9274889005891159","-0.9274889005891159","-0.9274889005891159","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","-0.0031652184894896823","-0.0031652184894896823","-0.0031652184894896823"
"39.25","15700","15700","15700","-1.079752458675723","-1.079752458675723","-1.079752458675723","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","-0.004727508740679828","-0.004727508740679828","-0.004727508740679828"
"39.5","15800","15800","15800","-1.2309504314457114","-1.2309504314457114","-1.2309504314457114","-1.243449435824275","-1.243449435824275","-1.243449435824275","-0.0062851335115020335","-0.0062851335115020335","-0.0062851335115020335"
"39.75","15900","15900","15900","-1.3809336047543093","-1.3809336047543093","-1.3809336047543093","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","-0.007836555614361668","-0.007836555614361668","-0.007836555614361668"
"40","16000","16000","16000","-1.5295539633171493","-1.5295539633171493","-1.5295539633171493","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.009380243982948844","-0.009380243982948844","-0.009380243982948844"
"40.25","16100","16100","16100","-1.676664836783484","-1.676664836783484","-1.676664836783484","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.0109146751832154","-0.0109146751832154","-0.0109146751832154"
"40.5","16200","16200","16200","-1.8221210444821117","-1.8221210444821117","-1.8221210444821117","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.012438334916820837","-0.012438334916820837","-0.012438334916820837"
"40.75","16300","16300","16300","-1.965779038697175","-1.965779038697175","-1.965779038697175","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.013949719515561676","-0.013949719515561676","-0.013949719515561676"
"41","16400","16400","16400","-2.107497046332424","-2.107497046332424","-2.107497046332424","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.01544733742531082","-0.01544733742531082","-0.01544733742531082"
"41.25","16500","16500","16500","-2.247135208824144","-2.247135208824144","-2.247135208824144","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.016929710678000615","-0.016929710678000615","-0.016929710678000615"
"41.5","16600","16600","16600","-2.384555720164678","-2.384555720164678","-2.384555720164678","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.018395376350200304","-0.018395376350200304","-0.018395376350200304"
"41.75","16700","16700","16700","-2.5196229629003097","-2.5196229629003097","-2.5196229629003097","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.019842888006842918","-0.019842888006842918","-0.019842888006842918"
"42","16800","16800","16800","-2.652203641969324","-2.652203641969324","-2.652203641969324","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.021270817128683506","-0.021270817128683506","-0.021270817128683506"
"42.25","16900","16900","16900","-2.7821669162481424","-2.7821669162481424","-2.7821669162481424","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.0226777545220751","-0.0226777545220751","-0.0226777545220751"
"42.5","17000","17000","17000","-2.909384527675706","-2.909384527675706","-2.909384527675706","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-0.02406231170967188","-0.02406231170967188","-0.02406231170967188"
"42.75","17100","17100","17100","-3.033730927828703","-3.033730927828703","-3.033730927828703","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-0.025423122300689216","-0.025423122300689216","-0.025423122300689216"
"43","17200","17200","17200","-3.1550834018227083","-3.1550834018227083","-3.1550834018227083","-3.187119948743453","-3.187119948743453","-3.187119948743453","-0.02675884333936651","-0.02675884333936651","-0.02675884333936651"
"43.25","17300","17300","17300","-3.2733221894169504","-3.2733221894169504","-3.2733221894169504","-3.306559326618263","-3.306559326618263","-3.306559326618263","-0.028068156630302432","-0.028068156630302432","-0.028068156630302432"
"43.5","17400","17400","17400","-3.3883306032032134","-3.3883306032032134","-3.3883306032032134","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-0.029349770039353573","-0.029349770039353573","-0.029349770039353573"
"43.75","17500","17500","17500","-3.4999951437622263","-3.4999951437622263","-3.4999951437622263","-3.53553390593274","-3.53553390593274","-3.53553390593274","-0.030602418768816586","-0.030602418768816586","-0.030602418768816586"
"44","17600","17600","17600","-3.6082056116738817","-3.6082056116738817","-3.6082056116738817","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-0.031824866605629554","-0.031824866605629554","-0.031824866605629554"
"44.25","17700","17700","17700","-3.712855216270759","-3.712855216270759","-3.712855216270759","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-0.03301590714136571","-0.03301590714136571","-0.03301590714136571"
"44.5","17800","17800","17800","-3.8138406810276173","-3.8138406810276173","-3.8138406810276173","-3.852566213878947","-3.852566213878947","-3.852566213878947","-0.03417436496281201","-0.03417436496281201","-0.03417436496281201"
"44.75","17900","17900","17900","-3.9110623454828666","-3.9110623454828666","-3.9110623454828666","-3.950775061878452","-3.950775061878452","-3.950775061878452","-0.03529909681196086","-0.03529909681196086","-0.03529909681196086"
"45","18000","18000","18000","-4.004424263591406","-4.004424263591406","-4.004424263591406","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.036388992714268376","-0.036388992714268376","-0.036388992714268376"
"45.25","18100","18100","18100","-4.09383429841178","-4.09383429841178","-4.09383429841178","-4.135402871372808","-4.135402871372808","-4.135402871372808","-0.0374429770740628","-0.0374429770740628","-0.0374429770740628"
"45.5","18200","18200","18200","-4.179204213034225","-4.179204213034225","-4.179204213034225","-4.221639627510079","-4.221639627510079","-4.221639627510079","-0.03846000973603081","-0.03846000973603081","-0.03846000973603081"
"45.75","18300","18300","18300","-4.260449757659846","-4.260449757659846","-4.260449757659846","-4.303710135019721","-4.303710135019721","-4.303710135019721","-0.03943908701172266","-0.03943908701172266","-0.03943908701172266"
"46","18400","18400","18400","-4.337490752744988","-4.337490752744988","-4.337490752744988","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.04037924267007226","-0.04037924267007226","-0.04037924267007226"
"46.25","18500","18500","18500","-4.4102511681287755","-4.4102511681287755","-4.4102511681287755","-4.455032620941841","-4.455032620941841","-4.455032620941841","-0.0412795488909517","-0.0412795488909517","-0.0412795488909517"
"46.5","18600","18600","18600","-4.478659198065696","-4.478659198065696","-4.478659198065696","-4.524135262330099","-4.524135262330099","-4.524135262330099","-0.04213911718081598","-0.04213911718081598","-0.04213911718081598"
"46.75","18700","18700","18700","-4.542647332089204","-4.542647332089204","-4.542647332089204","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-0.04295709924954033","-0.04295709924954033","-0.04295709924954033"
"47","18800","18800","18800","-4.602152421636399","-4.602152421636399","-4.602152421636399","-4.648882429441257","-4.648882429441257","-4.648882429441257","-0.043732687847578666","-0.043732687847578666","-0.043732687847578666"
"47.25","18900","18900","18900","-4.657115742368033","-4.657115742368033","-4.657115742368033","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.044465117562622836","-0.044465117562622836","-0.044465117562622836"
"47.5","19000","19000","19000","-4.707483052122348","-4.707483052122348","-4.707483052122348","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.04515366557497141","-0.04515366557497141","-0.04515366557497141"
"47.75","19100","19100","19100","-4.753204644445538","-4.753204644445538","-4.753204644445538","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.04579765237086597","-0.04579765237086597","-0.04579765237086597"
"48","19200","19200","19200","-4.7942353976460055","-4.7942353976460055","-4.7942353976460055","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.04639644241308749","-0.04639644241308749","-0.04639644241308749"
"48.25","19300","19300","19300","-4.830534819324052","-4.830534819324052","-4.830534819324052","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.046949444768157655","-0.046949444768157655","-0.046949444768157655"
"48.5","19400","19400","19400","-4.862067086332967","-4.862067086332967","-4.862067086332967","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.047456113689517465","-0.047456113689517465","-0.047456113689517465"
"48.75","19500","19500","19500","-4.88880108013214","-4.88880108013214","-4.88880108013214","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.04791594915611119","-0.04791594915611119","-0.04791594915611119"
"49","19600","19600","19600","-4.910710417497332","-4.910710417497332","-4.910710417497332","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.04832849736585065","-0.04832849736585065","-0.04832849736585065"
"49.25","19700","19700","19700","-4.927773476557704","-4.927773476557704","-4.927773476557704","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.048693351183459965","-0.048693351183459965","-0.048693351183459965"
"49.5","19800","19800","19800","-4.939973418134019","-4.939973418134019","-4.939973418134019","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.04901015054227115","-0.04901015054227115","-0.04901015054227115"
"49.75","19900","19900","19900","-4.947298202356853","-4.947298202356853","-4.947298202356853","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.04927858279956404","-0.04927858279956404","-0.04927858279956404"
"50","20000","20000","20000","-4.949740600548512","-4.949740600548512","-4.949740600548512","-5","-5","-5","-0.049498383045109395","-0.049498383045109395","-0.049498383045109395"
"50.25","20100","20100","20100","-4.947298202356852","-4.947298202356852","-4.947298202356852","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.049669334362601236","-0.049669334362601236","-0.049669334362601236"
"50.5","20200","20200","20200","-4.939973418134019","-4.939973418134019","-4.939973418134019","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.04979126804372874","-0.04979126804372874","-0.04979126804372874"
"50.75","20300","20300","20300","-4.927773476557704","-4.927773476557704","-4.927773476557704","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-0.04986406375466934","-0.04986406375466934","-0.04986406375466934"
"51","20400","20400","20400","-4.910710417497332","-4.910710417497332","-4.910710417497332","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.04988764965484621","-0.04988764965484621","-0.04988764965484621"
"51.25","20500","20500","20500","-4.88880108013214","-4.88880108013214","-4.88880108013214","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.049862002467822075","-0.049862002467822075","-0.049862002467822075"
"51.5","20600","20600","20600","-4.8620670863329645","-4.8620670863329645","-4.8620670863329645","-4.911436253643443","-4.911436253643443","-4.911436253643443","-0.049787147504274765","-0.049787147504274765","-0.049787147504274765"
"51.75","20700","20700","20700","-4.83053481932405","-4.83053481932405","-4.83053481932405","-4.879583809693736","-4.879583809693736","-4.879583809693736","-0.0496631586370157","-0.0496631586370157","-0.0496631586370157"
"52","20800","20800","20800","-4.794235397646005","-4.794235397646005","-4.794235397646005","-4.842915805643155","-4.842915805643155","-4.842915805643155","-0.04949015822808828","-0.04949015822808828","-0.04949015822808828"
"52.25","20900","20900","20900","-4.753204644445535","-4.753204644445535","-4.753204644445535","-4.801468428384715","-4.801468428384715","-4.801468428384715","-0.049268317008008655","-0.049268317008008655","-0.049268317008008655"
"52.5","21000","21000","21000","-4.707483052122347","-4.707483052122347","-4.707483052122347","-4.755282581475767","-4.755282581475767","-4.755282581475767","-0.048997853907278066","-0.048997853907278066","-0.048997853907278066"
"52.75","21100","21100","21100","-4.657115742368031","-4.657115742368031","-4.657115742368031","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.048679035840323626","-0.048679035840323626","-0.048679035840323626"
"53","21200","21200","21200","-4.602152421636396","-4.602152421636396","-4.602152421636396","-4.648882429441256","-4.648882429441256","-4.648882429441256","-0.04831217744208616","-0.04831217744208616","-0.04831217744208616"
"53.25","21300","21300","21300","-4.542647332089199","-4.542647332089199","-4.542647332089199","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.04789764075751296","-0.04789764075751296","-0.04789764075751296"
"53.5","21400","21400","21400","-4.478659198065692","-4.478659198065692","-4.478659198065692","-4.524135262330096","-4.524135262330096","-4.524135262330096","-0.04743583488426456","-0.04743583488426456","-0.04743583488426456"
"53.75","21500","21500","21500","-4.410251168128771","-4.410251168128771","-4.410251168128771","-4.455032620941838","-4.455032620941838","-4.455032620941838","-0.04692721556898294","-0.04692721556898294","-0.04692721556898294"
"54","21600","21600","21600","-4.337490752744985","-4.337490752744985","-4.337490752744985","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-0.04637228475752658","-0.04637228475752658","-0.04637228475752658"
"54.25","21700","21700","21700","-4.260449757659845","-4.260449757659845","-4.260449757659845","-4.303710135019717","-4.303710135019717","-4.303710135019717","-0.04577159009960813","-0.04577159009960813","-0.04577159009960813"
"54.5","21800","21800","21800","-4.179204213034221","-4.179204213034221","-4.179204213034221","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.045125724408331847","-0.045125724408331847","-0.045125724408331847"
"54.75","21900","21900","21900","-4.0938342984117755","-4.0938342984117755","-4.0938342984117755","-4.135402871372807","-4.135402871372807","-4.135402871372807","-0.04443532507515979","-0.04443532507515979","-0.04443532507515979"
"55","22000","22000","22000","-4.004424263591401","-4.004424263591401","-4.004424263591401","-4.045084971874735","-4.045084971874735","-4.045084971874735","-0.043701073440880256","-0.043701073440880256","-0.043701073440880256"
"55.25","22100","22100","22100","-3.911062345482864","-3.911062345482864","-3.911062345482864","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-0.042923694123209066","-0.042923694123209066","-0.042923694123209066"
"55.5","22200","22200","22200","-3.8138406810276155","-3.8138406810276155","-3.8138406810276155","-3.852566213878945","-3.852566213878945","-3.852566213878945","-0.04210395430167885","-0.04210395430167885","-0.04210395430167885"
"55.75","22300","22300","22300","-3.712855216270755","-3.712855216270755","-3.712855216270755","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-0.041242662960524645","-0.041242662960524645","-0.041242662960524645"
"56","22400","22400","22400","-3.608205611673879","-3.608205611673879","-3.608205611673879","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-0.0403406700903155","-0.0403406700903155","-0.0403406700903155"
"56.25","22500","22500","22500","-3.499995143762226","-3.499995143762226","-3.499995143762226","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-0.03939886584911567","-0.03939886584911567","-0.03939886584911567"
"56.5","22600","22600","22600","-3.388330603203212","-3.388330603203212","-3.388330603203212","-3.422735529643442","-3.422735529643442","-3.422735529643442","-0.03841817968400524","-0.03841817968400524","-0.03841817968400524"
"56.75","22700","22700","22700","-3.273322189416948","-3.273322189416948","-3.273322189416948","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-0.03739957941382965","-0.03739957941382965","-0.03739957941382965"
"57","22800","22800","22800","-3.1550834018227047","-3.1550834018227047","-3.1550834018227047","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-0.03634407027407843","-0.03634407027407843","-0.03634407027407843"
"57.25","22900","22900","22900","-3.0337309278287","-3.0337309278287","-3.0337309278287","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.035252693924839706","-0.035252693924839706","-0.035252693924839706"
"57.5","23000","23000","23000","-2.9093845276757024","-2.9093845276757024","-2.9093845276757024","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-0.03412652742280642","-0.03412652742280642","-0.03412652742280642"
"57.75","23100","23100","23100","-2.7821669162481384","-2.7821669162481384","-2.7821669162481384","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-0.0329666821583523","-0.0329666821583523","-0.0329666821583523"
"58","23200","23200","23200","-2.652203641969321","-2.652203641969321","-2.652203641969321","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-0.031774302758724005","-0.031774302758724005","-0.031774302758724005"
"58.25","23300","23300","23300","-2.5196229629003053","-2.5196229629003053","-2.5196229629003053","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.03055056595843053","-0.03055056595843053","-0.03055056595843053"
"58.5","23400","23400","23400","-2.384555720164674","-2.384555720164674","-2.384555720164674","-2.408768370508573","-2.408768370508573","-2.408768370508573","-0.029296679437950834","-0.029296679437950834","-0.029296679437950834"
"58.75","23500","23500","23500","-2.247135208824141","-2.247135208824141","-2.247135208824141","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-0.028013880631896776","-0.028013880631896776","-0.028013880631896776"
"59","23600","23600","23600","-2.1074970463324205","-2.1074970463324205","-2.1074970463324205","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-0.026703435507815843","-0.026703435507815843","-0.026703435507815843"
"59.25","23700","23700","23700","-1.9657790386971714","-1.9657790386971714","-1.9657790386971714","-1.985739453173898","-1.985739453173898","-1.985739453173898","-0.025366637316833474","-0.025366637316833474","-0.025366637316833474"
"59.5","23800","23800","23800","-1.8221210444821079","-1.8221210444821079","-1.8221210444821079","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-0.024004805317370648","-0.024004805317370648","-0.024004805317370648"
"59.75","23900","23900","23900","-1.6766648367834804","-1.6766648367834804","-1.6766648367834804","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-0.022619283473194973","-0.022619283473194973","-0.022619283473194973"
"60","24000","24000","24000","-1.5295539633171464","-1.5295539633171464","-1.5295539633171464","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-0.02121143912709031","-0.02121143912709031","-0.02121143912709031"
"60.25","24100","24100","24100","-1.3809336047543053","-1.3809336047543053","-1.3809336047543053","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-0.01978266165145523","-0.01978266165145523","-0.01978266165145523"
"60.5","24200","24200","24200","-1.2309504314457074","-1.2309504314457074","-1.2309504314457074","-1.243449435824273","-1.243449435824273","-1.243449435824273","-0.018334361077160022","-0.018334361077160022","-0.018334361077160022"
"60.75","24300","24300","24300","-1.0797524586757188","-1.0797524586757188","-1.0797524586757188","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-0.016867966702015805","-0.016867966702015805","-0.016867966702015805"
"61","24400","24400","24400","-0.9274889005891119","-0.9274889005891119","-0.9274889005891119","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-0.015384925680231046","-0.015384925680231046","-0.015384925680231046"
"61.25","24500","24500","24500","-0.774310022934715","-0.774310022934715","-0.774310022934715","-0.782172325201147","-0.782172325201147","-0.782172325201147","-0.013886701594244433","-0.013886701594244433","-0.013886701594244433"
"61.5","24600","24600","24600","-0.6203669947712632","-0.6203669947712632","-0.6203669947712632","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-0.012374773010346049","-0.012374773010346049","-0.012374773010346049"
"61.75","24700","24700","24700","-0.4658117392817879","-0.4658117392817879","-0.4658117392817879","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.010850632019511003","-0.010850632019511003","-0.010850632019511003"
"62","24800","24800","24800","-0.310796783843774","-0.310796783843774","-0.310796783843774","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.009315782764885375","-0.009315782764885375","-0.009315782764885375"
"62.25","24900","24900","24900","-0.15547510950305654","-0.15547510950305654","-0.15547510950305654","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.007771739957378858","-0.007771739957378858","-0.007771739957378858"
"62.5","25000","25000","25000","2.663017376058896e-15","2.663017376058896e-15","2.663017376058896e-15","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.006220027380827962","-0.006220027380827962","-0.006220027380827962"
"62.75","25100","25100","25100","0.15547510950306218","0.15547510950306218","0.15547510950306218","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.004662176388205194","-0.004662176388205194","-0.004662176388205194"
"63","25200","25200","25200","0.3107967838437794","0.3107967838437794","0.3107967838437794","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.0030997243903586394","-0.0030997243903586394","-0.0030997243903586394"
"63.25","25300","25300","25300","0.46581173928179326","0.46581173928179326","0.46581173928179326","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.0015342133387730578","-0.0015342133387730578","-0.0015342133387730578"
"63.5","25400","25400","25400","0.6203669947712688","0.6203669947712688","0.6203669947712688","0.6266661678215206","0.6266661678215206","0.6266661678215206","0.00003281179615009788","0.00003281179615009788","0.00003281179615009788"
"63.75","25500","25500","25500","0.7743100229347202","0.7743100229347202","0.7743100229347202","0.7821723252011572","0.7821723252011572","0.7821723252011572","0.0015998045497918195","0.0015998045497918195","0.0015998045497918195"
"64","25600","25600","25600","0.927488900589117","0.927488900589117","0.927488900589117","0.9369065729286251","0.9369065729286251","0.9369065729286251","0.0031652184894896684","0.0031652184894896684","0.0031652184894896684"
"64.25","25700","25700","25700","1.0797524586757237","1.0797524586757237","1.0797524586757237","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.004727508740679842","0.004727508740679842","0.004727508740679842"
"64.5","25800","25800","25800","1.230950431445712","1.230950431445712","1.230950431445712","1.243449435824274","1.243449435824274","1.243449435824274","0.006285133511502061","0.006285133511502061","0.006285133511502061"
"64.75","25900","25900","25900","1.3809336047543102","1.3809336047543102","1.3809336047543102","1.3949555301961456","1.3949555301961456","1.3949555301961456","0.007836555614361668","0.007836555614361668","0.007836555614361668"
"65","26000","26000","26000","1.5295539633171504","1.5295539633171504","1.5295539633171504","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.009380243982948844","0.009380243982948844","0.009380243982948844"
"65.25","26100","26100","26100","1.6766648367834847","1.6766648367834847","1.6766648367834847","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.0109146751832154","0.0109146751832154","0.0109146751832154"
"65.5","26200","26200","26200","1.8221210444821123","1.8221210444821123","1.8221210444821123","1.840622763423395","1.840622763423395","1.840622763423395","0.012438334916820781","0.012438334916820781","0.012438334916820781"
"65.75","26300","26300","26300","1.965779038697176","1.965779038697176","1.965779038697176","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.013949719515561732","0.013949719515561732","0.013949719515561732"
"66","26400","26400","26400","2.1074970463324245","2.1074970463324245","2.1074970463324245","2.128896457825366","2.128896457825366","2.128896457825366","0.015447337425310792","0.015447337425310792","0.015447337425310792"
"66.25","26500","26500","26500","2.2471352088241447","2.2471352088241447","2.2471352088241447","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.016929710678000642","0.016929710678000642","0.016929710678000642"
"66.5","26600","26600","26600","2.3845557201646783","2.3845557201646783","2.3845557201646783","2.408768370508578","2.408768370508578","2.408768370508578","0.01839537635020022","0.01839537635020022","0.01839537635020022"
"66.75","26700","26700","26700","2.5196229629003106","2.5196229629003106","2.5196229629003106","2.545207078751857","2.545207078751857","2.545207078751857","0.019842888006842918","0.019842888006842918","0.019842888006842918"
"67","26800","26800","26800","2.652203641969325","2.652203641969325","2.652203641969325","2.679133974894983","2.679133974894983","2.679133974894983","0.021270817128683506","0.021270817128683506","0.021270817128683506"
"67.25","26900","26900","26900","2.782166916248143","2.782166916248143","2.782166916248143","2.8104168892606523","2.8104168892606523","2.8104168892606523","0.022677754522075155","0.022677754522075155","0.022677754522075155"
"67.5","27000","27000","27000","2.909384527675706","2.909384527675706","2.909384527675706","2.9389262614623712","2.9389262614623712","2.9389262614623712","0.024062311709671824","0.024062311709671824","0.024062311709671824"
"67.75","27100","27100","27100","3.033730927828705","3.033730927828705","3.033730927828705","3.0645352682648874","3.0645352682648874","3.0645352682648874","0.025423122300689216","0.025423122300689216","0.025423122300689216"
"68","27200","27200","27200","3.155083401822709","3.155083401822709","3.155083401822709","3.1871199487434527","3.1871199487434527","3.1871199487434527","0.02675884333936651","0.02675884333936651","0.02675884333936651"
"68.25","27300","27300","27300","3.2733221894169517","3.2733221894169517","3.2733221894169517","3.3065593266182622","3.3065593266182622","3.3065593266182622","0.028068156630302432","0.028068156630302432","0.028068156630302432"
"68.5","27400","27400","27400","3.3883306032032157","3.3883306032032157","3.3883306032032157","3.422735529643446","3.422735529643446","3.422735529643446","0.02934977003935363","0.02934977003935363","0.02934977003935363"
"68.75","27500","27500","27500","3.499995143762228","3.499995143762228","3.499995143762228","3.5355339059327395","3.5355339059327395","3.5355339059327395","0.03060241876881653","0.03060241876881653","0.03060241876881653"
"69","27600","27600","27600","3.6082056116738825","3.6082056116738825","3.6082056116738825","3.644843137107059","3.644843137107059","3.644843137107059","0.03182486660562961","0.03182486660562961","0.03182486660562961"
"69.25","27700","27700","27700","3.7128552162707593","3.7128552162707593","3.7128552162707593","3.7505553481522984","3.7505553481522984","3.7505553481522984","0.03301590714136571","0.03301590714136571","0.03301590714136571"
"69.5","27800","27800","27800","3.813840681027618","3.813840681027618","3.813840681027618","3.852566213878952","3.852566213878952","3.852566213878952","0.03417436496281201","0.03417436496281201","0.03417436496281201"
"69.75","27900","27900","27900","3.911062345482867","3.911062345482867","3.911062345482867","3.9507750618784563","3.9507750618784563","3.9507750618784563","0.03529909681196086","0.03529909681196086","0.03529909681196086"
"70","28000","28000","28000","4.004424263591407","4.004424263591407","4.004424263591407","4.045084971874741","4.045084971874741","4.045084971874741","0.036388992714268376","0.036388992714268376","0.036388992714268376"
"70.25","28100","28100","28100","4.093834298411781","4.093834298411781","4.093834298411781","4.135402871372813","4.135402871372813","4.135402871372813","0.0374429770740628","0.0374429770740628","0.0374429770740628"
"70.5","28200","28200","28200","4.179204213034225","4.179204213034225","4.179204213034225","4.221639627510078","4.221639627510078","4.221639627510078","0.03846000973603081","0.03846000973603081","0.03846000973603081"
"70.75","28300","28300","28300","4.260449757659846","4.260449757659846","4.260449757659846","4.30371013501972","4.30371013501972","4.30371013501972","0.03943908701172261","0.03943908701172261","0.03943908701172261"
"71","28400","28400","28400","4.337490752744987","4.337490752744987","4.337490752744987","4.38153340021932","4.38153340021932","4.38153340021932","0.040379242670072146","0.040379242670072146","0.040379242670072146"
"71.25","28500","28500","28500","4.410251168128776","4.410251168128776","4.410251168128776","4.45503262094184","4.45503262094184","4.45503262094184","0.04127954889095181","0.04127954889095181","0.04127954889095181"
"71.5","28600","28600","28600","4.478659198065697","4.478659198065697","4.478659198065697","4.524135262330098","4.524135262330098","4.524135262330098","0.04213911718081592","0.04213911718081592","0.04213911718081592"
"71.75","28700","28700","28700","4.542647332089206","4.542647332089206","4.542647332089206","4.588773128419909","4.588773128419909","4.588773128419909","0.04295709924954044","0.04295709924954044","0.04295709924954044"
"72","28800","28800","28800","4.602152421636399","4.602152421636399","4.602152421636399","4.64888242944126","4.64888242944126","4.64888242944126","0.04373268784757872","0.04373268784757872","0.04373268784757872"
"72.25","28900","28900","28900","4.657115742368033","4.657115742368033","4.657115742368033","4.7044038447711305","4.7044038447711305","4.7044038447711305","0.044465117562622836","0.044465117562622836","0.044465117562622836"
"72.5","29000","29000","29000","4.707483052122348","4.707483052122348","4.707483052122348","4.75528258147577","4.75528258147577","4.75528258147577","0.0451536655749713","0.0451536655749713","0.0451536655749713"
"72.75","29100","29100","29100","4.753204644445538","4.753204644445538","4.753204644445538","4.801468428384717","4.801468428384717","4.801468428384717","0.045797652370865916","0.045797652370865916","0.045797652370865916"
"73","29200","29200","29200","4.7942353976460055","4.7942353976460055","4.7942353976460055","4.842915805643157","4.842915805643157","4.842915805643157","0.046396442413087324","0.046396442413087324","0.046396442413087324"
"73.25","29300","29300","29300","4.830534819324052","4.830534819324052","4.830534819324052","4.879583809693738","4.879583809693738","4.879583809693738","0.046949444768157655","0.046949444768157655","0.046949444768157655"
"73.5","29400","29400","29400","4.862067086332967","4.862067086332967","4.862067086332967","4.911436253643444","4.911436253643444","4.911436253643444","0.04745611368951741","0.04745611368951741","0.04745611368951741"
"73.75","29500","29500","29500","4.88880108013214","4.88880108013214","4.88880108013214","4.938441702975689","4.938441702975689","4.938441702975689","0.04791594915611119","0.04791594915611119","0.04791594915611119"
"74","29600","29600","29600","4.910710417497332","4.910710417497332","4.910710417497332","4.9605735065723895","4.9605735065723895","4.9605735065723895","0.04832849736585065","0.04832849736585065","0.04832849736585065"
"74.25","29700","29700","29700","4.927773476557704","4.927773476557704","4.927773476557704","4.977809823015401","4.977809823015401","4.977809823015401","0.048693351183459965","0.048693351183459965","0.048693351183459965"
"74.5","29800","29800","29800","4.939973418134019","4.939973418134019","4.939973418134019","4.990133642141358","4.990133642141358","4.990133642141358","0.04901015054227115","0.04901015054227115","0.04901015054227115"
"74.75","29900","29900","29900","4.947298202356853","4.947298202356853","4.947298202356853","4.997532801828658","4.997532801828658","4.997532801828658","0.04927858279956404","0.04927858279956404","0.04927858279956404"
"75","30000","30000","30000","4.949740600548512","4.949740600548512","4.949740600548512","5","5","5","0.049498383045109395","0.049498383045109395","0.049498383045109395"
"75.25","30100","30100","30100","4.947298202356852","4.947298202356852","4.947298202356852","4.997532801828657","4.997532801828657","4.997532801828657","0.049669334362601236","0.049669334362601236","0.049669334362601236"
"75.5","30200","30200","30200","4.939973418134019","4.939973418134019","4.939973418134019","4.990133642141357","4.990133642141357","4.990133642141357","0.0497912680437288","0.0497912680437288","0.0497912680437288"
"75.75","30300","30300","30300","4.927773476557704","4.927773476557704","4.927773476557704","4.9778098230153995","4.9778098230153995","4.9778098230153995","0.04986406375466934","0.04986406375466934","0.04986406375466934"
"76","30400","30400","30400","4.910710417497332","4.910710417497332","4.910710417497332","4.960573506572389","4.960573506572389","4.960573506572389","0.049887649654846156","0.049887649654846156","0.049887649654846156"
"76.25","30500","30500","30500","4.88880108013214","4.88880108013214","4.88880108013214","4.938441702975688","4.938441702975688","4.938441702975688","0.049862002467822075","0.049862002467822075","0.049862002467822075"
"76.5","30600","30600","30600","4.8620670863329645","4.8620670863329645","4.8620670863329645","4.911436253643443","4.911436253643443","4.911436253643443","0.04978714750427471","0.04978714750427471","0.04978714750427471"
"76.75","30700","30700","30700","4.83053481932405","4.83053481932405","4.83053481932405","4.8795838096937345","4.8795838096937345","4.8795838096937345","0.0496631586370157","0.0496631586370157","0.0496631586370157"
"77","30800","30800","30800","4.794235397646005","4.794235397646005","4.794235397646005","4.842915805643154","4.842915805643154","4.842915805643154","0.04949015822808833","0.04949015822808833","0.04949015822808833"
"77.25","30900","30900","30900","4.7532046444455345","4.7532046444455345","4.7532046444455345","4.801468428384713","4.801468428384713","4.801468428384713","0.0492683170080086","0.0492683170080086","0.0492683170080086"
"77.5","31000","31000","31000","4.707483052122346","4.707483052122346","4.707483052122346","4.755282581475766","4.755282581475766","4.755282581475766","0.04899785390727812","0.04899785390727812","0.04899785390727812"
"77.75","31100","31100","31100","4.657115742368031","4.657115742368031","4.657115742368031","4.704403844771125","4.704403844771125","4.704403844771125","0.04867903584032368","0.04867903584032368","0.04867903584032368"
"78","31200","31200","31200","4.602152421636396","4.602152421636396","4.602152421636396","4.648882429441255","4.648882429441255","4.648882429441255","0.04831217744208616","0.04831217744208616","0.04831217744208616"
"78.25","31300","31300","31300","4.5426473320892","4.5426473320892","4.5426473320892","4.588773128419904","4.588773128419904","4.588773128419904","0.047897640757512905","0.047897640757512905","0.047897640757512905"
"78.5","31400","31400","31400","4.478659198065691","4.478659198065691","4.478659198065691","4.5241352623300966","4.5241352623300966","4.5241352623300966","0.047435834884264505","0.047435834884264505","0.047435834884264505"
"78.75","31500","31500","31500","4.410251168128771","4.410251168128771","4.410251168128771","4.4550326209418385","4.4550326209418385","4.4550326209418385","0.046927215568982994","0.046927215568982994","0.046927215568982994"
"79","31600","31600","31600","4.337490752744985","4.337490752744985","4.337490752744985","4.381533400219317","4.381533400219317","4.381533400219317","0.046372284757526694","0.046372284757526694","0.046372284757526694"
"79.25","31700","31700","31700","4.260449757659843","4.260449757659843","4.260449757659843","4.303710135019718","4.303710135019718","4.303710135019718","0.04577159009960813","0.04577159009960813","0.04577159009960813"
"79.5","31800","31800","31800","4.17920421303422","4.17920421303422","4.17920421303422","4.22163962751007","4.22163962751007","4.22163962751007","0.0451257244083319","0.0451257244083319","0.0451257244083319"
"79.75","31900","31900","31900","4.093834298411775","4.093834298411775","4.093834298411775","4.135402871372805","4.135402871372805","4.135402871372805","0.04443532507515979","0.04443532507515979","0.04443532507515979"
"80","32000","32000","32000","4.0044242635914005","4.0044242635914005","4.0044242635914005","4.045084971874733","4.045084971874733","4.045084971874733","0.043701073440880145","0.043701073440880145","0.043701073440880145"
"80.25","32100","32100","32100","3.911062345482864","3.911062345482864","3.911062345482864","3.9507750618784483","3.9507750618784483","3.9507750618784483","0.04292369412320912","0.04292369412320912","0.04292369412320912"
"80.5","32200","32200","32200","3.813840681027614","3.813840681027614","3.813840681027614","3.852566213878943","3.852566213878943","3.852566213878943","0.0421039543016789","0.0421039543016789","0.0421039543016789"
"80.75","32300","32300","32300","3.7128552162707535","3.7128552162707535","3.7128552162707535","3.750555348152295","3.750555348152295","3.750555348152295","0.0412426629605247","0.0412426629605247","0.0412426629605247"
"81","32400","32400","32400","3.6082056116738777","3.6082056116738777","3.6082056116738777","3.644843137107055","3.644843137107055","3.644843137107055","0.0403406700903155","0.0403406700903155","0.0403406700903155"
"81.25","32500","32500","32500","3.4999951437622254","3.4999951437622254","3.4999951437622254","3.535533905932736","3.535533905932736","3.535533905932736","0.039398865849115616","0.039398865849115616","0.039398865849115616"
"81.5","32600","32600","32600","3.3883306032032126","3.3883306032032126","3.3883306032032126","3.422735529643436","3.422735529643436","3.422735529643436","0.03841817968400518","0.03841817968400518","0.03841817968400518"
"81.75","32700","32700","32700","3.2733221894169477","3.2733221894169477","3.2733221894169477","3.306559326618259","3.306559326618259","3.306559326618259","0.03739957941382965","0.03739957941382965","0.03739957941382965"
"82","32800","32800","32800","3.1550834018227043","3.1550834018227043","3.1550834018227043","3.187119948743442","3.187119948743442","3.187119948743442","0.03634407027407838","0.03634407027407838","0.03634407027407838"
"82.25","32900","32900","32900","3.0337309278287","3.0337309278287","3.0337309278287","3.0645352682648834","3.0645352682648834","3.0645352682648834","0.03525269392483976","0.03525269392483976","0.03525269392483976"
"82.5","33000","33000","33000","2.909384527675702","2.909384527675702","2.909384527675702","2.93892626146236","2.93892626146236","2.93892626146236","0.034126527422806474","0.034126527422806474","0.034126527422806474"
"82.75","33100","33100","33100","2.782166916248137","2.782166916248137","2.782166916248137","2.810416889260656","2.810416889260656","2.810416889260656","0.0329666821583523","0.0329666821583523","0.0329666821583523"
"83","33200","33200","33200","2.6522036419693196","2.6522036419693196","2.6522036419693196","2.6791339748949787","2.6791339748949787","2.6791339748949787","0.031774302758723894","0.031774302758723894","0.031774302758723894"
"83.25","33300","33300","33300","2.5196229629003044","2.5196229629003044","2.5196229629003044","2.5452070787518455","2.5452070787518455","2.5452070787518455","0.030550565958430503","0.030550565958430503","0.030550565958430503"
"83.5","33400","33400","33400","2.3845557201646725","2.3845557201646725","2.3845557201646725","2.4087683705085734","2.4087683705085734","2.4087683705085734","0.02929667943795075","0.02929667943795075","0.02929667943795075"
"83.75","33500","33500","33500","2.2471352088241403","2.2471352088241403","2.2471352088241403","2.269952498697724","2.269952498697724","2.269952498697724","0.02801388063189672","0.02801388063189672","0.02801388063189672"
"84","33600","33600","33600","2.10749704633242","2.10749704633242","2.10749704633242","2.1288964578253617","2.1288964578253617","2.1288964578253617","0.026703435507815898","0.026703435507815898","0.026703435507815898"
"84.25","33700","33700","33700","1.9657790386971703","1.9657790386971703","1.9657790386971703","1.9857394531738946","1.9857394531738946","1.9857394531738946","0.025366637316833474","0.025366637316833474","0.025366637316833474"
"84.5","33800","33800","33800","1.8221210444821063","1.8221210444821063","1.8221210444821063","1.84062276342339","1.84062276342339","1.84062276342339","0.024004805317370703","0.024004805317370703","0.024004805317370703"
"84.75","33900","33900","33900","1.6766648367834798","1.6766648367834798","1.6766648367834798","1.6936896012264495","1.6936896012264495","1.6936896012264495","0.022619283473194945","0.022619283473194945","0.022619283473194945"
"85","34000","34000","34000","1.5295539633171458","1.5295539633171458","1.5295539633171458","1.5450849718747393","1.5450849718747393","1.5450849718747393","0.021211439127090337","0.021211439127090337","0.021211439127090337"
"85.25","34100","34100","34100","1.3809336047543042","1.3809336047543042","1.3809336047543042","1.3949555301961405","1.3949555301961405","1.3949555301961405","0.019782661651455258","0.019782661651455258","0.019782661651455258"
"85.5","34200","34200","34200","1.2309504314457058","1.2309504314457058","1.2309504314457058","1.2434494358242778","1.2434494358242778","1.2434494358242778","0.01833436107715998","0.01833436107715998","0.01833436107715998"
"85.75","34300","34300","34300","1.0797524586757175","1.0797524586757175","1.0797524586757175","1.0907162069827088","1.0907162069827088","1.0907162069827088","0.016867966702015763","0.016867966702015763","0.016867966702015763"
"86","34400","34400","34400","0.9274889005891107","0.9274889005891107","0.9274889005891107","0.9369065729286112","0.9369065729286112","0.9369065729286112","0.015384925680231004","0.015384925680231004","0.015384925680231004"
"86.25","34500","34500","34500","0.7743100229347138","0.7743100229347138","0.7743100229347138","0.782172325201152","0.782172325201152","0.782172325201152","0.013886701594244405","0.013886701594244405","0.013886701594244405"
"86.5","34600","34600","34600","0.6203669947712621","0.6203669947712621","0.6203669947712621","0.6266661678215109","0.6266661678215109","0.6266661678215109","0.012374773010346063","0.012374773010346063","0.012374773010346063"
"86.75","34700","34700","34700","0.46581173928178676","0.46581173928178676","0.46581173928178676","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.010850632019510996","0.010850632019510996","0.010850632019510996"
"87","34800","34800","34800","0.310796783843773","0.310796783843773","0.310796783843773","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.009315782764885351","0.009315782764885351","0.009315782764885351"
"87.25","34900","34900","34900","0.15547510950305557","0.15547510950305557","0.15547510950305557","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.007771739957378858","0.007771739957378858","0.007771739957378858"
"87.5","35000","35000","35000","-3.731607037260609e-15","-3.731607037260609e-15","-3.731607037260609e-15","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.006220027380827924","0.006220027380827924","0.006220027380827924"
"87.75","35100","35100","35100","-0.15547510950306298","-0.15547510950306298","-0.15547510950306298","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.004662176388205177","0.004662176388205177","0.004662176388205177"
"88","35200","35200","35200","-0.3107967838437804","-0.3107967838437804","-0.3107967838437804","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.0030997243903586116","0.0030997243903586116","0.0030997243903586116"
"88.25","35300","35300","35300","-0.46581173928179426","-0.46581173928179426","-0.46581173928179426","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.0015342133387730508","0.0015342133387730508","0.0015342133387730508"
"88.5","35400","35400","35400","-0.6203669947712697","-0.6203669947712697","-0.6203669947712697","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","-0.00003281179615009788","-0.00003281179615009788","-0.00003281179615009788"
"88.75","35500","35500","35500","-0.7743100229347211","-0.7743100229347211","-0.7743100229347211","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","-0.0015998045497918473","-0.0015998045497918473","-0.0015998045497918473"
"89","35600","35600","35600","-0.9274889005891179","-0.9274889005891179","-0.9274889005891179","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","-0.00316521848948971","-0.00316521848948971","-0.00316521848948971"
"89.25","35700","35700","35700","-1.0797524586757254","-1.0797524586757254","-1.0797524586757254","-1.090716206982722","-1.090716206982722","-1.090716206982722","-0.00472750874067987","-0.00472750874067987","-0.00472750874067987"
"89.5","35800","35800","35800","-1.2309504314457134","-1.2309504314457134","-1.2309504314457134","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","-0.006285133511502061","-0.006285133511502061","-0.006285133511502061"
"89.75","35900","35900","35900","-1.3809336047543113","-1.3809336047543113","-1.3809336047543113","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","-0.007836555614361723","-0.007836555614361723","-0.007836555614361723"
"90","36000","36000","36000","-1.5295539633171513","-1.5295539633171513","-1.5295539633171513","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.009380243982948816","-0.009380243982948816","-0.009380243982948816"
"90.25","36100","36100","36100","-1.676664836783486","-1.676664836783486","-1.676664836783486","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.010914675183215372","-0.010914675183215372","-0.010914675183215372"
"90.5","36200","36200","36200","-1.8221210444821139","-1.8221210444821139","-1.8221210444821139","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.012438334916820837","-0.012438334916820837","-0.012438334916820837"
"90.75","36300","36300","36300","-1.9657790386971767","-1.9657790386971767","-1.9657790386971767","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.013949719515561787","-0.013949719515561787","-0.013949719515561787"
"91","36400","36400","36400","-2.107497046332426","-2.107497046332426","-2.107497046332426","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.01544733742531082","-0.01544733742531082","-0.01544733742531082"
"91.25","36500","36500","36500","-2.2471352088241456","-2.2471352088241456","-2.2471352088241456","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.016929710678000726","-0.016929710678000726","-0.016929710678000726"
"91.5","36600","36600","36600","-2.384555720164679","-2.384555720164679","-2.384555720164679","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.018395376350200277","-0.018395376350200277","-0.018395376350200277"
"91.75","36700","36700","36700","-2.519622962900311","-2.519622962900311","-2.519622962900311","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.019842888006842863","-0.019842888006842863","-0.019842888006842863"
"92","36800","36800","36800","-2.6522036419693262","-2.6522036419693262","-2.6522036419693262","-2.67913397489499","-2.67913397489499","-2.67913397489499","-0.02127081712868345","-0.02127081712868345","-0.02127081712868345"
"92.25","36900","36900","36900","-2.782166916248144","-2.782166916248144","-2.782166916248144","-2.810416889260652","-2.810416889260652","-2.810416889260652","-0.0226777545220751","-0.0226777545220751","-0.0226777545220751"
"92.5","37000","37000","37000","-2.9093845276757073","-2.9093845276757073","-2.9093845276757073","-2.938926261462371","-2.938926261462371","-2.938926261462371","-0.024062311709671824","-0.024062311709671824","-0.024062311709671824"
"92.75","37100","37100","37100","-3.0337309278287043","-3.0337309278287043","-3.0337309278287043","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.025423122300689216","-0.025423122300689216","-0.025423122300689216"
"93","37200","37200","37200","-3.1550834018227096","-3.1550834018227096","-3.1550834018227096","-3.187119948743452","-3.187119948743452","-3.187119948743452","-0.026758843339366567","-0.026758843339366567","-0.026758843339366567"
"93.25","37300","37300","37300","-3.273322189416952","-3.273322189416952","-3.273322189416952","-3.306559326618256","-3.306559326618256","-3.306559326618256","-0.028068156630302432","-0.028068156630302432","-0.028068156630302432"
"93.5","37400","37400","37400","-3.388330603203215","-3.388330603203215","-3.388330603203215","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-0.029349770039353684","-0.029349770039353684","-0.029349770039353684"
"93.75","37500","37500","37500","-3.499995143762228","-3.499995143762228","-3.499995143762228","-3.535533905932745","-3.535533905932745","-3.535533905932745","-0.03060241876881664","-0.03060241876881664","-0.03060241876881664"
"94","37600","37600","37600","-3.608205611673883","-3.608205611673883","-3.608205611673883","-3.644843137107059","-3.644843137107059","-3.644843137107059","-0.031824866605629554","-0.031824866605629554","-0.031824866605629554"
"94.25","37700","37700","37700","-3.7128552162707598","-3.7128552162707598","-3.7128552162707598","-3.750555348152304","-3.750555348152304","-3.750555348152304","-0.03301590714136576","-0.03301590714136576","-0.03301590714136576"
"94.5","37800","37800","37800","-3.8138406810276186","-3.8138406810276186","-3.8138406810276186","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-0.034174364962812065","-0.034174364962812065","-0.034174364962812065"
"94.75","37900","37900","37900","-3.9110623454828675","-3.9110623454828675","-3.9110623454828675","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-0.03529909681196075","-0.03529909681196075","-0.03529909681196075"
"95","38000","38000","38000","-4.004424263591407","-4.004424263591407","-4.004424263591407","-4.045084971874736","-4.045084971874736","-4.045084971874736","-0.03638899271426832","-0.03638899271426832","-0.03638899271426832"
"95.25","38100","38100","38100","-4.093834298411781","-4.093834298411781","-4.093834298411781","-4.135402871372812","-4.135402871372812","-4.135402871372812","-0.03744297707406291","-0.03744297707406291","-0.03744297707406291"
"95.5","38200","38200","38200","-4.179204213034225","-4.179204213034225","-4.179204213034225","-4.221639627510073","-4.221639627510073","-4.221639627510073","-0.038460009736030754","-0.038460009736030754","-0.038460009736030754"
"95.75","38300","38300","38300","-4.260449757659848","-4.260449757659848","-4.260449757659848","-4.30371013501972","-4.30371013501972","-4.30371013501972","-0.03943908701172255","-0.03943908701172255","-0.03943908701172255"
"96","38400","38400","38400","-4.337490752744989","-4.337490752744989","-4.337490752744989","-4.38153340021932","-4.38153340021932","-4.38153340021932","-0.04037924267007231","-0.04037924267007231","-0.04037924267007231"
"96.25","38500","38500","38500","-4.410251168128777","-4.410251168128777","-4.410251168128777","-4.45503262094184","-4.45503262094184","-4.45503262094184","-0.041279548890951756","-0.041279548890951756","-0.041279548890951756"
"96.5","38600","38600","38600","-4.478659198065698","-4.478659198065698","-4.478659198065698","-4.524135262330102","-4.524135262330102","-4.524135262330102","-0.04213911718081603","-0.04213911718081603","-0.04213911718081603"
"96.75","38700","38700","38700","-4.542647332089206","-4.542647332089206","-4.542647332089206","-4.588773128419906","-4.588773128419906","-4.588773128419906","-0.0429570992495405","-0.0429570992495405","-0.0429570992495405"
"97","38800","38800","38800","-4.602152421636399","-4.602152421636399","-4.602152421636399","-4.64888242944126","-4.64888242944126","-4.64888242944126","-0.043732687847578666","-0.043732687847578666","-0.043732687847578666"
"97.25","38900","38900","38900","-4.657115742368033","-4.657115742368033","-4.657115742368033","-4.704403844771127","-4.704403844771127","-4.704403844771127","-0.044465117562622836","-0.044465117562622836","-0.044465117562622836"
"97.5","39000","39000","39000","-4.707483052122348","-4.707483052122348","-4.707483052122348","-4.75528258147577","-4.75528258147577","-4.75528258147577","-0.04515366557497136","-0.04515366557497136","-0.04515366557497136"
"97.75","39100","39100","39100","-4.753204644445538","-4.753204644445538","-4.753204644445538","-4.801468428384714","-4.801468428384714","-4.801468428384714","-0.04579765237086586","-0.04579765237086586","-0.04579765237086586"
"98","39200","39200","39200","-4.7942353976460055","-4.7942353976460055","-4.7942353976460055","-4.842915805643156","-4.842915805643156","-4.842915805643156","-0.04639644241308738","-0.04639644241308738","-0.04639644241308738"
"98.25","39300","39300","39300","-4.830534819324052","-4.830534819324052","-4.830534819324052","-4.879583809693738","-4.879583809693738","-4.879583809693738","-0.046949444768157655","-0.046949444768157655","-0.046949444768157655"
"98.5","39400","39400","39400","-4.862067086332967","-4.862067086332967","-4.862067086332967","-4.911436253643444","-4.911436253643444","-4.911436253643444","-0.04745611368951741","-0.04745611368951741","-0.04745611368951741"
"98.75","39500","39500","39500","-4.888801080132141","-4.888801080132141","-4.888801080132141","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.04791594915611125","-0.04791594915611125","-0.04791594915611125"
"99","39600","39600","39600","-4.910710417497332","-4.910710417497332","-4.910710417497332","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-0.04832849736585065","-0.04832849736585065","-0.04832849736585065"
"99.25","39700","39700","39700","-4.927773476557704","-4.927773476557704","-4.927773476557704","-4.977809823015401","-4.977809823015401","-4.977809823015401","-0.04869335118346002","-0.04869335118346002","-0.04869335118346002"
"99.5","39800","39800","39800","-4.939973418134019","-4.939973418134019","-4.939973418134019","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.04901015054227115","-0.04901015054227115","-0.04901015054227115"
"99.75","39900","39900","39900","-4.947298202356853","-4.947298202356853","-4.947298202356853","-4.997532801828658","-4.997532801828658","-4.997532801828658","-0.04927858279956404","-0.04927858279956404","-0.04927858279956404"
"100","40000","40000","40000","-4.949740600548512","-4.949740600548512","-4.949740600548512","-5","-5","-5","-0.049498383045109395","-0.049498383045109395","-0.049498383045109395"
"100.25","40100","40100","40100","-4.947298202356852","-4.947298202356852","-4.947298202356852","-4.997532801828657","-4.997532801828657","-4.997532801828657","-0.049669334362601236","-0.049669334362601236","-0.049669334362601236"
"100.5","40200","40200","40200","-4.939973418134019","-4.939973418134019","-4.939973418134019","-4.990133642141358","-4.990133642141358","-4.990133642141358","-0.0497912680437288","-0.0497912680437288","-0.0497912680437288"
"100.75","40300","40300","40300","-4.927773476557704","-4.927773476557704","-4.927773476557704","-4.9778098230154","-4.9778098230154","-4.9778098230154","-0.04986406375466934","-0.04986406375466934","-0.04986406375466934"
"101","40400","40400","40400","-4.910710417497332","-4.910710417497332","-4.910710417497332","-4.960573506572389","-4.960573506572389","-4.960573506572389","-0.04988764965484627","-0.04988764965484627","-0.04988764965484627"
"101.25","40500","40500","40500","-4.888801080132139","-4.888801080132139","-4.888801080132139","-4.938441702975688","-4.938441702975688","-4.938441702975688","-0.04986200246782202","-0.04986200246782202","-0.04986200246782202"
"101.5","40600","40600","40600","-4.8620670863329645","-4.8620670863329645","-4.8620670863329645","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-0.04978714750427471","-0.04978714750427471","-0.04978714750427471"
"101.75","40700","40700","40700","-4.8305348193240505","-4.8305348193240505","-4.8305348193240505","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.04966315863701576","-0.04966315863701576","-0.04966315863701576"
"102","40800","40800","40800","-4.794235397646005","-4.794235397646005","-4.794235397646005","-4.842915805643154","-4.842915805643154","-4.842915805643154","-0.04949015822808839","-0.04949015822808839","-0.04949015822808839"
"102.25","40900","40900","40900","-4.7532046444455345","-4.7532046444455345","-4.7532046444455345","-4.801468428384716","-4.801468428384716","-4.801468428384716","-0.0492683170080086","-0.0492683170080086","-0.0492683170080086"
"102.5","41000","41000","41000","-4.707483052122346","-4.707483052122346","-4.707483052122346","-4.755282581475766","-4.755282581475766","-4.755282581475766","-0.04899785390727818","-0.04899785390727818","-0.04899785390727818"
"102.75","41100","41100","41100","-4.657115742368031","-4.657115742368031","-4.657115742368031","-4.704403844771125","-4.704403844771125","-4.704403844771125","-0.048679035840323626","-0.048679035840323626","-0.048679035840323626"
"103","41200","41200","41200","-4.602152421636396","-4.602152421636396","-4.602152421636396","-4.648882429441255","-4.648882429441255","-4.648882429441255","-0.04831217744208621","-0.04831217744208621","-0.04831217744208621"
"103.25","41300","41300","41300","-4.5426473320892","-4.5426473320892","-4.5426473320892","-4.588773128419904","-4.588773128419904","-4.588773128419904","-0.04789764075751296","-0.04789764075751296","-0.04789764075751296"
"103.5","41400","41400","41400","-4.478659198065691","-4.478659198065691","-4.478659198065691","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-0.04743583488426456","-0.04743583488426456","-0.04743583488426456"
"103.75","41500","41500","41500","-4.41025116812877","-4.41025116812877","-4.41025116812877","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-0.04692721556898305","-0.04692721556898305","-0.04692721556898305"
"104","41600","41600","41600","-4.3374907527449835","-4.3374907527449835","-4.3374907527449835","-4.381533400219317","-4.381533400219317","-4.381533400219317","-0.04637228475752653","-0.04637228475752653","-0.04637228475752653"
"104.25","41700","41700","41700","-4.260449757659842","-4.260449757659842","-4.260449757659842","-4.303710135019713","-4.303710135019713","-4.303710135019713","-0.04577159009960796","-0.04577159009960796","-0.04577159009960796"
"104.5","41800","41800","41800","-4.17920421303422","-4.17920421303422","-4.17920421303422","-4.221639627510076","-4.221639627510076","-4.221639627510076","-0.04512572440833201","-0.04512572440833201","-0.04512572440833201"
"104.75","41900","41900","41900","-4.093834298411775","-4.093834298411775","-4.093834298411775","-4.135402871372805","-4.135402871372805","-4.135402871372805","-0.04443532507515979","-0.04443532507515979","-0.04443532507515979"
"105","42000","42000","42000","-4.0044242635914005","-4.0044242635914005","-4.0044242635914005","-4.045084971874734","-4.045084971874734","-4.045084971874734","-0.04370107344088031","-0.04370107344088031","-0.04370107344088031"
"105.25","42100","42100","42100","-3.911062345482863","-3.911062345482863","-3.911062345482863","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-0.04292369412320918","-0.04292369412320918","-0.04292369412320918"
"105.5","42200","42200","42200","-3.8138406810276133","-3.8138406810276133","-3.8138406810276133","-3.852566213878943","-3.852566213878943","-3.852566213878943","-0.04210395430167885","-0.04210395430167885","-0.04210395430167885"
"105.75","42300","42300","42300","-3.712855216270753","-3.712855216270753","-3.712855216270753","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-0.041242662960524645","-0.041242662960524645","-0.041242662960524645"
"106","42400","42400","42400","-3.6082056116738777","-3.6082056116738777","-3.6082056116738777","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-0.04034067009031561","-0.04034067009031561","-0.04034067009031561"
"106.25","42500","42500","42500","-3.499995143762224","-3.499995143762224","-3.499995143762224","-3.535533905932736","-3.535533905932736","-3.535533905932736","-0.039398865849115616","-0.039398865849115616","-0.039398865849115616"
"106.5","42600","42600","42600","-3.38833060320321","-3.38833060320321","-3.38833060320321","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-0.03841817968400507","-0.03841817968400507","-0.03841817968400507"
"106.75","42700","42700","42700","-3.2733221894169464","-3.2733221894169464","-3.2733221894169464","-3.306559326618259","-3.306559326618259","-3.306559326618259","-0.0373995794138296","-0.0373995794138296","-0.0373995794138296"
"107","42800","42800","42800","-3.1550834018227025","-3.1550834018227025","-3.1550834018227025","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-0.03634407027407838","-0.03634407027407838","-0.03634407027407838"
"107.25","42900","42900","42900","-3.0337309278286986","-3.0337309278286986","-3.0337309278286986","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-0.03525269392483965","-0.03525269392483965","-0.03525269392483965"
"107.5","43000","43000","43000","-2.9093845276757007","-2.9093845276757007","-2.9093845276757007","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-0.034126527422806474","-0.034126527422806474","-0.034126527422806474"
"107.75","43100","43100","43100","-2.7821669162481353","-2.7821669162481353","-2.7821669162481353","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-0.0329666821583523","-0.0329666821583523","-0.0329666821583523"
"108","43200","43200","43200","-2.6522036419693187","-2.6522036419693187","-2.6522036419693187","-2.679133974894979","-2.679133974894979","-2.679133974894979","-0.03177430275872378","-0.03177430275872378","-0.03177430275872378"
"108.25","43300","43300","43300","-2.519622962900303","-2.519622962900303","-2.519622962900303","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-0.030550565958430642","-0.030550565958430642","-0.030550565958430642"
"108.5","43400","43400","43400","-2.384555720164672","-2.384555720164672","-2.384555720164672","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-0.02929667943795078","-0.02929667943795078","-0.02929667943795078"
"108.75","43500","43500","43500","-2.247135208824139","-2.247135208824139","-2.247135208824139","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-0.02801388063189672","-0.02801388063189672","-0.02801388063189672"
"109","43600","43600","43600","-2.1074970463324183","-2.1074970463324183","-2.1074970463324183","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-0.02670343550781587","-0.02670343550781587","-0.02670343550781587"
"109.25","43700","43700","43700","-1.9657790386971692","-1.9657790386971692","-1.9657790386971692","-1.985739453173895","-1.985739453173895","-1.985739453173895","-0.025366637316833446","-0.025366637316833446","-0.025366637316833446"
"109.5","43800","43800","43800","-1.8221210444821052","-1.8221210444821052","-1.8221210444821052","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-0.024004805317370648","-0.024004805317370648","-0.024004805317370648"
"109.75","43900","43900","43900","-1.6766648367834782","-1.6766648367834782","-1.6766648367834782","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-0.022619283473194918","-0.022619283473194918","-0.022619283473194918"
"110","44000","44000","44000","-1.529553963317144","-1.529553963317144","-1.529553963317144","-1.545084971874731","-1.545084971874731","-1.545084971874731","-0.021211439127090254","-0.021211439127090254","-0.021211439127090254"
"110.25","44100","44100","44100","-1.3809336047543028","-1.3809336047543028","-1.3809336047543028","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-0.019782661651455258","-0.019782661651455258","-0.019782661651455258"
"110.5","44200","44200","44200","-1.2309504314457052","-1.2309504314457052","-1.2309504314457052","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-0.018334361077159994","-0.018334361077159994","-0.018334361077159994"
"110.75","44300","44300","44300","-1.0797524586757168","-1.0797524586757168","-1.0797524586757168","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-0.016867966702015763","-0.016867966702015763","-0.016867966702015763"
"111","44400","44400","44400","-0.9274889005891099","-0.9274889005891099","-0.9274889005891099","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-0.015384925680231018","-0.015384925680231018","-0.015384925680231018"
"111.25","44500","44500","44500","-0.7743100229347128","-0.7743100229347128","-0.7743100229347128","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-0.013886701594244391","-0.013886701594244391","-0.013886701594244391"
"111.5","44600","44600","44600","-0.620366994771261","-0.620366994771261","-0.620366994771261","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-0.01237477301034607","-0.01237477301034607","-0.01237477301034607"
"111.75","44700","44700","44700","-0.46581173928178565","-0.46581173928178565","-0.46581173928178565","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.010850632019510996","-0.010850632019510996","-0.010850632019510996"
"112","44800","44800","44800","-0.3107967838437719","-0.3107967838437719","-0.3107967838437719","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.009315782764885358","-0.009315782764885358","-0.009315782764885358"
"112.25","44900","44900","44900","-0.15547510950305451","-0.15547510950305451","-0.15547510950305451","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.007771739957378844","-0.007771739957378844","-0.007771739957378844"
"112.5","45000","45000","45000","4.978439535618939e-15","4.978439535618939e-15","4.978439535618939e-15","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.0062200273808279425","-0.0062200273808279425","-0.0062200273808279425"
"112.75","45100","45100","45100","0.1554751095030641","0.1554751095030641","0.1554751095030641","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.0046621763882051526","-0.0046621763882051526","-0.0046621763882051526"
"113","45200","45200","45200","0.3107967838437812","0.3107967838437812","0.3107967838437812","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.0030997243903586116","-0.0030997243903586116","-0.0030997243903586116"
"113.25","45300","45300","45300","0.4658117392817952","0.4658117392817952","0.4658117392817952","0.470541566592575","0.470541566592575","0.470541566592575","-0.0015342133387730578","-0.0015342133387730578","-0.0015342133387730578"
"113.5","45400","45400","45400","0.6203669947712708","0.6203669947712708","0.6203669947712708","0.6266661678215237","0.6266661678215237","0.6266661678215237","0.00003281179615009788","0.00003281179615009788","0.00003281179615009788"
"113.75","45500","45500","45500","0.7743100229347221","0.7743100229347221","0.7743100229347221","0.782172325201156","0.782172325201156","0.782172325201156","0.0015998045497918612","0.0015998045497918612","0.0015998045497918612"
"114","45600","45600","45600","0.9274889005891193","0.9274889005891193","0.9274889005891193","0.9369065729286326","0.9369065729286326","0.9369065729286326","0.003165218489489724","0.003165218489489724","0.003165218489489724"
"114.25","45700","45700","45700","1.0797524586757261","1.0797524586757261","1.0797524586757261","1.0907162069827125","1.0907162069827125","1.0907162069827125","0.004727508740679856","0.004727508740679856","0.004727508740679856"
"114.5","45800","45800","45800","1.2309504314457147","1.2309504314457147","1.2309504314457147","1.2434494358242816","1.2434494358242816","1.2434494358242816","0.006285133511502089","0.006285133511502089","0.006285133511502089"
"114.75","45900","45900","45900","1.3809336047543121","1.3809336047543121","1.3809336047543121","1.3949555301961531","1.3949555301961531","1.3949555301961531","0.007836555614361723","0.007836555614361723","0.007836555614361723"
"115","46000","46000","46000","1.5295539633171524","1.5295539633171524","1.5295539633171524","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.009380243982948872","0.009380243982948872","0.009380243982948872"
"115.25","46100","46100","46100","1.6766648367834867","1.6766648367834867","1.6766648367834867","1.693689601226462","1.693689601226462","1.693689601226462","0.0109146751832154","0.0109146751832154","0.0109146751832154"
"115.5","46200","46200","46200","1.8221210444821143","1.8221210444821143","1.8221210444821143","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.012438334916820865","0.012438334916820865","0.012438334916820865"
"115.75","46300","46300","46300","1.9657790386971785","1.9657790386971785","1.9657790386971785","1.985739453173906","1.985739453173906","1.985739453173906","0.01394971951556176","0.01394971951556176","0.01394971951556176"
"116","46400","46400","46400","2.107497046332427","2.107497046332427","2.107497046332427","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.015447337425310848","0.015447337425310848","0.015447337425310848"
"116.25","46500","46500","46500","2.2471352088241465","2.2471352088241465","2.2471352088241465","2.269952498697743","2.269952498697743","2.269952498697743","0.016929710678000642","0.016929710678000642","0.016929710678000642"
"116.5","46600","46600","46600","2.38455572016468","2.38455572016468","2.38455572016468","2.408768370508577","2.408768370508577","2.408768370508577","0.01839537635020025","0.01839537635020025","0.01839537635020025"
"116.75","46700","46700","46700","2.519622962900313","2.519622962900313","2.519622962900313","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.019842888006842918","0.019842888006842918","0.019842888006842918"
"117","46800","46800","46800","2.6522036419693267","2.6522036419693267","2.6522036419693267","2.6791339748949894","2.6791339748949894","2.6791339748949894","0.021270817128683506","0.021270817128683506","0.021270817128683506"
"117.25","46900","46900","46900","2.7821669162481446","2.7821669162481446","2.7821669162481446","2.8104168892606585","2.8104168892606585","2.8104168892606585","0.0226777545220751","0.0226777545220751","0.0226777545220751"
"117.5","47000","47000","47000","2.9093845276757073","2.9093845276757073","2.9093845276757073","2.938926261462371","2.938926261462371","2.938926261462371","0.02406231170967188","0.02406231170967188","0.02406231170967188"
"117.75","47100","47100","47100","3.0337309278287057","3.0337309278287057","3.0337309278287057","3.064535268264886","3.064535268264886","3.064535268264886","0.025423122300689105","0.025423122300689105","0.025423122300689105"
"118","47200","47200","47200","3.155083401822711","3.155083401822711","3.155083401822711","3.187119948743452","3.187119948743452","3.187119948743452","0.026758843339366567","0.026758843339366567","0.026758843339366567"
"118.25","47300","47300","47300","3.2733221894169535","3.2733221894169535","3.2733221894169535","3.306559326618262","3.306559326618262","3.306559326618262","0.028068156630302432","0.028068156630302432","0.028068156630302432"
"118.5","47400","47400","47400","3.388330603203216","3.388330603203216","3.388330603203216","3.422735529643451","3.422735529643451","3.422735529643451","0.029349770039353573","0.029349770039353573","0.029349770039353573"
"118.75","47500","47500","47500","3.4999951437622285","3.4999951437622285","3.4999951437622285","3.5355339059327386","3.5355339059327386","3.5355339059327386","0.030602418768816586","0.030602418768816586","0.030602418768816586"
"119","47600","47600","47600","3.6082056116738834","3.6082056116738834","3.6082056116738834","3.6448431371070638","3.6448431371070638","3.6448431371070638","0.031824866605629554","0.031824866605629554","0.031824866605629554"
"119.25","47700","47700","47700","3.7128552162707598","3.7128552162707598","3.7128552162707598","3.7505553481522975","3.7505553481522975","3.7505553481522975","0.03301590714136571","0.03301590714136571","0.03301590714136571"
"119.5","47800","47800","47800","3.813840681027619","3.813840681027619","3.813840681027619","3.8525662138789505","3.8525662138789505","3.8525662138789505","0.03417436496281201","0.03417436496281201","0.03417436496281201"
"119.75","47900","47900","47900","3.9110623454828675","3.9110623454828675","3.9110623454828675","3.950775061878456","3.950775061878456","3.950775061878456","0.035299096811960806","0.035299096811960806","0.035299096811960806"
"120","48000","48000","48000","4.004424263591408","4.004424263591408","4.004424263591408","4.045084971874741","4.045084971874741","4.045084971874741","0.03638899271426843","0.03638899271426843","0.03638899271426843"
"120.25","48100","48100","48100","4.093834298411781","4.093834298411781","4.093834298411781","4.135402871372812","4.135402871372812","4.135402871372812","0.037442977074062855","0.037442977074062855","0.037442977074062855"
"120.5","48200","48200","48200","4.179204213034226","4.179204213034226","4.179204213034226","4.221639627510077","4.221639627510077","4.221639627510077","0.038460009736030865","0.038460009736030865","0.038460009736030865"
"120.75","48300","48300","48300","4.260449757659848","4.260449757659848","4.260449757659848","4.303710135019724","4.303710135019724","4.303710135019724","0.03943908701172266","0.03943908701172266","0.03943908701172266"
"121","48400","48400","48400","4.337490752744989","4.337490752744989","4.337490752744989","4.381533400219319","4.381533400219319","4.381533400219319","0.04037924267007226","0.04037924267007226","0.04037924267007226"
"121.25","48500","48500","48500","4.410251168128776","4.410251168128776","4.410251168128776","4.455032620941844","4.455032620941844","4.455032620941844","0.0412795488909517","0.0412795488909517","0.0412795488909517"
"121.5","48600","48600","48600","4.478659198065697","4.478659198065697","4.478659198065697","4.524135262330098","4.524135262330098","4.524135262330098","0.04213911718081598","0.04213911718081598","0.04213911718081598"
"121.75","48700","48700","48700","4.542647332089206","4.542647332089206","4.542647332089206","4.588773128419909","4.588773128419909","4.588773128419909","0.04295709924954039","0.04295709924954039","0.04295709924954039"
"122","48800","48800","48800","4.602152421636401","4.602152421636401","4.602152421636401","4.648882429441256","4.648882429441256","4.648882429441256","0.04373268784757872","0.04373268784757872","0.04373268784757872"
"122.25","48900","48900","48900","4.657115742368035","4.657115742368035","4.657115742368035","4.70440384477113","4.70440384477113","4.70440384477113","0.04446511756262289","0.04446511756262289","0.04446511756262289"
"122.5","49000","49000","49000","4.707483052122352","4.707483052122352","4.707483052122352","4.755282581475773","4.755282581475773","4.755282581475773","0.045153665574971025","0.045153665574971025","0.045153665574971025"
"122.75","49100","49100","49100","4.753204644445578","4.753204644445578","4.753204644445578","4.801468428384717","4.801468428384717","4.801468428384717","0.04579765237086186","0.04579765237086186","0.04579765237086186"
"123","49200","49200","49200","4.794235397646551","4.794235397646551","4.794235397646551","4.842915805643159","4.842915805643159","4.842915805643159","0.0463964424130367","0.0463964424130367","0.0463964424130367"
"123.25","49300","49300","49300","4.830534819330988","4.830534819330988","4.830534819330988","4.879583809693738","4.879583809693738","4.879583809693738","0.04694944476751278","0.04694944476751278","0.04694944476751278"
"123.5","49400","49400","49400","4.862067086421255","4.862067086421255","4.862067086421255","4.911436253643445","4.911436253643445","4.911436253643445","0.04745611368129865","0.04745611368129865","0.04745611368129865"
"123.75","49500","49500","49500","4.8888010812567275","4.8888010812567275","4.8888010812567275","4.938441702975689","4.938441702975689","4.938441702975689","0.047915949051424545","0.047915949051424545","0.047915949051424545"
"124","49600","49600","49600","4.910710431822053","4.910710431822053","4.910710431822053","4.96057350657239","4.96057350657239","4.96057350657239","0.0483284960323791","0.0483284960323791","0.0483284960323791"
"124.25","49700","49700","49700","4.92777365902246","4.92777365902246","4.92777365902246","4.9778098230154","4.9778098230154","4.9778098230154","0.048693334198029514","0.048693334198029514","0.048693334198029514"
"124.5","49800","49800","49800","4.939975742324939","4.939975742324939","4.939975742324939","4.990133642141358","4.990133642141358","4.990133642141358","0.04900993418605537","0.04900993418605537","0.04900993418605537"
"124.75","49900","49900","49900","4.94732780732601","4.94732780732601","4.94732780732601","4.997532801828657","4.997532801828657","4.997532801828657","0.04927582690759247","0.04927582690759247","0.04927582690759247"
"125","50000","50000","50000","4.950117701324181","4.950117701324181","4.950117701324181","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049463278541971856","0.049463278541971856","0.049463278541971856"
"125.25","50100","50100","50100","4.950465199994684","4.950465199994684","4.950465199994684","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950167671284755","0.04950167671284755","0.04950167671284755"
"125.5","50200","50200","50200","4.950492480997762","4.950492480997762","4.950492480997762","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950469122975587","0.04950469122975587","0.04950469122975587"
"125.75","50300","50300","50300","4.9504946227415765","4.9504946227415765","4.9504946227415765","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504927889783445","0.049504927889783445","0.049504927889783445"
"126","50400","50400","50400","4.950494790882998","4.950494790882998","4.950494790882998","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494646920145","0.04950494646920145","0.04950494646920145"
"126.25","50500","50500","50500","4.950494804083241","4.950494804083241","4.950494804083241","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494792781179","0.04950494792781179","0.04950494792781179"
"126.5","50600","50600","50600","4.950494805119547","4.950494805119547","4.950494805119547","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948042322416","0.049504948042322416","0.049504948042322416"
"126.75","50700","50700","50700","4.950494805200906","4.950494805200906","4.950494805200906","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494805131245","0.04950494805131245","0.04950494805131245"
"127","50800","50800","50800","4.950494805207294","4.950494805207294","4.950494805207294","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052018216","0.049504948052018216","0.049504948052018216"
"127.25","50900","50900","50900","4.950494805207794","4.950494805207794","4.950494805207794","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052073505","0.049504948052073505","0.049504948052073505"
"127.5","51000","51000","51000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"127.75","51100","51100","51100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"128","51200","51200","51200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"128.25","51300","51300","51300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"128.5","51400","51400","51400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"128.75","51500","51500","51500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"129","51600","51600","51600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"129.25","51700","51700","51700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"129.5","51800","51800","51800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"129.75","51900","51900","51900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"130","52000","52000","52000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"130.25","52100","52100","52100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"130.5","52200","52200","52200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"130.75","52300","52300","52300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"131","52400","52400","52400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"131.25","52500","52500","52500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"131.5","52600","52600","52600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"131.75","52700","52700","52700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"132","52800","52800","52800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"132.25","52900","52900","52900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"132.5","53000","53000","53000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"132.75","53100","53100","53100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"133","53200","53200","53200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"133.25","53300","53300","53300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"133.5","53400","53400","53400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"133.75","53500","53500","53500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"134","53600","53600","53600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"134.25","53700","53700","53700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"134.5","53800","53800","53800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"134.75","53900","53900","53900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"135","54000","54000","54000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"135.25","54100","54100","54100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"135.5","54200","54200","54200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"135.75","54300","54300","54300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"136","54400","54400","54400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"136.25","54500","54500","54500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"136.5","54600","54600","54600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"136.75","54700","54700","54700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"137","54800","54800","54800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"137.25","54900","54900","54900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"137.5","55000","55000","55000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"137.75","55100","55100","55100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"138","55200","55200","55200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"138.25","55300","55300","55300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"138.5","55400","55400","55400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"138.75","55500","55500","55500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"139","55600","55600","55600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"139.25","55700","55700","55700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"139.5","55800","55800","55800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"139.75","55900","55900","55900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"140","56000","56000","56000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"140.25","56100","56100","56100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"140.5","56200","56200","56200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"140.75","56300","56300","56300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"141","56400","56400","56400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"141.25","56500","56500","56500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"141.5","56600","56600","56600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"141.75","56700","56700","56700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"142","56800","56800","56800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"142.25","56900","56900","56900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"142.5","57000","57000","57000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"142.75","57100","57100","57100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"143","57200","57200","57200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"143.25","57300","57300","57300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"143.5","57400","57400","57400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"143.75","57500","57500","57500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"144","57600","57600","57600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"144.25","57700","57700","57700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"144.5","57800","57800","57800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"144.75","57900","57900","57900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"145","58000","58000","58000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"145.25","58100","58100","58100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"145.5","58200","58200","58200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"145.75","58300","58300","58300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"146","58400","58400","58400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"146.25","58500","58500","58500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"146.5","58600","58600","58600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"146.75","58700","58700","58700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"147","58800","58800","58800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"147.25","58900","58900","58900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"147.5","59000","59000","59000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"147.75","59100","59100","59100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"148","59200","59200","59200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"148.25","59300","59300","59300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"148.5","59400","59400","59400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"148.75","59500","59500","59500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"149","59600","59600","59600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"149.25","59700","59700","59700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"149.5","59800","59800","59800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"149.75","59900","59900","59900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"150","60000","60000","60000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"150.25","60100","60100","60100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"150.5","60200","60200","60200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"150.75","60300","60300","60300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"151","60400","60400","60400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"151.25","60500","60500","60500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"151.5","60600","60600","60600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"151.75","60700","60700","60700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"152","60800","60800","60800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"152.25","60900","60900","60900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"152.5","61000","61000","61000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"152.75","61100","61100","61100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"153","61200","61200","61200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"153.25","61300","61300","61300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"153.5","61400","61400","61400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"153.75","61500","61500","61500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"154","61600","61600","61600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"154.25","61700","61700","61700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"154.5","61800","61800","61800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"154.75","61900","61900","61900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"155","62000","62000","62000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"155.25","62100","62100","62100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"155.5","62200","62200","62200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"155.75","62300","62300","62300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"156","62400","62400","62400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"156.25","62500","62500","62500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"156.5","62600","62600","62600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"156.75","62700","62700","62700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"157","62800","62800","62800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"157.25","62900","62900","62900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"157.5","63000","63000","63000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"157.75","63100","63100","63100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"158","63200","63200","63200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"158.25","63300","63300","63300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"158.5","63400","63400","63400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"158.75","63500","63500","63500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"159","63600","63600","63600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"159.25","63700","63700","63700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"159.5","63800","63800","63800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"159.75","63900","63900","63900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"160","64000","64000","64000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"160.25","64100","64100","64100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"160.5","64200","64200","64200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"160.75","64300","64300","64300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"161","64400","64400","64400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"161.25","64500","64500","64500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"161.5","64600","64600","64600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"161.75","64700","64700","64700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"162","64800","64800","64800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"162.25","64900","64900","64900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"162.5","65000","65000","65000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"162.75","65100","65100","65100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"163","65200","65200","65200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"163.25","65300","65300","65300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"163.5","65400","65400","65400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"163.75","65500","65500","65500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"164","65600","65600","65600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"164.25","65700","65700","65700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"164.5","65800","65800","65800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"164.75","65900","65900","65900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"165","66000","66000","66000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"165.25","66100","66100","66100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"165.5","66200","66200","66200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"165.75","66300","66300","66300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"166","66400","66400","66400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"166.25","66500","66500","66500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"166.5","66600","66600","66600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"166.75","66700","66700","66700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"167","66800","66800","66800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"167.25","66900","66900","66900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"167.5","67000","67000","67000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"167.75","67100","67100","67100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"168","67200","67200","67200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"168.25","67300","67300","67300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"168.5","67400","67400","67400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"168.75","67500","67500","67500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"169","67600","67600","67600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"169.25","67700","67700","67700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"169.5","67800","67800","67800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"169.75","67900","67900","67900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"170","68000","68000","68000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"170.25","68100","68100","68100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"170.5","68200","68200","68200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"170.75","68300","68300","68300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"171","68400","68400","68400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"171.25","68500","68500","68500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"171.5","68600","68600","68600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"171.75","68700","68700","68700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"172","68800","68800","68800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"172.25","68900","68900","68900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"172.5","69000","69000","69000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"172.75","69100","69100","69100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"173","69200","69200","69200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"173.25","69300","69300","69300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"173.5","69400","69400","69400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"173.75","69500","69500","69500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"174","69600","69600","69600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"174.25","69700","69700","69700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"174.5","69800","69800","69800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"174.75","69900","69900","69900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"175","70000","70000","70000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"175.25","70100","70100","70100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"175.5","70200","70200","70200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"175.75","70300","70300","70300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"176","70400","70400","70400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"176.25","70500","70500","70500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"176.5","70600","70600","70600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"176.75","70700","70700","70700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"177","70800","70800","70800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"177.25","70900","70900","70900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"177.5","71000","71000","71000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"177.75","71100","71100","71100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"178","71200","71200","71200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"178.25","71300","71300","71300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"178.5","71400","71400","71400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"178.75","71500","71500","71500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"179","71600","71600","71600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"179.25","71700","71700","71700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"179.5","71800","71800","71800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"179.75","71900","71900","71900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"180","72000","72000","72000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"180.25","72100","72100","72100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"180.5","72200","72200","72200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"180.75","72300","72300","72300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"181","72400","72400","72400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"181.25","72500","72500","72500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"181.5","72600","72600","72600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"181.75","72700","72700","72700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"182","72800","72800","72800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"182.25","72900","72900","72900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"182.5","73000","73000","73000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"182.75","73100","73100","73100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"183","73200","73200","73200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"183.25","73300","73300","73300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"183.5","73400","73400","73400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"183.75","73500","73500","73500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"184","73600","73600","73600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"184.25","73700","73700","73700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"184.5","73800","73800","73800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"184.75","73900","73900","73900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"185","74000","74000","74000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"185.25","74100","74100","74100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"185.5","74200","74200","74200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"185.75","74300","74300","74300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"186","74400","74400","74400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"186.25","74500","74500","74500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"186.5","74600","74600","74600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"186.75","74700","74700","74700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"187","74800","74800","74800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"187.25","74900","74900","74900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"187.5","75000","75000","75000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"187.75","75100","75100","75100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"188","75200","75200","75200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"188.25","75300","75300","75300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"188.5","75400","75400","75400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"188.75","75500","75500","75500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"189","75600","75600","75600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"189.25","75700","75700","75700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"189.5","75800","75800","75800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"189.75","75900","75900","75900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"190","76000","76000","76000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"190.25","76100","76100","76100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"190.5","76200","76200","76200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"190.75","76300","76300","76300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"191","76400","76400","76400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"191.25","76500","76500","76500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"191.5","76600","76600","76600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"191.75","76700","76700","76700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"192","76800","76800","76800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"192.25","76900","76900","76900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"192.5","77000","77000","77000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"192.75","77100","77100","77100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"193","77200","77200","77200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"193.25","77300","77300","77300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"193.5","77400","77400","77400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"193.75","77500","77500","77500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"194","77600","77600","77600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"194.25","77700","77700","77700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"194.5","77800","77800","77800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"194.75","77900","77900","77900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"195","78000","78000","78000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"195.25","78100","78100","78100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"195.5","78200","78200","78200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"195.75","78300","78300","78300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"196","78400","78400","78400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"196.25","78500","78500","78500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"196.5","78600","78600","78600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"196.75","78700","78700","78700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"197","78800","78800","78800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"197.25","78900","78900","78900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"197.5","79000","79000","79000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"197.75","79100","79100","79100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"198","79200","79200","79200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"198.25","79300","79300","79300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"198.5","79400","79400","79400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"198.75","79500","79500","79500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"199","79600","79600","79600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"199.25","79700","79700","79700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"199.5","79800","79800","79800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"199.75","79900","79900","79900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"200","80000","80000","80000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"200.25","80100","80100","80100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"200.5","80200","80200","80200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"200.75","80300","80300","80300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"201","80400","80400","80400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"201.25","80500","80500","80500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"201.5","80600","80600","80600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"201.75","80700","80700","80700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"202","80800","80800","80800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"202.25","80900","80900","80900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"202.5","81000","81000","81000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"202.75","81100","81100","81100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"203","81200","81200","81200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"203.25","81300","81300","81300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"203.5","81400","81400","81400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"203.75","81500","81500","81500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"204","81600","81600","81600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"204.25","81700","81700","81700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"204.5","81800","81800","81800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"204.75","81900","81900","81900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"205","82000","82000","82000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"205.25","82100","82100","82100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"205.5","82200","82200","82200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"205.75","82300","82300","82300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"206","82400","82400","82400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"206.25","82500","82500","82500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"206.5","82600","82600","82600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"206.75","82700","82700","82700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"207","82800","82800","82800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"207.25","82900","82900","82900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"207.5","83000","83000","83000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"207.75","83100","83100","83100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"208","83200","83200","83200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"208.25","83300","83300","83300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"208.5","83400","83400","83400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"208.75","83500","83500","83500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"209","83600","83600","83600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"209.25","83700","83700","83700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"209.5","83800","83800","83800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"209.75","83900","83900","83900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"210","84000","84000","84000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"210.25","84100","84100","84100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"210.5","84200","84200","84200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"210.75","84300","84300","84300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"211","84400","84400","84400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"211.25","84500","84500","84500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"211.5","84600","84600","84600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"211.75","84700","84700","84700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"212","84800","84800","84800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"212.25","84900","84900","84900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"212.5","85000","85000","85000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"212.75","85100","85100","85100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"213","85200","85200","85200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"213.25","85300","85300","85300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"213.5","85400","85400","85400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"213.75","85500","85500","85500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"214","85600","85600","85600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"214.25","85700","85700","85700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"214.5","85800","85800","85800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"214.75","85900","85900","85900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"215","86000","86000","86000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"215.25","86100","86100","86100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"215.5","86200","86200","86200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"215.75","86300","86300","86300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"216","86400","86400","86400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"216.25","86500","86500","86500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"216.5","86600","86600","86600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"216.75","86700","86700","86700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"217","86800","86800","86800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"217.25","86900","86900","86900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"217.5","87000","87000","87000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"217.75","87100","87100","87100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"218","87200","87200","87200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"218.25","87300","87300","87300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"218.5","87400","87400","87400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"218.75","87500","87500","87500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"219","87600","87600","87600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"219.25","87700","87700","87700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"219.5","87800","87800","87800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"219.75","87900","87900","87900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"220","88000","88000","88000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"220.25","88100","88100","88100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"220.5","88200","88200","88200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"220.75","88300","88300","88300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"221","88400","88400","88400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"221.25","88500","88500","88500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"221.5","88600","88600","88600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"221.75","88700","88700","88700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"222","88800","88800","88800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"222.25","88900","88900","88900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"222.5","89000","89000","89000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"222.75","89100","89100","89100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"223","89200","89200","89200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"223.25","89300","89300","89300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"223.5","89400","89400","89400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"223.75","89500","89500","89500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"224","89600","89600","89600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"224.25","89700","89700","89700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"224.5","89800","89800","89800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"224.75","89900","89900","89900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"225","90000","90000","90000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"225.25","90100","90100","90100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"225.5","90200","90200","90200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"225.75","90300","90300","90300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"226","90400","90400","90400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"226.25","90500","90500","90500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"226.5","90600","90600","90600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"226.75","90700","90700","90700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"227","90800","90800","90800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"227.25","90900","90900","90900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"227.5","91000","91000","91000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"227.75","91100","91100","91100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"228","91200","91200","91200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"228.25","91300","91300","91300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"228.5","91400","91400","91400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"228.75","91500","91500","91500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"229","91600","91600","91600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"229.25","91700","91700","91700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"229.5","91800","91800","91800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"229.75","91900","91900","91900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"230","92000","92000","92000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"230.25","92100","92100","92100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"230.5","92200","92200","92200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"230.75","92300","92300","92300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"231","92400","92400","92400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"231.25","92500","92500","92500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"231.5","92600","92600","92600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"231.75","92700","92700","92700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"232","92800","92800","92800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"232.25","92900","92900","92900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"232.5","93000","93000","93000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"232.75","93100","93100","93100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"233","93200","93200","93200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"233.25","93300","93300","93300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"233.5","93400","93400","93400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"233.75","93500","93500","93500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"234","93600","93600","93600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"234.25","93700","93700","93700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"234.5","93800","93800","93800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"234.75","93900","93900","93900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"235","94000","94000","94000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"235.25","94100","94100","94100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"235.5","94200","94200","94200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"235.75","94300","94300","94300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"236","94400","94400","94400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"236.25","94500","94500","94500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"236.5","94600","94600","94600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"236.75","94700","94700","94700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"237","94800","94800","94800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"237.25","94900","94900","94900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"237.5","95000","95000","95000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"237.75","95100","95100","95100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"238","95200","95200","95200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"238.25","95300","95300","95300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"238.5","95400","95400","95400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"238.75","95500","95500","95500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"239","95600","95600","95600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"239.25","95700","95700","95700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"239.5","95800","95800","95800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"239.75","95900","95900","95900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"240","96000","96000","96000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"240.25","96100","96100","96100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"240.5","96200","96200","96200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"240.75","96300","96300","96300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"241","96400","96400","96400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"241.25","96500","96500","96500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"241.5","96600","96600","96600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"241.75","96700","96700","96700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"242","96800","96800","96800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"242.25","96900","96900","96900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"242.5","97000","97000","97000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"242.75","97100","97100","97100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"243","97200","97200","97200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"243.25","97300","97300","97300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"243.5","97400","97400","97400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"243.75","97500","97500","97500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"244","97600","97600","97600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"244.25","97700","97700","97700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"244.5","97800","97800","97800","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"244.75","97900","97900","97900","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"245","98000","98000","98000","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"245.25","98100","98100","98100","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"245.5","98200","98200","98200","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"245.75","98300","98300","98300","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"246","98400","98400","98400","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"246.25","98500","98500","98500","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"246.5","98600","98600","98600","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"246.75","98700","98700","98700","4.95049480520782","4.95049480520782","4.95049480520782","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.0495049480520765","0.0495049480520765","0.0495049480520765"
"247","98800","98800","98800","4.950494805207864","4.950494805207864","4.950494805207864","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504948052076","0.049504948052076","0.049504948052076"
"247.25","98900","98900","98900","4.950494805208224","4.950494805208224","4.950494805208224","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494805204164","0.04950494805204164","0.04950494805204164"
"247.5","99000","99000","99000","4.950494805212855","4.950494805212855","4.950494805212855","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494805161021","0.04950494805161021","0.04950494805161021"
"247.75","99100","99100","99100","4.950494805271877","4.950494805271877","4.950494805271877","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494804611594","0.04950494804611594","0.04950494804611594"
"248","99200","99200","99200","4.95049480602368","4.95049480602368","4.95049480602368","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504947976130975","0.049504947976130975","0.049504947976130975"
"248.25","99300","99300","99300","4.950494815599998","4.950494815599998","4.950494815599998","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04950494708468334","0.04950494708468334","0.04950494708468334"
"248.5","99400","99400","99400","4.950494937580767","4.950494937580767","4.950494937580767","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504935729634714","0.049504935729634714","0.049504935729634714"
"248.75","99500","99500","99500","4.950496491341752","4.950496491341752","4.950496491341752","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049504791091840916","0.049504791091840916","0.049504791091840916"
"249","99600","99600","99600","4.950516282764923","4.950516282764923","4.950516282764923","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.049502948731393936","0.049502948731393936","0.049502948731393936"
"249.25","99700","99700","99700","4.95076838101745","4.95076838101745","4.95076838101745","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04947948120004392","0.04947948120004392","0.04947948120004392"
"249.5","99800","99800","99800","4.953979543336611","4.953979543336611","4.953979543336611","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.04918055848153441","0.04918055848153441","0.04918055848153441"
"249.75","99900","99900","99900","4.9948762109417055","4.9948762109417055","4.9948762109417055","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.045374909621730686","0.045374909621730686","0.045374909621730686"

==> figs/csv_old/r0.01_z1_aff.csv <==
"time","lunar-sweep-32 - _step","lunar-sweep-32 - _step__MIN","lunar-sweep-32 - _step__MAX","lunar-sweep-32 - y_aff","lunar-sweep-32 - y_aff__MIN","lunar-sweep-32 - y_aff__MAX","lunar-sweep-32 - z","lunar-sweep-32 - z__MIN","lunar-sweep-32 - z__MAX","lunar-sweep-32 - p_aff","lunar-sweep-32 - p_aff__MIN","lunar-sweep-32 - p_aff__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","0","0","0"
"0.25","100","100","100","-5.228414978319759","-5.228414978319759","-5.228414978319759","-6.479922984823493","-6.479922984823493","-6.479922984823493","0.07743879681206345","0.07743879681206345","0.07743879681206345"
"0.5","200","200","200","-6.335654843949908","-6.335654843949908","-6.335654843949908","-6.445779488421929","-6.445779488421929","-6.445779488421929","-0.05640010983252941","-0.05640010983252941","-0.05640010983252941"
"0.75","300","300","300","-6.367372437014817","-6.367372437014817","-6.367372437014817","-6.397746515390242","-6.397746515390242","-6.397746515390242","-0.06495679442478008","-0.06495679442478008","-0.06495679442478008"
"1","400","400","400","-6.32078122002019","-6.32078122002019","-6.32078122002019","-6.336061014766998","-6.336061014766998","-6.336061014766998","-0.06547152492278474","-0.06547152492278474","-0.06547152492278474"
"1.25","500","500","500","-6.25718926282814","-6.25718926282814","-6.25718926282814","-6.261018391725194","-6.261018391725194","-6.261018391725194","-0.06538925097938442","-0.06538925097938442","-0.06538925097938442"
"1.5","600","600","600","-6.180288945155233","-6.180288945155233","-6.180288945155233","-6.172970687446885","-6.172970687446885","-6.172970687446885","-0.06513997978986397","-0.06513997978986397","-0.06513997978986397"
"1.75","700","700","700","-6.09059538985276","-6.09059538985276","-6.09059538985276","-6.072324439437726","-6.072324439437726","-6.072324439437726","-0.06474662982527357","-0.06474662982527357","-0.06474662982527357"
"2","800","800","800","-5.988525018896977","-5.988525018896977","-5.988525018896977","-5.959538236450288","-5.959538236450288","-5.959538236450288","-0.06421197161110603","-0.06421197161110603","-0.06421197161110603"
"2.25","900","900","900","-5.874541253172288","-5.874541253172288","-5.874541253172288","-5.835119984002636","-5.835119984002636","-5.835119984002636","-0.06353864111365093","-0.06353864111365093","-0.06353864111365093"
"2.5","1000","1000","1000","-5.749156029917803","-5.749156029917803","-5.749156029917803","-5.699623898190477","-5.699623898190477","-5.699623898190477","-0.06272988265061574","-0.06272988265061574","-0.06272988265061574"
"2.75","1100","1100","1100","-5.612926535181542","-5.612926535181542","-5.612926535181542","-5.553647247086542","-5.553647247086542","-5.553647247086542","-0.061789524679900065","-0.061789524679900065","-0.061789524679900065"
"3","1200","1200","1200","-5.466451867863241","-5.466451867863241","-5.466451867863241","-5.397826860490848","-5.397826860490848","-5.397826860490848","-0.06072195115981405","-0.06072195115981405","-0.06072195115981405"
"3.25","1300","1300","1300","-5.310369534647509","-5.310369534647509","-5.310369534647509","-5.232835430130989","-5.232835430130989","-5.232835430130989","-0.05953207432545171","-0.05953207432545171","-0.05953207432545171"
"3.5","1400","1400","1400","-5.145351749908689","-5.145351749908689","-5.145351749908689","-5.059377623605114","-5.059377623605114","-5.059377623605114","-0.05822530524708858","-0.05822530524708858","-0.05822530524708858"
"3.75","1500","1500","1500","-4.972101557057547","-4.972101557057547","-4.972101557057547","-4.87818603640479","-4.87818603640479","-4.87818603640479","-0.05680752172744197","-0.05680752172744197","-0.05680752172744197"
"4","1600","1600","1600","-4.791348794824132","-4.791348794824132","-4.791348794824132","-4.690017007244723","-4.690017007244723","-4.690017007244723","-0.055285033667521744","-0.055285033667521744","-0.055285033667521744"
"4.25","1700","1700","1700","-4.603845933510979","-4.603845933510979","-4.603845933510979","-4.495646322656254","-4.495646322656254","-4.495646322656254","-0.053664546113452005","-0.053664546113452005","-0.053664546113452005"
"4.5","1800","1800","1800","-4.410363807011499","-4.410363807011499","-4.410363807011499","-4.295864837367887","-4.295864837367887","-4.295864837367887","-0.051953120217175686","-0.051953120217175686","-0.051953120217175686"
"4.75","1900","1900","1900","-4.211687266922294","-4.211687266922294","-4.211687266922294","-4.091474037395923","-4.091474037395923","-4.091474037395923","-0.05015813235651834","-0.05015813235651834","-0.05015813235651834"
"5","2000","2000","2000","-4.008610785440413","-4.008610785440413","-4.008610785440413","-3.883281572999747","-3.883281572999747","-3.883281572999747","-0.04828723167040283","-0.04828723167040283","-0.04828723167040283"
"5.25","2100","2100","2100","-3.8019340339315897","-3.8019340339315897","-3.8019340339315897","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-0.04634829627366477","-0.04634829627366477","-0.04634829627366477"
"5.5","2200","2200","2200","-3.592457464083051","-3.592457464083051","-3.592457464083051","-3.458726277600581","-3.458726277600581","-3.458726277600581","-0.044349388422863734","-0.044349388422863734","-0.044349388422863734"
"5.75","2300","2300","2300","-3.3809779184154505","-3.3809779184154505","-3.3809779184154505","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-0.042298708909768945","-0.042298708909768945","-0.042298708909768945"
"6","2400","2400","2400","-3.168284296623913","-3.168284296623913","-3.168284296623913","-3.028614398558494","-3.028614398558494","-3.028614398558494","-0.040204550962691044","-0.040204550962691044","-0.040204550962691044"
"6.25","2500","2500","2500","-2.9551533037511484","-2.9551533037511484","-2.9551533037511484","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-0.03807525393762473","-0.03807525393762473","-0.03807525393762473"
"6.5","2600","2600","2600","-2.7423453055692613","-2.7423453055692613","-2.7423453055692613","-2.599178791472349","-2.599178791472349","-2.599178791472349","-0.03591915708117044","-0.03591915708117044","-0.03591915708117044"
"6.75","2700","2700","2700","-2.5306003157660775","-2.5306003157660775","-2.5306003157660775","-2.386579659648942","-2.386579659648942","-2.386579659648942","-0.03374455364548021","-0.03374455364548021","-0.03374455364548021"
"7","2800","2800","2800","-2.320634138601817","-2.320634138601817","-2.320634138601817","-2.176337314367673","-2.176337314367673","-2.176337314367673","-0.03155964563201469","-0.03155964563201469","-0.03155964563201469"
"7.25","2900","2900","2900","-2.1131346896292906","-2.1131346896292906","-2.1131346896292906","-1.96912213041497","-1.96912213041497","-1.96912213041497","-0.029372499435735694","-0.029372499435735694","-0.029372499435735694"
"7.5","3000","3000","3000","-1.9087585158626506","-1.9087585158626506","-1.9087585158626506","-1.765570124301592","-1.765570124301592","-1.765570124301592","-0.027191002654537888","-0.027191002654537888","-0.027191002654537888"
"7.75","3100","3100","3100","-1.7081275354442471","-1.7081275354442471","-1.7081275354442471","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-0.025022822320292848","-0.025022822320292848","-0.025022822320292848"
"8","3200","3200","3200","-1.511826015405106","-1.511826015405106","-1.511826015405106","-1.371809540399278","-1.371809540399278","-1.371809540399278","-0.022875364797890596","-0.022875364797890596","-0.022875364797890596"
"8.25","3300","3300","3300","-1.3203978045514422","-1.3203978045514422","-1.3203978045514422","-1.182674541294151","-1.182674541294151","-1.182674541294151","-0.020755737587188183","-0.020755737587188183","-0.020755737587188183"
"8.5","3400","3400","3400","-1.134343836847828","-1.134343836847828","-1.134343836847828","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-0.01867071324990227","-0.01867071324990227","-0.01867071324990227"
"8.75","3500","3500","3500","-0.9541199189176182","-0.9541199189176182","-0.9541199189176182","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-0.016626695669274674","-0.016626695669274674","-0.016626695669274674"
"9","3600","3600","3600","-0.7801348134545292","-0.7801348134545292","-0.7801348134545292","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-0.014629688834915652","-0.014629688834915652","-0.014629688834915652"
"9.25","3700","3700","3700","-0.6127486284473994","-0.6127486284473994","-0.6127486284473994","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-0.012685268328673845","-0.012685268328673845","-0.012685268328673845"
"9.5","3800","3800","3800","-0.4522715201752127","-0.4522715201752127","-0.4522715201752127","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-0.010798555669805046","-0.010798555669805046","-0.010798555669805046"
"9.75","3900","3900","3900","-0.29896271594382756","-0.29896271594382756","-0.29896271594382756","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.008974195659234428","-0.008974195659234428","-0.008974195659234428"
"10","4000","4000","4000","-0.1530298605220113","-0.1530298605220113","-0.1530298605220113","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.007216336843440363","-0.007216336843440363","-0.007216336843440363"
"10.25","4100","4100","4100","-0.014628688205009649","-0.014628688205009649","-0.014628688205009649","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.00552861519855837","-0.00552861519855837","-0.00552861519855837"
"10.5","4200","4200","4200","0.11613697959830734","0.11613697959830734","0.11613697959830734","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.003914141114837847","-0.003914141114837847","-0.003914141114837847"
"10.75","4300","4300","4300","0.23921491338100115","0.23921491338100115","0.23921491338100115","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.002375489740712642","-0.002375489740712642","-0.002375489740712642"
"11","4400","4400","4400","0.35460383528252226","0.35460383528252226","0.35460383528252226","0.4465865197808661","0.4465865197808661","0.4465865197808661","-0.0009146947245988121","-0.0009146947245988121","-0.0009146947245988121"
"11.25","4500","4500","4500","0.46235246565339033","0.46235246565339033","0.46235246565339033","0.5493187459448557","0.5493187459448557","0.5493187459448557","0.0004667546287561164","0.0004667546287561164","0.0004667546287561164"
"11.5","4600","4600","4600","0.5625582644496621","0.5625582644496621","0.5625582644496621","0.6445380055626164","0.6445380055626164","0.6445380055626164","0.0017679127918453982","0.0017679127918453982","0.0017679127918453982"
"11.75","4700","4700","4700","0.6553658773263557","0.6553658773263557","0.6553658773263557","0.7324273240243417","0.7324273240243417","0.7324273240243417","0.002988374063544963","0.002988374063544963","0.002988374063544963"
"12","4800","4800","4800","0.7409652980886046","0.7409652980886046","0.7409652980886046","0.8132138960999326","0.8132138960999326","0.8132138960999326","0.004128265280389759","0.004128265280389759","0.004128265280389759"
"12.25","4900","4900","4900","0.8195897608680902","0.8195897608680902","0.8195897608680902","0.8871667480144838","0.8871667480144838","0.8871667480144838","0.005188235257084603","0.005188235257084603","0.005188235257084603"
"12.5","5000","5000","5000","0.8915133770099097","0.8915133770099097","0.8915133770099097","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.006169441043370583","0.006169441043370583","0.006169441043370583"
"12.75","5100","5100","5100","0.9570485331718054","0.9570485331718054","0.9570485331718054","1.015840829361554","1.015840829361554","1.015840829361554","0.00707353110375844","0.00707353110375844","0.00707353110375844"
"13","5200","5200","5200","1.0165430685445471","1.0165430685445471","1.0165430685445471","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.007902625545275224","0.007902625545275224","0.007902625545275224"
"13.25","5300","5300","5300","1.0703772503909816","1.0703772503909816","1.0703772503909816","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.008659293536144086","0.008659293536144086","0.008659293536144086"
"13.5","5400","5400","5400","1.1189605682642207","1.1189605682642207","1.1189605682642207","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.009346528075114616","0.009346528075114616","0.009346528075114616"
"13.75","5500","5500","5500","1.1627283682960285","1.1627283682960285","1.1627283682960285","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.00996771828689004","0.00996771828689004","0.00996771828689004"
"14","5600","5600","5600","1.2021383498387155","1.2021383498387155","1.2021383498387155","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.01052661943365732","0.01052661943365732","0.01052661943365732"
"14.25","5700","5700","5700","1.2376669474928774","1.2376669474928774","1.2376669474928774","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.011027320846033056","0.011027320846033056","0.011027320846033056"
"14.5","5800","5800","5800","1.2698056221550216","1.2698056221550216","1.2698056221550216","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.011474211988720534","0.011474211988720534","0.011474211988720534"
"14.75","5900","5900","5900","1.2990570851704124","1.2990570851704124","1.2990570851704124","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.011871946886749196","0.011871946886749196","0.011871946886749196"
"15","6000","6000","6000","1.3259314799751343","1.3259314799751343","1.3259314799751343","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.012225407147291895","0.012225407147291895","0.012225407147291895"
"15.25","6100","6100","6100","1.350942545756304","1.350942545756304","1.350942545756304","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.012539663819665259","0.012539663819665259","0.012539663819665259"
"15.5","6200","6200","6200","1.3746037876502166","1.3746037876502166","1.3746037876502166","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.012819938342181841","0.012819938342181841","0.012819938342181841"
"15.75","6300","6300","6300","1.3974246778358015","1.3974246778358015","1.3974246778358015","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.013071562829000155","0.013071562829000155","0.013071562829000155"
"16","6400","6400","6400","1.4199069115667189","1.4199069115667189","1.4199069115667189","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.013299939952998163","0.013299939952998163","0.013299939952998163"
"16.25","6500","6500","6500","1.4425407417224334","1.4425407417224334","1.4425407417224334","1.475456794630587","1.475456794630587","1.475456794630587","0.013510502681959191","0.013510502681959191","0.013510502681959191"
"16.5","6600","6600","6600","1.4658014148501106","1.4658014148501106","1.4658014148501106","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.013708674125006398","0.013708674125006398","0.013708674125006398"
"16.75","6700","6700","6700","1.490145730919758","1.490145730919758","1.490145730919758","1.525423694633091","1.525423694633091","1.525423694633091","0.013899827744270038","0.013899827744270038","0.013899827744270038"
"17","6800","6800","6800","1.516008748129836","1.516008748129836","1.516008748129836","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.014089248183224573","0.014089248183224573","0.014089248183224573"
"17.25","6900","6900","6900","1.543800653085856","1.543800653085856","1.543800653085856","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.014282092958037895","0.014282092958037895","0.014282092958037895"
"17.5","7000","7000","7000","1.5739038155370884","1.5739038155370884","1.5739038155370884","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.014483355251655533","0.014483355251655533","0.014483355251655533"
"17.75","7100","7100","7100","1.6066700456041167","1.6066700456041167","1.6066700456041167","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.014697828042256722","0.014697828042256722","0.014697828042256722"
"18","7200","7200","7200","1.6424180700708522","1.6424180700708522","1.6424180700708522","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.014930069788213679","0.014930069788213679","0.014930069788213679"
"18.25","7300","7300","7300","1.6814312428579368","1.6814312428579368","1.6814312428579368","1.731569614394402","1.731569614394402","1.731569614394402","0.015184371880844955","0.015184371880844955","0.015184371880844955"
"18.5","7400","7400","7400","1.7239555032494391","1.7239555032494391","1.7239555032494391","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.015464728064121747","0.015464728064121747","0.015464728064121747"
"18.75","7500","7500","7500","1.7701975938217511","1.7701975938217511","1.7701975938217511","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.015774806007178815","0.015774806007178815","0.015774806007178815"
"19","7600","7600","7600","1.8203235483329048","1.8203235483329048","1.8203235483329048","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.016117921201056123","0.016117921201056123","0.016117921201056123"
"19.25","7700","7700","7700","1.874457458083119","1.874457458083119","1.874457458083119","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.016497013335672384","0.016497013335672384","0.016497013335672384"
"19.5","7800","7800","7800","1.9326805234644506","1.9326805234644506","1.9326805234644506","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.01691462529669477","0.01691462529669477","0.01691462529669477"
"19.75","7900","7900","7900","1.9950303955902626","1.9950303955902626","1.9950303955902626","2.067446009596716","2.067446009596716","2.067446009596716","0.01737288490482819","0.01737288490482819","0.01737288490482819"
"20","8000","8000","8000","2.0615008110456254","2.0615008110456254","2.0615008110456254","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.01787348950222084","0.01787348950222084","0.01787348950222084"
"20.25","8100","8100","8100","2.1320415209391532","2.1320415209391532","2.1320415209391532","2.212342517707873","2.212342517707873","2.212342517707873","0.018417693472272706","0.018417693472272706","0.018417693472272706"
"20.5","8200","8200","8200","2.2065585135771184","2.2065585135771184","2.2065585135771184","2.290729549492121","2.290729549492121","2.290729549492121","0.019006298760273488","0.019006298760273488","0.019006298760273488"
"20.75","8300","8300","8300","2.284914528233324","2.284914528233324","2.284914528233324","2.372859482188952","2.372859482188952","2.372859482188952","0.01963964844308491","0.01963964844308491","0.01963964844308491"
"21","8400","8400","8400","2.36692985566492","2.36692985566492","2.36692985566492","2.4585172566461218","2.4585172566461218","2.4585172566461218","0.02031762337666812","0.02031762337666812","0.02031762337666812"
"21.25","8500","8500","8500","2.452383419236275","2.452383419236275","2.452383419236275","2.5474470574051744","2.5474470574051744","2.5474470574051744","0.021039641930737124","0.021039641930737124","0.021039641930737124"
"21.5","8600","8600","8600","2.5410141287711805","2.5410141287711805","2.5410141287711805","2.639353894167369","2.639353894167369","2.639353894167369","0.02180466280032939","0.02180466280032939","0.02180466280032939"
"21.75","8700","8700","8700","2.632522497568956","2.632522497568956","2.632522497568956","2.7339054404401226","2.7339054404401226","2.7339054404401226","0.022611190864752162","0.022611190864752162","0.022611190864752162"
"22","8800","8800","8800","2.7265725114024426","2.7265725114024426","2.7265725114024426","2.8307341168121614","2.8307341168121614","2.8307341168121614","0.02345728604528552","0.02345728604528552","0.02345728604528552"
"22.25","8900","8900","8900","2.8227937367755502","2.8227937367755502","2.8227937367755502","2.9294394048170282","2.9294394048170282","2.9294394048170282","0.02434057509435411","0.02434057509435411","0.02434057509435411"
"22.5","9000","9000","9000","2.9207836542640337","2.9207836542640337","2.9207836542640337","3.0295903759506757","3.0295903759506757","3.0295903759506757","0.02525826623069305","0.02525826623069305","0.02525826623069305"
"22.75","9100","9100","9100","3.0201102014043584","3.0201102014043584","3.0201102014043584","3.130728419117563","3.130728419117563","3.130728419117563","0.02620716651747601","0.02620716651747601","0.02620716651747601"
"23","9200","9200","9200","3.120314508339928","3.120314508339928","3.120314508339928","3.2323701485988288","3.2323701485988288","3.2323701485988288","0.027183701863538856","0.027183701863538856","0.027183701863538856"
"23.25","9300","9300","9300","3.2209138082889455","3.2209138082889455","3.2209138082889455","3.334010473572528","3.334010473572528","3.334010473572528","0.02818393951180409","0.02818393951180409","0.02818393951180409"
"23.5","9400","9400","9400","3.3214045038705957","3.3214045038705957","3.3214045038705957","3.435125809275708","3.435125809275708","3.435125809275708","0.029203612863938355","0.029203612863938355","0.029203612863938355"
"23.75","9500","9500","9500","3.421265369421688","3.421265369421688","3.421265369421688","3.5351774090867236","3.5351774090867236","3.5351774090867236","0.030238148476169235","0.030238148476169235","0.030238148476169235"
"24","9600","9600","9600","3.51996086865991","3.51996086865991","3.51996086865991","3.6336147961280543","3.6336147961280543","3.6336147961280543","0.031282695048222675","0.031282695048222675","0.031282695048222675"
"24.25","9700","9700","9700","3.6169445664062705","3.6169445664062705","3.6169445664062705","3.7298792724486223","3.7298792724486223","3.7298792724486223","0.03233215421551355","0.03233215421551355","0.03233215421551355"
"24.5","9800","9800","9800","3.711662612571977","3.711662612571977","3.711662612571977","3.823407483443133","3.823407483443133","3.823407483443133","0.03338121294415097","0.03338121294415097","0.03338121294415097"
"24.75","9900","9900","9900","3.803557276246131","3.803557276246131","3.803557276246131","3.913635014905986","3.913635014905986","3.913635014905986","0.034424377319051236","0.034424377319051236","0.034424377319051236"
"25","10000","10000","10000","3.892070507492251","3.892070507492251","3.892070507492251","3.9999999999999996","3.9999999999999996","3.9999999999999996","0.0354560075075237","0.0354560075075237","0.0354560075075237"
"25.25","10100","10100","10100","3.9766475043742364","3.9766475043742364","3.9766475043742364","4.081946713445499","4.081946713445499","4.081946713445499","0.0364703536741795","0.0364703536741795","0.0364703536741795"
"25.5","10200","10200","10200","4.056740262786182","4.056740262786182","4.056740262786182","4.158929130402558","4.158929130402558","4.158929130402558","0.03746159261791748","0.03746159261791748","0.03746159261791748"
"25.75","10300","10300","10300","4.131811086854165","4.131811086854165","4.131811086854165","4.230414427826612","4.230414427826612","4.230414427826612","0.03842386489810967","0.03842386489810967","0.03842386489810967"
"26","10400","10400","10400","4.201336038010254","4.201336038010254","4.201336038010254","4.2958864065227695","4.2958864065227695","4.2958864065227695","0.039351312214948087","0.039351312214948087","0.039351312214948087"
"26.25","10500","10500","10500","4.2648083013064895","4.2648083013064895","4.2648083013064895","4.354848812703426","4.354848812703426","4.354848812703426","0.040238114808234526","0.040238114808234526","0.040238114808234526"
"26.5","10600","10600","10600","4.321741448136223","4.321741448136223","4.321741448136223","4.406828538563178","4.406828538563178","4.406828538563178","0.04107852863969641","0.04107852863969641","0.04107852863969641"
"26.75","10700","10700","10700","4.371672575257397","4.371672575257397","4.371672575257397","4.4513786822193815","4.4513786822193815","4.4513786822193815","0.04186692212616794","0.04186692212616794","0.04186692212616794"
"27","10800","10800","10800","4.414165300862127","4.414165300862127","4.414165300862127","4.488081448320182","4.488081448320182","4.488081448320182","0.04259781219469738","0.04259781219469738","0.04259781219469738"
"27.25","10900","10900","10900","4.44881259940334","4.44881259940334","4.44881259940334","4.516550871688152","4.516550871688152","4.516550871688152","0.043265899435755484","0.043265899435755484","0.043265899435755484"
"27.5","11000","11000","11000","4.4752394579658095","4.4752394579658095","4.4752394579658095","4.536435347539359","4.536435347539359","4.536435347539359","0.04386610213724029","0.04386610213724029","0.04386610213724029"
"27.75","11100","11100","11100","4.4931053381480925","4.4931053381480925","4.4931053381480925","4.547419953087174","4.547419953087174","4.547419953087174","0.04439358898978696","0.04439358898978696","0.04439358898978696"
"28","11200","11200","11200","4.502106428696349","4.502106428696349","4.502106428696349","4.549228546698854","4.549228546698854","4.549228546698854","0.044843810263017536","0.044843810263017536","0.044843810263017536"
"28.25","11300","11300","11300","4.501977675491886","4.501977675491886","4.501977675491886","4.541625632212107","4.541625632212107","4.541625632212107","0.045212527262682156","0.045212527262682156","0.045212527262682156"
"28.5","11400","11400","11400","4.492494576932825","4.492494576932825","4.492494576932825","4.524417977528965","4.524417977528965","4.524417977528965","0.04549583989011091","0.04549583989011091","0.04549583989011091"
"28.75","11500","11500","11500","4.473474734257201","4.473474734257201","4.473474734257201","4.4974559781757515","4.4974559781757515","4.4974559781757515","0.04569021213792174","0.04569021213792174","0.04569021213792174"
"29","11600","11600","11600","4.44477914792022","4.44477914792022","4.44477914792022","4.4606347581404515","4.4606347581404515","4.4606347581404515","0.04579249536944424","0.04579249536944424","0.04579249536944424"
"29.25","11700","11700","11700","4.4063132527524385","4.4063132527524385","4.4063132527524385","4.413895001962034","4.413895001962034","4.413895001962034","0.04579994924373493","0.04579994924373493","0.04579994924373493"
"29.5","11800","11800","11800","4.3580276862776826","4.3580276862776826","4.3580276862776826","4.357223513739725","4.357223513739725","4.357223513739725","0.04571026016325058","0.04571026016325058","0.04571026016325058"
"29.75","11900","11900","11900","4.299918786249302","4.299918786249302","4.299918786249302","4.290653500443044","4.290653500443044","4.290653500443044","0.045521557137162216","0.045521557137162216","0.045521557137162216"
"30","12000","12000","12000","4.232028815160285","4.232028815160285","4.232028815160285","4.2142645786248","4.2142645786248","4.2142645786248","0.045232424969794405","0.045232424969794405","0.045232424969794405"
"30.25","12100","12100","12100","4.154445911185712","4.154445911185712","4.154445911185712","4.128182505358433","4.128182505358433","4.128182505358433","0.044841914700662955","0.044841914700662955","0.044841914700662955"
"30.5","12200","12200","12200","4.067303766714959","4.067303766714959","4.067303766714959","4.032578635927369","4.032578635927369","4.032578635927369","0.04434955123996953","0.04434955123996953","0.04434955123996953"
"30.75","12300","12300","12300","3.970781037314755","3.970781037314755","3.970781037314755","3.9276691124766034","3.9276691124766034","3.9276691124766034","0.04375533816105881","0.04375533816105881","0.04375533816105881"
"31","12400","12400","12400","3.8651004856225626","3.8651004856225626","3.8651004856225626","3.8137137894854396","3.8137137894854396","3.8137137894854396","0.04305975962914643","0.04305975962914643","0.04305975962914643"
"31.25","12500","12500","12500","3.750527866292427","3.750527866292427","3.750527866292427","3.69101490352475","3.69101490352475","3.69101490352475","0.04226377946349863","0.04226377946349863","0.04226377946349863"
"31.5","12600","12600","12600","3.627370559692377","3.627370559692377","3.627370559692377","3.559915496312644","3.559915496312644","3.559915496312644","0.041368837348022935","0.041368837348022935","0.041368837348022935"
"31.75","12700","12700","12700","3.4959759635740926","3.4959759635740926","3.4959759635740926","3.4207976015694515","3.4207976015694515","3.4207976015694515","0.04037684222286286","0.04037684222286286","0.04037684222286286"
"32","12800","12800","12800","3.3567296533925766","3.3567296533925766","3.3567296533925766","3.2740802075875672","3.2740802075875672","3.2740802075875672","0.039290162906914894","0.039290162906914894","0.039290162906914894"
"32.25","12900","12900","12900","3.210053323337229","3.210053323337229","3.210053323337229","3.120217008765377","3.120217008765377","3.120217008765377","0.03811161601813351","0.03811161601813351","0.03811161601813351"
"32.5","13000","13000","13000","3.0564025214375583","3.0564025214375583","3.0564025214375583","2.95969396059922","2.95969396059922","2.95969396059922","0.03684445127493968","0.03684445127493968","0.03684445127493968"
"32.75","13100","13100","13100","2.8962641933193107","2.8962641933193107","2.8962641933193107","2.793026653775874","2.793026653775874","2.793026653775874","0.035492334277899995","0.035492334277899995","0.035492334277899995"
"33","13200","13200","13200","2.7301540503024997","2.7301540503024997","2.7301540503024997","2.620757524053597","2.620757524053597","2.620757524053597","0.034059326885994945","0.034059326885994945","0.034059326885994945"
"33.25","13300","13300","13300","2.5586137785456082","2.5586137785456082","2.5586137785456082","2.4434529155561218","2.4434529155561218","2.4434529155561218","0.0325498653161847","0.0325498653161847","0.0325498653161847"
"33.5","13400","13400","13400","2.3822081068438545","2.3822081068438545","2.3822081068438545","2.261700015926302","2.261700015926302","2.261700015926302","0.030968736108470674","0.030968736108470674","0.030968736108470674"
"33.75","13500","13500","13500","2.2015217514790497","2.2015217514790497","2.2015217514790497","2.0761036824891157","2.0761036824891157","2.0761036824891157","0.029321050111211833","0.029321050111211833","0.029321050111211833"
"34","13600","13600","13600","2.0171562571896966","2.0171562571896966","2.0171562571896966","1.8872831791543059","1.8872831791543059","1.8872831791543059","0.027612214652985773","0.027612214652985773","0.027612214652985773"
"34.25","13700","13700","13700","1.829726753878951","1.829726753878951","1.829726753878951","1.6958688442433354","1.6958688442433354","1.6958688442433354","0.025847904077713674","0.025847904077713674","0.025847904077713674"
"34.5","13800","13800","13800","1.6398586491021745","1.6398586491021745","1.6398586491021745","1.5024987097522235","1.5024987097522235","1.5024987097522235","0.024034028829060666","0.024034028829060666","0.024034028829060666"
"34.75","13900","13900","13900","1.448184276672881","1.448184276672881","1.448184276672881","1.3078150927587557","1.3078150927587557","1.3078150927587557","0.022176703278199428","0.022176703278199428","0.022176703278199428"
"35","14000","14000","14000","1.2553395218947676","1.2553395218947676","1.2553395218947676","1.1124611797498087","1.1124611797498087","1.1124611797498087","0.020282212495855836","0.020282212495855836","0.020282212495855836"
"35.25","14100","14100","14100","1.06196044396779","1.06196044396779","1.06196044396779","0.9170776245819421","0.9170776245819421","0.9170776245819421","0.0183569781751024","0.0183569781751024","0.0183569781751024"
"35.5","14200","14200","14200","0.8686799160282654","0.8686799160282654","0.8686799160282654","0.7222991805969723","0.7222991805969723","0.7222991805969723","0.016407523915593733","0.016407523915593733","0.016407523915593733"
"35.75","14300","14300","14300","0.6761243030679969","0.6761243030679969","0.6761243030679969","0.5287513870959808","0.5287513870959808","0.5287513870959808","0.014440440082837673","0.014440440082837673","0.014440440082837673"
"36","14400","14400","14400","0.48491019763733556","0.48491019763733556","0.48491019763733556","0.33704732993273323","0.33704732993273323","0.33704732993273323","0.012462348457641992","0.012462348457641992","0.012462348457641992"
"36.25","14500","14500","14500","0.29564123277478005","0.29564123277478005","0.29564123277478005","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.010479866891084804","0.010479866891084804","0.010479866891084804"
"36.5","14600","14600","14600","0.10890499102457311","0.10890499102457311","0.10890499102457311","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.008499574179208458","0.008499574179208458","0.008499574179208458"
"36.75","14700","14700","14700","-0.07472997229184795","-0.07472997229184795","-0.07472997229184795","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.006527975369172398","0.006527975369172398","0.006527975369172398"
"37","14800","14800","14800","-0.25471697418994227","-0.25471697418994227","-0.25471697418994227","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.004571467704817752","0.004571467704817752","0.004571467704817752"
"37.25","14900","14900","14900","-0.43053390107024975","-0.43053390107024975","-0.43053390107024975","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.0026363074145437787","0.0026363074145437787","0.0026363074145437787"
"37.5","15000","15000","15000","-0.6016857422561572","-0.6016857422561572","-0.6016857422561572","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","0.0007285775381028897","0.0007285775381028897","0.0007285775381028897"
"37.75","15100","15100","15100","-0.7677069456745899","-0.7677069456745899","-0.7677069456745899","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","-0.001145843018567183","-0.001145843018567183","-0.001145843018567183"
"38","15200","15200","15200","-0.9281635825143658","-0.9281635825143658","-0.9281635825143658","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","-0.0029813090199817677","-0.0029813090199817677","-0.0029813090199817677"
"38.25","15300","15300","15300","-1.0826553089541149","-1.0826553089541149","-1.0826553089541149","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","-0.004772436858431289","-0.004772436858431289","-0.004772436858431289"
"38.5","15400","15400","15400","-1.2308171143762299","-1.2308171143762299","-1.2308171143762299","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","-0.006514130771922394","-0.006514130771922394","-0.006514130771922394"
"38.75","15500","15500","15500","-1.3723208468667263","-1.3723208468667263","-1.3723208468667263","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","-0.008201607174335601","-0.008201607174335601","-0.008201607174335601"
"39","15600","15600","15600","-1.5068765082340418","-1.5068765082340418","-1.5068765082340418","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.009830416961919053","-0.009830416961919053","-0.009830416961919053"
"39.25","15700","15700","15700","-1.634233312253549","-1.634233312253549","-1.634233312253549","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.01139646567354638","-0.01139646567354638","-0.01139646567354638"
"39.5","15800","15800","15800","-1.7541805013494056","-1.7541805013494056","-1.7541805013494056","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.012896031396163549","-0.012896031396163549","-0.012896031396163549"
"39.75","15900","15900","15900","-1.8665479184516416","-1.8665479184516416","-1.8665479184516416","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.014325780321446546","-0.014325780321446546","-0.014325780321446546"
"40","16000","16000","16000","-1.9712063323045157","-1.9712063323045157","-1.9712063323045157","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.015682779874801545","-0.015682779874801545","-0.015682779874801545"
"40.25","16100","16100","16100","-2.068067516042345","-2.068067516042345","-2.068067516042345","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.016964509353350476","-0.016964509353350476","-0.016964509353350476"
"40.5","16200","16200","16200","-2.157084080381581","-2.157084080381581","-2.157084080381581","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.018168868025369184","-0.018168868025369184","-0.018168868025369184"
"40.75","16300","16300","16300","-2.2382490642933544","-2.2382490642933544","-2.2382490642933544","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.019294180659681526","-0.019294180659681526","-0.019294180659681526"
"41","16400","16400","16400","-2.3115952875094243","-2.3115952875094243","-2.3115952875094243","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-0.020339200469649044","-0.020339200469649044","-0.020339200469649044"
"41.25","16500","16500","16500","-2.377194470667542","-2.377194470667542","-2.377194470667542","-2.449367104301327","-2.449367104301327","-2.449367104301327","-0.021303109472541243","-0.021303109472541243","-0.021303109472541243"
"41.5","16600","16600","16600","-2.435156130310412","-2.435156130310412","-2.435156130310412","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-0.022185516281119977","-0.022185516281119977","-0.022185516281119977"
"41.75","16700","16700","16700","-2.4856262573074113","-2.4856262573074113","-2.4856262573074113","-2.546895438638476","-2.546895438638476","-2.546895438638476","-0.022986451360124782","-0.022986451360124782","-0.022986451360124782"
"42","16800","16800","16800","-2.528785788561513","-2.528785788561513","-2.528785788561513","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-0.02370635979589919","-0.02370635979589919","-0.02370635979589919"
"42.25","16900","16900","16900","-2.5648488830878873","-2.5648488830878873","-2.5648488830878873","-2.615579104531383","-2.615579104531383","-2.615579104531383","-0.024346091642563406","-0.024346091642563406","-0.024346091642563406"
"42.5","17000","17000","17000","-2.5940610146979726","-2.5940610146979726","-2.5940610146979726","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-0.024906889922822917","-0.024906889922822917","-0.024906889922822917"
"42.75","17100","17100","17100","-2.6166968945867066","-2.6166968945867066","-2.6166968945867066","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-0.025390376375604262","-0.025390376375604262","-0.025390376375604262"
"43","17200","17200","17200","-2.633058238094798","-2.633058238094798","-2.633058238094798","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-0.025798535056158978","-0.025798535056158978","-0.025798535056158978"
"43.25","17300","17300","17300","-2.6434713907968272","-2.6434713907968272","-2.6434713907968272","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-0.02613369390698239","-0.02613369390698239","-0.02613369390698239"
"43.5","17400","17400","17400","-2.6482848298446","-2.6482848298446","-2.6482848298446","-2.675626274072804","-2.675626274072804","-2.675626274072804","-0.02639850442978431","-0.02639850442978431","-0.02639850442978431"
"43.75","17500","17500","17500","-2.6478665571690723","-2.6478665571690723","-2.6478665571690723","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-0.02659591959975005","-0.02659591959975005","-0.02659591959975005"
"44","17600","17600","17600","-2.6426014017099715","-2.6426014017099715","-2.6426014017099715","-2.662222871377822","-2.662222871377822","-2.662222871377822","-0.02672917017338955","-0.02672917017338955","-0.02672917017338955"
"44.25","17700","17700","17700","-2.6328882482965326","-2.6328882482965326","-2.6328882482965326","-2.649067312482758","-2.649067312482758","-2.649067312482758","-0.02680173955030285","-0.02680173955030285","-0.02680173955030285"
"44.5","17800","17800","17800","-2.619137211143892","-2.619137211143892","-2.619137211143892","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-0.026817337357193327","-0.026817337357193327","-0.026817337357193327"
"44.75","17900","17900","17900","-2.601766770155536","-2.601766770155536","-2.601766770155536","-2.61195369891188","-2.61195369891188","-2.61195369891188","-0.02677987192931902","-0.02677987192931902","-0.02677987192931902"
"45","18000","18000","18000","-2.581200888332614","-2.581200888332614","-2.581200888332614","-2.588854381999832","-2.588854381999832","-2.588854381999832","-0.026693421870326306","-0.026693421870326306","-0.026693421870326306"
"45.25","18100","18100","18100","-2.5578661285852604","-2.5578661285852604","-2.5578661285852604","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-0.026562206875967997","-0.026562206875967997","-0.026562206875967997"
"45.5","18200","18200","18200","-2.5321887881205614","-2.5321887881205614","-2.5321887881205614","-2.53572432344803","-2.53572432344803","-2.53572432344803","-0.02639055801058393","-0.02639055801058393","-0.02639055801058393"
"45.75","18300","18300","18300","-2.504592068347504","-2.504592068347504","-2.504592068347504","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-0.02618288762738652","-0.02618288762738652","-0.02618288762738652"
"46","18400","18400","18400","-2.4754932978934647","-2.4754932978934647","-2.4754932978934647","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-0.025943659124549823","-0.025943659124549823","-0.025943659124549823"
"46.25","18500","18500","18500","-2.4453012258722775","-2.4453012258722775","-2.4453012258722775","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-0.025677356728827844","-0.025677356728827844","-0.025677356728827844"
"46.5","18600","18600","18600","-2.4144134019842096","-2.4144134019842096","-2.4144134019842096","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-0.025388455496969414","-0.025388455496969414","-0.025388455496969414"
"46.75","18700","18700","18700","-2.383213659367387","-2.383213659367387","-2.383213659367387","-2.381945826122585","-2.381945826122585","-2.381945826122585","-0.025081391722533375","-0.025081391722533375","-0.025081391722533375"
"47","18800","18800","18800","-2.35206971536311","-2.35206971536311","-2.35206971536311","-2.35073563982559","-2.35073563982559","-2.35073563982559","-0.02476053393189076","-0.02476053393189076","-0.02476053393189076"
"47.25","18900","18900","18900","-2.321330904509387","-2.321330904509387","-2.321330904509387","-2.320204162355581","-2.320204162355581","-2.320204162355581","-0.024430154648238528","-0.024430154648238528","-0.024430154648238528"
"47.5","19000","19000","19000","-2.291326057143852","-2.291326057143852","-2.291326057143852","-2.290665894011487","-2.290665894011487","-2.290665894011487","-0.024094403096398265","-0.024094403096398265","-0.024094403096398265"
"47.75","19100","19100","19100","-2.262361535985359","-2.262361535985359","-2.262361535985359","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-0.0237572790140686","-0.0237572790140686","-0.0237572790140686"
"48","19200","19200","19200","-2.2347194419797303","-2.2347194419797303","-2.2347194419797303","-2.235704433473733","-2.235704433473733","-2.235704433473733","-0.023422607727086042","-0.023422607727086042","-0.023422607727086042"
"48.25","19300","19300","19300","-2.2086559995469415","-2.2086559995469415","-2.2086559995469415","-2.210782867781837","-2.210782867781837","-2.210782867781837","-0.02309401663720817","-0.02309401663720817","-0.02309401663720817"
"48.5","19400","19400","19400","-2.184400130161603","-2.184400130161603","-2.184400130161603","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-0.02277491326098688","-0.02277491326098688","-0.02277491326098688"
"48.75","19500","19500","19500","-2.162152221944449","-2.162152221944449","-2.162152221944449","-2.167099666567343","-2.167099666567343","-2.167099666567343","-0.0224684649475633","-0.0224684649475633","-0.0224684649475633"
"49","19600","19600","19600","-2.142083101647406","-2.142083101647406","-2.142083101647406","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-0.02217758039171855","-0.02217758039171855","-0.02217758039171855"
"49.25","19700","19700","19700","-2.124333214087518","-2.124333214087518","-2.124333214087518","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-0.021904893046370583","-0.021904893046370583","-0.021904893046370583"
"49.5","19800","19800","19800","-2.1090120127337153","-2.1090120127337153","-2.1090120127337153","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-0.021652746525959027","-0.021652746525959027","-0.021652746525959027"
"49.75","19900","19900","19900","-2.096197563784389","-2.096197563784389","-2.096197563784389","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-0.02142318207894145","-0.02142318207894145","-0.02142318207894145"
"50","20000","20000","20000","-2.0859363647009634","-2.0859363647009634","-2.0859363647009634","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-0.021217928193955043","-0.021217928193955043","-0.021217928193955043"
"50.25","20100","20100","20100","-2.0782433767927055","-2.0782433767927055","-2.0782433767927055","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-0.02103839239024463","-0.02103839239024463","-0.02103839239024463"
"50.5","20200","20200","20200","-2.0731022700887523","-2.0731022700887523","-2.0731022700887523","-2.091126274224196","-2.091126274224196","-2.091126274224196","-0.020885655228736283","-0.020885655228736283","-0.020885655228736283"
"50.75","20300","20300","20300","-2.070465877393927","-2.070465877393927","-2.070465877393927","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-0.020760466565794278","-0.020760466565794278","-0.020760466565794278"
"51","20400","20400","20400","-2.070256853113351","-2.070256853113351","-2.070256853113351","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-0.020663244057298913","-0.020663244057298913","-0.020663244057298913"
"51.25","20500","20500","20500","-2.0723685311553672","-2.0723685311553672","-2.0723685311553672","-2.096047218483167","-2.096047218483167","-2.096047218483167","-0.020594073906315707","-0.020594073906315707","-0.020594073906315707"
"51.5","20600","20600","20600","-2.076665974990975","-2.076665974990975","-2.076665974990975","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-0.020552713833412894","-0.020552713833412894","-0.020552713833412894"
"51.75","20700","20700","20700","-2.082987211767849","-2.082987211767849","-2.082987211767849","-2.109965408013282","-2.109965408013282","-2.109965408013282","-0.020538598234656702","-0.020538598234656702","-0.020538598234656702"
"52","20800","20800","20800","-2.0911446412559243","-2.0911446412559243","-2.0911446412559243","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-0.020550845478633367","-0.020550845478633367","-0.020550845478633367"
"52.25","20900","20900","20900","-2.100926609345674","-2.100926609345674","-2.100926609345674","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-0.020588267280529315","-0.020588267280529315","-0.020588267280529315"
"52.5","21000","21000","21000","-2.1120991348361073","-2.1120991348361073","-2.1120991348361073","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-0.020649380078470753","-0.020649380078470753","-0.020649380078470753"
"52.75","21100","21100","21100","-2.124407777343128","-2.124407777343128","-2.124407777343128","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-0.020732418325051016","-0.020732418325051016","-0.020732418325051016"
"53","21200","21200","21200","-2.1375796333351813","-2.1375796333351813","-2.1375796333351813","-2.169909821377468","-2.169909821377468","-2.169909821377468","-0.020835349595316716","-0.020835349595316716","-0.020835349595316716"
"53.25","21300","21300","21300","-2.151325446567132","-2.151325446567132","-2.151325446567132","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-0.020955891401542442","-0.020955891401542442","-0.020955891401542442"
"53.5","21400","21400","21400","-2.1653418185389","-2.1653418185389","-2.1653418185389","-2.198281521276285","-2.198281521276285","-2.198281521276285","-0.02109152959492433","-0.02109152959492433","-0.02109152959492433"
"53.75","21500","21500","21500","-2.179313504056415","-2.179313504056415","-2.179313504056415","-2.212174259264695","-2.212174259264695","-2.212174259264695","-0.02123953822496949","-0.02123953822496949","-0.02123953822496949"
"54","21600","21600","21600","-2.1929157765214553","-2.1929157765214553","-2.1929157765214553","-2.225428492117116","-2.225428492117116","-2.225428492117116","-0.021397000718862913","-0.021397000718862913","-0.021397000718862913"
"54.25","21700","21700","21700","-2.205816847226558","-2.205816847226558","-2.205816847226558","-2.237704822507496","-2.237704822507496","-2.237704822507496","-0.02156083223554217","-0.02156083223554217","-0.02156083223554217"
"54.5","21800","21800","21800","-2.217680322682746","-2.217680322682746","-2.217680322682746","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-0.021727803042615512","-0.021727803042615512","-0.021727803042615512"
"54.75","21900","21900","21900","-2.2281676838624658","-2.2281676838624658","-2.2281676838624658","-2.257955396012942","-2.257955396012942","-2.257955396012942","-0.021894562758671826","-0.021894562758671826","-0.021894562758671826"
"55","22000","22000","22000","-2.236940771198091","-2.236940771198091","-2.236940771198091","-2.265247584249853","-2.265247584249853","-2.265247584249853","-0.0220576652989887","-0.0220576652989887","-0.0220576652989887"
"55.25","22100","22100","22100","-2.2436642592372187","-2.2436642592372187","-2.2436642592372187","-2.27020274765238","-2.27020274765238","-2.27020274765238","-0.022213594359140526","-0.022213594359140526","-0.022213594359140526"
"55.5","22200","22200","22200","-2.248008105018919","-2.248008105018919","-2.248008105018919","-2.272493158760248","-2.272493158760248","-2.272493158760248","-0.022358789268600965","-0.022358789268600965","-0.022358789268600965"
"55.75","22300","22300","22300","-2.2496499544981505","-2.2496499544981505","-2.2496499544981505","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-0.0224896710450819","-0.0224896710450819","-0.0224896710450819"
"56","22400","22400","22400","-2.2482774917068267","-2.2482774917068267","-2.2482774917068267","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-0.0226026684801095","-0.0226026684801095","-0.0226026684801095"
"56.25","22500","22500","22500","-2.243590715796236","-2.243590715796236","-2.243590715796236","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-0.022694244087154453","-0.022694244087154453","-0.022694244087154453"
"56.5","22600","22600","22600","-2.235304131653439","-2.235304131653439","-2.235304131653439","-2.248839261030514","-2.248839261030514","-2.248839261030514","-0.022760919745528213","-0.022760919745528213","-0.022760919745528213"
"56.75","22700","22700","22700","-2.2231488404198254","-2.2231488404198254","-2.2231488404198254","-2.233307716835932","-2.233307716835932","-2.233307716835932","-0.022799301876197886","-0.022799301876197886","-0.022799301876197886"
"57","22800","22800","22800","-2.206874516958485","-2.206874516958485","-2.206874516958485","-2.213426017987093","-2.213426017987093","-2.213426017987093","-0.02280610598963695","-0.02280610598963695","-0.02280610598963695"
"57.25","22900","22900","22900","-2.186251262113491","-2.186251262113491","-2.186251262113491","-2.188979378692003","-2.188979378692003","-2.188979378692003","-0.02277818045077873","-0.02277818045077873","-0.02277818045077873"
"57.5","23000","23000","23000","-2.161071318473134","-2.161071318473134","-2.161071318473134","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-0.022712529312064605","-0.022712529312064605","-0.022712529312064605"
"57.75","23100","23100","23100","-2.131150639284266","-2.131150639284266","-2.131150639284266","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-0.022606334072383993","-0.022606334072383993","-0.022606334072383993"
"58","23200","23200","23200","-2.096330301160347","-2.096330301160347","-2.096330301160347","-2.086465474021168","-2.086465474021168","-2.086465474021168","-0.0224569742274007","-0.0224569742274007","-0.0224569742274007"
"58.25","23300","23300","23300","-2.0564777522743705","-2.0564777522743705","-2.0564777522743705","-2.042105351701119","-2.042105351701119","-2.042105351701119","-0.022262046485244075","-0.022262046485244075","-0.022262046485244075"
"58.5","23400","23400","23400","-2.0114878888229137","-2.0114878888229137","-2.0114878888229137","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-0.02201938253079236","-0.02201938253079236","-0.02201938253079236"
"58.75","23500","23500","23500","-1.9612839536815945","-1.9612839536815945","-1.9612839536815945","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-0.021727065231691822","-0.021727065231691822","-0.021727065231691822"
"59","23600","23600","23600","-1.9058182523380127","-1.9058182523380127","-1.9058182523380127","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-0.021383443189814","-0.021383443189814","-0.021383443189814"
"59.25","23700","23700","23700","-1.845072682377919","-1.845072682377919","-1.845072682377919","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-0.020987143552932075","-0.020987143552932075","-0.020987143552932075"
"59.5","23800","23800","23800","-1.7790590740064423","-1.7790590740064423","-1.7790590740064423","-1.740809363741632","-1.740809363741632","-1.740809363741632","-0.020537083012975854","-0.020537083012975854","-0.020537083012975854"
"59.75","23900","23900","23900","-1.707819340300654","-1.707819340300654","-1.707819340300654","-1.664692244153248","-1.664692244153248","-1.664692244153248","-0.02003247692917673","-0.02003247692917673","-0.02003247692917673"
"60","24000","24000","24000","-1.6314254371050598","-1.6314254371050598","-1.6314254371050598","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-0.019472846526702087","-0.019472846526702087","-0.019472846526702087"
"60.25","24100","24100","24100","-1.5499791336897493","-1.5499791336897493","-1.5499791336897493","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-0.01885802413389326","-0.01885802413389326","-0.01885802413389326"
"60.5","24200","24200","24200","-1.463611596484497","-1.463611596484497","-1.463611596484497","-1.406090684505961","-1.406090684505961","-1.406090684505961","-0.01818815643389826","-0.01818815643389826","-0.01818815643389826"
"60.75","24300","24300","24300","-1.3724827893734275","-1.3724827893734275","-1.3724827893734275","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-0.017463705719240274","-0.017463705719240274","-0.017463705719240274"
"61","24400","24400","24400","-1.2767806951766683","-1.2767806951766683","-1.2767806951766683","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.016685449150605852","-0.016685449150605852","-0.016685449150605852"
"61.25","24500","24500","24500","-1.1767203640506367","-1.1767203640506367","-1.1767203640506367","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.015854476033795","-0.015854476033795","-0.015854476033795"
"61.5","24600","24600","24600","-1.0725427956003863","-1.0725427956003863","-1.0725427956003863","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.014972183141259185","-0.014972183141259185","-0.014972183141259185"
"61.75","24700","24700","24700","-0.9645136625093502","-0.9645136625093502","-0.9645136625093502","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.014040268116900095","-0.014040268116900095","-0.014040268116900095"
"62","24800","24800","24800","-0.852921884447654","-0.852921884447654","-0.852921884447654","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.013060721014715004","-0.013060721014715004","-0.013060721014715004"
"62.25","24900","24900","24900","-0.7380780619142722","-0.7380780619142722","-0.7380780619142722","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.012035814033401024","-0.012035814033401024","-0.012035814033401024"
"62.5","25000","25000","25000","-0.6203127804952968","-0.6203127804952968","-0.6203127804952968","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.010968089520082075","-0.010968089520082075","-0.010968089520082075"
"62.75","25100","25100","25100","-0.49997479677568485","-0.49997479677568485","-0.49997479677568485","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.009860346326841296","-0.009860346326841296","-0.009860346326841296"
"63","25200","25200","25200","-0.377429117820685","-0.377429117820685","-0.377429117820685","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.00871562461366248","-0.00871562461366248","-0.00871562461366248"
"63.25","25300","25300","25300","-0.2530549867418628","-0.2530549867418628","-0.2530549867418628","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.007537189200645732","-0.007537189200645732","-0.007537189200645732"
"63.5","25400","25400","25400","-0.12724378737796313","-0.12724378737796313","-0.12724378737796313","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.006328511580909298","-0.006328511580909298","-0.006328511580909298"
"63.75","25500","25500","25500","-0.00039688155004929753","-0.00039688155004929753","-0.00039688155004929753","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.005093250713376916","-0.005093250713376916","-0.005093250713376916"
"64","25600","25600","25600","0.12707660730879666","0.12707660730879666","0.12707660730879666","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.0038352327216265997","-0.0038352327216265997","-0.0038352327216265997"
"64.25","25700","25700","25700","0.2547620500979637","0.2547620500979637","0.2547620500979637","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.002558429631106307","-0.002558429631106307","-0.002558429631106307"
"64.5","25800","25800","25800","0.38224159335672075","0.38224159335672075","0.38224159335672075","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.0012669372822734573","-0.0012669372822734573","-0.0012669372822734573"
"64.75","25900","25900","25900","0.5090964516545848","0.5090964516545848","0.5090964516545848","0.6156426393433108","0.6156426393433108","0.6156426393433108","0.000035047438445359735","0.000035047438445359735","0.000035047438445359735"
"65","26000","26000","26000","0.6349091968071804","0.6349091968071804","0.6349091968071804","0.7416407864998712","0.7416407864998712","0.7416407864998712","0.0013432499045669677","0.0013432499045669677","0.0013432499045669677"
"65.25","26100","26100","26100","0.7592660297730306","0.7592660297730306","0.7592660297730306","0.8658388010231151","0.8658388010231151","0.8658388010231151","0.0026533414445630565","0.0026533414445630565","0.0026533414445630565"
"65.5","26200","26200","26200","0.8817590212887377","0.8817590212887377","0.8817590212887377","0.9878306434282595","0.9878306434282595","0.9878306434282595","0.003960963276688781","0.003960963276688781","0.003960963276688781"
"65.75","26300","26300","26300","1.001988307589237","1.001988307589237","1.001988307589237","1.1072201545059799","1.1072201545059799","1.1072201545059799","0.005261750533796558","0.005261750533796558","0.005261750533796558"
"66","26400","26400","26400","1.119564227933799","1.119564227933799","1.119564227933799","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.00655135622870659","0.00655135622870659","0.00655135622870659"
"66.25","26500","26500","26500","1.2341093911142722","1.2341093911142722","1.2341093911142722","1.336669494205324","1.336669494205324","1.336669494205324","0.00782547501205974","0.00782547501205974","0.00782547501205974"
"66.5","26600","26600","26600","1.3452606586562317","1.3452606586562317","1.3452606586562317","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.009079866576862106","0.009079866576862106","0.009079866576862106"
"66.75","26700","26700","26700","1.452671033032224","1.452671033032224","1.452671033032224","1.551292995434814","1.551292995434814","1.551292995434814","0.010310378567127687","0.010310378567127687","0.010310378567127687"
"67","26800","26800","26800","1.5560114398848874","1.5560114398848874","1.5560114398848874","1.652216699946832","1.652216699946832","1.652216699946832","0.011512968852101096","0.011512968852101096","0.011512968852101096"
"67.25","26900","26900","26900","1.6549723940014385","1.6549723940014385","1.6549723940014385","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.0126837270324828","0.0126837270324828","0.0126837270324828"
"67.5","27000","27000","27000","1.7492655395847212","1.7492655395847212","1.7492655395847212","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.013818895050821095","0.013818895050821095","0.013818895050821095"
"67.75","27100","27100","27100","1.8386250562241473","1.8386250562241473","1.8386250562241473","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.014914886784757275","0.014914886784757275","0.014914886784757275"
"68","27200","27200","27200","1.922808922876515","1.922808922876515","1.922808922876515","2.006694320779478","2.006694320779478","2.006694320779478","0.015968306509062502","0.015968306509062502","0.015968306509062502"
"68.25","27300","27300","27300","2.001600033115763","2.001600033115763","2.001600033115763","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.016975966120320235","0.016975966120320235","0.016975966120320235"
"68.5","27400","27400","27400","2.074807155895809","2.074807155895809","2.074807155895809","2.15117888279855","2.15117888279855","2.15117888279855","0.017934901026652267","0.017934901026652267","0.017934901026652267"
"68.75","27500","27500","27500","2.14226573708523","2.14226573708523","2.14226573708523","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.0188423846139901","0.0188423846139901","0.0188423846139901"
"69","27600","27600","27600","2.2038385380698102","2.2038385380698102","2.2038385380698102","2.271999704374306","2.271999704374306","2.271999704374306","0.019695941209988743","0.019695941209988743","0.019695941209988743"
"69.25","27700","27700","27700","2.2594161087723417","2.2594161087723417","2.2594161087723417","2.3232631620219713","2.3232631620219713","2.3232631620219713","0.020493357476716323","0.020493357476716323","0.020493357476716323"
"69.5","27800","27800","27800","2.3089170935013748","2.3089170935013748","2.3089170935013748","2.368339833798616","2.368339833798616","2.368339833798616","0.021232692173652895","0.021232692173652895","0.021232692173652895"
"69.75","27900","27900","27900","2.3522883691052465","2.3522883691052465","2.3522883691052465","2.4071987696153414","2.4071987696153414","2.4071987696153414","0.021912284243222058","0.021912284243222058","0.021912284243222058"
"70","28000","28000","28000","2.3895050159676603","2.3895050159676603","2.3895050159676603","2.4398373876248862","2.4398373876248862","2.4398373876248862","0.0225307591820105","0.0225307591820105","0.0225307591820105"
"70.25","28100","28100","28100","2.4205701234296395","2.4205701234296395","2.4205701234296395","2.4662811459239573","2.4662811459239573","2.4662811459239573","0.023087033671896712","0.023087033671896712","0.023087033671896712"
"70.5","28200","28200","28200","2.445514432253244","2.445514432253244","2.445514432253244","2.4865830523436143","2.4865830523436143","2.4865830523436143","0.023580318456478844","0.023580318456478844","0.023580318456478844"
"70.75","28300","28300","28300","2.4643958177483554","2.4643958177483554","2.4643958177483554","2.5008230167774457","2.5008230167774457","2.5008230167774457","0.02401011945935308","0.02401011945935308","0.02401011945935308"
"71","28400","28400","28400","2.477298618159117","2.477298618159117","2.477298618159117","2.509107051454006","2.509107051454006","2.509107051454006","0.024376237151908786","0.024376237151908786","0.024376237151908786"
"71.25","28500","28500","28500","2.4843328138448717","2.4843328138448717","2.4843328138448717","2.5115663254747718","2.5115663254747718","2.5115663254747718","0.02467876418927542","0.02467876418927542","0.02467876418927542"
"71.5","28600","28600","28600","2.4856330636862256","2.4856330636862256","2.4856330636862256","2.508356080806214","2.508356080806214","2.508356080806214","0.02491808134383608","0.02491808134383608","0.02491808134383608"
"71.75","28700","28700","28700","2.481357605994541","2.481357605994541","2.481357605994541","2.4996544177291455","2.4996544177291455","2.4996544177291455","0.0250948517762227","0.0250948517762227","0.0250948517762227"
"72","28800","28800","28800","2.47168703199768","2.47168703199768","2.47168703199768","2.4856609585055613","2.4856609585055613","2.4856609585055613","0.02521001369387843","0.02521001369387843","0.02521001369387843"
"72.25","28900","28900","28900","2.4568229407115516","2.4568229407115516","2.4568229407115516","2.4665953987182365","2.4665953987182365","2.4665953987182365","0.025264771457044533","0.025264771457044533","0.025264771457044533"
"72.5","29000","29000","29000","2.436986484681464","2.436986484681464","2.436986484681464","2.442695956367348","2.442695956367348","2.442695956367348","0.025260585201339197","0.025260585201339197","0.025260585201339197"
"72.75","29100","29100","29100","2.4124168166858153","2.4124168166858153","2.4124168166858153","2.414217729367838","2.414217729367838","2.414217729367838","0.025199159054899917","0.025199159054899917","0.025199159054899917"
"73","29200","29200","29200","2.3833694480336103","2.3833694480336103","2.3833694480336103","2.3814309725780562","2.3814309725780562","2.3814309725780562","0.02508242803628566","0.02508242803628566","0.02508242803628566"
"73.25","29300","29300","29300","2.3501145295539017","2.3501145295539017","2.3501145295539017","2.344619305901811","2.344619305901811","2.344619305901811","0.02491254372695728","0.02491254372695728","0.02491254372695728"
"73.5","29400","29400","29400","2.312935066766935","2.312935066766935","2.312935066766935","2.30407786534014","2.30407786534014","2.30407786534014","0.02469185881910363","0.02469185881910363","0.02469185881910363"
"73.75","29500","29500","29500","2.272125081041708","2.272125081041708","2.272125081041708","2.2601114091245633","2.2601114091245633","2.2601114091245633","0.024422910645840623","0.024422910645840623","0.024422910645840623"
"74","29600","29600","29600","2.2279877287811938","2.2279877287811938","2.2279877287811938","2.2130323912390035","2.2130323912390035","2.2130323912390035","0.024108403806325035","0.024108403806325035","0.024108403806325035"
"74.25","29700","29700","29700","2.180833390833937","2.180833390833937","2.180833390833937","2.1631590147324977","2.1631590147324977","2.1631590147324977","0.02375119200308387","0.02375119200308387","0.02375119200308387"
"74.5","29800","29800","29800","2.130977744408474","2.130977744408474","2.130977744408474","2.110813277239489","2.110813277239489","2.110813277239489","0.023354259212817557","0.023354259212817557","0.023354259212817557"
"74.75","29900","29900","29900","2.0787398297653703","2.0787398297653703","2.0787398297653703","2.056319021059011","2.056319021059011","2.056319021059011","0.02292070031509391","0.02292070031509391","0.02292070031509391"
"75","30000","30000","30000","2.024440123881043","2.024440123881043","2.024440123881043","1.9999999999999996","1.9999999999999996","1.9999999999999996","0.022453701305677365","0.022453701305677365","0.022453701305677365"
"75.25","30100","30100","30100","1.9683986331192636","1.9683986331192636","1.9683986331192636","1.9421779749782835","1.9421779749782835","1.9421779749782835","0.02195651922273431","0.02195651922273431","0.02195651922273431"
"75.5","30200","30200","30200","1.9109330167117806","1.9109330167117806","1.9109330167117806","1.8831708500540814","1.8831708500540814","1.8831708500540814","0.021432461914815182","0.021432461914815182","0.021432461914815182"
"75.75","30300","30300","30300","1.8523567525411158","1.8523567525411158","1.8523567525411158","1.823290860229226","1.823290860229226","1.823290860229226","0.02088486777934448","0.02088486777934448","0.02088486777934448"
"76","30400","30400","30400","1.7929773563387275","1.7929773563387275","1.7929773563387275","1.7628428218839078","1.7628428218839078","1.7628428218839078","0.020317085599344226","0.020317085599344226","0.020317085599344226"
"76.25","30500","30500","30500","1.733094664963538","1.733094664963538","1.733094664963538","1.7021224562269412","1.7021224562269412","1.7021224562269412","0.019732454604306893","0.019732454604306893","0.019732454604306893"
"76.5","30600","30600","30600","1.6729991939126378","1.6729991939126378","1.6729991939126378","1.6414147955652396","1.6414147955652396","1.6414147955652396","0.01913428487852528","0.01913428487852528","0.01913428487852528"
"76.75","30700","30700","30700","1.6129705786416957","1.6129705786416957","1.6129705786416957","1.5809926815712487","1.5809926815712487","1.5809926815712487","0.018525838236801262","0.018525838236801262","0.018525838236801262"
"77","30800","30800","30800","1.5532761086414748","1.5532761086414748","1.5532761086414748","1.5211153640465058","1.5211153640465058","1.5211153640465058","0.01791030968333679","0.01791030968333679","0.01791030968333679"
"77.25","30900","30900","30900","1.4941693625332957","1.4941693625332957","1.4941693625332957","1.4620272079497647","1.4620272079497647","1.4620272079497647","0.01729080956476331","0.01729080956476331","0.01729080956476331"
"77.5","31000","31000","31000","1.435888951715342","1.435888951715342","1.435888951715342","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.01667034652276278","0.01667034652276278","0.01667034652276278"
"77.75","31100","31100","31100","1.378657379318354","1.378657379318354","1.378657379318354","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.01605181134558112","0.01605181134558112","0.01605181134558112"
"78","31200","31200","31200","1.3226800204189257","1.3226800204189257","1.3226800204189257","1.291694208642442","1.291694208642442","1.291694208642442","0.015437961811000905","0.015437961811000905","0.015437961811000905"
"78.25","31300","31300","31300","1.268144228616892","1.268144228616892","1.268144228616892","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.014831408606065105","0.014831408606065105","0.014831408606065105"
"78.5","31400","31400","31400","1.2152185732159095","1.2152185732159095","1.2152185732159095","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.01423460240108003","0.01423460240108003","0.01423460240108003"
"78.75","31500","31500","31500","1.1640522103590674","1.1640522103590674","1.1640522103590674","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.013649822147223115","0.013649822147223115","0.013649822147223115"
"79","31600","31600","31600","1.1147743905702918","1.1147743905702918","1.1147743905702918","1.087421094285784","1.087421094285784","1.087421094285784","0.013079164658508072","0.013079164658508072","0.013079164658508072"
"79.25","31700","31700","31700","1.0674941042433075","1.0674941042433075","1.0674941042433075","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.012524535529962272","0.012524535529962272","0.012524535529962272"
"79.5","31800","31800","31800","1.0222998657090323","1.0222998657090323","1.0222998657090323","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.0119876414347182","0.0119876414347182","0.0119876414347182"
"79.75","31900","31900","31900","0.9792596356054694","0.9792596356054694","0.9792596356054694","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.011469983833369002","0.011469983833369002","0.011469983833369002"
"80","32000","32000","32000","0.9384208803773144","0.9384208803773144","0.9384208803773144","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.010972854119456171","0.010972854119456171","0.010972854119456171"
"80.25","32100","32100","32100","0.8998107668513607","0.8998107668513607","0.8998107668513607","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.01049733021539874","0.01049733021539874","0.01049733021539874"
"80.5","32200","32200","32200","0.8634364889740557","0.8634364889740557","0.8634364889740557","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.010044274623611613","0.010044274623611613","0.010044274623611613"
"80.75","32300","32300","32300","0.8292857229646332","0.8292857229646332","0.8292857229646332","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.009614333928052346","0.009614333928052346","0.009614333928052346"
"81","32400","32400","32400","0.7973272063363518","0.7973272063363518","0.7973272063363518","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.009207939732038373","0.009207939732038373","0.009207939732038373"
"81.25","32500","32500","32500","0.7675114354745535","0.7675114354745535","0.7675114354745535","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.008825311008966205","0.008825311008966205","0.008825311008966205"
"81.5","32600","32600","32600","0.7397714757381035","0.7397714757381035","0.7397714757381035","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.00846645783357676","0.00846645783357676","0.00846645783357676"
"81.75","32700","32700","32700","0.7140238773748038","0.7140238773748038","0.7140238773748038","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.008131186452727049","0.008131186452727049","0.008131186452727049"
"82","32800","32800","32800","0.6901696899155163","0.6901696899155163","0.6901696899155163","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.007819105646283353","0.007819105646283353","0.007819105646283353"
"82.25","32900","32900","32900","0.668095567139773","0.668095567139773","0.668095567139773","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.007529634320809109","0.007529634320809109","0.007529634320809109"
"82.5","33000","33000","33000","0.647674954190829","0.647674954190829","0.647674954190829","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.007262010271224084","0.007262010271224084","0.007262010271224084"
"82.75","33100","33100","33100","0.6287693479633704","0.6287693479633704","0.6287693479633704","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.007015300038607793","0.007015300038607793","0.007015300038607793"
"83","33200","33200","33200","0.6112296214949104","0.6112296214949104","0.6112296214949104","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.00678840978585276","0.00678840978585276","0.00678840978585276"
"83.25","33300","33300","33300","0.5948974027643137","0.5948974027643137","0.5948974027643137","0.588327383380425","0.588327383380425","0.588327383380425","0.0065800971069774755","0.0065800971069774755","0.0065800971069774755"
"83.5","33400","33400","33400","0.579606498039525","0.579606498039525","0.579606498039525","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.0063889836806170774","0.0063889836806170774","0.0063889836806170774"
"83.75","33500","33500","33500","0.5651843497226124","0.5651843497226124","0.5651843497226124","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.006213568673563388","0.006213568673563388","0.006213568673563388"
"84","33600","33600","33600","0.5514535185143205","0.5514535185143205","0.5514535185143205","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.00605224279622861","0.00605224279622861","0.00605224279622861"
"84.25","33700","33700","33700","0.538233179662798","0.538233179662798","0.538233179662798","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.005903302908603546","0.005903302908603546","0.005903302908603546"
"84.5","33800","33800","33800","0.5253406230717383","0.5253406230717383","0.5253406230717383","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.005764967072670171","0.005764967072670171","0.005764967072670171"
"84.75","33900","33900","33900","0.5125927471212617","0.5125927471212617","0.5125927471212617","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.0056353899453278344","0.0056353899453278344","0.0056353899453278344"
"85","34000","34000","34000","0.4998075361993363","0.4998075361993363","0.4998075361993363","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.00551267840471064","0.00551267840471064","0.00551267840471064"
"85.25","34100","34100","34100","0.4868055121508848","0.4868055121508848","0.4868055121508848","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.005394907302307926","0.005394907302307926","0.005394907302307926"
"85.5","34200","34200","34200","0.4734111501240161","0.4734111501240161","0.4734111501240161","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.005280135233549935","0.005280135233549935","0.005280135233549935"
"85.75","34300","34300","34300","0.45945424962567744","0.45945424962567744","0.45945424962567744","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.005166420220478196","0.005166420220478196","0.005166420220478196"
"86","34400","34400","34400","0.44477125198977174","0.44477125198977174","0.44477125198977174","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.005051835201774095","0.005051835201774095","0.005051835201774095"
"86.25","34500","34500","34500","0.42920649590629056","0.42920649590629056","0.42920649590629056","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.0049344832277492465","0.0049344832277492465","0.0049344832277492465"
"86.5","34600","34600","34600","0.41261340315686407","0.41261340315686407","0.41261340315686407","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.004812512260889822","0.004812512260889822","0.004812512260889822"
"86.75","34700","34700","34700","0.3948555872465909","0.3948555872465909","0.3948555872465909","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.004684129486167171","0.004684129486167171","0.004684129486167171"
"87","34800","34800","34800","0.37580787821004985","0.37580787821004985","0.37580787821004985","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.004547615039550271","0.004547615039550271","0.004547615039550271"
"87.25","34900","34900","34900","0.3553572574967038","0.3553572574967038","0.3553572574967038","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.0044013350679443924","0.0044013350679443924","0.0044013350679443924"
"87.5","35000","35000","35000","0.3334036975030138","0.3334036975030138","0.3334036975030138","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.004243754039107699","0.004243754039107699","0.004243754039107699"
"87.75","35100","35100","35100","0.30986090101072483","0.30986090101072483","0.30986090101072483","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.004073446225911867","0.004073446225911867","0.004073446225911867"
"88","35200","35200","35200","0.2846569365081467","0.2846569365081467","0.2846569365081467","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.003889106295578929","0.003889106295578929","0.003889106295578929"
"88.25","35300","35300","35300","0.2577347661087748","0.2577347661087748","0.2577347661087748","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.0036895589411978826","0.0036895589411978826","0.0036895589411978826"
"88.5","35400","35400","35400","0.22905266353423692","0.22905266353423692","0.22905266353423692","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.0034737674998506426","0.0034737674998506426","0.0034737674998506426"
"88.75","35500","35500","35500","0.19858452039111046","0.19858452039111046","0.19858452039111046","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.0032408415090090376","0.0032408415090090376","0.0032408415090090376"
"89","35600","35600","35600","0.16632003973847537","0.16632003973847537","0.16632003973847537","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.002990043160453192","0.002990043160453192","0.002990043160453192"
"89.25","35700","35700","35700","0.13226481670997048","0.13226481670997048","0.13226481670997048","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.0027207926187507135","0.0027207926187507135","0.0027207926187507135"
"89.5","35800","35800","35800","0.09644030671548175","0.09644030671548175","0.09644030671548175","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.0024326721792745434","0.0024326721792745434","0.0024326721792745434"
"89.75","35900","35900","35900","0.05888368249835401","0.05888368249835401","0.05888368249835401","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.002125429248768417","0.002125429248768417","0.002125429248768417"
"90","36000","36000","36000","0.019647582059255268","0.019647582059255268","0.019647582059255268","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.0017989781395415351","0.0017989781395415351","0.0017989781395415351"
"90.25","36100","36100","36100","-0.021200249827262204","-0.021200249827262204","-0.021200249827262204","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.001453400676429573","0.001453400676429573","0.001453400676429573"
"90.5","36200","36200","36200","-0.06357742308749294","-0.06357742308749294","-0.06357742308749294","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.001088945623647827","0.001088945623647827","0.001088945623647827"
"90.75","36300","36300","36300","-0.10738746273796872","-0.10738746273796872","-0.10738746273796872","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.0007060269465284791","0.0007060269465284791","0.0007060269465284791"
"91","36400","36400","36400","-0.15252046348579623","-0.15252046348579623","-0.15252046348579623","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","0.000305220930827025","0.000305220930827025","0.000305220930827025"
"91.25","36500","36500","36500","-0.19885383324660613","-0.19885383324660613","-0.19885383324660613","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","-0.00011273781024647919","-0.00011273781024647919","-0.00011273781024647919"
"91.5","36600","36600","36600","-0.24625311973824532","-0.24625311973824532","-0.24625311973824532","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","-0.0005469614039179151","-0.0005469614039179151","-0.0005469614039179151"
"91.75","36700","36700","36700","-0.2945729138042439","-0.2945729138042439","-0.2945729138042439","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","-0.0009964148164265801","-0.0009964148164265801","-0.0009964148164265801"
"92","36800","36800","36800","-0.34365782266441347","-0.34365782266441347","-0.34365782266441347","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","-0.0014599229315345047","-0.0014599229315345047","-0.0014599229315345047"
"92.25","36900","36900","36900","-0.3933435058833588","-0.3933435058833588","-0.3933435058833588","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","-0.0019361785520944225","-0.0019361785520944225","-0.0019361785520944225"
"92.5","37000","37000","37000","-0.44345776649349883","-0.44345776649349883","-0.44345776649349883","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.002423751262123977","-0.002423751262123977","-0.002423751262123977"
"92.75","37100","37100","37100","-0.4938216894093379","-0.4938216894093379","-0.4938216894093379","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.0029210970816281392","-0.0029210970816281392","-0.0029210970816281392"
"93","37200","37200","37200","-0.544250819025743","-0.544250819025743","-0.544250819025743","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.003426568841711289","-0.003426568841711289","-0.003426568841711289"
"93.25","37300","37300","37300","-0.5945563677060226","-0.5945563677060226","-0.5945563677060226","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.0039384272033510595","-0.0039384272033510595","-0.0039384272033510595"
"93.5","37400","37400","37400","-0.6445464467364477","-0.6445464467364477","-0.6445464467364477","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.004454852239594617","-0.004454852239594617","-0.004454852239594617"
"93.75","37500","37500","37500","-0.6940273112528335","-0.6940273112528335","-0.6940273112528335","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.004973955497896254","-0.004973955497896254","-0.004973955497896254"
"94","37600","37600","37600","-0.7428046106319253","-0.7428046106319253","-0.7428046106319253","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.005493792456871163","-0.005493792456871163","-0.005493792456871163"
"94.25","37700","37700","37700","-0.7906846358851449","-0.7906846358851449","-0.7906846358851449","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.0060123752898925825","-0.0060123752898925825","-0.0060123752898925825"
"94.5","37800","37800","37800","-0.8374755556939363","-0.8374755556939363","-0.8374755556939363","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.006527685846721254","-0.006527685846721254","-0.006527685846721254"
"94.75","37900","37900","37900","-0.8829886328833546","-0.8829886328833546","-0.8829886328833546","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.007037688763735131","-0.007037688763735131","-0.007037688763735131"
"95","38000","38000","38000","-0.9270394133420402","-0.9270394133420402","-0.9270394133420402","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.007540344613310185","-0.007540344613310185","-0.007540344613310185"
"95.25","38100","38100","38100","-0.9694488796604585","-0.9694488796604585","-0.9694488796604585","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.008033623003497248","-0.008033623003497248","-0.008033623003497248"
"95.5","38200","38200","38200","-1.0100445620729592","-1.0100445620729592","-1.0100445620729592","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.008515515540328158","-0.008515515540328158","-0.008515515540328158"
"95.75","38300","38300","38300","-1.0486615996502702","-1.0486615996502702","-1.0486615996502702","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.00898404856685596","-0.00898404856685596","-0.00898404856685596"
"96","38400","38400","38400","-1.0851437450945918","-1.0851437450945918","-1.0851437450945918","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.009437295595371348","-0.009437295595371348","-0.009437295595371348"
"96.25","38500","38500","38500","-1.1193443069363491","-1.1193443069363491","-1.1193443069363491","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.009873389352121148","-0.009873389352121148","-0.009873389352121148"
"96.5","38600","38600","38600","-1.1511270234164783","-1.1511270234164783","-1.1511270234164783","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.010290533357258241","-0.010290533357258241","-0.010290533357258241"
"96.75","38700","38700","38700","-1.180366862857177","-1.180366862857177","-1.180366862857177","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.010687012966647036","-0.010687012966647036","-0.010687012966647036"
"97","38800","38800","38800","-1.2069507458736004","-1.2069507458736004","-1.2069507458736004","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.011061205806509725","-0.011061205806509725","-0.011061205806509725"
"97.25","38900","38900","38900","-1.2307781853548196","-1.2307781853548196","-1.2307781853548196","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.011411591536682641","-0.011411591536682641","-0.011411591536682641"
"97.5","39000","39000","39000","-1.2517618407405338","-1.2517618407405338","-1.2517618407405338","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.011736760883434227","-0.011736760883434227","-0.011736760883434227"
"97.75","39100","39100","39100","-1.2698279837359923","-1.2698279837359923","-1.2698279837359923","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.012035423888321628","-0.012035423888321628","-0.012035423888321628"
"98","39200","39200","39200","-1.28491687323722","-1.28491687323722","-1.28491687323722","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.012306417325414265","-0.012306417325414265","-0.012306417325414265"
"98.25","39300","39300","39300","-1.296983037877241","-1.296983037877241","-1.296983037877241","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.012548711245318922","-0.012548711245318922","-0.012548711245318922"
"98.5","39400","39400","39400","-1.3059954652473609","-1.3059954652473609","-1.3059954652473609","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.012761414610782146","-0.012761414610782146","-0.012761414610782146"
"98.75","39500","39500","39500","-1.3119376974909744","-1.3119376974909744","-1.3119376974909744","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.01294377999516294","-0.01294377999516294","-0.01294377999516294"
"99","39600","39600","39600","-1.3148078336066331","-1.3148078336066331","-1.3148078336066331","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.013095207321719954","-0.013095207321719954","-0.013095207321719954"
"99.25","39700","39700","39700","-1.3146184394276828","-1.3146184394276828","-1.3146184394276828","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.013215246628393407","-0.013215246628393407","-0.013215246628393407"
"99.5","39800","39800","39800","-1.3113963668634885","-1.3113963668634885","-1.3113963668634885","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.013303599849541603","-0.013303599849541603","-0.013303599849541603"
"99.75","39900","39900","39900","-1.305182484587957","-1.305182484587957","-1.305182484587957","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.013360121612859266","-0.013360121612859266","-0.013360121612859266"
"100","40000","40000","40000","-1.2960313229407454","-1.2960313229407454","-1.2960313229407454","-1.3","-1.3","-1.3","-0.01338481905642161","-0.01338481905642161","-0.01338481905642161"
"100.25","40100","40100","40100","-1.2840106363613686","-1.2840106363613686","-1.2840106363613686","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.013377850677415148","-0.013377850677415148","-0.013377850677415148"
"100.5","40200","40200","40200","-1.2692008872027944","-1.2692008872027944","-1.2692008872027944","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.013339524230586292","-0.013339524230586292","-0.013339524230586292"
"100.75","40300","40300","40300","-1.251694655265696","-1.251694655265696","-1.251694655265696","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.01327029370072233","-0.01327029370072233","-0.01327029370072233"
"101","40400","40400","40400","-1.2315959778541146","-1.2315959778541146","-1.2315959778541146","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.013170755379537546","-0.013170755379537546","-0.013170755379537546"
"101.25","40500","40500","40500","-1.209019625575006","-1.209019625575006","-1.209019625575006","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.013041643083116963","-0.013041643083116963","-0.013041643083116963"
"101.5","40600","40600","40600","-1.1840903194855117","-1.1840903194855117","-1.1840903194855117","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.0128838225515535","-0.0128838225515535","-0.0128838225515535"
"101.75","40700","40700","40700","-1.1569418955303694","-1.1569418955303694","-1.1569418955303694","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.01269828507754761","-0.01269828507754761","-0.01269828507754761"
"102","40800","40800","40800","-1.1277164225058467","-1.1277164225058467","-1.1277164225058467","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.012486140415501557","-0.012486140415501557","-0.012486140415501557"
"102.25","40900","40900","40900","-1.0965632800341996","-1.0965632800341996","-1.0965632800341996","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.012248609026998258","-0.012248609026998258","-0.012248609026998258"
"102.5","41000","41000","41000","-1.0636382032326366","-1.0636382032326366","-1.0636382032326366","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.011987013722479817","-0.011987013722479817","-0.011987013722479817"
"102.75","41100","41100","41100","-1.0291023009122269","-1.0291023009122269","-1.0291023009122269","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.011702770762414896","-0.011702770762414896","-0.011702770762414896"
"103","41200","41200","41200","-0.9931210542443649","-0.9931210542443649","-0.9931210542443649","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.011397380484241049","-0.011397380484241049","-0.011397380484241049"
"103.25","41300","41300","41300","-0.9558633028851798","-0.9558633028851798","-0.9558633028851798","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.011072417523875513","-0.011072417523875513","-0.011072417523875513"
"103.5","41400","41400","41400","-0.9175002255516134","-0.9175002255516134","-0.9175002255516134","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.010729520702590076","-0.010729520702590076","-0.010729520702590076"
"103.75","41500","41500","41500","-0.8782043219973009","-0.8782043219973009","-0.8782043219973009","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.010370382651535795","-0.010370382651535795","-0.010370382651535795"
"104","41600","41600","41600","-0.838148403242571","-0.838148403242571","-0.838148403242571","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.009996739247173064","-0.009996739247173064","-0.009996739247173064"
"104.25","41700","41700","41700","-0.7975045967719788","-0.7975045967719788","-0.7975045967719788","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.00961035893131007","-0.00961035893131007","-0.00961035893131007"
"104.5","41800","41800","41800","-0.7564433732261918","-0.7564433732261918","-0.7564433732261918","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.009213031989382406","-0.009213031989382406","-0.009213031989382406"
"104.75","41900","41900","41900","-0.7151326008845168","-0.7151326008845168","-0.7151326008845168","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.008806559860020158","-0.008806559860020158","-0.008806559860020158"
"105","42000","42000","42000","-0.6737366339618543","-0.6737366339618543","-0.6737366339618543","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.008392744547855102","-0.008392744547855102","-0.008392744547855102"
"105.25","42100","42100","42100","-0.6324154404317991","-0.6324154404317991","-0.6324154404317991","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.007973378209936884","-0.007973378209936884","-0.007973378209936884"
"105.5","42200","42200","42200","-0.5913237747384139","-0.5913237747384139","-0.5913237747384139","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.0075502329840605314","-0.0075502329840605314","-0.0075502329840605314"
"105.75","42300","42300","42300","-0.5506104003758088","-0.5506104003758088","-0.5506104003758088","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.007125051124785647","-0.007125051124785647","-0.007125051124785647"
"106","42400","42400","42400","-0.510417366900003","-0.510417366900003","-0.510417366900003","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.006699535509964771","-0.006699535509964771","-0.006699535509964771"
"106.25","42500","42500","42500","-0.4708793454948995","-0.4708793454948995","-0.4708793454948995","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.006275340577225869","-0.006275340577225869","-0.006275340577225869"
"106.5","42600","42600","42600","-0.4321230267469622","-0.4321230267469622","-0.4321230267469622","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.005854063746094401","-0.005854063746094401","-0.005854063746094401"
"106.75","42700","42700","42700","-0.39426658379485857","-0.39426658379485857","-0.39426658379485857","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.005437237377325391","-0.005437237377325391","-0.005437237377325391"
"107","42800","42800","42800","-0.3574192035146493","-0.3574192035146493","-0.3574192035146493","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.005026321316580991","-0.005026321316580991","-0.005026321316580991"
"107.25","42900","42900","42900","-0.3216806878817584","-0.3216806878817584","-0.3216806878817584","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.004622696064861348","-0.004622696064861348","-0.004622696064861348"
"107.5","43000","43000","43000","-0.2871411271218653","-0.2871411271218653","-0.2871411271218653","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.004227656613121522","-0.004227656613121522","-0.004227656613121522"
"107.75","43100","43100","43100","-0.25388064572779384","-0.25388064572779384","-0.25388064572779384","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.00384240697331251","-0.00384240697331251","-0.00384240697331251"
"108","43200","43200","43200","-0.22196922188242615","-0.22196922188242615","-0.22196922188242615","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.0034680554327188584","-0.0034680554327188584","-0.0034680554327188584"
"108.25","43300","43300","43300","-0.19146658029243044","-0.19146658029243044","-0.19146658029243044","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.003105610552960651","-0.003105610552960651","-0.003105610552960651"
"108.5","43400","43400","43400","-0.16242215790802553","-0.16242215790802553","-0.16242215790802553","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.00275597792942793","-0.00275597792942793","-0.00275597792942793"
"108.75","43500","43500","43500","-0.1348751414838988","-0.1348751414838988","-0.1348751414838988","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.0024199577212642327","-0.0024199577212642327","-0.0024199577212642327"
"109","43600","43600","43600","-0.10885457542935058","-0.10885457542935058","-0.10885457542935058","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.0020982429563470018","-0.0020982429563470018","-0.0020982429563470018"
"109.25","43700","43700","43700","-0.0843795379053737","-0.0843795379053737","-0.0843795379053737","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.0017914186100746361","-0.0017914186100746361","-0.0017914186100746361"
"109.5","43800","43800","43800","-0.06145938265604303","-0.06145938265604303","-0.06145938265604303","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.0014999614511975049","-0.0014999614511975049","-0.0014999614511975049"
"109.75","43900","43900","43900","-0.04009404361454669","-0.04009404361454669","-0.04009404361454669","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.0012242406424660527","-0.0012242406424660527","-0.0012242406424660527"
"110","44000","44000","44000","-0.020274398903469923","-0.020274398903469923","-0.020274398903469923","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.000964519078549777","-0.000964519078549777","-0.000964519078549777"
"110.25","44100","44100","44100","-0.0019826904573814344","-0.0019826904573814344","-0.0019826904573814344","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.0007209554385452736","-0.0007209554385452736","-0.0007209554385452736"
"110.5","44200","44200","44200","0.014807004864029694","0.014807004864029694","0.014807004864029694","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.0004936069254735101","-0.0004936069254735101","-0.0004936069254735101"
"110.75","44300","44300","44300","0.030128257129704464","0.030128257129704464","0.030128257129704464","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.0002824326605009556","-0.0002824326605009556","-0.0002824326605009556"
"111","44400","44400","44400","0.04402172290476785","0.04402172290476785","0.04402172290476785","0.05484395856958008","0.05484395856958008","0.05484395856958008","-0.0000872976952377225","-0.0000872976952377225","-0.0000872976952377225"
"111.25","44500","44500","44500","0.05653454753025536","0.05653454753025536","0.05653454753025536","0.06640116709223547","0.06640116709223547","0.06640116709223547","0.00009202239860269835","0.00009202239860269835","0.00009202239860269835"
"111.5","44600","44600","44600","0.06771973532528079","0.06771973532528079","0.06771973532528079","0.07666311079379157","0.07666311079379157","0.07666311079379157","0.00025583640662552466","0.00025583640662552466","0.00025583640662552466"
"111.75","44700","44700","44700","0.07763549309302788","0.07763549309302788","0.07763549309302788","0.08569238007348888","0.08569238007348888","0.08569238007348888","0.00040453186406522526","0.00040453186406522526","0.00040453186406522526"
"112","44800","44800","44800","0.08634455244134602","0.08634455244134602","0.08634455244134602","0.09355558096724978","0.09355558096724978","0.09355558096724978","0.0005385690137685566","0.0005385690137685566","0.0005385690137685566"
"112.25","44900","44900","44900","0.09391347651579665","0.09391347651579665","0.09391347651579665","0.10032262560696044","0.10032262560696044","0.10032262560696044","0.0006584743832063217","0.0006584743832063217","0.0006584743832063217"
"112.5","45000","45000","45000","0.10041195678741964","0.10041195678741964","0.10041195678741964","0.1060660171779828","0.1060660171779828","0.1060660171779828","0.0007648340360217106","0.0007648340360217106","0.0007648340360217106"
"112.75","45100","45100","45100","0.10591210553927657","0.10591210553927657","0.10591210553927657","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.000858286555342638","0.000858286555342638","0.000858286555342638"
"113","45200","45200","45200","0.11048774965529393","0.11048774965529393","0.11048774965529393","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.0009395158173619612","0.0009395158173619612","0.0009395158173619612"
"113.25","45300","45300","45300","0.11421373123269592","0.11421373123269592","0.11421373123269592","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.0010092436145186252","0.0010092436145186252","0.0010092436145186252"
"113.5","45400","45400","45400","0.11716522041630736","0.11716522041630736","0.11716522041630736","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.0010682221879911424","0.0010682221879911424","0.0010682221879911424"
"113.75","45500","45500","45500","0.11941704569043614","0.11941704569043614","0.11941704569043614","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.0011172267291432118","0.0011172267291432118","0.0011172267291432118"
"114","45600","45600","45600","0.12104304666341328","0.12104304666341328","0.12104304666341328","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.0011570479090432153","0.0011570479090432153","0.0011570479090432153"
"114.25","45700","45700","45700","0.12211545414293351","0.12211545414293351","0.12211545414293351","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.001188484494223081","0.001188484494223081","0.001188484494223081"
"114.5","45800","45800","45800","0.12270430202914125","0.12270430202914125","0.12270430202914125","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.0012123361054564782","0.0012123361054564782","0.0012123361054564782"
"114.75","45900","45900","45900","0.1228768752491906","0.1228768752491906","0.1228768752491906","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.001229396174535784","0.001229396174535784","0.001229396174535784"
"115","46000","46000","46000","0.12269719762427193","0.12269719762427193","0.12269719762427193","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.0012404451518278417","0.0012404451518278417","0.0012404451518278417"
"115.25","46100","46100","46100","0.12222556320052451","0.12222556320052451","0.12222556320052451","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.0012462440148094441","0.0012462440148094441","0.0012462440148094441"
"115.5","46200","46200","46200","0.12151811419172187","0.12151811419172187","0.12151811419172187","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.0012475281248463498","0.0012475281248463498","0.0012475281248463498"
"115.75","46300","46300","46300","0.12062646827714901","0.12062646827714901","0.12062646827714901","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.0012450014762085855","0.0012450014762085855","0.0012450014762085855"
"116","46400","46400","46400","0.1195973975758687","0.1195973975758687","0.1195973975758687","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.0012393313777379743","0.0012393313777379743","0.0012393313777379743"
"116.25","46500","46500","46500","0.11847256118187945","0.11847256118187945","0.11847256118187945","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.0012311436037272128","0.0012311436037272128","0.0012311436037272128"
"116.5","46600","46600","46600","0.1172882926968784","0.1172882926968784","0.1172882926968784","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.0012210180464669786","0.0012210180464669786","0.0012210180464669786"
"116.75","46700","46700","46700","0.11607544374190003","0.11607544374190003","0.11607544374190003","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.0012094848985991016","0.0012094848985991016","0.0012094848985991016"
"117","46800","46800","46800","0.11485928396948977","0.11485928396948977","0.11485928396948977","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.0011970213889136803","0.0011970213889136803","0.0011970213889136803"
"117.25","46900","46900","46900","0.11365945763778725","0.11365945763778725","0.11365945763778725","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.0011840490905816493","0.0011840490905816493","0.0011840490905816493"
"117.5","47000","47000","47000","0.11248999635041894","0.11248999635041894","0.11248999635041894","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.0011709318160570466","0.0011709318160570466","0.0011709318160570466"
"117.75","47100","47100","47100","0.11135938711488991","0.11135938711488991","0.11135938711488991","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.0011579741080518097","0.0011579741080518097","0.0011579741080518097"
"118","47200","47200","47200","0.11027069443060161","0.11027069443060161","0.11027069443060161","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.0011454203311169163","0.0011454203311169163","0.0011454203311169163"
"118.25","47300","47300","47300","0.10922173468900871","0.10922173468900871","0.10922173468900871","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.0011334543634943083","0.0011334543634943083","0.0011334543634943083"
"118.5","47400","47400","47400","0.10820530075595809","0.10820530075595809","0.10820530075595809","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.0011221998840709579","0.0011221998840709579","0.0011221998840709579"
"118.75","47500","47500","47500","0.1072094342129802","0.1072094342129802","0.1072094342129802","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.0011117212445060243","0.0011117212445060243","0.0011117212445060243"
"119","47600","47600","47600","0.10621774236313374","0.10621774236313374","0.10621774236313374","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.0011020249119497536","0.0011020249119497536","0.0011020249119497536"
"119.25","47700","47700","47700","0.10520975676066538","0.10520975676066538","0.10520975676066538","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.0010930614632639474","0.0010930614632639474","0.0010930614632639474"
"119.5","47800","47800","47800","0.10416132970476727","0.10416132970476727","0.10416132970476727","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.0010847281073210879","0.0010847281073210879","0.0010847281073210879"
"119.75","47900","47900","47900","0.10304506484841681","0.10304506484841681","0.10304506484841681","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.0010768717078352055","0.0010768717078352055","0.0010768717078352055"
"120","48000","48000","48000","0.1018307778157555","0.1018307778157555","0.1018307778157555","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.001069292275292769","0.001069292275292769","0.001069292275292769"
"120.25","48100","48100","48100","0.1004859824975452","0.1004859824975452","0.1004859824975452","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.0010617468929342913","0.0010617468929342913","0.0010617468929342913"
"120.5","48200","48200","48200","0.09897639850552739","0.09897639850552739","0.09897639850552739","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.0010539540384135546","0.0010539540384135546","0.0010539540384135546"
"120.75","48300","48300","48300","0.09726647511431215","0.09726647511431215","0.09726647511431215","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.0010455982597561211","0.0010455982597561211","0.0010455982597561211"
"121","48400","48400","48400","0.09531992690478787","0.09531992690478787","0.09531992690478787","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.0010363351615723122","0.0010363351615723122","0.0010363351615723122"
"121.25","48500","48500","48500","0.09310027624672336","0.09310027624672336","0.09310027624672336","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.0010257966551730814","0.0010257966551730814","0.0010257966551730814"
"121.5","48600","48600","48600","0.09057139772069807","0.09057139772069807","0.09057139772069807","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.0010135964243046525","0.0010135964243046525","0.0010135964243046525"
"121.75","48700","48700","48700","0.08769805958091982","0.08769805958091982","0.08769805958091982","0.086055134929108","0.086055134929108","0.086055134929108","0.0009993355566741517","0.0009993355566741517","0.0009993355566741517"
"122","48800","48800","48800","0.08444645740075664","0.08444645740075664","0.08444645740075664","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.0009826082902939307","0.0009826082902939307","0.0009826082902939307"
"122.25","48900","48900","48900","0.08078473512150659","0.08078473512150659","0.08078473512150659","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.0009630078229339294","0.0009630078229339294","0.0009630078229339294"
"122.5","49000","49000","49000","0.07668348884136418","0.07668348884136418","0.07668348884136418","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.0009401321326444464","0.0009401321326444464","0.0009401321326444464"
"122.75","49100","49100","49100","0.07211624883473187","0.07211624883473187","0.07211624883473187","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.0009135897573966456","0.0009135897573966456","0.0009135897573966456"
"123","49200","49200","49200","0.06705993548071876","0.06705993548071876","0.06705993548071876","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.0008830054823842628","0.0008830054823842628","0.0008830054823842628"
"123.25","49300","49300","49300","0.061495285002343365","0.061495285002343365","0.061495285002343365","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.0008480258844310723","0.0008480258844310723","0.0008480258844310723"
"123.5","49400","49400","49400","0.0554072411728467","0.0554072411728467","0.0554072411728467","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.000808324684248728","0.000808324684248728","0.000808324684248728"
"123.75","49500","49500","49500","0.04878530943060629","0.04878530943060629","0.04878530943060629","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.0007636078589757329","0.0007636078589757329","0.0007636078589757329"
"124","49600","49600","49600","0.04162387015719263","0.04162387015719263","0.04162387015719263","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.0007136184694887635","0.0007136184694887635","0.0007136184694887635"
"124.25","49700","49700","49700","0.03392244821167396","0.03392244821167396","0.03392244821167396","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.000658141159394264","0.000658141159394264","0.000658141159394264"
"124.5","49800","49800","49800","0.025685936175724552","0.025685936175724552","0.025685936175724552","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.0005970062853631964","0.0005970062853631964","0.0005970062853631964"
"124.75","49900","49900","49900","0.016924769145617632","0.016924769145617632","0.016924769145617632","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.0005300936415426401","0.0005300936415426401","0.0005300936415426401"
"125","50000","50000","50000","0.0076550493058337105","0.0076550493058337105","0.0076550493058337105","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.00045733574414100995","0.00045733574414100995","0.00045733574414100995"
"125.25","50100","50100","50100","0.0013831975425041352","0.0013831975425041352","0.0013831975425041352","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","0.00012233876407934265","0.00012233876407934265","0.00012233876407934265"
"125.5","50200","50200","50200","0.0001700003002207998","0.0001700003002207998","0.0001700003002207998","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","0.000016390141546434835","0.000016390141546434835","0.000016390141546434835"
"125.75","50300","50300","50300","0.000018167271356527547","0.000018167271356527547","0.000018167271356527547","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","0.000001819462248638412","0.000001819462248638412","0.000001819462248638412"
"126","50400","50400","50400","0.0000018047426737553628","0.0000018047426737553628","0.0000018047426737553628","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","1.8466265210014402e-7","1.8466265210014402e-7","1.8466265210014402e-7"
"126.25","50500","50500","50500","1.7139846806449586e-7","1.7139846806449586e-7","1.7139846806449586e-7","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","1.778062267307059e-8","1.778062267307059e-8","1.778062267307059e-8"
"126.5","50600","50600","50600","1.5788687191307943e-8","1.5788687191307943e-8","1.5788687191307943e-8","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","1.6536648890419978e-9","1.6536648890419978e-9","1.6536648890419978e-9"
"126.75","50700","50700","50700","1.4226553412897628e-9","1.4226553412897628e-9","1.4226553412897628e-9","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","1.500602437118254e-10","1.500602437118254e-10","1.500602437118254e-10"
"127","50800","50800","50800","1.2606554075138023e-10","1.2606554075138023e-10","1.2606554075138023e-10","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","1.3369436444452181e-11","1.3369436444452181e-11","1.3369436444452181e-11"
"127.25","50900","50900","50900","1.1025732655622812e-11","1.1025732655622812e-11","1.1025732655622812e-11","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","1.174314347265077e-12","1.174314347265077e-12","1.174314347265077e-12"
"127.5","51000","51000","51000","9.542150243488886e-13","9.542150243488886e-13","9.542150243488886e-13","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","1.0198323556781105e-13","1.0198323556781105e-13","1.0198323556781105e-13"
"127.75","51100","51100","51100","8.18786999639306e-14","8.18786999639306e-14","8.18786999639306e-14","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","8.775082191524931e-15","8.775082191524931e-15","8.775082191524931e-15"
"128","51200","51200","51200","6.9865712763459995e-15","6.9865712763459995e-15","6.9865712763459995e-15","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","7.492519997279174e-16","7.492519997279174e-16","7.492519997279174e-16"
"128.25","51300","51300","51300","6.072784891336619e-16","6.072784891336619e-16","6.072784891336619e-16","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","6.355894608123186e-17","6.355894608123186e-17","6.355894608123186e-17"
"128.5","51400","51400","51400","7.146902794140741e-17","7.146902794140741e-17","7.146902794140741e-17","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","5.36150078256097e-18","5.36150078256097e-18","5.36150078256097e-18"
"128.75","51500","51500","51500","3.210444762665165e-17","3.210444762665165e-17","3.210444762665165e-17","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","4.497864756554221e-19","4.497864756554221e-19","4.497864756554221e-19"
"129","51600","51600","51600","3.622035863006739e-17","3.622035863006739e-17","3.622035863006739e-17","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","3.71823807515348e-20","3.71823807515348e-20","3.71823807515348e-20"
"129.25","51700","51700","51700","4.609011558770269e-17","4.609011558770269e-17","4.609011558770269e-17","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","2.5580280648360217e-21","2.5580280648360217e-21","2.5580280648360217e-21"
"129.5","51800","51800","51800","5.914612056577121e-17","5.914612056577121e-17","5.914612056577121e-17","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","-4.797223107222101e-22","-4.797223107222101e-22","-4.797223107222101e-22"
"129.75","51900","51900","51900","7.594223911925824e-17","7.594223911925824e-17","7.594223911925824e-17","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","-9.285311129195448e-22","-9.285311129195448e-22","-9.285311129195448e-22"
"130","52000","52000","52000","9.751152679400153e-17","9.751152679400153e-17","9.751152679400153e-17","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","-1.218132460616047e-21","-1.218132460616047e-21","-1.218132460616047e-21"
"130.25","52100","52100","52100","1.2520725915469708e-16","1.2520725915469708e-16","1.2520725915469708e-16","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","-1.5662493746104542e-21","-1.5662493746104542e-21","-1.5662493746104542e-21"
"130.5","52200","52200","52200","1.6076930148971888e-16","1.6076930148971888e-16","1.6076930148971888e-16","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","-2.011279964109539e-21","-2.011279964109539e-21","-2.011279964109539e-21"
"130.75","52300","52300","52300","2.0643186920299748e-16","2.0643186920299748e-16","2.0643186920299748e-16","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","-2.5825490549182274e-21","-2.5825490549182274e-21","-2.5825490549182274e-21"
"131","52400","52400","52400","2.6506376686011205e-16","2.6506376686011205e-16","2.6506376686011205e-16","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","-3.3160598124219344e-21","-3.3160598124219344e-21","-3.3160598124219344e-21"
"131.25","52500","52500","52500","3.4034861369048617e-16","3.4034861369048617e-16","3.4034861369048617e-16","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","-4.257905179530618e-21","-4.257905179530618e-21","-4.257905179530618e-21"
"131.5","52600","52600","52600","4.3701627051294885e-16","4.3701627051294885e-16","4.3701627051294885e-16","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","-5.467258480276198e-21","-5.467258480276198e-21","-5.467258480276198e-21"
"131.75","52700","52700","52700","5.611399988447061e-16","5.611399988447061e-16","5.611399988447061e-16","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","-7.020098848923991e-21","-7.020098848923991e-21","-7.020098848923991e-21"
"132","52800","52800","52800","7.20518020836732e-16","7.20518020836732e-16","7.20518020836732e-16","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","-9.013985349728067e-21","-9.013985349728067e-21","-9.013985349728067e-21"
"132.25","52900","52900","52900","9.25163451935911e-16","9.25163451935911e-16","9.25163451935911e-16","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","-1.157418629473319e-20","-1.157418629473319e-20","-1.157418629473319e-20"
"132.5","53000","53000","53000","1.187933386876277e-15","1.187933386876277e-15","1.187933386876277e-15","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","-1.4861549379923307e-20","-1.4861549379923307e-20","-1.4861549379923307e-20"
"132.75","53100","53100","53100","1.5253366620810909e-15","1.5253366620810909e-15","1.5253366620810909e-15","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","-1.9082607135215167e-20","-1.9082607135215167e-20","-1.9082607135215167e-20"
"133","53200","53200","53200","1.9585710431177613e-15","1.9585710431177613e-15","1.9585710431177613e-15","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","-2.450255257817221e-20","-2.450255257817221e-20","-2.450255257817221e-20"
"133.25","53300","53300","53300","2.5148549997518257e-15","2.5148549997518257e-15","2.5148549997518257e-15","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","-3.1461900284279414e-20","-3.1461900284279414e-20","-3.1461900284279414e-20"
"133.5","53400","53400","53400","3.2291377389655863e-15","3.2291377389655863e-15","3.2291377389655863e-15","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","-4.0397879622127356e-20","-4.0397879622127356e-20","-4.0397879622127356e-20"
"133.75","53500","53500","53500","4.1462949308173945e-15","4.1462949308173945e-15","4.1462949308173945e-15","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","-5.187190421509784e-20","-5.187190421509784e-20","-5.187190421509784e-20"
"134","53600","53600","53600","5.323948076253071e-15","5.323948076253071e-15","5.323948076253071e-15","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","-6.660484342396778e-20","-6.660484342396778e-20","-6.660484342396778e-20"
"134.25","53700","53700","53700","6.8360846470347346e-15","6.8360846470347346e-15","6.8360846470347346e-15","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","-8.552231183111994e-20","-8.552231183111994e-20","-8.552231183111994e-20"
"134.5","53800","53800","53800","8.777706437421428e-15","8.777706437421428e-15","8.777706437421428e-15","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","-1.0981282208456138e-19","-1.0981282208456138e-19","-1.0981282208456138e-19"
"134.75","53900","53900","53900","1.1270798165872693e-14","1.1270798165872693e-14","1.1270798165872693e-14","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","-1.41002454634636e-19","-1.41002454634636e-19","-1.41002454634636e-19"
"135","54000","54000","54000","1.4471991311338066e-14","1.4471991311338066e-14","1.4471991311338066e-14","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","-1.8105073556639258e-19","-1.8105073556639258e-19","-1.8105073556639258e-19"
"135.25","54100","54100","54100","1.8582404673842168e-14","1.8582404673842168e-14","1.8582404673842168e-14","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","-2.32473746174571e-19","-2.32473746174571e-19","-2.32473746174571e-19"
"135.5","54200","54200","54200","2.3860279904390288e-14","2.3860279904390288e-14","2.3860279904390288e-14","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","-2.9850219879978996e-19","-2.9850219879978996e-19","-2.9850219879978996e-19"
"135.75","54300","54300","54300","3.063720584652066e-14","3.063720584652066e-14","3.063720584652066e-14","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","-3.832844101959351e-19","-3.832844101959351e-19","-3.832844101959351e-19"
"136","54400","54400","54400","3.9338951003226484e-14","3.9338951003226484e-14","3.9338951003226484e-14","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","-4.92146924507177e-19","-4.92146924507177e-19","-4.92146924507177e-19"
"136.25","54500","54500","54500","5.051221295397593e-14","5.051221295397593e-14","5.051221295397593e-14","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","-6.319291598061605e-19","-6.319291598061605e-19","-6.319291598061605e-19"
"136.5","54600","54600","54600","6.485896528604792e-14","6.485896528604792e-14","6.485896528604792e-14","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","-8.114131027278429e-19","-8.114131027278429e-19","-8.114131027278429e-19"
"136.75","54700","54700","54700","8.32805599273519e-14","8.32805599273519e-14","8.32805599273519e-14","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","-1.0418750473215675e-18","-1.0418750473215675e-18","-1.0418750473215675e-18"
"137","54800","54800","54800","1.0693435566270394e-13","1.0693435566270394e-13","1.0693435566270394e-13","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","-1.337794041740426e-18","-1.337794041740426e-18","-1.337794041740426e-18"
"137.25","54900","54900","54900","1.373064305880342e-13","1.373064305880342e-13","1.373064305880342e-13","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","-1.7177615518534495e-18","-1.7177615518534495e-18","-1.7177615518534495e-18"
"137.5","55000","55000","55000","1.7630494674970008e-13","1.7630494674970008e-13","1.7630494674970008e-13","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","-2.2056494923069542e-18","-2.2056494923069542e-18","-2.2056494923069542e-18"
"137.75","55100","55100","55100","2.2638003271438212e-13","2.2638003271438212e-13","2.2638003271438212e-13","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","-2.832110008311146e-18","-2.832110008311146e-18","-2.832110008311146e-18"
"138","55200","55200","55200","2.906777158358498e-13","2.906777158358498e-13","2.906777158358498e-13","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","-3.636501233341461e-18","-3.636501233341461e-18","-3.636501233341461e-18"
"138.25","55300","55300","55300","3.732375751979365e-13","3.732375751979365e-13","3.732375751979365e-13","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","-4.669360011112143e-18","-4.669360011112143e-18","-4.669360011112143e-18"
"138.5","55400","55400","55400","4.792465330170005e-13","4.792465330170005e-13","4.792465330170005e-13","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","-5.9955769333849825e-18","-5.9955769333849825e-18","-5.9955769333849825e-18"
"138.75","55500","55500","55500","6.153647292532235e-13","6.153647292532235e-13","6.153647292532235e-13","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","-7.698473169325193e-18","-7.698473169325193e-18","-7.698473169325193e-18"
"139","55600","55600","55600","7.901439528941678e-13","7.901439528941678e-13","7.901439528941678e-13","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","-9.88503521766009e-18","-9.88503521766009e-18","-9.88503521766009e-18"
"139.25","55700","55700","55700","1.0145649183579989e-12","1.0145649183579989e-12","1.0145649183579989e-12","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","-1.2692636462040224e-17","-1.2692636462040224e-17","-1.2692636462040224e-17"
"139.5","55800","55800","55800","1.3027271420510092e-12","1.3027271420510092e-12","1.3027271420510092e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","-1.6297667818151463e-17","-1.6297667818151463e-17","-1.6297667818151463e-17"
"139.75","55900","55900","55900","1.6727347614018422e-12","1.6727347614018422e-12","1.6727347614018422e-12","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","-2.092661970482397e-17","-2.092661970482397e-17","-2.092661970482397e-17"
"140","56000","56000","56000","2.1478339490160226e-12","2.1478339490160226e-12","2.1478339490160226e-12","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","-2.687031157584543e-17","-2.687031157584543e-17","-2.687031157584543e-17"
"140.25","56100","56100","56100","2.7578733813596503e-12","2.7578733813596503e-12","2.7578733813596503e-12","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","-3.450216300023176e-17","-3.450216300023176e-17","-3.450216300023176e-17"
"140.5","56200","56200","56200","3.541179517669509e-12","3.541179517669509e-12","3.541179517669509e-12","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","-4.430165419434114e-17","-4.430165419434114e-17","-4.430165419434114e-17"
"140.75","56300","56300","56300","4.546964505736991e-12","4.546964505736991e-12","4.546964505736991e-12","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","-5.688444993993873e-17","-5.688444993993873e-17","-5.688444993993873e-17"
"141","56400","56400","56400","5.838417994135571e-12","5.838417994135571e-12","5.838417994135571e-12","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","-7.304107945926573e-17","-7.304107945926573e-17","-7.304107945926573e-17"
"141.25","56500","56500","56500","7.496677097704373e-12","7.496677097704373e-12","7.496677097704373e-12","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","-9.378660236001556e-17","-9.378660236001556e-17","-9.378660236001556e-17"
"141.5","56600","56600","56600","9.625923934132268e-12","9.625923934132268e-12","9.625923934132268e-12","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","-1.204243809634008e-16","-1.204243809634008e-16","-1.204243809634008e-16"
"141.75","56700","56700","56700","1.2359930990494012e-11","1.2359930990494012e-11","1.2359930990494012e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","-1.5462796559779276e-16","-1.5462796559779276e-16","-1.5462796559779276e-16"
"142","56800","56800","56800","1.5870465540243623e-11","1.5870465540243623e-11","1.5870465540243623e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","-1.9854623738289866e-16","-1.9854623738289866e-16","-1.9854623738289866e-16"
"142.25","56900","56900","56900","2.037808112824547e-11","2.037808112824547e-11","2.037808112824547e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","-2.5493841424071235e-16","-2.5493841424071235e-16","-2.5493841424071235e-16"
"142.5","57000","57000","57000","2.6165974111836568e-11","2.6165974111836568e-11","2.6165974111836568e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","-3.2734740201183646e-16","-3.2734740201183646e-16","-3.2734740201183646e-16"
"142.75","57100","57100","57100","3.359777581173533e-11","3.359777581173533e-11","3.359777581173533e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","-4.203223816949734e-16","-4.203223816949734e-16","-4.203223816949734e-16"
"143","57200","57200","57200","4.314039808602225e-11","4.314039808602225e-11","4.314039808602225e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","-5.397046170529257e-16","-5.397046170529257e-16","-5.397046170529257e-16"
"143.25","57300","57300","57300","5.539336762778314e-11","5.539336762778314e-11","5.539336762778314e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","-6.929944387978819e-16","-6.929944387978819e-16","-6.929944387978819e-16"
"143.5","57400","57400","57400","7.112649194885298e-11","7.112649194885298e-11","7.112649194885298e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","-8.898224614948917e-16","-8.898224614948917e-16","-8.898224614948917e-16"
"143.75","57500","57500","57500","9.132822346026957e-11","9.132822346026957e-11","9.132822346026957e-11","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","-1.1425546378728424e-15","-1.1425546378728424e-15","-1.1425546378728424e-15"
"144","57600","57600","57600","1.1726776018080175e-10","1.1726776018080175e-10","1.1726776018080175e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","-1.4670691636085998e-15","-1.4670691636085998e-15","-1.4670691636085998e-15"
"144.25","57700","57700","57700","1.5057478462504466e-10","1.5057478462504466e-10","1.5057478462504466e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","-1.883754042383319e-15","-1.883754042383319e-15","-1.883754042383319e-15"
"144.5","57800","57800","57800","1.9334185056235326e-10","1.9334185056235326e-10","1.9334185056235326e-10","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","-2.4187879839095548e-15","-2.4187879839095548e-15","-2.4187879839095548e-15"
"144.75","57900","57900","57900","2.4825585021751267e-10","2.4825585021751267e-10","2.4825585021751267e-10","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","-3.10578510829285e-15","-3.10578510829285e-15","-3.10578510829285e-15"
"145","58000","58000","58000","3.1876682149764217e-10","3.1876682149764217e-10","3.1876682149764217e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","-3.987906785968274e-15","-3.987906785968274e-15","-3.987906785968274e-15"
"145.25","58100","58100","58100","4.093047007617024e-10","4.093047007617024e-10","4.093047007617024e-10","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","-5.120573290314822e-15","-5.120573290314822e-15","-5.120573290314822e-15"
"145.5","58200","58200","58200","5.255576388850882e-10","5.255576388850882e-10","5.255576388850882e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","-6.574945622557443e-15","-6.574945622557443e-15","-6.574945622557443e-15"
"145.75","58300","58300","58300","6.748293661594624e-10","6.748293661594624e-10","6.748293661594624e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-8.4423962536482e-15","-8.4423962536482e-15","-8.4423962536482e-15"
"146","58400","58400","58400","8.6649805790557e-10","8.6649805790557e-10","8.6649805790557e-10","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.0840249654303658e-14","-1.0840249654303658e-14","-1.0840249654303658e-14"
"146.25","58500","58500","58500","1.1126055295802796e-9","1.1126055295802796e-9","1.1126055295802796e-9","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-1.3919153254907969e-14","-1.3919153254907969e-14","-1.3919153254907969e-14"
"146.5","58600","58600","58600","1.4286137782650488e-9","1.4286137782650488e-9","1.4286137782650488e-9","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-1.7872541901273402e-14","-1.7872541901273402e-14","-1.7872541901273402e-14"
"146.75","58700","58700","58700","1.8343764011586856e-9","1.8343764011586856e-9","1.8343764011586856e-9","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-2.2948790384451624e-14","-2.2948790384451624e-14","-2.2948790384451624e-14"
"147","58800","58800","58800","2.3553859216004126e-9","2.3553859216004126e-9","2.3553859216004126e-9","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-2.946681747740995e-14","-2.946681747740995e-14","-2.946681747740995e-14"
"147.25","58900","58900","58900","3.0243753873668e-9","3.0243753873668e-9","3.0243753873668e-9","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-3.78361217197809e-14","-3.78361217197809e-14","-3.78361217197809e-14"
"147.5","59000","59000","59000","3.88337486356005e-9","3.88337486356005e-9","3.88337486356005e-9","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-4.858250754834137e-14","-4.858250754834137e-14","-4.858250754834137e-14"
"147.75","59100","59100","59100","4.986352021692584e-9","4.986352021692584e-9","4.986352021692584e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-6.238111776714709e-14","-6.238111776714709e-14","-6.238111776714709e-14"
"148","59200","59200","59200","6.402602723098856e-9","6.402602723098856e-9","6.402602723098856e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-8.009884720107786e-14","-8.009884720107786e-14","-8.009884720107786e-14"
"148.25","59300","59300","59300","8.221104614068885e-9","8.221104614068885e-9","8.221104614068885e-9","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-1.0284880144332175e-13","-1.0284880144332175e-13","-1.0284880144332175e-13"
"148.5","59400","59400","59400","1.0556107252415009e-8","1.0556107252415009e-8","1.0556107252415009e-8","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-1.3206022087909592e-13","-1.3206022087909592e-13","-1.3206022087909592e-13"
"148.75","59500","59500","59500","1.3554309971672829e-8","1.3554309971672829e-8","1.3554309971672829e-8","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-1.6956826095508214e-13","-1.6956826095508214e-13","-1.6956826095508214e-13"
"149","59600","59600","59600","1.7404078440524108e-8","1.7404078440524108e-8","1.7404078440524108e-8","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-2.177292658067362e-13","-2.177292658067362e-13","-2.177292658067362e-13"
"149.25","59700","59700","59700","2.2347278958280998e-8","2.2347278958280998e-8","2.2347278958280998e-8","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-2.7956877178265383e-13","-2.7956877178265383e-13","-2.7956877178265383e-13"
"149.5","59800","59800","59800","2.86944739893134e-8","2.86944739893134e-8","2.86944739893134e-8","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-3.5897153001441987e-13","-3.5897153001441987e-13","-3.5897153001441987e-13"
"149.75","59900","59900","59900","3.6844433612567323e-8","3.6844433612567323e-8","3.6844433612567323e-8","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-4.609254710083264e-13","-4.609254710083264e-13","-4.609254710083264e-13"
"150","60000","60000","60000","4.7309188713870696e-8","4.7309188713870696e-8","4.7309188713870696e-8","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-5.918349132249288e-13","-5.918349132249288e-13","-5.918349132249288e-13"
"150.25","60100","60100","60100","6.074619991372226e-8","6.074619991372226e-8","6.074619991372226e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-7.599226514599978e-13","-7.599226514599978e-13","-7.599226514599978e-13"
"150.5","60200","60200","60200","7.799966327517389e-8","7.799966327517389e-8","7.799966327517389e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-9.757461176154084e-13","-9.757461176154084e-13","-9.757461176154084e-13"
"150.75","60300","60300","60300","1.001535478611287e-7","1.001535478611287e-7","1.001535478611287e-7","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-1.2528599284072e-12","-1.2528599284072e-12","-1.2528599284072e-12"
"151","60400","60400","60400","1.285996972705417e-7","1.285996972705417e-7","1.285996972705417e-7","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-1.6086662575871967e-12","-1.6086662575871967e-12","-1.6086662575871967e-12"
"151.25","60500","60500","60500","1.651252736834367e-7","1.651252736834367e-7","1.651252736834367e-7","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-2.065506148815637e-12","-2.065506148815637e-12","-2.065506148815637e-12"
"151.5","60600","60600","60600","2.1202503814099345e-7","2.1202503814099345e-7","2.1202503814099345e-7","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-2.652059821693631e-12","-2.652059821693631e-12","-2.652059821693631e-12"
"151.75","60700","60700","60700","2.722455211202792e-7","2.722455211202792e-7","2.722455211202792e-7","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-3.405143105544923e-12","-3.405143105544923e-12","-3.405143105544923e-12"
"152","60800","60800","60800","3.49570140954901e-7","3.49570140954901e-7","3.49570140954901e-7","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-4.3720114763144406e-12","-4.3720114763144406e-12","-4.3720114763144406e-12"
"152.25","60900","60900","60900","4.488569001608478e-7","4.488569001608478e-7","4.488569001608478e-7","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-5.6133141635598514e-12","-5.6133141635598514e-12","-5.6133141635598514e-12"
"152.5","61000","61000","61000","5.763435928491108e-7","5.763435928491108e-7","5.763435928491108e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","-7.206880150877513e-12","-7.206880150877513e-12","-7.206880150877513e-12"
"152.75","61100","61100","61100","7.400396976282628e-7","7.400396976282628e-7","7.400396976282628e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","-9.252567711998797e-12","-9.252567711998797e-12","-9.252567711998797e-12"
"153","61200","61200","61200","9.502295761187114e-7","9.502295761187114e-7","9.502295761187114e-7","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","-1.1878471909842753e-11","-1.1878471909842753e-11","-1.1878471909842753e-11"
"153.25","61300","61300","61300","0.0000012201185894472287","0.0000012201185894472287","0.0000012201185894472287","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","-1.524886314800396e-11","-1.524886314800396e-11","-1.524886314800396e-11"
"153.5","61400","61400","61400","0.0000015666627229929105","0.0000015666627229929105","0.0000015666627229929105","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","-1.9574327660626336e-11","-1.9574327660626336e-11","-1.9574327660626336e-11"
"153.75","61500","61500","61500","0.000002011633836983058","0.000002011633836983058","0.000002011633836983058","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","-2.5124701082051773e-11","-2.5124701082051773e-11","-2.5124701082051773e-11"
"154","61600","61600","61600","0.000002582987461048563","0.000002582987461048563","0.000002582987461048563","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","-3.224553191956351e-11","-3.224553191956351e-11","-3.224553191956351e-11"
"154.25","61700","61700","61700","0.0000033166190536462185","0.0000033166190536462185","0.0000033166190536462185","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","-4.137898438009559e-11","-4.137898438009559e-11","-4.137898438009559e-11"
"154.5","61800","61800","61800","0.000004258619044965478","0.000004258619044965478","0.000004258619044965478","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","-5.3090287903100165e-11","-5.3090287903100165e-11","-5.3090287903100165e-11"
"154.75","61900","61900","61900","0.00000546816830531763","0.00000546816830531763","0.00000546816830531763","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","-6.810105566660174e-11","-6.810105566660174e-11","-6.810105566660174e-11"
"155","62000","62000","62000","0.000007021255894592824","0.000007021255894592824","0.000007021255894592824","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","-8.733100568708742e-11","-8.733100568708742e-11","-8.733100568708742e-11"
"155.25","62100","62100","62100","0.000009015452573039436","0.000009015452573039436","0.000009015452573039436","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","-1.1194978302695047e-10","-1.1194978302695047e-10","-1.1194978302695047e-10"
"155.5","62200","62200","62200","0.000011576039823533157","0.000011576039823533157","0.000011576039823533157","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","-1.4344061773544867e-10","-1.4344061773544867e-10","-1.4344061773544867e-10"
"155.75","62300","62300","62300","0.00001486387919894685","0.00001486387919894685","0.00001486387919894685","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","-1.8367731011145736e-10","-1.8367731011145736e-10","-1.8367731011145736e-10"
"156","62400","62400","62400","0.00001908551598436224","0.00001908551598436224","0.00001908551598436224","0.000023308557841405","0.000023308557841405","0.000023308557841405","-2.35015245642602e-10","-2.35015245642602e-10","-2.35015245642602e-10"
"156.25","62500","62500","62500","0.000024506151270495068","0.000024506151270495068","0.000024506151270495068","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","-3.0039534209339296e-10","-3.0039534209339296e-10","-3.0039534209339296e-10"
"156.5","62600","62600","62600","0.00003146629630610953","0.00003146629630610953","0.00003146629630610953","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","-3.8345622373882695e-10","-3.8345622373882695e-10","-3.8345622373882695e-10"
"156.75","62700","62700","62700","0.00004040315361548666","0.00004040315361548666","0.00004040315361548666","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","-4.886431489954519e-10","-4.886431489954519e-10","-4.886431489954519e-10"
"157","62800","62800","62800","0.00005187806513604432","0.00005187806513604432","0.00005187806513604432","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","-6.21290005472239e-10","-6.21290005472239e-10","-6.21290005472239e-10"
"157.25","62900","62900","62900","0.00006661174682810523","0.00006661174682810523","0.00006661174682810523","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","-7.876292033437828e-10","-7.876292033437828e-10","-7.876292033437828e-10"
"157.5","63000","63000","63000","0.00008552951515455446","0.00008552951515455446","0.00008552951515455446","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","-9.946471544956662e-10","-9.946471544956662e-10","-9.946471544956662e-10"
"157.75","63100","63100","63100","0.00010981933322480543","0.00010981933322480543","0.00010981933322480543","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","-1.2496395863063084e-9","-1.2496395863063084e-9","-1.2496395863063084e-9"
"158","63200","63200","63200","0.0001410063009836948","0.0001410063009836948","0.0001410063009836948","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","-1.5592135544019892e-9","-1.5592135544019892e-9","-1.5592135544019892e-9"
"158.25","63300","63300","63300","0.00018104823240100914","0.00018104823240100914","0.00018104823240100914","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","-1.9273024526409322e-9","-1.9273024526409322e-9","-1.9273024526409322e-9"
"158.5","63400","63400","63400","0.00023245826347403166","0.00023245826347403166","0.00023245826347403166","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","-2.351458238147614e-9","-2.351458238147614e-9","-2.351458238147614e-9"
"158.75","63500","63500","63500","0.00029846209362999453","0.00029846209362999453","0.00029846209362999453","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","-2.816181718697647e-9","-2.816181718697647e-9","-2.816181718697647e-9"
"159","63600","63600","63600","0.00038319957399840314","0.00038319957399840314","0.00038319957399840314","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","-3.2812156258114206e-9","-3.2812156258114206e-9","-3.2812156258114206e-9"
"159.25","63700","63700","63700","0.0004919830351491801","0.0004919830351491801","0.0004919830351491801","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","-3.661340020012435e-9","-3.661340020012435e-9","-3.661340020012435e-9"
"159.5","63800","63800","63800","0.0006316281354909004","0.0006316281354909004","0.0006316281354909004","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","-3.791920082115807e-9","-3.791920082115807e-9","-3.791920082115807e-9"
"159.75","63900","63900","63900","0.0008108772780099456","0.0008108772780099456","0.0008108772780099456","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","-3.3706801891324927e-9","-3.3706801891324927e-9","-3.3706801891324927e-9"
"160","64000","64000","64000","0.0010409409825177561","0.0010409409825177561","0.0010409409825177561","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","-1.8599630111364347e-9","-1.8599630111364347e-9","-1.8599630111364347e-9"
"160.25","64100","64100","64100","0.0013361892291004645","0.0013361892291004645","0.0013361892291004645","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","1.676474679592659e-9","1.676474679592659e-9","1.676474679592659e-9"
"160.5","64200","64200","64200","0.0017150329273429932","0.0017150329273429932","0.0017150329273429932","0.002093825115659007","0.002093825115659007","0.002093825115659007","8.84479958704657e-9","8.84479958704657e-9","8.84479958704657e-9"
"160.75","64300","64300","64300","0.002201045508428409","0.002201045508428409","0.002201045508428409","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","2.237055907238026e-8","2.237055907238026e-8","2.237055907238026e-8"
"161","64400","64400","64400","0.0028243862851621685","0.0028243862851621685","0.0028243862851621685","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","4.684071156608408e-8","4.684071156608408e-8","4.684071156608408e-8"
"161.25","64500","64500","64500","0.003623600574656554","0.003623600574656554","0.003623600574656554","0.004422284952695375","0.004422284952695375","0.004422284952695375","8.992475777289946e-8","8.992475777289946e-8","8.992475777289946e-8"
"161.5","64600","64600","64600","0.004647886125041668","0.004647886125041668","0.004647886125041668","0.005671203013740938","0.005671203013740938","0.005671203013740938","1.6437767677763594e-7","1.6437767677763594e-7","1.6437767677763594e-7"
"161.75","64700","64700","64700","0.005959929900759626","0.005959929900759626","0.005959929900759626","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","2.9131330989292346e-7","2.9131330989292346e-7","2.9131330989292346e-7"
"162","64800","64800","64800","0.007639431283936176","0.007639431283936176","0.007639431283936176","0.009315959345066776","0.009315959345066776","0.009315959345066776","5.055316779681816e-7","5.055316779681816e-7","5.055316779681816e-7"
"162.25","64900","64900","64900","0.00978743271160519","0.00978743271160519","0.00978743271160519","0.011930361211170276","0.011930361211170276","0.011930361211170276","8.641455519489086e-7","8.641455519489086e-7","8.641455519489086e-7"
"162.5","65000","65000","65000","0.01253156890761956","0.01253156890761956","0.01253156890761956","0.01526715388037459","0.01526715388037459","0.01526715388037459","0.0000014604632102106427","0.0000014604632102106427","0.0000014604632102106427"
"162.75","65100","65100","65100","0.016032308470678124","0.016032308470678124","0.016032308470678124","0.019518775144003814","0.019518775144003814","0.019518775144003814","0.0000024461564749546534","0.0000024461564749546534","0.0000024461564749546534"
"163","65200","65200","65200","0.020490176856996157","0.020490176856996157","0.020490176856996157","0.024924426647114264","0.024924426647114264","0.024924426647114264","0.0000040663084982035975","0.0000040663084982035975","0.0000040663084982035975"
"163.25","65300","65300","65300","0.026153788577154485","0.026153788577154485","0.026153788577154485","0.03177863095923052","0.03177863095923052","0.03177863095923052","0.000006714118854538303","0.000006714118854538303","0.000006714118854538303"
"163.5","65400","65400","65400","0.03332823866635183","0.03332823866635183","0.03332823866635183","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.000011014878531671185","0.000011014878531671185","0.000011014878531671185"
"163.75","65500","65500","65500","0.04238295986895356","0.04238295986895356","0.04238295986895356","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.000017952077748358865","0.000017952077748358865","0.000017952077748358865"
"164","65600","65600","65600","0.053757493115470074","0.053757493115470074","0.053757493115470074","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.000029051325040127182","0.000029051325040127182","0.000029051325040127182"
"164.25","65700","65700","65700","0.06796271965051118","0.06796271965051118","0.06796271965051118","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.00004663811676340352","0.00004663811676340352","0.00004663811676340352"
"164.5","65800","65800","65800","0.0855740123092953","0.0855740123092953","0.0855740123092953","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.00007417949601571869","0.00007417949601571869","0.00007417949601571869"
"164.75","65900","65900","65900","0.10721168603754468","0.10721168603754468","0.10721168603754468","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.00011670098208458116","0.00011670098208458116","0.00011670098208458116"
"165","66000","66000","66000","0.13350353240066096","0.13350353240066096","0.13350353240066096","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.00018123087786271926","0.00018123087786271926","0.00018123087786271926"
"165.25","66100","66100","66100","0.16502492165654845","0.16502492165654845","0.16502492165654845","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.0002771584150183179","0.0002771584150183179","0.0002771584150183179"
"165.5","66200","66200","66200","0.2022150311592414","0.2022150311592414","0.2022150311592414","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.0004163057115276238","0.0004163057115276238","0.0004163057115276238"
"165.75","66300","66300","66300","0.24527413978147372","0.24527413978147372","0.24527413978147372","0.285637570508946","0.285637570508946","0.285637570508946","0.0006124367525235548","0.0006124367525235548","0.0006124367525235548"
"166","66400","66400","66400","0.2940564808158022","0.2940564808158022","0.2940564808158022","0.339243631234185","0.339243631234185","0.339243631234185","0.0008799246726468868","0.0008799246726468868","0.0008799246726468868"
"166.25","66500","66500","66500","0.3479835075593568","0.3479835075593568","0.3479835075593568","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.0012314560502768926","0.0012314560502768926","0.0012314560502768926"
"166.5","66600","66600","66600","0.40600851747450495","0.40600851747450495","0.40600851747450495","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.0016750114810320654","0.0016750114810320654","0.0016750114810320654"
"166.75","66700","66700","66700","0.46665919928528016","0.46665919928528016","0.46665919928528016","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.0022108384878695153","0.0022108384878695153","0.0022108384878695153"
"167","66800","66800","66800","0.528166630136618","0.528166630136618","0.528166630136618","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.002829471453084341","0.002829471453084341","0.002829471453084341"
"167.25","66900","66900","66900","0.5886618305911497","0.5886618305911497","0.5886618305911497","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.00351175107155844","0.00351175107155844","0.00351175107155844"
"167.5","67000","67000","67000","0.6463961093451988","0.6463961093451988","0.6463961093451988","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.004231156110433565","0.004231156110433565","0.004231156110433565"
"167.75","67100","67100","67100","0.6999322053591062","0.6999322053591062","0.6999322053591062","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.004957859986003357","0.004957859986003357","0.004957859986003357"
"168","67200","67200","67200","0.748264819939759","0.748264819939759","0.748264819939759","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.005663269686488101","0.005663269686488101","0.005663269686488101"
"168.25","67300","67300","67300","0.7908548938134862","0.7908548938134862","0.7908548938134862","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.006323751031146574","0.006323751031146574","0.006323751031146574"
"168.5","67400","67400","67400","0.8275885542196592","0.8275885542196592","0.8275885542196592","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.006922742839176238","0.006922742839176238","0.006922742839176238"
"168.75","67500","67500","67500","0.8586880325371867","0.8586880325371867","0.8586880325371867","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.007451154654976963","0.007451154654976963","0.007451154654976963"
"169","67600","67600","67600","0.8846048738549398","0.8846048738549398","0.8846048738549398","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.007906464663108986","0.007906464663108986","0.007906464663108986"
"169.25","67700","67700","67700","0.9059191133856762","0.9059191133856762","0.9059191133856762","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.008291132410036178","0.008291132410036178","0.008291132410036178"
"169.5","67800","67800","67800","0.9232578455094396","0.9232578455094396","0.9232578455094396","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.008610871014130508","0.008610871014130508","0.008610871014130508"
"169.75","67900","67900","67900","0.9372374560522639","0.9372374560522639","0.9372374560522639","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.008873129381146011","0.008873129381146011","0.008873129381146011"
"170","68000","68000","68000","0.9484277928971703","0.9484277928971703","0.9484277928971703","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.009085938421020873","0.009085938421020873","0.009085938421020873"
"170.25","68100","68100","68100","0.9573337270750837","0.9573337270750837","0.9573337270750837","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.00925713603983444","0.00925713603983444","0.00925713603983444"
"170.5","68200","68200","68200","0.9643889772165424","0.9643889772165424","0.9643889772165424","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.0093939121878472","0.0093939121878472","0.0093939121878472"
"170.75","68300","68300","68300","0.9699576976387685","0.9699576976387685","0.9699576976387685","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.00950259104551425","0.00950259104551425","0.00950259104551425"
"171","68400","68400","68400","0.9743403965085121","0.9743403965085121","0.9743403965085121","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.009588571431411952","0.009588571431411952","0.009588571431411952"
"171.25","68500","68500","68500","0.9777818156088967","0.9777818156088967","0.9777818156088967","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.00965636236588345","0.00965636236588345","0.00965636236588345"
"171.5","68600","68600","68600","0.9804792765293939","0.9804792765293939","0.9804792765293939","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.009709668682723521","0.009709668682723521","0.009709668682723521"
"171.75","68700","68700","68700","0.9825906361953971","0.9825906361953971","0.9825906361953971","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.009751497113325","0.009751497113325","0.009751497113325"
"172","68800","68800","68800","0.9842414234757427","0.9842414234757427","0.9842414234757427","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.009784264996597042","0.009784264996597042","0.009784264996597042"
"172.25","68900","68900","68900","0.9855309965944884","0.9855309965944884","0.9855309965944884","0.996254073489941","0.996254073489941","0.996254073489941","0.00980990186646008","0.00980990186646008","0.00980990186646008"
"172.5","69000","69000","69000","0.9865377162071993","0.9865377162071993","0.9865377162071993","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.00982993937761116","0.00982993937761116","0.00982993937761116"
"172.75","69100","69100","69100","0.9873232101379539","0.9873232101379539","0.9873232101379539","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.009845588162812668","0.009845588162812668","0.009845588162812668"
"173","69200","69200","69200","0.9879358411847571","0.9879358411847571","0.9879358411847571","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.00985780195752084","0.00985780195752084","0.00985780195752084"
"173.25","69300","69300","69300","0.988413498256637","0.988413498256637","0.988413498256637","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.009867330191610998","0.009867330191610998","0.009867330191610998"
"173.5","69400","69400","69400","0.98878582571302","0.98878582571302","0.98878582571302","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.009874760586146891","0.009874760586146891","0.009874760586146891"
"173.75","69500","69500","69500","0.9890759936630187","0.9890759936630187","0.9890759936630187","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.009880553335879172","0.009880553335879172","0.009880553335879172"
"174","69600","69600","69600","0.9893020975253086","0.9893020975253086","0.9893020975253086","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.009885068348933351","0.009885068348933351","0.009885068348933351"
"174.25","69700","69700","69700","0.9894782607349811","0.9894782607349811","0.9894782607349811","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.009888586839418165","0.009888586839418165","0.009888586839418165"
"174.5","69800","69800","69800","0.9896155012920211","0.9896155012920211","0.9896155012920211","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.009891328374786734","0.009891328374786734","0.009891328374786734"
"174.75","69900","69900","69900","0.989722411354946","0.989722411354946","0.989722411354946","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.009893464293195625","0.009893464293195625","0.009893464293195625"
"175","70000","70000","70000","0.9898056893835625","0.9898056893835625","0.9898056893835625","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.009895128238743542","0.009895128238743542","0.009895128238743542"
"175.25","70100","70100","70100","0.9898705563199244","0.9898705563199244","0.9898705563199244","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.009896424418522232","0.009896424418522232","0.009896424418522232"
"175.5","70200","70200","70200","0.9899210807724446","0.9899210807724446","0.9899210807724446","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.009897434064953664","0.009897434064953664","0.009897434064953664"
"175.75","70300","70300","70300","0.9899604329146378","0.9899604329146378","0.9899604329146378","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.009898220487951484","0.009898220487951484","0.009898220487951484"
"176","70400","70400","70400","0.9899910826133778","0.9899910826133778","0.9899910826133778","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.009898833021264819","0.009898833021264819","0.009898833021264819"
"176.25","70500","70500","70500","0.9900149539691387","0.9900149539691387","0.9900149539691387","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.009899310103008374","0.009899310103008374","0.009899310103008374"
"176.5","70600","70600","70600","0.9900335458163831","0.9900335458163831","0.9900335458163831","0.999946369196649","0.999946369196649","0.999946369196649","0.00989968167910138","0.00989968167910138","0.00989968167910138"
"176.75","70700","70700","70700","0.9900480256569502","0.9900480256569502","0.9900480256569502","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.009899971077689085","0.009899971077689085","0.009899971077689085"
"177","70800","70800","70800","0.9900593028685969","0.9900593028685969","0.9900593028685969","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.009900196470534528","0.009900196470534528","0.009900196470534528"
"177.25","70900","70900","70900","0.9900680857521115","0.9900680857521115","0.9900680857521115","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.009900372012117312","0.009900372012117312","0.009900372012117312"
"177.5","71000","71000","71000","0.9900749259792159","0.9900749259792159","0.9900749259792159","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.009900508727350196","0.009900508727350196","0.009900508727350196"
"177.75","71100","71100","71100","0.9900802532204915","0.9900802532204915","0.9900802532204915","0.999984633929593","0.999984633929593","0.999984633929593","0.009900615203288707","0.009900615203288707","0.009900615203288707"
"178","71200","71200","71200","0.9900844021208379","0.9900844021208379","0.9900844021208379","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.009900698128051014","0.009900698128051014","0.009900698128051014"
"178.25","71300","71300","71300","0.990087633312344","0.990087633312344","0.990087633312344","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.00990076271065965","0.00990076271065965","0.00990076271065965"
"178.5","71400","71400","71400","0.9900901497817806","0.9900901497817806","0.9900901497817806","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.00990081300809395","0.00990081300809395","0.00990081300809395"
"178.75","71500","71500","71500","0.9900921096192234","0.9900921096192234","0.9900921096192234","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.00990085218004691","0.00990085218004691","0.00990085218004691"
"179","71600","71600","71600","0.9900936359476628","0.9900936359476628","0.9900936359476628","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.009900882687359405","0.009900882687359405","0.009900882687359405"
"179.25","71700","71700","71700","0.9900948246567848","0.9900948246567848","0.9900948246567848","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.009900906446578275","0.009900906446578275","0.009900906446578275"
"179.5","71800","71800","71800","0.9900957504264049","0.9900957504264049","0.9900957504264049","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.009900924950337162","0.009900924950337162","0.009900924950337162"
"179.75","71900","71900","71900","0.9900964714177382","0.9900964714177382","0.9900964714177382","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.009900939361115843","0.009900939361115843","0.009900939361115843"
"180","72000","72000","72000","0.9900970329270979","0.9900970329270979","0.9900970329270979","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.009900950584263893","0.009900950584263893","0.009900950584263893"
"180.25","72100","72100","72100","0.9900974702314785","0.9900974702314785","0.9900974702314785","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.009900959324873893","0.009900959324873893","0.009900959324873893"
"180.5","72200","72200","72200","0.990097810804747","0.990097810804747","0.990097810804747","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.009900966132076042","0.009900966132076042","0.009900966132076042"
"180.75","72300","72300","72300","0.9900980760436412","0.9900980760436412","0.9900980760436412","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.009900971433535369","0.009900971433535369","0.009900971433535369"
"181","72400","72400","72400","0.9900982826120008","0.9900982826120008","0.9900982826120008","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.0099009755623191","0.0099009755623191","0.0099009755623191"
"181.25","72500","72500","72500","0.9900984434876621","0.9900984434876621","0.9900984434876621","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.00990097877782091","0.00990097877782091","0.00990097877782091"
"181.5","72600","72600","72600","0.9900985687777898","0.9900985687777898","0.9900985687777898","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.009900981282057311","0.009900981282057311","0.009900981282057311"
"181.75","72700","72700","72700","0.9900986663538623","0.9900986663538623","0.9900986663538623","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.009900983232359273","0.009900983232359273","0.009900983232359273"
"182","72800","72800","72800","0.9900987423461978","0.9900987423461978","0.9900987423461978","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.009900984751256434","0.009900984751256434","0.009900984751256434"
"182.25","72900","72900","72900","0.9900988015290958","0.9900988015290958","0.9900988015290958","0.999999829295783","0.999999829295783","0.999999829295783","0.009900985934174905","0.009900985934174905","0.009900985934174905"
"182.5","73000","73000","73000","0.9900988476207887","0.9900988476207887","0.9900988476207887","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.009900986855432906","0.009900986855432906","0.009900986855432906"
"182.75","73100","73100","73100","0.9900988835170383","0.9900988835170383","0.9900988835170383","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.009900987572909511","0.009900987572909511","0.009900987572909511"
"183","73200","73200","73200","0.9900989114730668","0.9900989114730668","0.9900989114730668","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.009900988131680832","0.009900988131680832","0.009900988131680832"
"183.25","73300","73300","73300","0.9900989332452453","0.9900989332452453","0.9900989332452453","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.009900988566852426","0.009900988566852426","0.009900988566852426"
"183.5","73400","73400","73400","0.9900989502014355","0.9900989502014355","0.9900989502014355","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.009900988905764435","0.009900988905764435","0.009900988905764435"
"183.75","73500","73500","73500","0.99009896340693","0.99009896340693","0.99009896340693","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.00990098916970937","0.00990098916970937","0.00990098916970937"
"184","73600","73600","73600","0.9900989736913801","0.9900989736913801","0.9900989736913801","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.009900989375269953","0.009900989375269953","0.009900989375269953"
"184.25","73700","73700","73700","0.9900989817009179","0.9900989817009179","0.9900989817009179","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.009900989535360658","0.009900989535360658","0.009900989535360658"
"184.5","73800","73800","73800","0.9900989879387521","0.9900989879387521","0.9900989879387521","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.009900989660039411","0.009900989660039411","0.009900989660039411"
"184.75","73900","73900","73900","0.9900989927967826","0.9900989927967826","0.9900989927967826","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.009900989757139364","0.009900989757139364","0.009900989757139364"
"185","74000","74000","74000","0.9900989965802204","0.9900989965802204","0.9900989965802204","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.009900989832760831","0.009900989832760831","0.009900989832760831"
"185.25","74100","74100","74100","0.9900989995267648","0.9900989995267648","0.9900989995267648","0.999999991501136","0.999999991501136","0.999999991501136","0.009900989891654943","0.009900989891654943","0.009900989891654943"
"185.5","74200","74200","74200","0.9900990018215357","0.9900990018215357","0.9900990018215357","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.009900989937521712","0.009900989937521712","0.009900989937521712"
"185.75","74300","74300","74300","0.9900990036087054","0.9900990036087054","0.9900990036087054","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.00990098997324275","0.00990098997324275","0.00990098997324275"
"186","74400","74400","74400","0.9900990050005546","0.9900990050005546","0.9900990050005546","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.009900990001062399","0.009900990001062399","0.009900990001062399"
"186.25","74500","74500","74500","0.9900990060845273","0.9900990060845273","0.9900990060845273","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.00990099002272829","0.00990099002272829","0.00990099002272829"
"186.5","74600","74600","74600","0.9900990069287261","0.9900990069287261","0.9900990069287261","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.009900990039601695","0.009900990039601695","0.009900990039601695"
"186.75","74700","74700","74700","0.9900990075861894","0.9900990075861894","0.9900990075861894","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.00990099005274278","0.00990099005274278","0.00990099005274278"
"187","74800","74800","74800","0.9900990080982218","0.9900990080982218","0.9900990080982218","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.009900990062976997","0.009900990062976997","0.009900990062976997"
"187.25","74900","74900","74900","0.9900990084969934","0.9900990084969934","0.9900990084969934","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.009900990070947482","0.009900990070947482","0.009900990070947482"
"187.5","75000","75000","75000","0.990099008807557","0.990099008807557","0.990099008807557","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.009900990077154864","0.009900990077154864","0.009900990077154864"
"187.75","75100","75100","75100","0.9900990090494244","0.9900990090494244","0.9900990090494244","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.009900990081989205","0.009900990081989205","0.009900990081989205"
"188","75200","75200","75200","0.9900990092377909","0.9900990092377909","0.9900990092377909","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.009900990085754235","0.009900990085754235","0.009900990085754235"
"188.25","75300","75300","75300","0.9900990093844905","0.9900990093844905","0.9900990093844905","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.009900990088686362","0.009900990088686362","0.009900990088686362"
"188.5","75400","75400","75400","0.9900990094987399","0.9900990094987399","0.9900990094987399","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.009900990090969869","0.009900990090969869","0.009900990090969869"
"188.75","75500","75500","75500","0.990099009587718","0.990099009587718","0.990099009587718","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.009900990092748321","0.009900990092748321","0.009900990092748321"
"189","75600","75600","75600","0.9900990096570143","0.9900990096570143","0.9900990096570143","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.009900990094133422","0.009900990094133422","0.009900990094133422"
"189.25","75700","75700","75700","0.990099009710982","0.990099009710982","0.990099009710982","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.009900990095212073","0.009900990095212073","0.009900990095212073"
"189.5","75800","75800","75800","0.9900990097530121","0.9900990097530121","0.9900990097530121","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.009900990096052165","0.009900990096052165","0.009900990096052165"
"189.75","75900","75900","75900","0.9900990097857453","0.9900990097857453","0.9900990097857453","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.009900990096706419","0.009900990096706419","0.009900990096706419"
"190","76000","76000","76000","0.990099009811238","0.990099009811238","0.990099009811238","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.009900990097215984","0.009900990097215984","0.009900990097215984"
"190.25","76100","76100","76100","0.9900990098310916","0.9900990098310916","0.9900990098310916","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.00990099009761275","0.00990099009761275","0.00990099009761275"
"190.5","76200","76200","76200","0.9900990098465537","0.9900990098465537","0.9900990098465537","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.009900990097921822","0.009900990097921822","0.009900990097921822"
"190.75","76300","76300","76300","0.9900990098585953","0.9900990098585953","0.9900990098585953","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.009900990098162504","0.009900990098162504","0.009900990098162504"
"191","76400","76400","76400","0.9900990098679735","0.9900990098679735","0.9900990098679735","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.009900990098349965","0.009900990098349965","0.009900990098349965"
"191.25","76500","76500","76500","0.9900990098752773","0.9900990098752773","0.9900990098752773","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.009900990098495946","0.009900990098495946","0.009900990098495946"
"191.5","76600","76600","76600","0.9900990098809658","0.9900990098809658","0.9900990098809658","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.009900990098609633","0.009900990098609633","0.009900990098609633"
"191.75","76700","76700","76700","0.9900990098853959","0.9900990098853959","0.9900990098853959","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.009900990098698215","0.009900990098698215","0.009900990098698215"
"192","76800","76800","76800","0.9900990098888456","0.9900990098888456","0.9900990098888456","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.009900990098767146","0.009900990098767146","0.009900990098767146"
"192.25","76900","76900","76900","0.9900990098915324","0.9900990098915324","0.9900990098915324","0.99999999999225","0.99999999999225","0.99999999999225","0.009900990098820825","0.009900990098820825","0.009900990098820825"
"192.5","77000","77000","77000","0.9900990098936251","0.9900990098936251","0.9900990098936251","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.009900990098862666","0.009900990098862666","0.009900990098862666"
"192.75","77100","77100","77100","0.9900990098952546","0.9900990098952546","0.9900990098952546","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.009900990098895224","0.009900990098895224","0.009900990098895224"
"193","77200","77200","77200","0.990099009896524","0.990099009896524","0.990099009896524","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.00990099009892062","0.00990099009892062","0.00990099009892062"
"193.25","77300","77300","77300","0.9900990098975123","0.9900990098975123","0.9900990098975123","0.999999999997149","0.999999999997149","0.999999999997149","0.009900990098940354","0.009900990098940354","0.009900990098940354"
"193.5","77400","77400","77400","0.9900990098982821","0.9900990098982821","0.9900990098982821","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.009900990098955759","0.009900990098955759","0.009900990098955759"
"193.75","77500","77500","77500","0.9900990098988818","0.9900990098988818","0.9900990098988818","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.009900990098967721","0.009900990098967721","0.009900990098967721"
"194","77600","77600","77600","0.9900990098993486","0.9900990098993486","0.9900990098993486","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.009900990098977061","0.009900990098977061","0.009900990098977061"
"194.25","77700","77700","77700","0.9900990098997121","0.9900990098997121","0.9900990098997121","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.009900990098984347","0.009900990098984347","0.009900990098984347"
"194.5","77800","77800","77800","0.9900990098999953","0.9900990098999953","0.9900990098999953","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.009900990098990009","0.009900990098990009","0.009900990098990009"
"194.75","77900","77900","77900","0.9900990099002159","0.9900990099002159","0.9900990099002159","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.009900990098994408","0.009900990098994408","0.009900990098994408"
"195","78000","78000","78000","0.9900990099003876","0.9900990099003876","0.9900990099003876","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.009900990098997864","0.009900990098997864","0.009900990098997864"
"195.25","78100","78100","78100","0.990099009900521","0.990099009900521","0.990099009900521","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.009900990099000487","0.009900990099000487","0.009900990099000487"
"195.5","78200","78200","78200","0.9900990099006246","0.9900990099006246","0.9900990099006246","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.009900990099002555","0.009900990099002555","0.009900990099002555"
"195.75","78300","78300","78300","0.9900990099007061","0.9900990099007061","0.9900990099007061","0.999999999999766","0.999999999999766","0.999999999999766","0.009900990099004178","0.009900990099004178","0.009900990099004178"
"196","78400","78400","78400","0.9900990099007676","0.9900990099007676","0.9900990099007676","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.00990099009900526","0.00990099009900526","0.00990099009900526"
"196.25","78500","78500","78500","0.990099009900817","0.990099009900817","0.990099009900817","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.009900990099006343","0.009900990099006343","0.009900990099006343"
"196.5","78600","78600","78600","0.9900990099008561","0.9900990099008561","0.9900990099008561","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.009900990099007204","0.009900990099007204","0.009900990099007204"
"196.75","78700","78700","78700","0.9900990099008862","0.9900990099008862","0.9900990099008862","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.009900990099007759","0.009900990099007759","0.009900990099007759"
"197","78800","78800","78800","0.9900990099009099","0.9900990099009099","0.9900990099009099","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.009900990099008286","0.009900990099008286","0.009900990099008286"
"197.25","78900","78900","78900","0.9900990099009264","0.9900990099009264","0.9900990099009264","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.009900990099008605","0.009900990099008605","0.009900990099008605"
"197.5","79000","79000","79000","0.9900990099009402","0.9900990099009402","0.9900990099009402","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.009900990099008744","0.009900990099008744","0.009900990099008744"
"197.75","79100","79100","79100","0.990099009900953","0.990099009900953","0.990099009900953","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.00990099009900898","0.00990099009900898","0.00990099009900898"
"198","79200","79200","79200","0.9900990099009632","0.9900990099009632","0.9900990099009632","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.00990099009900941","0.00990099009900941","0.00990099009900941"
"198.25","79300","79300","79300","0.9900990099009686","0.9900990099009686","0.9900990099009686","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.009900990099009466","0.009900990099009466","0.009900990099009466"
"198.5","79400","79400","79400","0.9900990099009729","0.9900990099009729","0.9900990099009729","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.009900990099009507","0.009900990099009507","0.009900990099009507"
"198.75","79500","79500","79500","0.9900990099009762","0.9900990099009762","0.9900990099009762","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.009900990099009549","0.009900990099009549","0.009900990099009549"
"199","79600","79600","79600","0.9900990099009788","0.9900990099009788","0.9900990099009788","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.009900990099009577","0.009900990099009577","0.009900990099009577"
"199.25","79700","79700","79700","0.9900990099009807","0.9900990099009807","0.9900990099009807","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.00990099009900959","0.00990099009900959","0.00990099009900959"
"199.5","79800","79800","79800","0.9900990099009823","0.9900990099009823","0.9900990099009823","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.009900990099009604","0.009900990099009604","0.009900990099009604"
"199.75","79900","79900","79900","0.9900990099009837","0.9900990099009837","0.9900990099009837","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.009900990099009618","0.009900990099009618","0.009900990099009618"
"200","80000","80000","80000","0.9900990099009845","0.9900990099009845","0.9900990099009845","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.009900990099009632","0.009900990099009632","0.009900990099009632"
"200.25","80100","80100","80100","0.9900990099009851","0.9900990099009851","0.9900990099009851","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.009900990099009632","0.009900990099009632","0.009900990099009632"
"200.5","80200","80200","80200","0.9900990099009859","0.9900990099009859","0.9900990099009859","0.999999999999998","0.999999999999998","0.999999999999998","0.009900990099009646","0.009900990099009646","0.009900990099009646"
"200.75","80300","80300","80300","0.9900990099009862","0.9900990099009862","0.9900990099009862","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.009900990099009646","0.009900990099009646","0.009900990099009646"
"201","80400","80400","80400","0.9900990099009864","0.9900990099009864","0.9900990099009864","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.009900990099009646","0.009900990099009646","0.009900990099009646"
"201.25","80500","80500","80500","0.9900990099009871","0.9900990099009871","0.9900990099009871","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201.5","80600","80600","80600","0.9900990099009871","0.9900990099009871","0.9900990099009871","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201.75","80700","80700","80700","0.9900990099009871","0.9900990099009871","0.9900990099009871","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202","80800","80800","80800","0.9900990099009873","0.9900990099009873","0.9900990099009873","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.25","80900","80900","80900","0.9900990099009873","0.9900990099009873","0.9900990099009873","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.5","81000","81000","81000","0.9900990099009875","0.9900990099009875","0.9900990099009875","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.75","81100","81100","81100","0.9900990099009875","0.9900990099009875","0.9900990099009875","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203","81200","81200","81200","0.9900990099009875","0.9900990099009875","0.9900990099009875","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.25","81300","81300","81300","0.9900990099009875","0.9900990099009875","0.9900990099009875","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.5","81400","81400","81400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.75","81500","81500","81500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204","81600","81600","81600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.25","81700","81700","81700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.5","81800","81800","81800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.75","81900","81900","81900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205","82000","82000","82000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.25","82100","82100","82100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.5","82200","82200","82200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.75","82300","82300","82300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206","82400","82400","82400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.25","82500","82500","82500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.5","82600","82600","82600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.75","82700","82700","82700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207","82800","82800","82800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.25","82900","82900","82900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.5","83000","83000","83000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.75","83100","83100","83100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208","83200","83200","83200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.25","83300","83300","83300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.5","83400","83400","83400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.75","83500","83500","83500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209","83600","83600","83600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.25","83700","83700","83700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.5","83800","83800","83800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.75","83900","83900","83900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210","84000","84000","84000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.25","84100","84100","84100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.5","84200","84200","84200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.75","84300","84300","84300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211","84400","84400","84400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.25","84500","84500","84500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.5","84600","84600","84600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.75","84700","84700","84700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212","84800","84800","84800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.25","84900","84900","84900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.5","85000","85000","85000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.75","85100","85100","85100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213","85200","85200","85200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.25","85300","85300","85300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.5","85400","85400","85400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.75","85500","85500","85500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214","85600","85600","85600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.25","85700","85700","85700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.5","85800","85800","85800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.75","85900","85900","85900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215","86000","86000","86000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.25","86100","86100","86100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.5","86200","86200","86200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.75","86300","86300","86300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216","86400","86400","86400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.25","86500","86500","86500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.5","86600","86600","86600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.75","86700","86700","86700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217","86800","86800","86800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.25","86900","86900","86900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.5","87000","87000","87000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.75","87100","87100","87100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218","87200","87200","87200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.25","87300","87300","87300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.5","87400","87400","87400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.75","87500","87500","87500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219","87600","87600","87600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.25","87700","87700","87700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.5","87800","87800","87800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.75","87900","87900","87900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220","88000","88000","88000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.25","88100","88100","88100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.5","88200","88200","88200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.75","88300","88300","88300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221","88400","88400","88400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.25","88500","88500","88500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.5","88600","88600","88600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.75","88700","88700","88700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222","88800","88800","88800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.25","88900","88900","88900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.5","89000","89000","89000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.75","89100","89100","89100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223","89200","89200","89200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.25","89300","89300","89300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.5","89400","89400","89400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.75","89500","89500","89500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224","89600","89600","89600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.25","89700","89700","89700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.5","89800","89800","89800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.75","89900","89900","89900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225","90000","90000","90000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.25","90100","90100","90100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.5","90200","90200","90200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.75","90300","90300","90300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226","90400","90400","90400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.25","90500","90500","90500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.5","90600","90600","90600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.75","90700","90700","90700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227","90800","90800","90800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.25","90900","90900","90900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.5","91000","91000","91000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.75","91100","91100","91100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228","91200","91200","91200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.25","91300","91300","91300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.5","91400","91400","91400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.75","91500","91500","91500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229","91600","91600","91600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.25","91700","91700","91700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.5","91800","91800","91800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.75","91900","91900","91900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230","92000","92000","92000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.25","92100","92100","92100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.5","92200","92200","92200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.75","92300","92300","92300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231","92400","92400","92400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.25","92500","92500","92500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.5","92600","92600","92600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.75","92700","92700","92700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232","92800","92800","92800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.25","92900","92900","92900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.5","93000","93000","93000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.75","93100","93100","93100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233","93200","93200","93200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.25","93300","93300","93300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.5","93400","93400","93400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.75","93500","93500","93500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234","93600","93600","93600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.25","93700","93700","93700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.5","93800","93800","93800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.75","93900","93900","93900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235","94000","94000","94000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.25","94100","94100","94100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.5","94200","94200","94200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.75","94300","94300","94300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236","94400","94400","94400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.25","94500","94500","94500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.5","94600","94600","94600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.75","94700","94700","94700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237","94800","94800","94800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.25","94900","94900","94900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.5","95000","95000","95000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.75","95100","95100","95100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238","95200","95200","95200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.25","95300","95300","95300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.5","95400","95400","95400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.75","95500","95500","95500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239","95600","95600","95600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.25","95700","95700","95700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.5","95800","95800","95800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.75","95900","95900","95900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240","96000","96000","96000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.25","96100","96100","96100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.5","96200","96200","96200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.75","96300","96300","96300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241","96400","96400","96400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.25","96500","96500","96500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.5","96600","96600","96600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.75","96700","96700","96700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242","96800","96800","96800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.25","96900","96900","96900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.5","97000","97000","97000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.75","97100","97100","97100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243","97200","97200","97200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.25","97300","97300","97300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.5","97400","97400","97400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.75","97500","97500","97500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244","97600","97600","97600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.25","97700","97700","97700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.5","97800","97800","97800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.75","97900","97900","97900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245","98000","98000","98000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.25","98100","98100","98100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.5","98200","98200","98200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.75","98300","98300","98300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246","98400","98400","98400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.25","98500","98500","98500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.5","98600","98600","98600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.75","98700","98700","98700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247","98800","98800","98800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.25","98900","98900","98900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.5","99000","99000","99000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.75","99100","99100","99100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248","99200","99200","99200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.25","99300","99300","99300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.5","99400","99400","99400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.75","99500","99500","99500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249","99600","99600","99600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.25","99700","99700","99700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.5","99800","99800","99800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.75","99900","99900","99900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"

==> figs/csv_old/r0.01_z1_opt.csv <==
"time","worldly-sweep-23 - _step","worldly-sweep-23 - _step__MIN","worldly-sweep-23 - _step__MAX","worldly-sweep-23 - y_opt","worldly-sweep-23 - y_opt__MIN","worldly-sweep-23 - y_opt__MAX","worldly-sweep-23 - z","worldly-sweep-23 - z__MIN","worldly-sweep-23 - z__MAX","worldly-sweep-23 - p_opt","worldly-sweep-23 - p_opt__MIN","worldly-sweep-23 - p_opt__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","0.8670366749329868","0.8670366749329868","0.8670366749329868"
"0.25","100","100","100","-5.751530085164755","-5.751530085164755","-5.751530085164755","-6.479922984823493","-6.479922984823493","-6.479922984823493","0.007946893730536364","0.007946893730536364","0.007946893730536364"
"0.5","200","200","200","-6.327858579635446","-6.327858579635446","-6.327858579635446","-6.445779488421929","-6.445779488421929","-6.445779488421929","-0.05968495200368973","-0.05968495200368973","-0.05968495200368973"
"0.75","300","300","300","-6.328234924865839","-6.328234924865839","-6.328234924865839","-6.397746515390242","-6.397746515390242","-6.397746515390242","-0.06504772579030738","-0.06504772579030738","-0.06504772579030738"
"1","400","400","400","-6.270965602402144","-6.270965602402144","-6.270965602402144","-6.336061014766998","-6.336061014766998","-6.336061014766998","-0.06538775028954047","-0.06538775028954047","-0.06538775028954047"
"1.25","500","500","500","-6.197014989380074","-6.197014989380074","-6.197014989380074","-6.261018391725194","-6.261018391725194","-6.261018391725194","-0.06519989341578758","-0.06519989341578758","-0.06519989341578758"
"1.5","600","600","600","-6.1099243560618985","-6.1099243560618985","-6.1099243560618985","-6.172970687446885","-6.172970687446885","-6.172970687446885","-0.06483826421721406","-0.06483826421721406","-0.06483826421721406"
"1.75","700","700","700","-6.010346516566317","-6.010346516566317","-6.010346516566317","-6.072324439437726","-6.072324439437726","-6.072324439437726","-0.06433247389000218","-0.06433247389000218","-0.06433247389000218"
"2","800","800","800","-5.898754780957108","-5.898754780957108","-5.898754780957108","-5.959538236450288","-5.959538236450288","-5.959538236450288","-0.06368722643929692","-0.06368722643929692","-0.06368722643929692"
"2.25","900","900","900","-5.775653111520088","-5.775653111520088","-5.775653111520088","-5.835119984002636","-5.835119984002636","-5.835119984002636","-0.06290582361406105","-0.06290582361406105","-0.06290582361406105"
"2.5","1000","1000","1000","-5.641589860319168","-5.641589860319168","-5.641589860319168","-5.699623898190477","-5.699623898190477","-5.699623898190477","-0.061991992095987825","-0.061991992095987825","-0.061991992095987825"
"2.75","1100","1100","1100","-5.497155857961848","-5.497155857961848","-5.497155857961848","-5.553647247086542","-5.553647247086542","-5.553647247086542","-0.06095000581637722","-0.06095000581637722","-0.06095000581637722"
"3","1200","1200","1200","-5.3429810642793285","-5.3429810642793285","-5.3429810642793285","-5.397826860490848","-5.397826860490848","-5.397826860490848","-0.05978467154669875","-0.05978467154669875","-0.05978467154669875"
"3.25","1300","1300","1300","-5.1797309168043","-5.1797309168043","-5.1797309168043","-5.232835430130989","-5.232835430130989","-5.232835430130989","-0.058501301029691755","-0.058501301029691755","-0.058501301029691755"
"3.5","1400","1400","1400","-5.008102487544152","-5.008102487544152","-5.008102487544152","-5.059377623605114","-5.059377623605114","-5.059377623605114","-0.05710567950114864","-0.05710567950114864","-0.05710567950114864"
"3.75","1500","1500","1500","-4.828820478988295","-4.828820478988295","-4.828820478988295","-4.87818603640479","-4.87818603640479","-4.87818603640479","-0.05560403156353366","-0.05560403156353366","-0.05560403156353366"
"4","1600","1600","1600","-4.642633084841375","-4.642633084841375","-4.642633084841375","-4.690017007244723","-4.690017007244723","-4.690017007244723","-0.0540029846884757","-0.0540029846884757","-0.0540029846884757"
"4.25","1700","1700","1700","-4.4503077411996435","-4.4503077411996435","-4.4503077411996435","-4.495646322656254","-4.495646322656254","-4.495646322656254","-0.05230953058393201","-0.05230953058393201","-0.05230953058393201"
"4.5","1800","1800","1800","-4.252626794408939","-4.252626794408939","-4.252626794408939","-4.295864837367887","-4.295864837367887","-4.295864837367887","-0.05053098466962891","-0.05053098466962891","-0.05053098466962891"
"4.75","1900","1900","1900","-4.050383112235416","-4.050383112235416","-4.050383112235416","-4.091474037395923","-4.091474037395923","-4.091474037395923","-0.048674943914659596","-0.048674943914659596","-0.048674943914659596"
"5","2000","2000","2000","-3.844375665208791","-3.844375665208791","-3.844375665208791","-3.883281572999747","-3.883281572999747","-3.883281572999747","-0.04674924330005076","-0.04674924330005076","-0.04674924330005076"
"5.25","2100","2100","2100","-3.6354051050597644","-3.6354051050597644","-3.6354051050597644","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-0.04476191117641737","-0.04476191117641737","-0.04476191117641737"
"5.5","2200","2200","2200","-3.4242693670680406","-3.4242693670680406","-3.4242693670680406","-3.458726277600581","-3.458726277600581","-3.458726277600581","-0.04272112379244458","-0.04272112379244458","-0.04272112379244458"
"5.75","2300","2300","2300","-3.21175932286649","-3.21175932286649","-3.21175932286649","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-0.040635159273796295","-0.040635159273796295","-0.040635159273796295"
"6","2400","2400","2400","-2.9986545098128805","-2.9986545098128805","-2.9986545098128805","-3.028614398558494","-3.028614398558494","-3.028614398558494","-0.03851235133419417","-0.03851235133419417","-0.03851235133419417"
"6.25","2500","2500","2500","-2.785718962446468","-2.785718962446468","-2.785718962446468","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-0.036361043000773585","-0.036361043000773585","-0.036361043000773585"
"6.5","2600","2600","2600","-2.573697170797041","-2.573697170797041","-2.573697170797041","-2.599178791472349","-2.599178791472349","-2.599178791472349","-0.0341895406344595","-0.0341895406344595","-0.0341895406344595"
"6.75","2700","2700","2700","-2.3633101894140425","-2.3633101894140425","-2.3633101894140425","-2.386579659648942","-2.386579659648942","-2.386579659648942","-0.03200606852299162","-0.03200606852299162","-0.03200606852299162"
"7","2800","2800","2800","-2.155251919939258","-2.155251919939258","-2.155251919939258","-2.176337314367673","-2.176337314367673","-2.176337314367673","-0.02981872431941454","-0.02981872431941454","-0.02981872431941454"
"7.25","2900","2900","2900","-1.9501855888654918","-1.9501855888654918","-1.9501855888654918","-1.96912213041497","-1.96912213041497","-1.96912213041497","-0.027635435592364505","-0.027635435592364505","-0.027635435592364505"
"7.5","3000","3000","3000","-1.748740440813486","-1.748740440813486","-1.748740440813486","-1.765570124301592","-1.765570124301592","-1.765570124301592","-0.025463917746375825","-0.025463917746375825","-0.025463917746375825"
"7.75","3100","3100","3100","-1.5515086662286945","-1.5515086662286945","-1.5515086662286945","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-0.023311633560751666","-0.023311633560751666","-0.023311633560751666"
"8","3200","3200","3200","-1.3590425808579856","-1.3590425808579856","-1.3590425808579856","-1.371809540399278","-1.371809540399278","-1.371809540399278","-0.021185754584374855","-0.021185754584374855","-0.021185754584374855"
"8.25","3300","3300","3300","-1.1718520727237653","-1.1718520727237653","-1.1718520727237653","-1.182674541294151","-1.182674541294151","-1.182674541294151","-0.019093124611231152","-0.019093124611231152","-0.019093124611231152"
"8.5","3400","3400","3400","-0.9904023305801595","-0.9904023305801595","-0.9904023305801595","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-0.017040225447479893","-0.017040225447479893","-0.017040225447479893"
"8.75","3500","3500","3500","-0.8151118660239046","-0.8151118660239046","-0.8151118660239046","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-0.01503314516572346","-0.01503314516572346","-0.01503314516572346"
"9","3600","3600","3600","-0.6463508395530331","-0.6463508395530331","-0.6463508395530331","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-0.013077549025789469","-0.013077549025789469","-0.013077549025789469"
"9.25","3700","3700","3700","-0.48443969893137345","-0.48443969893137345","-0.48443969893137345","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-0.011178653223966113","-0.011178653223966113","-0.011178653223966113"
"9.5","3800","3800","3800","-0.3296481362385328","-0.3296481362385328","-0.3296481362385328","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-0.00934120161432776","-0.00934120161432776","-0.00934120161432776"
"9.75","3900","3900","3900","-0.18219436797590136","-0.18219436797590136","-0.18219436797590136","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.007569445526670219","-0.007569445526670219","-0.007569445526670219"
"10","4000","4000","4000","-0.042244740572002566","-0.042244740572002566","-0.042244740572002566","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.005867126785772697","-0.005867126785772697","-0.005867126785772697"
"10.25","4100","4100","4100","0.09008633840213888","0.09008633840213888","0.09008633840213888","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.004237464016336463","-0.004237464016336463","-0.004237464016336463"
"10.5","4200","4200","4200","0.2147361450223069","0.2147361450223069","0.2147361450223069","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.002683142297149825","-0.002683142297149825","-0.002683142297149825"
"10.75","4300","4300","4300","0.33169306352528083","0.33169306352528083","0.33169306352528083","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.0012063062069279373","-0.0012063062069279373","-0.0012063062069279373"
"11","4400","4400","4400","0.4409956962413255","0.4409956962413255","0.4409956962413255","0.4465865197808661","0.4465865197808661","0.4465865197808661","0.000191443716995629","0.000191443716995629","0.000191443716995629"
"11.25","4500","4500","4500","0.5427316665671987","0.5427316665671987","0.5427316665671987","0.5493187459448557","0.5493187459448557","0.5493187459448557","0.001509051107255091","0.001509051107255091","0.001509051107255091"
"11.5","4600","4600","4600","0.6370361244744028","0.6370361244744028","0.6370361244744028","0.6445380055626164","0.6445380055626164","0.6445380055626164","0.0027460005036561708","0.0027460005036561708","0.0027460005036561708"
"11.75","4700","4700","4700","0.7240899658522151","0.7240899658522151","0.7240899658522151","0.7324273240243417","0.7324273240243417","0.7324273240243417","0.0039023107413184016","0.0039023107413184016","0.0039023107413184016"
"12","4800","4800","4800","0.804117778711165","0.804117778711165","0.804117778711165","0.8132138960999326","0.8132138960999326","0.8132138960999326","0.0049785250526987734","0.0049785250526987734","0.0049785250526987734"
"12.25","4900","4900","4900","0.8773855309096734","0.8773855309096734","0.8773855309096734","0.8871667480144838","0.8871667480144838","0.8871667480144838","0.005975697966577875","0.005975697966577875","0.005975697966577875"
"12.5","5000","5000","5000","0.9441980156046768","0.9441980156046768","0.9441980156046768","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.0068953791066166115","0.0068953791066166115","0.0068953791066166115"
"12.75","5100","5100","5100","1.0048960720570854","1.0048960720570854","1.0048960720570854","1.015840829361554","1.015840829361554","1.015840829361554","0.007739594010891387","0.007739594010891387","0.007739594010891387"
"13","5200","5200","5200","1.0598536007363915","1.0598536007363915","1.0598536007363915","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.008510822111772565","0.008510822111772565","0.008510822111772565"
"13.25","5300","5300","5300","1.1094743928579962","1.1094743928579962","1.1094743928579962","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.00921197203251975","0.00921197203251975","0.00921197203251975"
"13.5","5400","5400","5400","1.1541887955449008","1.1541887955449008","1.1541887955449008","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.009846354372917046","0.009846354372917046","0.009846354372917046"
"13.75","5500","5500","5500","1.1944502347263906","1.1944502347263906","1.1944502347263906","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.010417652171082384","0.010417652171082384","0.010417652171082384"
"14","5600","5600","5600","1.2307316186649453","1.2307316186649453","1.2307316186649453","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.01092988924215077","0.01092988924215077","0.01092988924215077"
"14.25","5700","5700","5700","1.2635216456347045","1.2635216456347045","1.2635216456347045","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.0113873966067925","0.0113873966067925","0.0113873966067925"
"14.5","5800","5800","5800","1.2933210397570194","1.2933210397570194","1.2933210397570194","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.011794777233394282","0.011794777233394282","0.011794777233394282"
"14.75","5900","5900","5900","1.3206387393286023","1.3206387393286023","1.3206387393286023","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.012156869327156233","0.012156869327156233","0.012156869327156233"
"15","6000","6000","6000","1.3459880621541462","1.3459880621541462","1.3459880621541462","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.012478708407281686","0.012478708407281686","0.012478708407281686"
"15.25","6100","6100","6100","1.3698828724175975","1.3698828724175975","1.3698828724175975","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.01276548841981831","0.01276548841981831","0.01276548841981831"
"15.5","6200","6200","6200","1.3928337734950316","1.3928337734950316","1.3928337734950316","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.0130225221385106","0.0130225221385106","0.0130225221385106"
"15.75","6300","6300","6300","1.415344350828841","1.415344350828841","1.415344350828841","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.013255201109235254","0.013255201109235254","0.013255201109235254"
"16","6400","6400","6400","1.437907488550091","1.437907488550091","1.437907488550091","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.013468955395178533","0.013468955395178533","0.013468955395178533"
"16.25","6500","6500","6500","1.461001782956801","1.461001782956801","1.461001782956801","1.475456794630587","1.475456794630587","1.475456794630587","0.013669213379898848","0.013669213379898848","0.013669213379898848"
"16.5","6600","6600","6600","1.4850880752348548","1.4850880752348548","1.4850880752348548","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.013861361883783063","0.013861361883783063","0.013861361883783063"
"16.75","6700","6700","6700","1.510606124950319","1.510606124950319","1.510606124950319","1.525423694633091","1.525423694633091","1.525423694633091","0.014050706846189781","0.014050706846189781","0.014050706846189781"
"17","6800","6800","6800","1.537971444853127","1.537971444853127","1.537971444853127","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.014242434820785299","0.014242434820785299","0.014242434820785299"
"17.25","6900","6900","6900","1.5675723164191646","1.5675723164191646","1.5675723164191646","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.014441575525268507","0.014441575525268507","0.014441575525268507"
"17.5","7000","7000","7000","1.5997670043282324","1.5997670043282324","1.5997670043282324","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.014652965678890184","0.014652965678890184","0.014652965678890184"
"17.75","7100","7100","7100","1.6348811867373214","1.6348811867373214","1.6348811867373214","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.014881214351952471","0.014881214351952471","0.014881214351952471"
"18","7200","7200","7200","1.6732056167711133","1.6732056167711133","1.6732056167711133","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.015130670040897132","0.015130670040897132","0.015130670040897132"
"18.25","7300","7300","7300","1.71499402912385","1.71499402912385","1.71499402912385","1.731569614394402","1.731569614394402","1.731569614394402","0.015405389670721997","0.015405389670721997","0.015405389670721997"
"18.5","7400","7400","7400","1.760461304058774","1.760461304058774","1.760461304058774","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.015709109713384628","0.015709109713384628","0.015709109713384628"
"18.75","7500","7500","7500","1.809781899413629","1.809781899413629","1.809781899413629","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.016045219596653254","0.016045219596653254","0.016045219596653254"
"19","7600","7600","7600","1.8630885594839819","1.8630885594839819","1.8630885594839819","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.016416737562633343","0.016416737562633343","0.016416737562633343"
"19.25","7700","7700","7700","1.920471307871521","1.920471307871521","1.920471307871521","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.016826289119036497","0.016826289119036497","0.016826289119036497"
"19.5","7800","7800","7800","1.981976729563463","1.981976729563463","1.981976729563463","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.017276088209280227","0.017276088209280227","0.017276088209280227"
"19.75","7900","7900","7900","2.0476075456631366","2.0476075456631366","2.0476075456631366","2.067446009596716","2.067446009596716","2.067446009596716","0.017767921209802806","0.017767921209802806","0.017767921209802806"
"20","8000","8000","8000","2.1173224823325754","2.1173224823325754","2.1173224823325754","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.018303133844682656","0.018303133844682656","0.018303133844682656"
"20.25","8100","8100","8100","2.1910364336470933","2.1910364336470933","2.1910364336470933","2.212342517707873","2.212342517707873","2.212342517707873","0.018882621088871593","0.018882621088871593","0.018882621088871593"
"20.5","8200","8200","8200","2.268620916211039","2.268620916211039","2.268620916211039","2.290729549492121","2.290729549492121","2.290729549492121","0.019506820112203227","0.019506820112203227","0.019506820112203227"
"20.75","8300","8300","8300","2.3499048115547567","2.3499048115547567","2.3499048115547567","2.372859482188952","2.372859482188952","2.372859482188952","0.020175706296950563","0.020175706296950563","0.020175706296950563"
"21","8400","8400","8400","2.4346753905366176","2.4346753905366176","2.4346753905366176","2.4585172566461218","2.4585172566461218","2.4585172566461218","0.020888792342205753","0.020888792342205753","0.020888792342205753"
"21.25","8500","8500","8500","2.5226796122218538","2.5226796122218538","2.5226796122218538","2.5474470574051744","2.5474470574051744","2.5474470574051744","0.021645130448843586","0.021645130448843586","0.021645130448843586"
"21.5","8600","8600","8600","2.613625688012611","2.613625688012611","2.613625688012611","2.639353894167369","2.639353894167369","2.639353894167369","0.022443317559454723","0.022443317559454723","0.022443317559454723"
"21.75","8700","8700","8700","2.707184900171664","2.707184900171664","2.707184900171664","2.7339054404401226","2.7339054404401226","2.7339054404401226","0.023281503608504173","0.023281503608504173","0.023281503608504173"
"22","8800","8800","8800","2.80299366232524","2.80299366232524","2.80299366232524","2.8307341168121614","2.8307341168121614","2.8307341168121614","0.024157402719196086","0.024157402719196086","0.024157402719196086"
"22.25","8900","8900","8900","2.9006558080580924","2.9006558080580924","2.9006558080580924","2.9294394048170282","2.9294394048170282","2.9294394048170282","0.02506830726524034","0.02506830726524034","0.02506830726524034"
"22.5","9000","9000","9000","2.999745092335073","2.999745092335073","2.999745092335073","3.0295903759506757","3.0295903759506757","3.0295903759506757","0.026011104698022147","0.026011104698022147","0.026011104698022147"
"22.75","9100","9100","9100","3.0998078892060654","3.0998078892060654","3.0998078892060654","3.130728419117563","3.130728419117563","3.130728419117563","0.02698229702267496","0.02698229702267496","0.02698229702267496"
"23","9200","9200","9200","3.200366068083103","3.200366068083103","3.200366068083103","3.2323701485988288","3.2323701485988288","3.2323701485988288","0.027978022790372647","0.027978022790372647","0.027978022790372647"
"23.25","9300","9300","9300","3.3009200298263055","3.3009200298263055","3.3009200298263055","3.334010473572528","3.334010473572528","3.334010473572528","0.028994081458862786","0.028994081458862786","0.028994081458862786"
"23.5","9400","9400","9400","3.400951882945245","3.400951882945245","3.400951882945245","3.435125809275708","3.435125809275708","3.435125809275708","0.030025959958969728","0.030025959958969728","0.030025959958969728"
"23.75","9500","9500","9500","3.4999287394196776","3.4999287394196776","3.4999287394196776","3.5351774090867236","3.5351774090867236","3.5351774090867236","0.03106886129157571","0.03106886129157571","0.03106886129157571"
"24","9600","9600","9600","3.5973061089726985","3.5973061089726985","3.5973061089726985","3.6336147961280543","3.6336147961280543","3.6336147961280543","0.032117734967537115","0.032117734967537115","0.032117734967537115"
"24.25","9700","9700","9700","3.692531370093879","3.692531370093879","3.692531370093879","3.7298792724486223","3.7298792724486223","3.7298792724486223","0.03316730909214349","0.03316730909214349","0.03316730909214349"
"24.5","9800","9800","9800","3.7850472957128365","3.7850472957128365","3.7850472957128365","3.823407483443133","3.823407483443133","3.823407483443133","0.034212123886207535","0.034212123886207535","0.034212123886207535"
"24.75","9900","9900","9900","3.8742956111662914","3.8742956111662914","3.8742956111662914","3.913635014905986","3.913635014905986","3.913635014905986","0.03524656642764551","0.03524656642764551","0.03524656642764551"
"25","10000","10000","10000","3.959720561985634","3.959720561985634","3.959720561985634","3.9999999999999996","3.9999999999999996","3.9999999999999996","0.036264906390623575","0.036264906390623575","0.036264906390623575"
"25.25","10100","10100","10100","4.04077246905695","4.04077246905695","4.04077246905695","4.081946713445499","4.081946713445499","4.081946713445499","0.037261332553939264","0.037261332553939264","0.037261332553939264"
"25.5","10200","10200","10200","4.116911248870747","4.116911248870747","4.116911248870747","4.158929130402558","4.158929130402558","4.158929130402558","0.03822998984638909","0.03822998984638909","0.03822998984638909"
"25.75","10300","10300","10300","4.187609876882655","4.187609876882655","4.187609876882655","4.230414427826612","4.230414427826612","4.230414427826612","0.03916501669439859","0.03916501669439859","0.03916501669439859"
"26","10400","10400","10400","4.2523577724464925","4.2523577724464925","4.2523577724464925","4.2958864065227695","4.2958864065227695","4.2958864065227695","0.04006058243622135","0.04006058243622135","0.04006058243622135"
"26.25","10500","10500","10500","4.3106640843540935","4.3106640843540935","4.3106640843540935","4.354848812703426","4.354848812703426","4.354848812703426","0.040910924567498175","0.040910924567498175","0.040910924567498175"
"26.5","10600","10600","10600","4.362060856717794","4.362060856717794","4.362060856717794","4.406828538563178","4.406828538563178","4.406828538563178","0.04171038558494705","0.04171038558494705","0.04171038558494705"
"26.75","10700","10700","10700","4.406106055756679","4.406106055756679","4.406106055756679","4.4513786822193815","4.4513786822193815","4.4513786822193815","0.04245344919835503","0.04245344919835503","0.04245344919835503"
"27","10800","10800","10800","4.442386438990864","4.442386438990864","4.442386438990864","4.488081448320182","4.488081448320182","4.488081448320182","0.04313477568590657","0.04313477568590657","0.04313477568590657"
"27.25","10900","10900","10900","4.470520249402535","4.470520249402535","4.470520249402535","4.516550871688152","4.516550871688152","4.516550871688152","0.043749236174080275","0.043749236174080275","0.043749236174080275"
"27.5","11000","11000","11000","4.490159718281565","4.490159718281565","4.490159718281565","4.536435347539359","4.536435347539359","4.536435347539359","0.0442919456309403","0.0442919456309403","0.0442919456309403"
"27.75","11100","11100","11100","4.500993361729015","4.500993361729015","4.500993361729015","4.547419953087174","4.547419953087174","4.547419953087174","0.044758294370482676","0.044758294370482676","0.044758294370482676"
"28","11200","11200","11200","4.502748057135835","4.502748057135835","4.502748057135835","4.549228546698854","4.549228546698854","4.549228546698854","0.04514397787578989","0.04514397787578989","0.04514397787578989"
"28.25","11300","11300","11300","4.495190887377449","4.495190887377449","4.495190887377449","4.541625632212107","4.541625632212107","4.541625632212107","0.04544502475997403","0.04544502475997403","0.04544502475997403"
"28.5","11400","11400","11400","4.4781307419587995","4.4781307419587995","4.4781307419587995","4.524417977528965","4.524417977528965","4.524417977528965","0.045657822696226924","0.045657822696226924","0.045657822696226924"
"28.75","11500","11500","11500","4.4514196658984755","4.4514196658984755","4.4514196658984755","4.4974559781757515","4.4974559781757515","4.4974559781757515","0.04577914216158596","0.04577914216158596","0.04577914216158596"
"29","11600","11600","11600","4.414953948745708","4.414953948745708","4.414953948745708","4.4606347581404515","4.4606347581404515","4.4606347581404515","0.045806157853288454","0.045806157853288454","0.045806157853288454"
"29.25","11700","11700","11700","4.368674947769017","4.368674947769017","4.368674947769017","4.413895001962034","4.413895001962034","4.413895001962034","0.04573646765161882","0.04573646765161882","0.04573646765161882"
"29.5","11800","11800","11800","4.312569641030334","4.312569641030334","4.312569641030334","4.357223513739725","4.357223513739725","4.357223513739725","0.045568109018921554","0.045568109018921554","0.045568109018921554"
"29.75","11900","11900","11900","4.246670907752668","4.246670907752668","4.246670907752668","4.290653500443044","4.290653500443044","4.290653500443044","0.045299572740855554","0.045299572740855554","0.045299572740855554"
"30","12000","12000","12000","4.171057535092114","4.171057535092114","4.171057535092114","4.2142645786248","4.2142645786248","4.2142645786248","0.04492981393286233","0.04492981393286233","0.04492981393286233"
"30.25","12100","12100","12100","4.08585395212542","4.08585395212542","4.08585395212542","4.128182505358433","4.128182505358433","4.128182505358433","0.04445826025212424","0.04445826025212424","0.04445826025212424"
"30.5","12200","12200","12200","3.991229693552137","3.991229693552137","3.991229693552137","4.032578635927369","4.032578635927369","4.032578635927369","0.043884817272896504","0.043884817272896504","0.043884817272896504"
"30.75","12300","12300","12300","3.8873985972747627","3.8873985972747627","3.8873985972747627","3.9276691124766034","3.9276691124766034","3.9276691124766034","0.04320987100088791","0.04320987100088791","0.04320987100088791"
"31","12400","12400","12400","3.7746177416509594","3.7746177416509594","3.7746177416509594","3.8137137894854396","3.8137137894854396","3.8137137894854396","0.042434287520209224","0.042434287520209224","0.042434287520209224"
"31.25","12500","12500","12500","3.653186129799146","3.653186129799146","3.653186129799146","3.69101490352475","3.69101490352475","3.69101490352475","0.04155940978424144","0.04155940978424144","0.04155940978424144"
"31.5","12600","12600","12600","3.523443129872338","3.523443129872338","3.523443129872338","3.559915496312644","3.559915496312644","3.559915496312644","0.04058705157942416","0.04058705157942416","0.04058705157942416"
"31.75","12700","12700","12700","3.385766681686145","3.385766681686145","3.385766681686145","3.4207976015694515","3.4207976015694515","3.4207976015694515","0.03951948870837918","0.03951948870837918","0.03951948870837918"
"32","12800","12800","12800","3.2405712814861323","3.2405712814861323","3.2405712814861323","3.2740802075875672","3.2740802075875672","3.2740802075875672","0.03835944745581038","0.03835944745581038","0.03835944745581038"
"32.25","12900","12900","12900","3.0883057579589424","3.0883057579589424","3.0883057579589424","3.120217008765377","3.120217008765377","3.120217008765377","0.037110090417179664","0.037110090417179664","0.037110090417179664"
"32.5","13000","13000","13000","2.9294508538229973","2.9294508538229973","2.9294508538229973","2.95969396059922","2.95969396059922","2.95969396059922","0.03577499978614007","0.03577499978614007","0.03577499978614007"
"32.75","13100","13100","13100","2.7645166284705924","2.7645166284705924","2.7645166284705924","2.793026653775874","2.793026653775874","2.793026653775874","0.0343581582120181","0.0343581582120181","0.0343581582120181"
"33","13200","13200","13200","2.5940396981675082","2.5940396981675082","2.5940396981675082","2.620757524053597","2.620757524053597","2.620757524053597","0.03286392735317528","0.03286392735317528","0.03286392735317528"
"33.25","13300","13300","13300","2.418580331242647","2.418580331242647","2.418580331242647","2.4434529155561218","2.4434529155561218","2.4434529155561218","0.0312970242657723","0.0312970242657723","0.0312970242657723"
"33.5","13400","13400","13400","2.2387194165134727","2.2387194165134727","2.2387194165134727","2.261700015926302","2.261700015926302","2.261700015926302","0.029662495780208686","0.029662495780208686","0.029662495780208686"
"33.75","13500","13500","13500","2.055055323888667","2.055055323888667","2.055055323888667","2.0761036824891157","2.0761036824891157","2.0761036824891157","0.027965691029259998","0.027965691029259998","0.027965691029259998"
"34","13600","13600","13600","1.8682006766636279","1.8682006766636279","1.8682006766636279","1.8872831791543059","1.8872831791543059","1.8872831791543059","0.02621223230259362","0.02621223230259362","0.02621223230259362"
"34.25","13700","13700","13700","1.6787790554742168","1.6787790554742168","1.6787790554742168","1.6958688442433354","1.6958688442433354","1.6958688442433354","0.024407984411876166","0.024407984411876166","0.024407984411876166"
"34.5","13800","13800","13800","1.487421654197274","1.487421654197274","1.487421654197274","1.5024987097522235","1.5024987097522235","1.5024987097522235","0.02255902275900598","0.02255902275900598","0.02255902275900598"
"34.75","13900","13900","13900","1.2947639082816065","1.2947639082816065","1.2947639082816065","1.3078150927587557","1.3078150927587557","1.3078150927587557","0.020671600307103383","0.020671600307103383","0.020671600307103383"
"35","14000","14000","14000","1.1014421160596408","1.1014421160596408","1.1014421160596408","1.1124611797498087","1.1124611797498087","1.1124611797498087","0.018752113659694564","0.018752113659694564","0.018752113659694564"
"35.25","14100","14100","14100","0.9080900735281053","0.9080900735281053","0.9080900735281053","0.9170776245819421","0.9170776245819421","0.9170776245819421","0.016807068458030774","0.016807068458030774","0.016807068458030774"
"35.5","14200","14200","14200","0.7153357428968766","0.7153357428968766","0.7153357428968766","0.7222991805969723","0.7222991805969723","0.7222991805969723","0.014843044309649528","0.014843044309649528","0.014843044309649528"
"35.75","14300","14300","14300","0.523797974890457","0.523797974890457","0.523797974890457","0.5287513870959808","0.5287513870959808","0.5287513870959808","0.012866659463116936","0.012866659463116936","0.012866659463116936"
"36","14400","14400","14400","0.33408330434886985","0.33408330434886985","0.33408330434886985","0.33704732993273323","0.33704732993273323","0.33704732993273323","0.01088453544436218","0.01088453544436218","0.01088453544436218"
"36.25","14500","14500","14500","0.1467828381176157","0.1467828381176157","0.1467828381176157","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.008903261869149953","0.008903261869149953","0.008903261869149953"
"36.5","14600","14600","14600","-0.03753074645630923","-0.03753074645630923","-0.03753074645630923","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.006929361644035573","0.006929361644035573","0.006929361644035573"
"36.75","14700","14700","14700","-0.21830607488860665","-0.21830607488860665","-0.21830607488860665","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.004969256764634011","0.004969256764634011","0.004969256764634011"
"37","14800","14800","14800","-0.3950158041367875","-0.3950158041367875","-0.3950158041367875","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.0030292349152365866","0.0030292349152365866","0.0030292349152365866"
"37.25","14900","14900","14900","-0.5671591907364135","-0.5671591907364135","-0.5671591907364135","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.0011154170677664804","0.0011154170677664804","0.0011154170677664804"
"37.5","15000","15000","15000","-0.7342644839165436","-0.7342644839165436","-0.7342644839165436","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","-0.0007662737291851823","-0.0007662737291851823","-0.0007662737291851823"
"37.75","15100","15100","15100","-0.8958911302814213","-0.8958911302814213","-0.8958911302814213","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","-0.002610142188896908","-0.002610142188896908","-0.002610142188896908"
"38","15200","15200","15200","-1.0516317778877942","-1.0516317778877942","-1.0516317778877942","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","-0.004410749079776469","-0.004410749079776469","-0.004410749079776469"
"38.25","15300","15300","15300","-1.20111406885874","-1.20111406885874","-1.20111406885874","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","-0.006162937811007685","-0.006162937811007685","-0.006162937811007685"
"38.5","15400","15400","15400","-1.3440022110469987","-1.3440022110469987","-1.3440022110469987","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","-0.007861859159727036","-0.007861859159727036","-0.007861859159727036"
"38.75","15500","15500","15500","-1.479998320684543","-1.479998320684543","-1.479998320684543","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","-0.00950299400122731","-0.00950299400122731","-0.00950299400122731"
"39","15600","15600","15600","-1.6088435294213415","-1.6088435294213415","-1.6088435294213415","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.011082173916837412","-0.011082173916837412","-0.011082173916837412"
"39.25","15700","15700","15700","-1.7303188506555618","-1.7303188506555618","-1.7303188506555618","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.012595599567994276","-0.012595599567994276","-0.012595599567994276"
"39.5","15800","15800","15800","-1.8442458015800895","-1.8442458015800895","-1.8442458015800895","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.014039856739501616","-0.014039856739501616","-0.014039856739501616"
"39.75","15900","15900","15900","-1.9504867789068374","-1.9504867789068374","-1.9504867789068374","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.01541192996998697","-0.01541192996998697","-0.01541192996998697"
"40","16000","16000","16000","-2.0489451877707667","-2.0489451877707667","-2.0489451877707667","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.01670921370300049","-0.01670921370300049","-0.01670921370300049"
"40.25","16100","16100","16100","-2.13956532485053","-2.13956532485053","-2.13956532485053","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.017929520907974172","-0.017929520907974172","-0.017929520907974172"
"40.5","16200","16200","16200","-2.2223320182622897","-2.2223320182622897","-2.2223320182622897","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.019071089136255687","-0.019071089136255687","-0.019071089136255687"
"40.75","16300","16300","16300","-2.297270028278274","-2.297270028278274","-2.297270028278274","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.020132583993557746","-0.020132583993557746","-0.020132583993557746"
"41","16400","16400","16400","-2.3644432143826553","-2.3644432143826553","-2.3644432143826553","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-0.021113100026314974","-0.021113100026314974","-0.021113100026314974"
"41.25","16500","16500","16500","-2.4239534755954417","-2.4239534755954417","-2.4239534755954417","-2.449367104301327","-2.449367104301327","-2.449367104301327","-0.02201215903551859","-0.02201215903551859","-0.02201215903551859"
"41.5","16600","16600","16600","-2.475939472361563","-2.475939472361563","-2.475939472361563","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-0.022829705847497217","-0.022829705847497217","-0.022829705847497217"
"41.75","16700","16700","16700","-2.520575139608875","-2.520575139608875","-2.520575139608875","-2.546895438638476","-2.546895438638476","-2.546895438638476","-0.023566101586735833","-0.023566101586735833","-0.023566101586735833"
"42","16800","16800","16800","-2.5580680018175945","-2.5580680018175945","-2.5580680018175945","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-0.024222114511080584","-0.024222114511080584","-0.024222114511080584"
"42.25","16900","16900","16900","-2.5886573021072663","-2.5886573021072663","-2.5886573021072663","-2.615579104531383","-2.615579104531383","-2.615579104531383","-0.024798908484460813","-0.024798908484460813","-0.024798908484460813"
"42.5","17000","17000","17000","-2.612611958428731","-2.612611958428731","-2.612611958428731","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-0.025298029176493042","-0.025298029176493042","-0.025298029176493042"
"42.75","17100","17100","17100","-2.6302283609416444","-2.6302283609416444","-2.6302283609416444","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-0.0257213880919151","-0.0257213880919151","-0.0257213880919151"
"43","17200","17200","17200","-2.641828025556874","-2.641828025556874","-2.641828025556874","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-0.02607124454567389","-0.02607124454567389","-0.02607124454567389"
"43.25","17300","17300","17300","-2.647755119422527","-2.647755119422527","-2.647755119422527","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-0.026350185711534635","-0.026350185711534635","-0.026350185711534635"
"43.5","17400","17400","17400","-2.6483738748280876","-2.6483738748280876","-2.6483738748280876","-2.675626274072804","-2.675626274072804","-2.675626274072804","-0.026561104883291553","-0.026561104883291553","-0.026561104883291553"
"43.75","17500","17500","17500","-2.6440659085891225","-2.6440659085891225","-2.6440659085891225","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-0.026707178097889528","-0.026707178097889528","-0.026707178097889528"
"44","17600","17600","17600","-2.635227464452479","-2.635227464452479","-2.635227464452479","-2.662222871377822","-2.662222871377822","-2.662222871377822","-0.02679183927904133","-0.02679183927904133","-0.02679183927904133"
"44.25","17700","17700","17700","-2.622266596426092","-2.622266596426092","-2.622266596426092","-2.649067312482758","-2.649067312482758","-2.649067312482758","-0.026818754068110073","-0.026818754068110073","-0.026818754068110073"
"44.5","17800","17800","17800","-2.605600311187162","-2.605600311187162","-2.605600311187162","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-0.026791792516151325","-0.026791792516151325","-0.026791792516151325"
"44.75","17900","17900","17900","-2.585651687856364","-2.585651687856364","-2.585651687856364","-2.61195369891188","-2.61195369891188","-2.61195369891188","-0.026715000816971646","-0.026715000816971646","-0.026715000816971646"
"45","18000","18000","18000","-2.562846993443807","-2.562846993443807","-2.562846993443807","-2.588854381999832","-2.588854381999832","-2.588854381999832","-0.026592572265871695","-0.026592572265871695","-0.026592572265871695"
"45.25","18100","18100","18100","-2.5376128121753347","-2.5376128121753347","-2.5376128121753347","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-0.02642881763236471","-0.02642881763236471","-0.02642881763236471"
"45.5","18200","18200","18200","-2.5103732066964946","-2.5103732066964946","-2.5103732066964946","-2.53572432344803","-2.53572432344803","-2.53572432344803","-0.026228135137564945","-0.026228135137564945","-0.026228135137564945"
"45.75","18300","18300","18300","-2.4815469288283274","-2.4815469288283274","-2.4815469288283274","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-0.025994980228151998","-0.025994980228151998","-0.025994980228151998"
"46","18400","18400","18400","-2.45154469711653","-2.45154469711653","-2.45154469711653","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-0.025733835338787592","-0.025733835338787592","-0.025733835338787592"
"46.25","18500","18500","18500","-2.4207665578770152","-2.4207665578770152","-2.4207665578770152","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-0.025449179833650776","-0.025449179833650776","-0.025449179833650776"
"46.5","18600","18600","18600","-2.3895993458003844","-2.3895993458003844","-2.3895993458003844","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-0.025145460315334295","-0.025145460315334295","-0.025145460315334295"
"46.75","18700","18700","18700","-2.358414259439938","-2.358414259439938","-2.358414259439938","-2.381945826122585","-2.381945826122585","-2.381945826122585","-0.024827061485760277","-0.024827061485760277","-0.024827061485760277"
"47","18800","18800","18800","-2.3275645660779296","-2.3275645660779296","-2.3275645660779296","-2.35073563982559","-2.35073563982559","-2.35073563982559","-0.024498277739044894","-0.024498277739044894","-0.024498277739044894"
"47.25","18900","18900","18900","-2.297383449548418","-2.297383449548418","-2.297383449548418","-2.320204162355581","-2.320204162355581","-2.320204162355581","-0.024163285660410122","-0.024163285660410122","-0.024163285660410122"
"47.5","19000","19000","19000","-2.2681820135987376","-2.2681820135987376","-2.2681820135987376","-2.290665894011487","-2.290665894011487","-2.290665894011487","-0.023826117598342494","-0.023826117598342494","-0.023826117598342494"
"47.75","19100","19100","19100","-2.2402474523019524","-2.2402474523019524","-2.2402474523019524","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-0.02349063646929278","-0.02349063646929278","-0.02349063646929278"
"48","19200","19200","19200","-2.213841397896909","-2.213841397896909","-2.213841397896909","-2.235704433473733","-2.235704433473733","-2.235704433473733","-0.023160511945347823","-0.023160511945347823","-0.023160511945347823"
"48.25","19300","19300","19300","-2.1891984552382473","-2.1891984552382473","-2.1891984552382473","-2.210782867781837","-2.210782867781837","-2.210782867781837","-0.022839198165545832","-0.022839198165545832","-0.022839198165545832"
"48.5","19400","19400","19400","-2.1665249307937358","-2.1665249307937358","-2.1665249307937358","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-0.022529913100917343","-0.022529913100917343","-0.022529913100917343"
"48.75","19500","19500","19500","-2.145997762838998","-2.145997762838998","-2.145997762838998","-2.167099666567343","-2.167099666567343","-2.167099666567343","-0.022235619691996","-0.022235619691996","-0.022235619691996"
"49","19600","19600","19600","-2.1277636581781243","-2.1277636581781243","-2.1277636581781243","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-0.02195900886551569","-0.02195900886551569","-0.02195900886551569"
"49.25","19700","19700","19700","-2.11193843937168","-2.11193843937168","-2.11193843937168","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-0.021702484524384474","-0.021702484524384474","-0.021702484524384474"
"49.5","19800","19800","19800","-2.0986066050898478","-2.0986066050898478","-2.0986066050898478","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-0.021468150591896606","-0.021468150591896606","-0.021468150591896606"
"49.75","19900","19900","19900","-2.0878211048363338","-2.0878211048363338","-2.0878211048363338","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-0.021257800177553937","-0.021257800177553937","-0.021257800177553937"
"50","20000","20000","20000","-2.079603327917438","-2.079603327917438","-2.079603327917438","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-0.021072906917972534","-0.021072906917972534","-0.021072906917972534"
"50.25","20100","20100","20100","-2.0739433051685507","-2.0739433051685507","-2.0739433051685507","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-0.020914618532170137","-0.020914618532170137","-0.020914618532170137"
"50.5","20200","20200","20200","-2.070800120606206","-2.070800120606206","-2.070800120606206","-2.091126274224196","-2.091126274224196","-2.091126274224196","-0.02078375261621293","-0.02078375261621293","-0.02078375261621293"
"50.75","20300","20300","20300","-2.070102528855805","-2.070102528855805","-2.070102528855805","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-0.020680794687791576","-0.020680794687791576","-0.020680794687791576"
"51","20400","20400","20400","-2.071749772921785","-2.071749772921785","-2.071749772921785","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-0.020605898476933032","-0.020605898476933032","-0.020605898476933032"
"51.25","20500","20500","20500","-2.075612595625851","-2.075612595625851","-2.075612595625851","-2.096047218483167","-2.096047218483167","-2.096047218483167","-0.02055888844478504","-0.02055888844478504","-0.02055888844478504"
"51.5","20600","20600","20600","-2.081534436847851","-2.081534436847851","-2.081534436847851","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-0.020539264498349058","-0.020539264498349058","-0.020539264498349058"
"51.75","20700","20700","20700","-2.0893328075701327","-2.0893328075701327","-2.0893328075701327","-2.109965408013282","-2.109965408013282","-2.109965408013282","-0.020546208855276388","-0.020546208855276388","-0.020546208855276388"
"52","20800","20800","20800","-2.0988008306564194","-2.0988008306564194","-2.0988008306564194","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-0.020578594999436928","-0.020578594999436928","-0.020578594999436928"
"52.25","20900","20900","20900","-2.109708937297163","-2.109708937297163","-2.109708937297163","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-0.020634998655047088","-0.020634998655047088","-0.020634998655047088"
"52.5","21000","21000","21000","-2.1218067071304705","-2.1218067071304705","-2.1218067071304705","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-0.020713710694736126","-0.020713710694736126","-0.020713710694736126"
"52.75","21100","21100","21100","-2.1348248392068085","-2.1348248392068085","-2.1348248392068085","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-0.020812751885153913","-0.020812751885153913","-0.020812751885153913"
"53","21200","21200","21200","-2.148477240211338","-2.148477240211338","-2.148477240211338","-2.169909821377468","-2.169909821377468","-2.169909821377468","-0.02092988936261772","-0.02092988936261772","-0.02092988936261772"
"53.25","21300","21300","21300","-2.1624632156944217","-2.1624632156944217","-2.1624632156944217","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-0.021062654720952645","-0.021062654720952645","-0.021062654720952645"
"53.5","21400","21400","21400","-2.1764697494920013","-2.1764697494920013","-2.1764697494920013","-2.198281521276285","-2.198281521276285","-2.198281521276285","-0.021208363584138024","-0.021208363584138024","-0.021208363584138024"
"53.75","21500","21500","21500","-2.1901738560464357","-2.1901738560464357","-2.1901738560464357","-2.212174259264695","-2.212174259264695","-2.212174259264695","-0.021364136527705746","-0.021364136527705746","-0.021364136527705746"
"54","21600","21600","21600","-2.2032449899672444","-2.2032449899672444","-2.2032449899672444","-2.225428492117116","-2.225428492117116","-2.225428492117116","-0.021526921205082705","-0.021526921205082705","-0.021526921205082705"
"54.25","21700","21700","21700","-2.2153474969018854","-2.2153474969018854","-2.2153474969018854","-2.237704822507496","-2.237704822507496","-2.237704822507496","-0.021693515528280888","-0.021693515528280888","-0.021693515528280888"
"54.5","21800","21800","21800","-2.2261430896202072","-2.2261430896202072","-2.2261430896202072","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-0.021860591746540536","-0.021860591746540536","-0.021860591746540536"
"54.75","21900","21900","21900","-2.235293333153112","-2.235293333153112","-2.235293333153112","-2.257955396012942","-2.257955396012942","-2.257955396012942","-0.022024721261773544","-0.022024721261773544","-0.022024721261773544"
"55","22000","22000","22000","-2.2424621228658768","-2.2424621228658768","-2.2424621228658768","-2.265247584249853","-2.265247584249853","-2.265247584249853","-0.02218240001594074","-0.02218240001594074","-0.02218240001594074"
"55.25","22100","22100","22100","-2.2473181394887596","-2.2473181394887596","-2.2473181394887596","-2.27020274765238","-2.27020274765238","-2.27020274765238","-0.022330074282856882","-0.022330074282856882","-0.022330074282856882"
"55.5","22200","22200","22200","-2.249537265370341","-2.249537265370341","-2.249537265370341","-2.272493158760248","-2.272493158760248","-2.272493158760248","-0.022464166695356863","-0.022464166695356863","-0.022464166695356863"
"55.75","22300","22300","22300","-2.2488049465604147","-2.2488049465604147","-2.2488049465604147","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-0.02258110233828331","-0.02258110233828331","-0.02258110233828331"
"56","22400","22400","22400","-2.2448184857663867","-2.2448184857663867","-2.2448184857663867","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-0.02267733473835787","-0.02267733473835787","-0.02267733473835787"
"56.25","22500","22500","22500","-2.237289251756628","-2.237289251756628","-2.237289251756628","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-0.022749371583677347","-0.022749371583677347","-0.022749371583677347"
"56.5","22600","22600","22600","-2.2259447914022163","-2.2259447914022163","-2.2259447914022163","-2.248839261030514","-2.248839261030514","-2.248839261030514","-0.02279380000829828","-0.02279380000829828","-0.02279380000829828"
"56.75","22700","22700","22700","-2.2105308312504945","-2.2105308312504945","-2.2105308312504945","-2.233307716835932","-2.233307716835932","-2.233307716835932","-0.022807311281139497","-0.022807311281139497","-0.022807311281139497"
"57","22800","22800","22800","-2.1908131563047837","-2.1908131563047837","-2.1908131563047837","-2.213426017987093","-2.213426017987093","-2.213426017987093","-0.022786724743177916","-0.022786724743177916","-0.022786724743177916"
"57.25","22900","22900","22900","-2.1665793545392105","-2.1665793545392105","-2.1665793545392105","-2.188979378692003","-2.188979378692003","-2.188979378692003","-0.0227290108426432","-0.0227290108426432","-0.0227290108426432"
"57.5","23000","23000","23000","-2.137640416599724","-2.137640416599724","-2.137640416599724","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-0.02263131312454683","-0.02263131312454683","-0.02263131312454683"
"57.75","23100","23100","23100","-2.103832181126031","-2.103832181126031","-2.103832181126031","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-0.022490969038401337","-0.022490969038401337","-0.022490969038401337"
"58","23200","23200","23200","-2.065016617167471","-2.065016617167471","-2.065016617167471","-2.086465474021168","-2.086465474021168","-2.086465474021168","-0.022305529436312754","-0.022305529436312754","-0.022305529436312754"
"58.25","23300","23300","23300","-2.021082936251981","-2.021082936251981","-2.021082936251981","-2.042105351701119","-2.042105351701119","-2.042105351701119","-0.022072776642723835","-0.022072776642723835","-0.022072776642723835"
"58.5","23400","23400","23400","-1.9719485277940196","-1.9719485277940196","-1.9719485277940196","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-0.021790740986876528","-0.021790740986876528","-0.021790740986876528"
"58.75","23500","23500","23500","-1.9175597126872461","-1.9175597126872461","-1.9175597126872461","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-0.02145771569949223","-0.02145771569949223","-0.02145771569949223"
"59","23600","23600","23600","-1.8578923111131385","-1.8578923111131385","-1.8578923111131385","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-0.021072270086148148","-0.021072270086148148","-0.021072270086148148"
"59.25","23700","23700","23700","-1.7929520218000954","-1.7929520218000954","-1.7929520218000954","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-0.0206332609013056","-0.0206332609013056","-0.0206332609013056"
"59.5","23800","23800","23800","-1.7227746111810107","-1.7227746111810107","-1.7227746111810107","-1.740809363741632","-1.740809363741632","-1.740809363741632","-0.020139841858837215","-0.020139841858837215","-0.020139841858837215"
"59.75","23900","23900","23900","-1.647425912112986","-1.647425912112986","-1.647425912112986","-1.664692244153248","-1.664692244153248","-1.664692244153248","-0.019591471227118545","-0.019591471227118545","-0.019591471227118545"
"60","24000","24000","24000","-1.5670016330331498","-1.5670016330331498","-1.5670016330331498","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-0.018987917469226512","-0.018987917469226512","-0.018987917469226512"
"60.25","24100","24100","24100","-1.4816269796216688","-1.4816269796216688","-1.4816269796216688","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-0.018329262901438603","-0.018329262901438603","-0.018329262901438603"
"60.5","24200","24200","24200","-1.39145609221953","-1.39145609221953","-1.39145609221953","-1.406090684505961","-1.406090684505961","-1.406090684505961","-0.017615905355969075","-0.017615905355969075","-0.017615905355969075"
"60.75","24300","24300","24300","-1.296671303397066","-1.296671303397066","-1.296671303397066","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-0.01684855784662556","-0.01684855784662556","-0.01684855784662556"
"61","24400","24400","24400","-1.1974822211824814","-1.1974822211824814","-1.1974822211824814","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.016028246248755554","-0.016028246248755554","-0.016028246248755554"
"61.25","24500","24500","24500","-1.0941246445308357","-1.0941246445308357","-1.0941246445308357","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.015156305017379204","-0.015156305017379204","-0.015156305017379204"
"61.5","24600","24600","24600","-0.9868593186364918","-0.9868593186364918","-0.9868593186364918","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.014234370979698013","-0.014234370979698013","-0.014234370979698013"
"61.75","24700","24700","24700","-0.8759705386598939","-0.8759705386598939","-0.8759705386598939","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.013264375250168617","-0.013264375250168617","-0.013264375250168617"
"62","24800","24800","24800","-0.7617646113466161","-0.7617646113466161","-0.7617646113466161","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.01224853332793191","-0.01224853332793191","-0.01224853332793191"
"62.25","24900","24900","24900","-0.6445681848577778","-0.6445681848577778","-0.6445681848577778","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.011189333447546551","-0.011189333447546551","-0.011189333447546551"
"62.5","25000","25000","25000","-0.5247264579010658","-0.5247264579010658","-0.5247264579010658","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.010089523264609275","-0.010089523264609275","-0.010089523264609275"
"62.75","25100","25100","25100","-0.4026012799463282","-0.4026012799463282","-0.4026012799463282","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.008952094967889852","-0.008952094967889852","-0.008952094967889852"
"63","25200","25200","25200","-0.2785691549250905","-0.2785691549250905","-0.2785691549250905","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.007780268919011204","-0.007780268919011204","-0.007780268919011204"
"63.25","25300","25300","25300","-0.15301916134592836","-0.15301916134592836","-0.15301916134592836","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.006577475929402516","-0.006577475929402516","-0.006577475929402516"
"63.5","25400","25400","25400","-0.026350802204619238","-0.026350802204619238","-0.026350802204619238","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.005347338292197612","-0.005347338292197612","-0.005347338292197612"
"63.75","25500","25500","25500","0.1010282015729676","0.1010282015729676","0.1010282015729676","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.004093649693898466","-0.004093649693898466","-0.004093649693898466"
"64","25600","25600","25600","0.2287041601478588","0.2287041601478588","0.2287041601478588","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.002820354136927671","-0.002820354136927671","-0.002820354136927671"
"64.25","25700","25700","25700","0.35625969205881036","0.35625969205881036","0.35625969205881036","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.0015315240096281033","-0.0015315240096281033","-0.0015315240096281033"
"64.5","25800","25800","25800","0.4832760155136102","0.4832760155136102","0.4832760155136102","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.00023133744479433838","-0.00023133744479433838","-0.00023133744479433838"
"64.75","25900","25900","25900","0.6093352394113785","0.6093352394113785","0.6093352394113785","0.6156426393433108","0.6156426393433108","0.6156426393433108","0.0010759448885757361","0.0010759448885757361","0.0010759448885757361"
"65","26000","26000","26000","0.7340226399209369","0.7340226399209369","0.7340226399209369","0.7416407864998712","0.7416407864998712","0.7416407864998712","0.002386003412962176","0.002386003412962176","0.002386003412962176"
"65.25","26100","26100","26100","0.856928908624258","0.856928908624258","0.856928908624258","0.8658388010231151","0.8658388010231151","0.8658388010231151","0.003694483540385471","0.003694483540385471","0.003694483540385471"
"65.5","26200","26200","26200","0.9776523585056215","0.9776523585056215","0.9776523585056215","0.9878306434282595","0.9878306434282595","0.9878306434282595","0.004997019691051541","0.004997019691051541","0.004997019691051541"
"65.75","26300","26300","26300","1.095801074423989","1.095801074423989","1.095801074423989","1.1072201545059799","1.1072201545059799","1.1072201545059799","0.0062892592829923155","0.0062892592829923155","0.0062892592829923155"
"66","26400","26400","26400","1.2109949951454881","1.2109949951454881","1.2109949951454881","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.007566886544272761","0.007566886544272761","0.007566886544272761"
"66.25","26500","26500","26500","1.3228679145313835","1.3228679145313835","1.3228679145313835","1.336669494205324","1.336669494205324","1.336669494205324","0.008825646001433929","0.008825646001433929","0.008825646001433929"
"66.5","26600","26600","26600","1.4310693900705864","1.4310693900705864","1.4310693900705864","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.010061365500850628","0.010061365500850628","0.010061365500850628"
"66.75","26700","26700","26700","1.5352665476104053","1.5352665476104053","1.5352665476104053","1.551292995434814","1.551292995434814","1.551292995434814","0.011269978623584032","0.011269978623584032","0.011269978623584032"
"67","26800","26800","26800","1.635145771870089","1.635145771870089","1.635145771870089","1.652216699946832","1.652216699946832","1.652216699946832","0.012447546359075107","0.012447546359075107","0.012447546359075107"
"67.25","26900","26900","26900","1.7304142731135892","1.7304142731135892","1.7304142731135892","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.013590277908603288","0.013590277908603288","0.013590277908603288"
"67.5","27000","27000","27000","1.8208015212054565","1.8208015212054565","1.8208015212054565","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.014694550495809033","0.014694550495809033","0.014694550495809033"
"67.75","27100","27100","27100","1.9060605391710292","1.9060605391710292","1.9060605391710292","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.01575692806867554","0.01575692806867554","0.01575692806867554"
"68","27200","27200","27200","1.9859690493229958","1.9859690493229958","1.9859690493229958","2.006694320779478","2.006694320779478","2.006694320779478","0.016774178785157745","0.016774178785157745","0.016774178785157745"
"68.25","27300","27300","27300","2.060330465994678","2.060330465994678","2.060330465994678","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.017743291183063753","0.017743291183063753","0.017743291183063753"
"68.5","27400","27400","27400","2.1289747299294897","2.1289747299294897","2.1289747299294897","2.15117888279855","2.15117888279855","2.15117888279855","0.01866148894378747","0.01866148894378747","0.01866148894378747"
"68.75","27500","27500","27500","2.1917589804092437","2.1917589804092437","2.1917589804092437","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.019526244168992263","0.019526244168992263","0.019526244168992263"
"69","27600","27600","27600","2.2485680622545865","2.2485680622545865","2.2485680622545865","2.271999704374306","2.271999704374306","2.271999704374306","0.020335289099299686","0.020335289099299686","0.020335289099299686"
"69.25","27700","27700","27700","2.2993148658919087","2.2993148658919087","2.2993148658919087","2.3232631620219713","2.3232631620219713","2.3232631620219713","0.02108662621436211","0.02108662621436211","0.02108662621436211"
"69.5","27800","27800","27800","2.3439404997457713","2.3439404997457713","2.3439404997457713","2.368339833798616","2.368339833798616","2.368339833798616","0.021778536664343123","0.021778536664343123","0.021778536664343123"
"69.75","27900","27900","27900","2.3824142952773575","2.3824142952773575","2.3824142952773575","2.4071987696153414","2.4071987696153414","2.4071987696153414","0.02240958699370918","0.02240958699370918","0.02240958699370918"
"70","28000","28000","28000","2.414733646040909","2.414733646040909","2.414733646040909","2.4398373876248862","2.4398373876248862","2.4398373876248862","0.02297863412928866","0.02297863412928866","0.02297863412928866"
"70.25","28100","28100","28100","2.440923683164803","2.440923683164803","2.440923683164803","2.4662811459239573","2.4662811459239573","2.4662811459239573","0.02348482861570092","0.02348482861570092","0.02348482861570092"
"70.5","28200","28200","28200","2.4610367906755033","2.4610367906755033","2.4610367906755033","2.4865830523436143","2.4865830523436143","2.4865830523436143","0.023927616092431603","0.023927616092431603","0.023927616092431603"
"70.75","28300","28300","28300","2.4751519650645544","2.4751519650645544","2.4751519650645544","2.5008230167774457","2.5008230167774457","2.5008230167774457","0.024306737017957575","0.024306737017957575","0.024306737017957575"
"71","28400","28400","28400","2.4833740244451605","2.4833740244451605","2.4833740244451605","2.509107051454006","2.509107051454006","2.509107051454006","0.02462222465733313","0.02462222465733313","0.02462222465733313"
"71.25","28500","28500","28500","2.4858326735497713","2.4858326735497713","2.4858326735497713","2.5115663254747718","2.5115663254747718","2.5115663254747718","0.0248744013604677","0.0248744013604677","0.0248744013604677"
"71.5","28600","28600","28600","2.482681431678005","2.482681431678005","2.482681431678005","2.508356080806214","2.508356080806214","2.508356080806214","0.0250638731688915","0.0250638731688915","0.0250638731688915"
"71.75","28700","28700","28700","2.4740964315100786","2.4740964315100786","2.4740964315100786","2.4996544177291455","2.4996544177291455","2.4996544177291455","0.025191522799050292","0.025191522799050292","0.025191522799050292"
"72","28800","28800","28800","2.460275097449722","2.460275097449722","2.460275097449722","2.4856609585055613","2.4856609585055613","2.4856609585055613","0.025258501060021588","0.025258501060021588","0.025258501060021588"
"72.25","28900","28900","28900","2.4414347128481526","2.4414347128481526","2.4414347128481526","2.4665953987182365","2.4665953987182365","2.4665953987182365","0.0252662167729657","0.0252662167729657","0.0252662167729657"
"72.5","29000","29000","29000","2.417810886082862","2.417810886082862","2.417810886082862","2.442695956367348","2.442695956367348","2.442695956367348","0.025216325268519718","0.025216325268519718","0.025216325268519718"
"72.75","29100","29100","29100","2.3896559260185186","2.3896559260185186","2.3896559260185186","2.414217729367838","2.414217729367838","2.414217729367838","0.025110715546710877","0.025110715546710877","0.025110715546710877"
"73","29200","29200","29200","2.3572371378587516","2.3572371378587516","2.3572371378587516","2.3814309725780562","2.3814309725780562","2.3814309725780562","0.024951496191694428","0.024951496191694428","0.024951496191694428"
"73.25","29300","29300","29300","2.320835050804867","2.320835050804867","2.320835050804867","2.344619305901811","2.344619305901811","2.344619305901811","0.02474098014072479","0.02474098014072479","0.02474098014072479"
"73.5","29400","29400","29400","2.280741589268213","2.280741589268213","2.280741589268213","2.30407786534014","2.30407786534014","2.30407786534014","0.024481668413166985","0.024481668413166985","0.024481668413166985"
"73.75","29500","29500","29500","2.237258199635551","2.237258199635551","2.237258199635551","2.2601114091245633","2.2601114091245633","2.2601114091245633","0.02417623291102519","0.02417623291102519","0.02417623291102519"
"74","29600","29600","29600","2.190693944760512","2.190693944760512","2.190693944760512","2.2130323912390035","2.2130323912390035","2.2130323912390035","0.0238274984073793","0.0238274984073793","0.0238274984073793"
"74.25","29700","29700","29700","2.1413635784481895","2.1413635784481895","2.1413635784481895","2.1631590147324977","2.1631590147324977","2.1631590147324977","0.023438423843248818","0.023438423843248818","0.023438423843248818"
"74.5","29800","29800","29800","2.0895856122144405","2.0895856122144405","2.0895856122144405","2.110813277239489","2.110813277239489","2.110813277239489","0.023012083056719146","0.023012083056719146","0.023012083056719146"
"74.75","29900","29900","29900","2.0356803865369586","2.0356803865369586","2.0356803865369586","2.056319021059011","2.056319021059011","2.056319021059011","0.02255164507066898","0.02255164507066898","0.02255164507066898"
"75","30000","30000","30000","1.9799681586725797","1.9799681586725797","1.9799681586725797","1.9999999999999996","1.9999999999999996","1.9999999999999996","0.02206035406710194","0.02206035406710194","0.02206035406710194"
"75.25","30100","30100","30100","1.9227672188962466","1.9227672188962466","1.9227672188962466","1.9421779749782835","1.9421779749782835","1.9421779749782835","0.021541509176915552","0.021541509176915552","0.021541509176915552"
"75.5","30200","30200","30200","1.864392046723621","1.864392046723621","1.864392046723621","1.8831708500540814","1.8831708500540814","1.8831708500540814","0.020998444213943146","0.020998444213943146","0.020998444213943146"
"75.75","30300","30300","30300","1.805151518313769","1.805151518313769","1.805151518313769","1.823290860229226","1.823290860229226","1.823290860229226","0.020434507481264297","0.020434507481264297","0.020434507481264297"
"76","30400","30400","30400","1.7453471758138903","1.7453471758138903","1.7453471758138903","1.7628428218839078","1.7628428218839078","1.7628428218839078","0.019853041776135977","0.019853041776135977","0.019853041776135977"
"76.25","30500","30500","30500","1.6852715689078097","1.6852715689078097","1.6852715689078097","1.7021224562269412","1.7021224562269412","1.7021224562269412","0.0192573647174486","0.0192573647174486","0.0192573647174486"
"76.5","30600","30600","30600","1.625206678267866","1.625206678267866","1.625206678267866","1.6414147955652396","1.6414147955652396","1.6414147955652396","0.018650749516382625","0.018650749516382625","0.018650749516382625"
"76.75","30700","30700","30700","1.565422429989876","1.565422429989876","1.565422429989876","1.5809926815712487","1.5809926815712487","1.5809926815712487","0.018036406306965902","0.018036406306965902","0.018036406306965902"
"77","30800","30800","30800","1.5061753094176935","1.5061753094176935","1.5061753094176935","1.5211153640465058","1.5211153640465058","1.5211153640465058","0.017417464148540007","0.017417464148540007","0.017417464148540007"
"77.25","30900","30900","30900","1.4477070820421634","1.4477070820421634","1.4477070820421634","1.4620272079497647","1.4620272079497647","1.4620272079497647","0.016796953806762077","0.016796953806762077","0.016796953806762077"
"77.5","31000","31000","31000","1.3902436283941362","1.3902436283941362","1.3902436283941362","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.016177791413747672","0.016177791413747672","0.016177791413747672"
"77.75","31100","31100","31100","1.3339938990480182","1.3339938990480182","1.3339938990480182","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.015562763101346383","0.015562763101346383","0.015562763101346383"
"78","31200","31200","31200","1.2791489950165593","1.2791489950165593","1.2791489950165593","1.291694208642442","1.291694208642442","1.291694208642442","0.01495451069436815","0.01495451069436815","0.01495451069436815"
"78.25","31300","31300","31300","1.2258813779548938","1.2258813779548938","1.2258813779548938","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.014355518542908327","0.014355518542908327","0.014355518542908327"
"78.5","31400","31400","31400","1.1743442137082518","1.1743442137082518","1.1743442137082518","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.01376810156480951","0.01376810156480951","0.01376810156480951"
"78.75","31500","31500","31500","1.1246708518389572","1.1246708518389572","1.1246708518389572","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.013194394560788886","0.013194394560788886","0.013194394560788886"
"79","31600","31600","31600","1.0769744428604762","1.0769744428604762","1.0769744428604762","1.087421094285784","1.087421094285784","1.087421094285784","0.012636342855926644","0.012636342855926644","0.012636342855926644"
"79.25","31700","31700","31700","1.0313476939952932","1.0313476939952932","1.0313476939952932","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.012095694312104999","0.012095694312104999","0.012095694312104999"
"79.5","31800","31800","31800","0.9878627633652591","0.9878627633652591","0.9878627633652591","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.011573992746671272","0.011573992746671272","0.011573992746671272"
"79.75","31900","31900","31900","0.9465712916237009","0.9465712916237009","0.9465712916237009","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.01107257278313628","0.01107257278313628","0.01107257278313628"
"80","32000","32000","32000","0.90750456915377","0.90750456915377","0.90750456915377","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.010592556150173363","0.010592556150173363","0.010592556150173363"
"80.25","32100","32100","32100","0.8706738360929648","0.8706738360929648","0.8706738360929648","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.010134849435616045","0.010134849435616045","0.010134849435616045"
"80.5","32200","32200","32200","0.8360707116049073","0.8360707116049073","0.8360707116049073","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.009700143292627167","0.009700143292627167","0.009700143292627167"
"80.75","32300","32300","32300","0.803667748011626","0.803667748011626","0.803667748011626","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.009288913085789913","0.009288913085789913","0.009288913085789913"
"81","32400","32400","32400","0.7734191046277884","0.7734191046277884","0.7734191046277884","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.008901420955614192","0.008901420955614192","0.008901420955614192"
"81.25","32500","32500","32500","0.7452613354073242","0.7452613354073242","0.7452613354073242","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.008537719270917815","0.008537719270917815","0.008537719270917815"
"81.5","32600","32600","32600","0.719114283827109","0.719114283827109","0.719114283827109","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.008197655429788148","0.008197655429788148","0.008197655429788148"
"81.75","32700","32700","32700","0.6948820777960023","0.6948820777960023","0.6948820777960023","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.007880877961414498","0.007880877961414498","0.007880877961414498"
"82","32800","32800","32800","0.6724542167942565","0.6724542167942565","0.6724542167942565","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.007586843873049559","0.007586843873049559","0.007586843873049559"
"82.25","32900","32900","32900","0.6517067429215925","0.6517067429215925","0.6517067429215925","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.00731482717877098","0.00731482717877098","0.00731482717877098"
"82.5","33000","33000","33000","0.6325034870650015","0.6325034870650015","0.6325034870650015","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.007063928539602374","0.007063928539602374","0.007063928539602374"
"82.75","33100","33100","33100","0.6146973809921893","0.6146973809921893","0.6146973809921893","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.006833085937975665","0.006833085937975665","0.006833085937975665"
"83","33200","33200","33200","0.5981318258356496","0.5981318258356496","0.5981318258356496","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.006621086303499141","0.006621086303499141","0.006621086303499141"
"83.25","33300","33300","33300","0.5826421071573646","0.5826421071573646","0.5826421071573646","0.588327383380425","0.588327383380425","0.588327383380425","0.006426578001581258","0.006426578001581258","0.006426578001581258"
"83.5","33400","33400","33400","0.5680568465763072","0.5680568465763072","0.5680568465763072","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.006248084091674502","0.006248084091674502","0.006248084091674502"
"83.75","33500","33500","33500","0.5541994798010921","0.5541994798010921","0.5541994798010921","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.006084016257777769","0.006084016257777769","0.006084016257777769"
"84","33600","33600","33600","0.540889750838606","0.540889750838606","0.540889750838606","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.005932689310384549","0.005932689310384549","0.005932689310384549"
"84.25","33700","33700","33700","0.5279452121461679","0.5279452121461679","0.5279452121461679","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.005792336156312743","0.005792336156312743","0.005792336156312743"
"84.5","33800","33800","33800","0.5151827205591352","0.5151827205591352","0.5151827205591352","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.005661123130805322","0.005661123130805322","0.005661123130805322"
"84.75","33900","33900","33900","0.5024199189568953","0.5024199189568953","0.5024199189568953","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.0055371655849626375","0.0055371655849626375","0.0055371655849626375"
"85","34000","34000","34000","0.4894766938264308","0.4894766938264308","0.4894766938264308","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.005418543620954147","0.005418543620954147","0.005418543620954147"
"85.25","34100","34100","34100","0.476176599142252","0.476176599142252","0.476176599142252","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.005303317867561913","0.005303317867561913","0.005303317867561913"
"85.5","34200","34200","34200","0.46234823730219643","0.46234823730219643","0.46234823730219643","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.005189545189425035","0.005189545189425035","0.005189545189425035"
"85.75","34300","34300","34300","0.44782658823775867","0.44782658823775867","0.44782658823775867","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.005075294224861915","0.005075294224861915","0.005075294224861915"
"86","34400","34400","34400","0.43245427825219973","0.43245427825219973","0.43245427825219973","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.004958660649345234","0.004958660649345234","0.004958660649345234"
"86.25","34500","34500","34500","0.4160827806263473","0.4160827806263473","0.4160827806263473","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.004837782064558614","0.004837782064558614","0.004837782064558614"
"86.5","34600","34600","34600","0.3985735405670655","0.3985735405670655","0.3985735405670655","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.004710852416458411","0.004710852416458411","0.004710852416458411"
"86.75","34700","34700","34700","0.3797990176528357","0.3797990176528357","0.3797990176528357","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.004576135849864264","0.004576135849864264","0.004576135849864264"
"87","34800","34800","34800","0.35964363955055","0.35964363955055","0.35964363955055","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.004431979911781882","0.004431979911781882","0.004431979911781882"
"87.25","34900","34900","34900","0.3380046614329988","0.3380046614329988","0.3380046614329988","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.004276828020879787","0.004276828020879787","0.004276828020879787"
"87.5","35000","35000","35000","0.31479292621293187","0.31479292621293187","0.31479292621293187","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.004109231126259147","0.004109231126259147","0.004109231126259147"
"87.75","35100","35100","35100","0.2899335214221831","0.2899335214221831","0.2899335214221831","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.003927858484836153","0.003927858484836153","0.003927858484836153"
"88","35200","35200","35200","0.2633663292981808","0.2633663292981808","0.2633663292981808","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.0037315074932468793","0.0037315074932468793","0.0037315074932468793"
"88.25","35300","35300","35300","0.23504646739012097","0.23504646739012097","0.23504646739012097","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.003519112517141782","0.003519112517141782","0.003519112517141782"
"88.5","35400","35400","35400","0.20494461775804892","0.20494461775804892","0.20494461775804892","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.0032897526680122115","0.0032897526680122115","0.0032897526680122115"
"88.75","35500","35500","35500","0.17304724360485726","0.17304724360485726","0.17304724360485726","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.003042658485231227","0.003042658485231227","0.003042658485231227"
"89","35600","35600","35600","0.13935669294862402","0.13935669294862402","0.13935669294862402","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.002777217488742982","0.002777217488742982","0.002777217488742982"
"89.25","35700","35700","35700","0.10389118970561431","0.10389118970561431","0.10389118970561431","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.0024929785757476838","0.0024929785757476838","0.0024929785757476838"
"89.5","35800","35800","35800","0.0666847133076092","0.0666847133076092","0.0666847133076092","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.0021896552427463955","0.0021896552427463955","0.0021896552427463955"
"89.75","35900","35900","35900","0.027786768716028778","0.027786768716028778","0.027786768716028778","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.0018671276223773323","0.0018671276223773323","0.0018671276223773323"
"90","36000","36000","36000","-0.012737950585236404","-0.012737950585236404","-0.012737950585236404","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.0015254433325395853","0.0015254433325395853","0.0015254433325395853"
"90.25","36100","36100","36100","-0.054810003340940064","-0.054810003340940064","-0.054810003340940064","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.0011648171433067001","0.0011648171433067001","0.0011648171433067001"
"90.5","36200","36200","36200","-0.09833574107523106","-0.09833574107523106","-0.09833574107523106","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.0007856294750278395","0.0007856294750278395","0.0007856294750278395"
"90.75","36300","36300","36300","-0.14320794386347388","-0.14320794386347388","-0.14320794386347388","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.00038842374874693483","0.00038842374874693483","0.00038842374874693483"
"91","36400","36400","36400","-0.18930654614898748","-0.18930654614898748","-0.18930654614898748","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","-0.00002609738240944709","-0.00002609738240944709","-0.00002609738240944709"
"91.25","36500","36500","36500","-0.2364994468713502","-0.2364994468713502","-0.2364994468713502","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","-0.0004570768849683701","-0.0004570768849683701","-0.0004570768849683701"
"91.5","36600","36600","36600","-0.2846433976594803","-0.2846433976594803","-0.2846433976594803","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","-0.000903509237112729","-0.000903509237112729","-0.000903509237112729"
"91.75","36700","36700","36700","-0.3335849623761186","-0.3335849623761186","-0.3335849623761186","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","-0.0013642473114952175","-0.0013642473114952175","-0.0013642473114952175"
"92","36800","36800","36800","-0.38316154088332327","-0.38316154088332327","-0.38316154088332327","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","-0.0018380101932053347","-0.0018380101932053347","-0.0018380101932053347"
"92.25","36900","36900","36900","-0.4332024495335459","-0.4332024495335459","-0.4332024495335459","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","-0.0023233918714596832","-0.0023233918714596832","-0.0023233918714596832"
"92.5","37000","37000","37000","-0.48353005057974996","-0.48353005057974996","-0.48353005057974996","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.0028188707382801326","-0.0028188707382801326","-0.0028188707382801326"
"92.75","37100","37100","37100","-0.533960922442539","-0.533960922442539","-0.533960922442539","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.0033228198226190053","-0.0033228198226190053","-0.0033228198226190053"
"93","37200","37200","37200","-0.5843070625735826","-0.5843070625735826","-0.5843070625735826","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.003833517684110839","-0.003833517684110839","-0.003833517684110839"
"93.25","37300","37300","37300","-0.6343771145136125","-0.6343771145136125","-0.6343771145136125","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.004349159886901169","-0.004349159886901169","-0.004349159886901169"
"93.5","37400","37400","37400","-0.683977610660366","-0.683977610660366","-0.683977610660366","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.0048678709708465245","-0.0048678709708465245","-0.0048678709708465245"
"93.75","37500","37500","37500","-0.7329142222371258","-0.7329142222371258","-0.7329142222371258","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.005387716834809916","-0.005387716834809916","-0.005387716834809916"
"94","37600","37600","37600","-0.780993007985568","-0.780993007985568","-0.780993007985568","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.005906717444806697","-0.005906717444806697","-0.005906717444806697"
"94.25","37700","37700","37700","-0.8280216531968216","-0.8280216531968216","-0.8280216531968216","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.006422859778392978","-0.006422859778392978","-0.006422859778392978"
"94.5","37800","37800","37800","-0.8738106908407355","-0.8738106908407355","-0.8738106908407355","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.006934110915941857","-0.006934110915941857","-0.006934110915941857"
"94.75","37900","37900","37900","-0.9181746967539902","-0.9181746967539902","-0.9181746967539902","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.007438431189311076","-0.007438431189311076","-0.007438431189311076"
"95","38000","38000","38000","-0.9609334511008945","-0.9609334511008945","-0.9609334511008945","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.007933787298877934","-0.007933787298877934","-0.007933787298877934"
"95.25","38100","38100","38100","-1.0019130586244023","-1.0019130586244023","-1.0019130586244023","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.00841816531098269","-0.00841816531098269","-0.00841816531098269"
"95.5","38200","38200","38200","-1.0409470205564935","-1.0409470205564935","-1.0409470205564935","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.008889583449477295","-0.008889583449477295","-0.008889583449477295"
"95.75","38300","38300","38300","-1.0778772514537676","-1.0778772514537676","-1.0778772514537676","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.009346104597299135","-0.009346104597299135","-0.009346104597299135"
"96","38400","38400","38400","-1.112555034662816","-1.112555034662816","-1.112555034662816","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.00978584842676257","-0.00978584842676257","-0.00978584842676257"
"96.25","38500","38500","38500","-1.1448419105973133","-1.1448419105973133","-1.1448419105973133","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.01020700308056205","-0.01020700308056205","-0.01020700308056205"
"96.5","38600","38600","38600","-1.1746104925211274","-1.1746104925211274","-1.1746104925211274","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.010607836329276032","-0.010607836329276032","-0.010607836329276032"
"96.75","38700","38700","38700","-1.2017452050753905","-1.2017452050753905","-1.2017452050753905","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.010986706135430416","-0.010986706135430416","-0.010986706135430416"
"97","38800","38800","38800","-1.226142941358297","-1.226142941358297","-1.226142941358297","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.011342070558880965","-0.011342070558880965","-0.011342070558880965"
"97.25","38900","38900","38900","-1.2477136349603188","-1.2477136349603188","-1.2477136349603188","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.011672496943375965","-0.011672496943375965","-0.011672496943375965"
"97.5","39000","39000","39000","-1.2663807439702592","-1.2663807439702592","-1.2663807439702592","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.011976670329623379","-0.011976670329623379","-0.011976670329623379"
"97.75","39100","39100","39100","-1.2820816445947139","-1.2820816445947139","-1.2820816445947139","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.01225340104596967","-0.01225340104596967","-0.01225340104596967"
"98","39200","39200","39200","-1.2947679326707202","-1.2947679326707202","-1.2947679326707202","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.012501631433859323","-0.012501631433859323","-0.012501631433859323"
"98.25","39300","39300","39300","-1.3044056319940383","-1.3044056319940383","-1.3044056319940383","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.01272044167153924","-0.01272044167153924","-0.01272044167153924"
"98.5","39400","39400","39400","-1.3109753090293612","-1.3109753090293612","-1.3109753090293612","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.012909054665957043","-0.012909054665957043","-0.012909054665957043"
"98.75","39500","39500","39500","-1.314472094209161","-1.314472094209161","-1.314472094209161","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.013066839989431644","-0.013066839989431644","-0.013066839989431644"
"99","39600","39600","39600","-1.3149056106605934","-1.3149056106605934","-1.3149056106605934","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.01319331684439301","-0.01319331684439301","-0.01319331684439301"
"99.25","39700","39700","39700","-1.312299811820585","-1.312299811820585","-1.312299811820585","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.01328815604626954","-0.01328815604626954","-0.01328815604626954"
"99.5","39800","39800","39800","-1.3066927300036866","-1.3066927300036866","-1.3066927300036866","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.013351181021365371","-0.013351181021365371","-0.013351181021365371"
"99.75","39900","39900","39900","-1.2981361385716257","-1.2981361385716257","-1.2981361385716257","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.013382367823312508","-0.013382367823312508","-0.013382367823312508"
"100","40000","40000","40000","-1.2866951309135917","-1.2866951309135917","-1.2866951309135917","-1.3","-1.3","-1.3","-0.01338184417831273","-0.01338184417831273","-0.01338184417831273"
"100.25","40100","40100","40100","-1.2724476199788952","-1.2724476199788952","-1.2724476199788952","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.013349887575894365","-0.013349887575894365","-0.013349887575894365"
"100.5","40200","40200","40200","-1.2554837626048434","-1.2554837626048434","-1.2554837626048434","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.013286922428233844","-0.013286922428233844","-0.013286922428233844"
"100.75","40300","40300","40300","-1.2359053133497513","-1.2359053133497513","-1.2359053133497513","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.013193516327195662","-0.013193516327195662","-0.013193516327195662"
"101","40400","40400","40400","-1.2138249129706338","-1.2138249129706338","-1.2138249129706338","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.013070375434088441","-0.013070375434088441","-0.013070375434088441"
"101.25","40500","40500","40500","-1.1893653170749336","-1.1893653170749336","-1.1893653170749336","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.012918339042678792","-0.012918339042678792","-0.012918339042678792"
"101.5","40600","40600","40600","-1.1626585708231494","-1.1626585708231494","-1.1626585708231494","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.012738373361214264","-0.012738373361214264","-0.012738373361214264"
"101.75","40700","40700","40700","-1.1338451358624113","-1.1338451358624113","-1.1338451358624113","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.012531564564044043","-0.012531564564044043","-0.012531564564044043"
"102","40800","40800","40800","-1.1030729759283082","-1.1030729759283082","-1.1030729759283082","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.012299111167875673","-0.012299111167875673","-0.012299111167875673"
"102.25","40900","40900","40900","-1.07049660776201","-1.07049660776201","-1.07049660776201","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.012042315791713207","-0.012042315791713207","-0.012042315791713207"
"102.5","41000","41000","41000","-1.0362761241512173","-1.0362761241512173","-1.0362761241512173","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.011762576363097993","-0.011762576363097993","-0.011762576363097993"
"102.75","41100","41100","41100","-1.0005761960156987","-1.0005761960156987","-1.0005761960156987","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.011461376836363973","-0.011461376836363973","-0.011461376836363973"
"103","41200","41200","41200","-0.9635650605210657","-0.9635650605210657","-0.9635650605210657","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.011140277491229228","-0.011140277491229228","-0.011140277491229228"
"103.25","41300","41300","41300","-0.9254135022178517","-0.9254135022178517","-0.9254135022178517","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.010800904882153753","-0.010800904882153753","-0.010800904882153753"
"103.5","41400","41400","41400","-0.8862938341672993","-0.8862938341672993","-0.8862938341672993","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.010444941510485403","-0.010444941510485403","-0.010444941510485403"
"103.75","41500","41500","41500","-0.8463788859312218","-0.8463788859312218","-0.8463788859312218","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.010074115292495134","-0.010074115292495134","-0.010074115292495134"
"104","41600","41600","41600","-0.8058410051719143","-0.8058410051719143","-0.8058410051719143","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.009690188896954971","-0.009690188896954971","-0.009690188896954971"
"104.25","41700","41700","41700","-0.7648510794307027","-0.7648510794307027","-0.7648510794307027","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.00929494902594924","-0.00929494902594924","-0.00929494902594924"
"104.5","41800","41800","41800","-0.7235775844319841","-0.7235775844319841","-0.7235775844319841","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.008890195712124835","-0.008890195712124835","-0.008890195712124835"
"104.75","41900","41900","41900","-0.6821856649955377","-0.6821856649955377","-0.6821856649955377","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.008477731704599215","-0.008477731704599215","-0.008477731704599215"
"105","42000","42000","42000","-0.640836254335667","-0.640836254335667","-0.640836254335667","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.008059352014257323","-0.008059352014257323","-0.008059352014257323"
"105.25","42100","42100","42100","-0.5996852371839272","-0.5996852371839272","-0.5996852371839272","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.007636833687200029","-0.007636833687200029","-0.007636833687200029"
"105.5","42200","42200","42200","-0.5588826617955225","-0.5588826617955225","-0.5588826617955225","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.007211925872675641","-0.007211925872675641","-0.007211925872675641"
"105.75","42300","42300","42300","-0.5185720054909484","-0.5185720054909484","-0.5185720054909484","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.006786340248952576","-0.006786340248952576","-0.006786340248952576"
"106","42400","42400","42400","-0.478889497947248","-0.478889497947248","-0.478889497947248","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.006361741867299306","-0.006361741867299306","-0.006361741867299306"
"106.25","42500","42500","42500","-0.4399635059907392","-0.4399635059907392","-0.4399635059907392","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.005939740470553546","-0.005939740470553546","-0.005939740470553546"
"106.5","42600","42600","42600","-0.4019139831587699","-0.4019139831587699","-0.4019139831587699","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.005521882338721272","-0.005521882338721272","-0.005521882338721272"
"106.75","42700","42700","42700","-0.3648519867956063","-0.3648519867956063","-0.3648519867956063","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.005109642709669758","-0.005109642709669758","-0.005109642709669758"
"107","42800","42800","42800","-0.3288792649306971","-0.3288792649306971","-0.3288792649306971","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.004704418818310942","-0.004704418818310942","-0.004704418818310942"
"107.25","42900","42900","42900","-0.29408791466013756","-0.29408791466013756","-0.29408791466013756","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.0043075235927423315","-0.0043075235927423315","-0.0043075235927423315"
"107.5","43000","43000","43000","-0.2605601132179952","-0.2605601132179952","-0.2605601132179952","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.003920180040660637","-0.003920180040660637","-0.003920180040660637"
"107.75","43100","43100","43100","-0.228367922387201","-0.228367922387201","-0.228367922387201","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.0035435163540287265","-0.0035435163540287265","-0.0035435163540287265"
"108","43200","43200","43200","-0.19757316636378014","-0.19757316636378014","-0.19757316636378014","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.0031785617544969162","-0.0031785617544969162","-0.0031785617544969162"
"108.25","43300","43300","43300","-0.16822738265717618","-0.16822738265717618","-0.16822738265717618","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.0028262430964970525","-0.0028262430964970525","-0.0028262430964970525"
"108.5","43400","43400","43400","-0.1403718450870661","-0.1403718450870661","-0.1403718450870661","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.0024873822392819257","-0.0024873822392819257","-0.0024873822392819257"
"108.75","43500","43500","43500","-0.11403765742706816","-0.11403765742706816","-0.11403765742706816","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.00216269419351554","-0.00216269419351554","-0.00216269419351554"
"109","43600","43600","43600","-0.08924591575168617","-0.08924591575168617","-0.08924591575168617","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.0018527860423709387","-0.0018527860423709387","-0.0018527860423709387"
"109.25","43700","43700","43700","-0.06600793706814206","-0.06600793706814206","-0.06600793706814206","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.001558156631504084","-0.001558156631504084","-0.001558156631504084"
"109.5","43800","43800","43800","-0.04432555136269042","-0.04432555136269042","-0.04432555136269042","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.0012791970167819822","-0.0012791970167819822","-0.0012791970167819822"
"109.75","43900","43900","43900","-0.024191453764673996","-0.024191453764673996","-0.024191453764673996","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.0010161916532919837","-0.0010161916532919837","-0.0010161916532919837"
"110","44000","44000","44000","-0.005589613133843519","-0.005589613133843519","-0.005589613133843519","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.000769320303982704","-0.000769320303982704","-0.000769320303982704"
"110.25","44100","44100","44100","0.011504266990026822","0.011504266990026822","0.011504266990026822","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.000538660641321685","-0.000538660641321685","-0.000538660641321685"
"110.5","44200","44200","44200","0.02712223946902922","0.02712223946902922","0.02712223946902922","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.00032419151063539393","-0.00032419151063539393","-0.00032419151063539393"
"110.75","44300","44300","44300","0.04130356137135034","0.04130356137135034","0.04130356137135034","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.00012579681935504395","-0.00012579681935504395","-0.00012579681935504395"
"111","44400","44400","44400","0.05409410344802533","0.05409410344802533","0.05409410344802533","0.05484395856958008","0.05484395856958008","0.05484395856958008","0.00005672998774312269","0.00005672998774312269","0.00005672998774312269"
"111.25","44500","44500","44500","0.06554572645249429","0.06554572645249429","0.06554572645249429","0.06640116709223547","0.06640116709223547","0.06640116709223547","0.00022368091101389667","0.00022368091101389667","0.00022368091101389667"
"111.5","44600","44600","44600","0.07571562965276803","0.07571562965276803","0.07571562965276803","0.07666311079379157","0.07666311079379157","0.07666311079379157","0.0003754278832860617","0.0003754278832860617","0.0003754278832860617"
"111.75","44700","44700","44700","0.08466567702399064","0.08466567702399064","0.08466567702399064","0.08569238007348888","0.08569238007348888","0.08569238007348888","0.0005124168122806212","0.0005124168122806212","0.0005124168122806212"
"112","44800","44800","44800","0.09246170670493398","0.09246170670493398","0.09246170670493398","0.09355558096724978","0.09355558096724978","0.09355558096724978","0.0006351612309687289","0.0006351612309687289","0.0006351612309687289"
"112.25","44900","44900","44900","0.09917282935510184","0.09917282935510184","0.09917282935510184","0.10032262560696044","0.10032262560696044","0.10032262560696044","0.0007442356109730267","0.0007442356109730267","0.0007442356109730267"
"112.5","45000","45000","45000","0.10487072105960386","0.10487072105960386","0.10487072105960386","0.1060660171779828","0.1060660171779828","0.1060660171779828","0.0008402683959239602","0.0008402683959239602","0.0008402683959239602"
"112.75","45100","45100","45100","0.10962891639702843","0.10962891639702843","0.10962891639702843","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.0009239348130508258","0.0009239348130508258","0.0009239348130508258"
"113","45200","45200","45200","0.1135221072117632","0.1135221072117632","0.1135221072117632","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.00099594952220791","0.00099594952220791","0.00099594952220791"
"113.25","45300","45300","45300","0.11662545251744084","0.11662545251744084","0.11662545251744084","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.001057059162006744","0.001057059162006744","0.001057059162006744"
"113.5","45400","45400","45400","0.11901390480358918","0.11901390480358918","0.11901390480358918","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.0011080348527451739","0.0011080348527451739","0.0011080348527451739"
"113.75","45500","45500","45500","0.12076155782456482","0.12076155782456482","0.12076155782456482","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.001149664715397139","0.001149664715397139","0.001149664715397139"
"114","45600","45600","45600","0.1219410207201812","0.1219410207201812","0.1219410207201812","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.0011827464650593696","0.0011827464650593696","0.0011827464650593696"
"114.25","45700","45700","45700","0.12262282305306146","0.12262282305306146","0.12262282305306146","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.0012080801359520901","0.0012080801359520901","0.0012080801359520901"
"114.5","45800","45800","45800","0.12287485505087498","0.12287485505087498","0.12287485505087498","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.001226460993354224","0.001226460993354224","0.001226460993354224"
"114.75","45900","45900","45900","0.12276184701469875","0.12276184701469875","0.12276184701469875","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.0012386726857341237","0.0012386726857341237","0.0012386726857341237"
"115","46000","46000","46000","0.12234489150042738","0.12234489150042738","0.12234489150042738","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.0012454806878335351","0.0012454806878335351","0.0012454806878335351"
"115.25","46100","46100","46100","0.12168101150126816","0.12168101150126816","0.12168101150126816","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.001247626082596114","0.001247626082596114","0.001247626082596114"
"115.5","46200","46200","46200","0.12082277745891949","0.12082277745891949","0.12082277745891949","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.0012458197266283083","0.0012458197266283083","0.0012458197266283083"
"115.75","46300","46300","46300","0.11981797551216765","0.11981797551216765","0.11981797551216765","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.0012407368403619945","0.0012407368403619945","0.0012407368403619945"
"116","46400","46400","46400","0.11870932895762568","0.11870932895762568","0.11870932895762568","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.001233012060287541","0.001233012060287541","0.001233012060287541"
"116.25","46500","46500","46500","0.11753427445153815","0.11753427445153815","0.11753427445153815","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.0012232349865706031","0.0012232349865706031","0.0012232349865706031"
"116.5","46600","46600","46600","0.1163247940274129","0.1163247940274129","0.1163247940274129","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.0012119462550886535","0.0012119462550886535","0.0012119462550886535"
"116.75","46700","46700","46700","0.1151073035451962","0.1151073035451962","0.1151073035451962","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.0011996341584573546","0.0011996341584573546","0.0011996341584573546"
"117","46800","46800","46800","0.11390259772727507","0.11390259772727507","0.11390259772727507","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.0011867318359978368","0.0011867318359978368","0.0011867318359978368"
"117.25","46900","46900","46900","0.11272585147826142","0.11272585147826142","0.11272585147826142","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.0011736150478581422","0.0011736150478581422","0.0011736150478581422"
"117.5","47000","47000","47000","0.11158667673274272","0.11158667673274272","0.11158667673274272","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.0011606005436828014","0.0011606005436828014","0.0011606005436828014"
"117.75","47100","47100","47100","0.11048923363137833","0.11048923363137833","0.11048923363137833","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.0011479450313601359","0.0011479450313601359","0.0011479450313601359"
"118","47200","47200","47200","0.10943239439419965","0.10943239439419965","0.10943239439419965","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.001135844746505018","0.001135844746505018","0.001135844746505018"
"118.25","47300","47300","47300","0.1084099578439479","0.1084099578439479","0.1084099578439479","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.001124435618490488","0.001124435618490488","0.001124435618490488"
"118.5","47400","47400","47400","0.10741091213485134","0.10741091213485134","0.10741091213485134","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.0011137940240644444","0.0011137940240644444","0.0011137940240644444"
"118.75","47500","47500","47500","0.10641974286632638","0.10641974286632638","0.10641974286632638","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.0011039381149094678","0.0011039381149094678","0.0011039381149094678"
"119","47600","47600","47600","0.10541678340946722","0.10541678340946722","0.10541678340946722","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.0010948297009637058","0.0010948297009637058","0.0010948297009637058"
"119.25","47700","47700","47700","0.10437860394942201","0.10437860394942201","0.10437860394942201","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.0010863766669487098","0.0010863766669487098","0.0010863766669487098"
"119.5","47800","47800","47800","0.10327843545121536","0.10327843545121536","0.10327843545121536","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.001078435895381485","0.001078435895381485","0.001078435895381485"
"119.75","47900","47900","47900","0.10208662449240165","0.10208662449240165","0.10208662449240165","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.0010708166654116672","0.0010708166654116672","0.0010708166654116672"
"120","48000","48000","48000","0.10077111467501092","0.10077111467501092","0.10077111467501092","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.0010632844931502353","0.0010632844931502353","0.0010632844931502353"
"120.25","48100","48100","48100","0.09929795013322988","0.09929795013322988","0.09929795013322988","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.001055565375770914","0.001055565375770914","0.001055565375770914"
"120.5","48200","48200","48200","0.09763179649350645","0.09763179649350645","0.09763179649350645","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.0010473503985922988","0.0010473503985922988","0.0010473503985922988"
"120.75","48300","48300","48300","0.09573647452138985","0.09573647452138985","0.09573647452138985","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.0010383006616124842","0.0010383006616124842","0.0010383006616124842"
"121","48400","48400","48400","0.09357550160522192","0.09357550160522192","0.09357550160522192","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.001028052479585503","0.001028052479585503","0.001028052479585503"
"121.25","48500","48500","48500","0.09111263618131274","0.09111263618131274","0.09111263618131274","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.001016222807719033","0.001016222807719033","0.001016222807719033"
"121.5","48600","48600","48600","0.08831242019870177","0.08831242019870177","0.08831242019870177","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.0010024148434488386","0.0010024148434488386","0.0010024148434488386"
"121.75","48700","48700","48700","0.08514071475395855","0.08514071475395855","0.08514071475395855","0.086055134929108","0.086055134929108","0.086055134929108","0.000986223753518532","0.000986223753518532","0.000986223753518532"
"122","48800","48800","48800","0.08156522409737357","0.08156522409737357","0.08156522409737357","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.0009672424747714098","0.0009672424747714098","0.0009672424747714098"
"122.25","48900","48900","48900","0.07755600332068682","0.07755600332068682","0.07755600332068682","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.000945067536649925","0.000945067536649925","0.000945067536649925"
"122.5","49000","49000","49000","0.07308594518228463","0.07308594518228463","0.07308594518228463","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.0009193048533984328","0.0009193048533984328","0.0009193048533984328"
"122.75","49100","49100","49100","0.06813124170746963","0.06813124170746963","0.06813124170746963","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.0008895754343661369","0.0008895754343661369","0.0008895754343661369"
"123","49200","49200","49200","0.06267181641876249","0.06267181641876249","0.06267181641876249","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.0008555209614880916","0.0008555209614880916","0.0008555209614880916"
"123.25","49300","49300","49300","0.056691723318584054","0.056691723318584054","0.056691723318584054","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.0008168091824794993","0.0008168091824794993","0.0008168091824794993"
"123.5","49400","49400","49400","0.05017950926682022","0.05017950926682022","0.05017950926682022","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.0007731390474470592","0.0007731390474470592","0.0007731390474470592"
"123.75","49500","49500","49500","0.04312853977387707","0.04312853977387707","0.04312853977387707","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.0007242452327693759","0.0007242452327693759","0.0007242452327693759"
"124","49600","49600","49600","0.03553732767565754","0.03553732767565754","0.03553732767565754","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.0006698980575298207","0.0006698980575298207","0.0006698980575298207"
"124.25","49700","49700","49700","0.02741040271618344","0.02741040271618344","0.02741040271618344","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.0006098484234030401","0.0006098484234030401","0.0006098484234030401"
"124.5","49800","49800","49800","0.018766606418889883","0.018766606418889883","0.018766606418889883","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.0005430766722639654","0.0005430766722639654","0.0005430766722639654"
"124.75","49900","49900","49900","0.009742530516848211","0.009742530516848211","0.009742530516848211","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.0004581795636445133","0.0004581795636445133","0.0004581795636445133"
"125","50000","50000","50000","0.0019084546761570836","0.0019084546761570836","0.0019084546761570836","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.00021088186800082289","0.00021088186800082289","0.00021088186800082289"
"125.25","50100","50100","50100","0.000149826639110156","0.000149826639110156","0.000149826639110156","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","0.000016555657268977773","0.000016555657268977773","0.000016555657268977773"
"125.5","50200","50200","50200","0.00001176240759997985","0.00001176240759997985","0.00001176240759997985","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","0.0000012997314098468967","0.0000012997314098468967","0.0000012997314098468967"
"125.75","50300","50300","50300","9.234287932372752e-7","9.234287932372752e-7","9.234287932372752e-7","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","1.0203773310214871e-7","1.0203773310214871e-7","1.0203773310214871e-7"
"126","50400","50400","50400","7.249542484854197e-8","7.249542484854197e-8","7.249542484854197e-8","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","8.010654276526062e-9","8.010654276526062e-9","8.010654276526062e-9"
"126.25","50500","50500","50500","5.691382665061923e-9","5.691382665061923e-9","5.691382665061923e-9","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","6.288907053019474e-10","6.288907053019474e-10","6.288907053019474e-10"
"126.5","50600","50600","50600","4.468121531473558e-10","4.468121531473558e-10","4.468121531473558e-10","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","4.937218678551921e-11","4.937218678551921e-11","4.937218678551921e-11"
"126.75","50700","50700","50700","3.5077789547486006e-11","3.5077789547486006e-11","3.5077789547486006e-11","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","3.876051605472238e-12","3.876051605472238e-12","3.876051605472238e-12"
"127","50800","50800","50800","2.753850013734503e-12","2.753850013734503e-12","2.753850013734503e-12","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","3.042963462469751e-13","3.042963462469751e-13","3.042963462469751e-13"
"127.25","50900","50900","50900","2.1620305409745075e-13","2.1620305409745075e-13","2.1620305409745075e-13","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","2.3889327449410054e-14","2.3889327449410054e-14","2.3889327449410054e-14"
"127.5","51000","51000","51000","1.6982581855432164e-14","1.6982581855432164e-14","1.6982581855432164e-14","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","1.8754741561308243e-15","1.8754741561308243e-15","1.8754741561308243e-15"
"127.75","51100","51100","51100","1.3450293056572911e-15","1.3450293056572911e-15","1.3450293056572911e-15","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","1.472372971564009e-16","1.472372971564009e-16","1.472372971564009e-16"
"128","51200","51200","51200","1.207215673092614e-16","1.207215673092614e-16","1.207215673092614e-16","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","1.155893743720666e-17","1.155893743720666e-17","1.155893743720666e-17"
"128.25","51300","51300","51300","2.890173894314511e-17","2.890173894314511e-17","2.890173894314511e-17","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","9.072119991840112e-19","9.072119991840112e-19","9.072119991840112e-19"
"128.5","51400","51400","51400","2.721024785582358e-17","2.721024785582358e-17","2.721024785582358e-17","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","7.091027071465898e-20","7.091027071465898e-20","7.091027071465898e-20"
"128.75","51500","51500","51500","3.416140759370084e-17","3.416140759370084e-17","3.416140759370084e-17","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","5.166288272778283e-21","5.166288272778283e-21","5.166288272778283e-21"
"129","51600","51600","51600","4.380309683086676e-17","4.380309683086676e-17","4.380309683086676e-17","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","-1.0885486818785071e-22","-1.0885486818785071e-22","-1.0885486818785071e-22"
"129.25","51700","51700","51700","5.623949927155525e-17","5.623949927155525e-17","5.623949927155525e-17","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","-6.691044340188888e-22","-6.691044340188888e-22","-6.691044340188888e-22"
"129.5","51800","51800","51800","7.221257040844087e-17","7.221257040844087e-17","7.221257040844087e-17","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","-9.00703254010728e-22","-9.00703254010728e-22","-9.00703254010728e-22"
"129.75","51900","51900","51900","9.272274628411465e-17","9.272274628411465e-17","9.272274628411465e-17","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","-1.1597883110749738e-21","-1.1597883110749738e-21","-1.1597883110749738e-21"
"130","52000","52000","52000","1.190583606160046e-16","1.190583606160046e-16","1.190583606160046e-16","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","-1.48945379307575e-21","-1.48945379307575e-21","-1.48945379307575e-21"
"130.25","52100","52100","52100","1.528739609181549e-16","1.528739609181549e-16","1.528739609181549e-16","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","-1.912516634735358e-21","-1.912516634735358e-21","-1.912516634735358e-21"
"130.5","52200","52200","52200","1.9629405135435342e-16","1.9629405135435342e-16","1.9629405135435342e-16","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","-2.455721547408993e-21","-2.455721547408993e-21","-2.455721547408993e-21"
"130.75","52300","52300","52300","2.520465510824771e-16","2.520465510824771e-16","2.520465510824771e-16","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","-3.153209007091323e-21","-3.153209007091323e-21","-3.153209007091323e-21"
"131","52400","52400","52400","3.2363417777829764e-16","3.2363417777829764e-16","3.2363417777829764e-16","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","-4.048800518977297e-21","-4.048800518977297e-21","-4.048800518977297e-21"
"131.25","52500","52500","52500","4.155545099761663e-16","4.155545099761663e-16","4.155545099761663e-16","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","-5.198762774241125e-21","-5.198762774241125e-21","-5.198762774241125e-21"
"131.5","52600","52600","52600","5.335825528286166e-16","5.335825528286166e-16","5.335825528286166e-16","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","-6.6753435374795826e-21","-6.6753435374795826e-21","-6.6753435374795826e-21"
"131.75","52700","52700","52700","6.851335597330728e-16","6.851335597330728e-16","6.851335597330728e-16","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","-8.571310767321275e-21","-8.571310767321275e-21","-8.571310767321275e-21"
"132","52800","52800","52800","8.797289045230145e-16","8.797289045230145e-16","8.797289045230145e-16","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","-1.1005780879521855e-20","-1.1005780879521855e-20","-1.1005780879521855e-20"
"132.25","52900","52900","52900","1.1295942732024133e-15","1.1295942732024133e-15","1.1295942732024133e-15","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","-1.4131702379799868e-20","-1.4131702379799868e-20","-1.4131702379799868e-20"
"132.5","53000","53000","53000","1.4504277573368154e-15","1.4504277573368154e-15","1.4504277573368154e-15","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","-1.814546503672023e-20","-1.814546503672023e-20","-1.814546503672023e-20"
"132.75","53100","53100","53100","1.8623861054898694e-15","1.8623861054898694e-15","1.8623861054898694e-15","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","-2.3299238304822464e-20","-2.3299238304822464e-20","-2.3299238304822464e-20"
"133","53200","53200","53200","2.3913510951350888e-15","2.3913510951350888e-15","2.3913510951350888e-15","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","-2.9916814172796986e-20","-2.9916814172796986e-20","-2.9916814172796986e-20"
"133.25","53300","53300","53300","3.0705555863775168e-15","3.0705555863775168e-15","3.0705555863775168e-15","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","-3.8413949784138316e-20","-3.8413949784138316e-20","-3.8413949784138316e-20"
"133.5","53400","53400","53400","3.942671416261259e-15","3.942671416261259e-15","3.942671416261259e-15","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","-4.93244878782491e-20","-4.93244878782491e-20","-4.93244878782491e-20"
"133.75","53500","53500","53500","5.062490308127707e-15","5.062490308127707e-15","5.062490308127707e-15","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","-6.333389610052671e-20","-6.333389610052671e-20","-6.333389610052671e-20"
"134","53600","53600","53600","6.5003662273713224e-15","6.5003662273713224e-15","6.5003662273713224e-15","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","-8.132233233091978e-20","-8.132233233091978e-20","-8.132233233091978e-20"
"134.25","53700","53700","53700","8.346635453723365e-15","8.346635453723365e-15","8.346635453723365e-15","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","-1.0441994165755793e-19","-1.0441994165755793e-19","-1.0441994165755793e-19"
"134.5","53800","53800","53800","1.0717292066407801e-14","1.0717292066407801e-14","1.0717292066407801e-14","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","-1.340778590967018e-19","-1.340778590967018e-19","-1.340778590967018e-19"
"134.75","53900","53900","53900","1.3761275411333458e-14","1.3761275411333458e-14","1.3761275411333458e-14","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","-1.7215937889447468e-19","-1.7215937889447468e-19","-1.7215937889447468e-19"
"135","54000","54000","54000","1.7669827394192142e-14","1.7669827394192142e-14","1.7669827394192142e-14","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","-2.210570182205951e-19","-2.210570182205951e-19","-2.210570182205951e-19"
"135.25","54100","54100","54100","2.268850748262791e-14","2.268850748262791e-14","2.268850748262791e-14","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","-2.838428299317799e-19","-2.838428299317799e-19","-2.838428299317799e-19"
"135.5","54200","54200","54200","2.913262027440405e-14","2.913262027440405e-14","2.913262027440405e-14","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","-3.644614079745785e-19","-3.644614079745785e-19","-3.644614079745785e-19"
"135.75","54300","54300","54300","3.740702488704709e-14","3.740702488704709e-14","3.740702488704709e-14","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","-4.6797771123856505e-19","-4.6797771123856505e-19","-4.6797771123856505e-19"
"136","54400","54400","54400","4.803157071763885e-14","4.803157071763885e-14","4.803157071763885e-14","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","-6.008952756665425e-19","-6.008952756665425e-19","-6.008952756665425e-19"
"136.25","54500","54500","54500","6.167375760488209e-14","6.167375760488209e-14","6.167375760488209e-14","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","-7.715648067155936e-19","-7.715648067155936e-19","-7.715648067155936e-19"
"136.5","54600","54600","54600","7.919067230730606e-14","7.919067230730606e-14","7.919067230730606e-14","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","-9.907088224356862e-19","-9.907088224356862e-19","-9.907088224356862e-19"
"136.75","54700","54700","54700","1.0168283600716875e-13","1.0168283600716875e-13","1.0168283600716875e-13","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","-1.2720953085208735e-18","-1.2720953085208735e-18","-1.2720953085208735e-18"
"137","54800","54800","54800","1.3056334587409226e-13","1.3056334587409226e-13","1.3056334587409226e-13","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","-1.6334027085438286e-18","-1.6334027085438286e-18","-1.6334027085438286e-18"
"137.25","54900","54900","54900","1.6764665459012067e-13","1.6764665459012067e-13","1.6764665459012067e-13","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","-2.0973305933964197e-18","-2.0973305933964197e-18","-2.0973305933964197e-18"
"137.5","55000","55000","55000","2.15262565516375e-13","2.15262565516375e-13","2.15262565516375e-13","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","-2.6930257890063495e-18","-2.6930257890063495e-18","-2.6930257890063495e-18"
"137.75","55100","55100","55100","2.7640260538441825e-13","2.7640260538441825e-13","2.7640260538441825e-13","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","-3.457913560707345e-18","-3.457913560707345e-18","-3.457913560707345e-18"
"138","55200","55200","55200","3.549079705522763e-13","3.549079705522763e-13","3.549079705522763e-13","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","-4.440048900372587e-18","-4.440048900372587e-18","-4.440048900372587e-18"
"138.25","55300","55300","55300","4.557108547741398e-13","4.557108547741398e-13","4.557108547741398e-13","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","-5.7011356389614246e-18","-5.7011356389614246e-18","-5.7011356389614246e-18"
"138.5","55400","55400","55400","5.85144320190414e-13","5.85144320190414e-13","5.85144320190414e-13","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","-7.32040306360228e-18","-7.32040306360228e-18","-7.32040306360228e-18"
"138.75","55500","55500","55500","7.513401795548326e-13","7.513401795548326e-13","7.513401795548326e-13","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","-9.399583592765024e-18","-9.399583592765024e-18","-9.399583592765024e-18"
"139","55600","55600","55600","9.647398871269245e-13","9.647398871269245e-13","9.647398871269245e-13","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","-1.206930423725073e-17","-1.206930423725073e-17","-1.206930423725073e-17"
"139.25","55700","55700","55700","1.2387505355630835e-12","1.2387505355630835e-12","1.2387505355630835e-12","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","-1.549729339888378e-17","-1.549729339888378e-17","-1.549729339888378e-17"
"139.5","55800","55800","55800","1.590587172597975e-12","1.590587172597975e-12","1.590587172597975e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","-1.9898918608268305e-17","-1.9898918608268305e-17","-1.9898918608268305e-17"
"139.75","55900","55900","55900","2.042354357072342e-12","2.042354357072342e-12","2.042354357072342e-12","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","-2.5550717248018165e-17","-2.5550717248018165e-17","-2.5550717248018165e-17"
"140","56000","56000","56000","2.622434904362269e-12","2.622434904362269e-12","2.622434904362269e-12","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","-3.280777034539983e-17","-3.280777034539983e-17","-3.280777034539983e-17"
"140.25","56100","56100","56100","3.367273070807656e-12","3.367273070807656e-12","3.367273070807656e-12","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","-4.2126010962264843e-17","-4.2126010962264843e-17","-4.2126010962264843e-17"
"140.5","56200","56200","56200","4.323664207840952e-12","4.323664207840952e-12","4.323664207840952e-12","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","-5.409086873618241e-17","-5.409086873618241e-17","-5.409086873618241e-17"
"140.75","56300","56300","56300","5.5516947360838224e-12","5.5516947360838224e-12","5.5516947360838224e-12","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","-6.945405019778521e-17","-6.945405019778521e-17","-6.945405019778521e-17"
"141","56400","56400","56400","7.1285171468115895e-12","7.1285171468115895e-12","7.1285171468115895e-12","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","-8.918076562959409e-17","-8.918076562959409e-17","-8.918076562959409e-17"
"141.25","56500","56500","56500","9.153197199781373e-12","9.153197199781373e-12","9.153197199781373e-12","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","-1.1451036955520186e-16","-1.1451036955520186e-16","-1.1451036955520186e-16"
"141.5","56600","56600","56600","1.175293784844286e-11","1.175293784844286e-11","1.175293784844286e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","-1.470342246673543e-16","-1.470342246673543e-16","-1.470342246673543e-16"
"141.75","56700","56700","56700","1.5091070918100066e-11","1.5091070918100066e-11","1.5091070918100066e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","-1.8879568107447847e-16","-1.8879568107447847e-16","-1.8879568107447847e-16"
"142","56800","56800","56800","1.937731862379212e-11","1.937731862379212e-11","1.937731862379212e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","-2.4241845220042887e-16","-2.4241845220042887e-16","-2.4241845220042887e-16"
"142.25","56900","56900","56900","2.488096962006471e-11","2.488096962006471e-11","2.488096962006471e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","-3.1127145268113367e-16","-3.1127145268113367e-16","-3.1127145268113367e-16"
"142.5","57000","57000","57000","3.194779738376599e-11","3.194779738376599e-11","3.194779738376599e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","-3.9968045439310577e-16","-3.9968045439310577e-16","-3.9968045439310577e-16"
"142.75","57100","57100","57100","4.1021783847562116e-11","4.1021783847562116e-11","4.1021783847562116e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","-5.13199858143164e-16","-5.13199858143164e-16","-5.13199858143164e-16"
"143","57200","57200","57200","5.267301309750806e-11","5.267301309750806e-11","5.267301309750806e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","-6.589616553374483e-16","-6.589616553374483e-16","-6.589616553374483e-16"
"143.25","57300","57300","57300","6.763348758968414e-11","6.763348758968414e-11","6.763348758968414e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","-8.461235035976836e-16","-8.461235035976836e-16","-8.461235035976836e-16"
"143.5","57400","57400","57400","8.684311708267044e-11","8.684311708267044e-11","8.684311708267044e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","-1.086444067002142e-15","-1.086444067002142e-15","-1.086444067002142e-15"
"143.75","57500","57500","57500","1.1150876959570423e-10","1.1150876959570423e-10","1.1150876959570423e-10","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","-1.3950217673570927e-15","-1.3950217673570927e-15","-1.3950217673570927e-15"
"144","57600","57600","57600","1.4318009433978895e-10","1.4318009433978895e-10","1.4318009433978895e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","-1.7912433591695264e-15","-1.7912433591695264e-15","-1.7912433591695264e-15"
"144.25","57700","57700","57700","1.8384688028833412e-10","1.8384688028833412e-10","1.8384688028833412e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","-2.3000019232269333e-15","-2.3000019232269333e-15","-2.3000019232269333e-15"
"144.5","57800","57800","57800","2.3606406705626846e-10","2.3606406705626846e-10","2.3606406705626846e-10","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","-2.9532608001938918e-15","-2.9532608001938918e-15","-2.9532608001938918e-15"
"144.75","57900","57900","57900","3.0311226204598765e-10","3.0311226204598765e-10","3.0311226204598765e-10","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","-3.792061719077995e-15","-3.792061719077995e-15","-3.792061719077995e-15"
"145","58000","58000","58000","3.89203848542238e-10","3.89203848542238e-10","3.89203848542238e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","-4.869103281997048e-15","-4.869103281997048e-15","-4.869103281997048e-15"
"145.25","58100","58100","58100","4.997476337439974e-10","4.997476337439974e-10","4.997476337439974e-10","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","-6.252051798505394e-15","-6.252051798505394e-15","-6.252051798505394e-15"
"145.5","58200","58200","58200","6.416886635630003e-10","6.416886635630003e-10","6.416886635630003e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","-8.027792472501995e-15","-8.027792472501995e-15","-8.027792472501995e-15"
"145.75","58300","58300","58300","8.239445534605507e-10","8.239445534605507e-10","8.239445534605507e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-1.0307888019550785e-14","-1.0307888019550785e-14","-1.0307888019550785e-14"
"146","58400","58400","58400","1.0579657483296714e-9","1.0579657483296714e-9","1.0579657483296714e-9","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.3235587645620067e-14","-1.3235587645620067e-14","-1.3235587645620067e-14"
"146.25","58500","58500","58500","1.3584549104197627e-9","1.3584549104197627e-9","1.3584549104197627e-9","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-1.6994826714703273e-14","-1.6994826714703273e-14","-1.6994826714703273e-14"
"146.5","58600","58600","58600","1.7442906317097899e-9","1.7442906317097899e-9","1.7442906317097899e-9","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-2.1821782484581625e-14","-2.1821782484581625e-14","-2.1821782484581625e-14"
"146.75","58700","58700","58700","2.239713504062373e-9","2.239713504062373e-9","2.239713504062373e-9","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-2.8019711857236186e-14","-2.8019711857236186e-14","-2.8019711857236186e-14"
"147","58800","58800","58800","2.875849063429845e-9","2.875849063429845e-9","2.875849063429845e-9","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-3.597800324856977e-14","-3.597800324856977e-14","-3.597800324856977e-14"
"147.25","58900","58900","58900","3.692663288893712e-9","3.692663288893712e-9","3.692663288893712e-9","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-4.619663937862857e-14","-4.619663937862857e-14","-4.619663937862857e-14"
"147.5","59000","59000","59000","4.7414735130853e-9","4.7414735130853e-9","4.7414735130853e-9","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-5.931760763130138e-14","-5.931760763130138e-14","-5.931760763130138e-14"
"147.75","59100","59100","59100","6.088172494905231e-9","6.088172494905231e-9","6.088172494905231e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-7.616523095269556e-14","-7.616523095269556e-14","-7.616523095269556e-14"
"148","59200","59200","59200","7.81736821070913e-9","7.81736821070913e-9","7.81736821070913e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-9.77979524292181e-14","-9.77979524292181e-14","-9.77979524292181e-14"
"148.25","59300","59300","59300","1.003769945119323e-8","1.003769945119323e-8","1.003769945119323e-8","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-1.2557482582814128e-13","-1.2557482582814128e-13","-1.2557482582814128e-13"
"148.5","59400","59400","59400","1.2888661182543359e-8","1.2888661182543359e-8","1.2888661182543359e-8","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-1.6124088755060053e-13","-1.6124088755060053e-13","-1.6124088755060053e-13"
"148.75","59500","59500","59500","1.6549368483039563e-8","1.6549368483039563e-8","1.6549368483039563e-8","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-2.0703677046953628e-13","-2.0703677046953628e-13","-2.0703677046953628e-13"
"149","59600","59600","59600","2.1249809659436064e-8","2.1249809659436064e-8","2.1249809659436064e-8","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-2.6583944113952895e-13","-2.6583944113952895e-13","-2.6583944113952895e-13"
"149.25","59700","59700","59700","2.7285295532809837e-8","2.7285295532809837e-8","2.7285295532809837e-8","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-3.413428938560048e-13","-3.413428938560048e-13","-3.413428938560048e-13"
"149.5","59800","59800","59800","3.5035012686204756e-8","3.5035012686204756e-8","3.5035012686204756e-8","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-4.3829013991106934e-13","-4.3829013991106934e-13","-4.3829013991106934e-13"
"149.75","59900","59900","59900","4.498584630181886e-8","4.498584630181886e-8","4.498584630181886e-8","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-5.62771043975118e-13","-5.62771043975118e-13","-5.62771043975118e-13"
"150","60000","60000","60000","5.7762969282278414e-8","5.7762969282278414e-8","5.7762969282278414e-8","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-7.226046814968935e-13","-7.226046814968935e-13","-7.226046814968935e-13"
"150.25","60100","60100","60100","7.416911944800352e-8","7.416911944800352e-8","7.416911944800352e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-9.278301765161726e-13","-9.278301765161726e-13","-9.278301765161726e-13"
"150.5","60200","60200","60200","9.523503243742681e-8","9.523503243742681e-8","9.523503243742681e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-1.1913367539036485e-12","-1.1913367539036485e-12","-1.1913367539036485e-12"
"150.75","60300","60300","60300","1.222841988005691e-7","1.222841988005691e-7","1.222841988005691e-7","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-1.5296724194752422e-12","-1.5296724194752422e-12","-1.5296724194752422e-12"
"151","60400","60400","60400","1.5701601370010786e-7","1.5701601370010786e-7","1.5701601370010786e-7","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-1.9640817932045655e-12","-1.9640817932045655e-12","-1.9640817932045655e-12"
"151.25","60500","60500","60500","2.0161254315356803e-7","2.0161254315356803e-7","2.0161254315356803e-7","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-2.521837835370116e-12","-2.521837835370116e-12","-2.521837835370116e-12"
"151.5","60600","60600","60600","2.58875614457888e-7","2.58875614457888e-7","2.58875614457888e-7","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-3.2379503689910532e-12","-3.2379503689910532e-12","-3.2379503689910532e-12"
"151.75","60700","60700","60700","3.3240284354144673e-7","3.3240284354144673e-7","3.3240284354144673e-7","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-4.157357479275382e-12","-4.157357479275382e-12","-4.157357479275382e-12"
"152","60800","60800","60800","4.268136581665281e-7","4.268136581665281e-7","4.268136581665281e-7","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-5.337735390852193e-12","-5.337735390852193e-12","-5.337735390852193e-12"
"152.25","60900","60900","60900","5.480395168204567e-7","5.480395168204567e-7","5.480395168204567e-7","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-6.853099933215906e-12","-6.853099933215906e-12","-6.853099933215906e-12"
"152.5","61000","61000","61000","7.036965560838192e-7","7.036965560838192e-7","7.036965560838192e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","-8.798420217140084e-12","-8.798420217140084e-12","-8.798420217140084e-12"
"152.75","61100","61100","61100","9.035640775678337e-7","9.035640775678337e-7","9.035640775678337e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","-1.1295525074953702e-11","-1.1295525074953702e-11","-1.1295525074953702e-11"
"153","61200","61200","61200","0.0000011601989344101593","0.0000011601989344101593","0.0000011601989344101593","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","-1.4500658003069312e-11","-1.4500658003069312e-11","-1.4500658003069312e-11"
"153.25","61300","61300","61300","0.0000014897244143809261","0.0000014897244143809261","0.0000014897244143809261","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","-1.8614129958330564e-11","-1.8614129958330564e-11","-1.8614129958330564e-11"
"153.5","61400","61400","61400","0.0000019128431779768394","0.0000019128431779768394","0.0000019128431779768394","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","-2.38926347537912e-11","-2.38926347537912e-11","-2.38926347537912e-11"
"153.75","61500","61500","61500","0.0000024561378837127325","0.0000024561378837127325","0.0000024561378837127325","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","-3.0664932024187696e-11","-3.0664932024187696e-11","-3.0664932024187696e-11"
"154","61600","61600","61600","0.0000031537412026749215","0.0000031537412026749215","0.0000031537412026749215","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","-3.9351769702036e-11","-3.9351769702036e-11","-3.9351769702036e-11"
"154.25","61700","61700","61700","0.000004049480124406908","0.000004049480124406908","0.000004049480124406908","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","-5.0491110757748396e-11","-5.0491110757748396e-11","-5.0491110757748396e-11"
"154.5","61800","61800","61800","0.00000519962924205577","0.00000519962924205577","0.00000519962924205577","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","-6.476994097155146e-11","-6.476994097155146e-11","-6.476994097155146e-11"
"154.75","61900","61900","61900","0.00000667644594467015","0.00000667644594467015","0.00000667644594467015","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","-8.306414807870552e-11","-8.306414807870552e-11","-8.306414807870552e-11"
"155","62000","62000","62000","0.000008572709536003243","0.000008572709536003243","0.000008572709536003243","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","-1.0648814020241327e-10","-1.0648814020241327e-10","-1.0648814020241327e-10"
"155.25","62100","62100","62100","0.000011007549317997536","0.000011007549317997536","0.000011007549317997536","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","-1.3645594009646195e-10","-1.3645594009646195e-10","-1.3645594009646195e-10"
"155.5","62200","62200","62200","0.000014133927568748035","0.000014133927568748035","0.000014133927568748035","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","-1.747553170770673e-10","-1.747553170770673e-10","-1.747553170770673e-10"
"155.75","62300","62300","62300","0.000018148247168524793","0.000018148247168524793","0.000018148247168524793","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","-2.2363586116472782e-10","-2.2363586116472782e-10","-2.2363586116472782e-10"
"156","62400","62400","62400","0.000023302686868740506","0.000023302686868740506","0.000023302686868740506","0.000023308557841405","0.000023308557841405","0.000023308557841405","-2.8591034589071934e-10","-2.8591034589071934e-10","-2.8591034589071934e-10"
"156.25","62500","62500","62500","0.0000299210381668075","0.0000299210381668075","0.0000299210381668075","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","-3.650655488822611e-10","-3.650655488822611e-10","-3.650655488822611e-10"
"156.5","62600","62600","62600","0.00003841903708402282","0.00003841903708402282","0.00003841903708402282","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","-4.653726798748041e-10","-4.653726798748041e-10","-4.653726798748041e-10"
"156.75","62700","62700","62700","0.0000493304654559374","0.0000493304654559374","0.0000493304654559374","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","-5.919766402757537e-10","-5.919766402757537e-10","-5.919766402757537e-10"
"157","62800","62800","62800","0.00006334065703208385","0.00006334065703208385","0.00006334065703208385","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","-7.509240424460057e-10","-7.509240424460057e-10","-7.509240424460057e-10"
"157.25","62900","62900","62900","0.00008132950594889248","0.00008132950594889248","0.00008132950594889248","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","-9.490564624396844e-10","-9.490564624396844e-10","-9.490564624396844e-10"
"157.5","63000","63000","63000","0.00010442666727688111","0.00010442666727688111","0.00010442666727688111","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","-1.1936381489288146e-9","-1.1936381489288146e-9","-1.1936381489288146e-9"
"157.75","63100","63100","63100","0.00013408239731399615","0.00013408239731399615","0.00013408239731399615","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","-1.4914903588355031e-9","-1.4914903588355031e-9","-1.4914903588355031e-9"
"158","63200","63200","63200","0.0001721584506816212","0.0001721584506816212","0.0001721584506816212","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","-1.847241119003342e-9","-1.847241119003342e-9","-1.847241119003342e-9"
"158.25","63300","63300","63300","0.00022104468962129035","0.00022104468962129035","0.00022104468962129035","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","-2.260025670037055e-9","-2.260025670037055e-9","-2.260025670037055e-9"
"158.5","63400","63400","63400","0.00028380864045779165","0.00028380864045779165","0.00028380864045779165","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","-2.7175167307001745e-9","-2.7175167307001745e-9","-2.7175167307001745e-9"
"158.75","63500","63500","63500","0.0003643872431244673","0.0003643872431244673","0.0003643872431244673","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","-3.1854056858397436e-9","-3.1854056858397436e-9","-3.1854056858397436e-9"
"159","63600","63600","63600","0.00046783259330833167","0.00046783259330833167","0.00046783259330833167","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","-3.58919943471822e-9","-3.58919943471822e-9","-3.58919943471822e-9"
"159.25","63700","63700","63700","0.0006006267089990648","0.0006006267089990648","0.0006006267089990648","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","-3.783120250145386e-9","-3.783120250145386e-9","-3.783120250145386e-9"
"159.5","63800","63800","63800","0.0007710844266837801","0.0007710844266837801","0.0007710844266837801","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","-3.4974684514759444e-9","-3.4974684514759444e-9","-3.4974684514759444e-9"
"159.75","63900","63900","63900","0.0009898686367719822","0.0009898686367719822","0.0009898686367719822","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","-2.250164316810674e-9","-2.250164316810674e-9","-2.250164316810674e-9"
"160","64000","64000","64000","0.00127064841522073","0.00127064841522073","0.00127064841522073","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","8.010858033782181e-10","8.010858033782181e-10","8.010858033782181e-10"
"160.25","64100","64100","64100","0.0016309384201406616","0.0016309384201406616","0.0016309384201406616","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","7.104749607345995e-9","7.104749607345995e-9","7.104749607345995e-9"
"160.5","64200","64200","64200","0.002093167399927629","0.002093167399927629","0.002093167399927629","0.002093825115659007","0.002093825115659007","0.002093825115659007","1.912314045063681e-8","1.912314045063681e-8","1.912314045063681e-8"
"160.75","64300","64300","64300","0.00268603492850617","0.00268603492850617","0.00268603492850617","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","4.10058379912725e-8","4.10058379912725e-8","4.10058379912725e-8"
"161","64400","64400","64400","0.0034462284906842133","0.0034462284906842133","0.0034462284906842133","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","7.969851065241966e-8","7.969851065241966e-8","7.969851065241966e-8"
"161.25","64500","64500","64500","0.004420587378826266","0.004420587378826266","0.004420587378826266","0.004422284952695375","0.004422284952695375","0.004422284952695375","1.4676265961224323e-7","1.4676265961224323e-7","1.4676265961224323e-7"
"161.5","64600","64600","64600","0.005668814474486157","0.005668814474486157","0.005668814474486157","0.005671203013740938","0.005671203013740938","0.005671203013740938","2.613514530570762e-7","2.613514530570762e-7","2.613514530570762e-7"
"161.75","64700","64700","64700","0.007266849694664075","0.007266849694664075","0.007266849694664075","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","4.550562725818717e-7","4.550562725818717e-7","4.550562725818717e-7"
"162","64800","64800","64800","0.009311025636397083","0.009311025636397083","0.009311025636397083","0.009315959345066776","0.009315959345066776","0.009315959345066776","7.797615833599753e-7","7.797615833599753e-7","7.797615833599753e-7"
"162.25","64900","64900","64900","0.011923119736078487","0.011923119736078487","0.011923119736078487","0.011930361211170276","0.011930361211170276","0.011930361211170276","0.0000013202994472594903","0.0000013202994472594903","0.0000013202994472594903"
"162.5","65000","65000","65000","0.015256386507317664","0.015256386507317664","0.015256386507317664","0.01526715388037459","0.01526715388037459","0.01526715388037459","0.0000022146840154208588","0.0000022146840154208588","0.0000022146840154208588"
"162.75","65100","65100","65100","0.019502579978808745","0.019502579978808745","0.019502579978808745","0.019518775144003814","0.019518775144003814","0.019518775144003814","0.0000036861590004366555","0.0000036861590004366555","0.0000036861590004366555"
"163","65200","65200","65200","0.024899833286762967","0.024899833286762967","0.024899833286762967","0.024924426647114264","0.024924426647114264","0.024924426647114264","0.000006093335468838456","0.000006093335468838456","0.000006093335468838456"
"163.25","65300","65300","65300","0.03174101184257178","0.03174101184257178","0.03174101184257178","0.03177863095923052","0.03177863095923052","0.03177863095923052","0.000010007391909972602","0.000010007391909972602","0.000010007391909972602"
"163.5","65400","65400","65400","0.04038175113904788","0.04038175113904788","0.04038175113904788","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.000016328486308404486","0.000016328486308404486","0.000016328486308404486"
"163.75","65500","65500","65500","0.051246780079017756","0.051246780079017756","0.051246780079017756","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.000026456495018479555","0.000026456495018479555","0.000026456495018479555"
"164","65600","65600","65600","0.06483228372997198","0.06483228372997198","0.06483228372997198","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.00004253221558096331","0.00004253221558096331","0.00004253221558096331"
"164.25","65700","65700","65700","0.08170100504696785","0.08170100504696785","0.08170100504696785","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.00006776080299549306","0.00006776080299549306","0.00006776080299549306"
"164.5","65800","65800","65800","0.10246568895400186","0.10246568895400186","0.10246568895400186","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.0001068137125624577","0.0001068137125624577","0.0001068137125624577"
"164.75","65900","65900","65900","0.12775573827723744","0.12775573827723744","0.12775573827723744","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.00016627115232571536","0.00016627115232571536","0.00016627115232571536"
"165","66000","66000","66000","0.15816231166500275","0.15816231166500275","0.15816231166500275","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.00025500747654409045","0.00025500747654409045","0.00025500747654409045"
"165.25","66100","66100","66100","0.19415957945840354","0.19415957945840354","0.19415957945840354","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.0003843394283501375","0.0003843394283501375","0.0003843394283501375"
"165.5","66200","66200","66200","0.23600546328177482","0.23600546328177482","0.23600546328177482","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.0005676756387775483","0.0005676756387775483","0.0005676756387775483"
"165.75","66300","66300","66300","0.2836340930928129","0.2836340930928129","0.2836340930928129","0.285637570508946","0.285637570508946","0.285637570508946","0.0008193821594938491","0.0008193821594938491","0.0008193821594938491"
"166","66400","66400","66400","0.3365626370102133","0.3365626370102133","0.3365626370102133","0.339243631234185","0.339243631234185","0.339243631234185","0.0011526949851855192","0.0011526949851855192","0.0011526949851855192"
"166.25","66500","66500","66500","0.3938426245884094","0.3938426245884094","0.3938426245884094","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.0015768250271312942","0.0015768250271312942","0.0015768250271312942"
"166.5","66600","66600","66600","0.4540842492492085","0.4540842492492085","0.4540842492492085","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.002093863400511334","0.002093863400511334","0.002093863400511334"
"166.75","66700","66700","66700","0.5155671596900063","0.5155671596900063","0.5155671596900063","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.0026964883910437706","0.0026964883910437706","0.0026964883910437706"
"167","66800","66800","66800","0.5764252438785636","0.5764252438785636","0.5764252438785636","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.0033674929342395396","0.0033674929342395396","0.0033674929342395396"
"167.25","66900","66900","66900","0.6348662932741752","0.6348662932741752","0.6348662932741752","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.004081626746466269","0.004081626746466269","0.004081626746466269"
"167.5","67000","67000","67000","0.6893738169829576","0.6893738169829576","0.6893738169829576","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.004809367323974342","0.004809367323974342","0.004809367323974342"
"167.75","67100","67100","67100","0.738845322176741","0.738845322176741","0.738845322176741","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.005521479053415573","0.005521479053415573","0.005521479053415573"
"168","67200","67200","67200","0.7826450712572549","0.7826450712572549","0.7826450712572549","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.006193015879506936","0.006193015879506936","0.006193015879506936"
"168.25","67300","67300","67300","0.820577017419539","0.820577017419539","0.820577017419539","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.006805822416606655","0.006805822416606655","0.006805822416606655"
"168.5","67400","67400","67400","0.8528029536331996","0.8528029536331996","0.8528029536331996","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.007349278166568565","0.007349278166568565","0.007349278166568565"
"168.75","67500","67500","67500","0.8797367571390537","0.8797367571390537","0.8797367571390537","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.007819616578390046","0.007819616578390046","0.007819616578390046"
"169","67600","67600","67600","0.9019404941455768","0.9019404941455768","0.9019404941455768","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.008218423061634159","0.008218423061634159","0.008218423061634159"
"169.25","67700","67700","67700","0.9200380889756895","0.9200380889756895","0.9200380889756895","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.008550891942475533","0.008550891942475533","0.008550891942475533"
"169.5","67800","67800","67800","0.9346525230231678","0.9346525230231678","0.9346525230231678","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.008824240085334265","0.008824240085334265","0.008824240085334265"
"169.75","67900","67900","67900","0.946365766502321","0.946365766502321","0.946365766502321","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.009046469319690276","0.009046469319690276","0.009046469319690276"
"170","68000","68000","68000","0.9556972101685248","0.9556972101685248","0.9556972101685248","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.009225515139879278","0.009225515139879278","0.009225515139879278"
"170.25","68100","68100","68100","0.9630954188803861","0.9630954188803861","0.9630954188803861","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.009368732430420745","0.009368732430420745","0.009368732430420745"
"170.5","68200","68200","68200","0.9689384966361384","0.9689384966361384","0.9689384966361384","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.009482636463109595","0.009482636463109595","0.009482636463109595"
"170.75","68300","68300","68300","0.9735393878966995","0.9735393878966995","0.9735393878966995","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.009572817454640323","0.009572817454640323","0.009572817454640323"
"171","68400","68400","68400","0.9771535362108319","0.9771535362108319","0.9771535362108319","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.009643961665927611","0.009643961665927611","0.009643961665927611"
"171.25","68500","68500","68500","0.979987245393683","0.979987245393683","0.979987245393683","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.009699930246153912","0.009699930246153912","0.009699930246153912"
"171.5","68600","68600","68600","0.9822057759346982","0.9822057759346982","0.9822057759346982","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.009743863343705014","0.009743863343705014","0.009743863343705014"
"171.75","68700","68700","68700","0.9839406776791909","0.9839406776791909","0.9839406776791909","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.009778289576533733","0.009778289576533733","0.009778289576533733"
"172","68800","68800","68800","0.9852961563293893","0.9852961563293893","0.9852961563293893","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.009805229756707723","0.009805229756707723","0.009805229756707723"
"172.25","68900","68900","68900","0.986354445543025","0.986354445543025","0.986354445543025","0.996254073489941","0.996254073489941","0.996254073489941","0.009826289493390497","0.009826289493390497","0.009826289493390497"
"172.5","69000","69000","69000","0.9871802495865789","0.9871802495865789","0.9871802495865789","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.009842738787007602","0.009842738787007602","0.009842738787007602"
"172.75","69100","69100","69100","0.9878243640739057","0.9878243640739057","0.9878243640739057","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.009855578699086862","0.009855578699086862","0.009855578699086862"
"173","69200","69200","69200","0.9883265951525767","0.9883265951525767","0.9883265951525767","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.009865596186048237","0.009865596186048237","0.009865596186048237"
"173.25","69300","69300","69300","0.9887180941027547","0.9887180941027547","0.9887180941027547","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.009873408604001266","0.009873408604001266","0.009873408604001266"
"173.5","69400","69400","69400","0.9890232130219715","0.9890232130219715","0.9890232130219715","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.009879499477483442","0.009879499477483442","0.009879499477483442"
"173.75","69500","69500","69500","0.9892609729761153","0.9892609729761153","0.9892609729761153","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.009884247036315935","0.009884247036315935","0.009884247036315935"
"174","69600","69600","69600","0.9894462214063637","0.9894462214063637","0.9894462214063637","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.009887946856402985","0.009887946856402985","0.009887946856402985"
"174.25","69700","69700","69700","0.989590542060902","0.989590542060902","0.989590542060902","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.009890829746670535","0.009890829746670535","0.009890829746670535"
"174.5","69800","69800","69800","0.9897029688529337","0.9897029688529337","0.9897029688529337","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.009893075834496265","0.009893075834496265","0.009893075834496265"
"174.75","69900","69900","69900","0.9897905449794203","0.9897905449794203","0.9897905449794203","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.009894825629907886","0.009894825629907886","0.009894825629907886"
"175","70000","70000","70000","0.9898587602879868","0.9898587602879868","0.9898587602879868","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.009896188699870134","0.009896188699870134","0.009896188699870134"
"175.25","70100","70100","70100","0.9899118930683136","0.9899118930683136","0.9899118930683136","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.009897250458779136","0.009897250458779136","0.009897250458779136"
"175.5","70200","70200","70200","0.9899532769500825","0.9899532769500825","0.9899532769500825","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.009898077478148859","0.009898077478148859","0.009898077478148859"
"175.75","70300","70300","70300","0.9899855091947674","0.9899855091947674","0.9899855091947674","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.009898721634702803","0.009898721634702803","0.009898721634702803"
"176","70400","70400","70400","0.9900106131753846","0.9900106131753846","0.9900106131753846","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.00989922334874857","0.00989922334874857","0.00989922334874857"
"176.25","70500","70500","70500","0.9900301650748368","0.9900301650748368","0.9900301650748368","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.00989961411098346","0.00989961411098346","0.00989961411098346"
"176.5","70600","70600","70600","0.9900453926551642","0.9900453926551642","0.9900453926551642","0.999946369196649","0.999946369196649","0.999946369196649","0.009899918453261242","0.009899918453261242","0.009899918453261242"
"176.75","70700","70700","70700","0.9900572522376619","0.9900572522376619","0.9900572522376619","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.009900155485178891","0.009900155485178891","0.009900155485178891"
"177","70800","70800","70800","0.9900664886905756","0.9900664886905756","0.9900664886905756","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.009900340091834922","0.009900340091834922","0.009900340091834922"
"177.25","70900","70900","70900","0.9900736821691196","0.9900736821691196","0.9900736821691196","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.009900483867290533","0.009900483867290533","0.009900483867290533"
"177.5","71000","71000","71000","0.9900792845297085","0.9900792845297085","0.9900792845297085","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.00990059584194014","0.00990059584194014","0.00990059584194014"
"177.75","71100","71100","71100","0.9900836476973249","0.9900836476973249","0.9900836476973249","0.999984633929593","0.999984633929593","0.999984633929593","0.009900683049226797","0.009900683049226797","0.009900683049226797"
"178","71200","71200","71200","0.9900870457628559","0.9900870457628559","0.9900870457628559","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.00990075096714374","0.00990075096714374","0.00990075096714374"
"178.25","71300","71300","71300","0.9900896921954352","0.9900896921954352","0.9900896921954352","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.009900803862164312","0.009900803862164312","0.009900803862164312"
"178.5","71400","71400","71400","0.9900917532491974","0.9900917532491974","0.9900917532491974","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.009900845057147181","0.009900845057147181","0.009900845057147181"
"178.75","71500","71500","71500","0.9900933584055448","0.9900933584055448","0.9900933584055448","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.009900877140013697","0.009900877140013697","0.009900877140013697"
"179","71600","71600","71600","0.990094608506243","0.990094608506243","0.990094608506243","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.009900902126285388","0.009900902126285388","0.009900902126285388"
"179.25","71700","71700","71700","0.9900955820878765","0.9900955820878765","0.9900955820878765","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.009900921585680178","0.009900921585680178","0.009900921585680178"
"179.5","71800","71800","71800","0.9900963403153682","0.9900963403153682","0.9900963403153682","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.009900936740712657","0.009900936740712657","0.009900936740712657"
"179.75","71900","71900","71900","0.9900969308243524","0.9900969308243524","0.9900969308243524","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.009900948543488303","0.009900948543488303","0.009900948543488303"
"180","72000","72000","72000","0.9900973907137097","0.9900973907137097","0.9900973907137097","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.00990095773551418","0.00990095773551418","0.00990095773551418"
"180.25","72100","72100","72100","0.9900977488762033","0.9900977488762033","0.9900977488762033","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.009900964894280148","0.009900964894280148","0.009900964894280148"
"180.5","72200","72200","72200","0.9900980278136172","0.9900980278136172","0.9900980278136172","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.009900970469538209","0.009900970469538209","0.009900970469538209"
"180.75","72300","72300","72300","0.9900982450504043","0.9900982450504043","0.9900982450504043","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.009900974811556815","0.009900974811556815","0.009900974811556815"
"181","72400","72400","72400","0.990098414234652","0.990098414234652","0.990098414234652","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.009900978193126353","0.009900978193126353","0.009900978193126353"
"181.25","72500","72500","72500","0.9900985459955172","0.9900985459955172","0.9900985459955172","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.00990098082669666","0.00990098082669666","0.00990098082669666"
"181.5","72600","72600","72600","0.9900986486110064","0.9900986486110064","0.9900986486110064","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.009900982877723882","0.009900982877723882","0.009900982877723882"
"181.75","72700","72700","72700","0.9900987285280454","0.9900987285280454","0.9900987285280454","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.009900984475066016","0.009900984475066016","0.009900984475066016"
"182","72800","72800","72800","0.990098790767507","0.990098790767507","0.990098790767507","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.009900985719077604","0.009900985719077604","0.009900985719077604"
"182.25","72900","72900","72900","0.9900988392396538","0.9900988392396538","0.9900988392396538","0.999999829295783","0.999999829295783","0.999999829295783","0.009900986687914934","0.009900986687914934","0.009900986687914934"
"182.5","73000","73000","73000","0.9900988769898029","0.9900988769898029","0.9900988769898029","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.00990098744244633","0.00990098744244633","0.00990098744244633"
"182.75","73100","73100","73100","0.9900989063896509","0.9900989063896509","0.9900989063896509","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.009900988030075997","0.009900988030075997","0.009900988030075997"
"183","73200","73200","73200","0.990098929286277","0.990098929286277","0.990098929286277","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.009900988487722515","0.009900988487722515","0.009900988487722515"
"183.25","73300","73300","73300","0.9900989471181878","0.9900989471181878","0.9900989471181878","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.009900988844138037","0.009900988844138037","0.009900988844138037"
"183.5","73400","73400","73400","0.9900989610056944","0.9900989610056944","0.9900989610056944","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.009900989121714679","0.009900989121714679","0.009900989121714679"
"183.75","73500","73500","73500","0.9900989718212957","0.9900989718212957","0.9900989718212957","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.009900989337891603","0.009900989337891603","0.009900989337891603"
"184","73600","73600","73600","0.9900989802444945","0.9900989802444945","0.9900989802444945","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.00990098950625036","0.00990098950625036","0.00990098950625036"
"184.25","73700","73700","73700","0.9900989868044887","0.9900989868044887","0.9900989868044887","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.009900989637368324","0.009900989637368324","0.009900989637368324"
"184.5","73800","73800","73800","0.9900989919134173","0.9900989919134173","0.9900989919134173","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.009900989739483099","0.009900989739483099","0.009900989739483099"
"184.75","73900","73900","73900","0.9900989958922547","0.9900989958922547","0.9900989958922547","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.009900989819010123","0.009900989819010123","0.009900989819010123"
"185","74000","74000","74000","0.9900989989909768","0.9900989989909768","0.9900989989909768","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.009900989880945885","0.009900989880945885","0.009900989880945885"
"185.25","74100","74100","74100","0.9900990014042637","0.9900990014042637","0.9900990014042637","0.999999991501136","0.999999991501136","0.999999991501136","0.009900989929181495","0.009900989929181495","0.009900989929181495"
"185.5","74200","74200","74200","0.9900990032837335","0.9900990032837335","0.9900990032837335","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.009900989966747417","0.009900989966747417","0.009900989966747417"
"185.75","74300","74300","74300","0.9900990047474659","0.9900990047474659","0.9900990047474659","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.009900989996003778","0.009900989996003778","0.009900989996003778"
"186","74400","74400","74400","0.9900990058874221","0.9900990058874221","0.9900990058874221","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.009900990018788691","0.009900990018788691","0.009900990018788691"
"186.25","74500","74500","74500","0.9900990067752204","0.9900990067752204","0.9900990067752204","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.009900990036533483","0.009900990036533483","0.009900990036533483"
"186.5","74600","74600","74600","0.9900990074666388","0.9900990074666388","0.9900990074666388","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.009900990050353234","0.009900990050353234","0.009900990050353234"
"186.75","74700","74700","74700","0.990099008005116","0.990099008005116","0.990099008005116","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.009900990061116069","0.009900990061116069","0.009900990061116069"
"187","74800","74800","74800","0.9900990084244822","0.9900990084244822","0.9900990084244822","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.009900990069498142","0.009900990069498142","0.009900990069498142"
"187.25","74900","74900","74900","0.9900990087510856","0.9900990087510856","0.9900990087510856","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.009900990076026156","0.009900990076026156","0.009900990076026156"
"187.5","75000","75000","75000","0.990099009005444","0.990099009005444","0.990099009005444","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.009900990081110145","0.009900990081110145","0.009900990081110145"
"187.75","75100","75100","75100","0.990099009203539","0.990099009203539","0.990099009203539","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.009900990085069603","0.009900990085069603","0.009900990085069603"
"188","75200","75200","75200","0.990099009357815","0.990099009357815","0.990099009357815","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.009900990088153164","0.009900990088153164","0.009900990088153164"
"188.25","75300","75300","75300","0.9900990094779657","0.9900990094779657","0.9900990094779657","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.009900990090554687","0.009900990090554687","0.009900990090554687"
"188.5","75400","75400","75400","0.9900990095715387","0.9900990095715387","0.9900990095715387","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.009900990092424983","0.009900990092424983","0.009900990092424983"
"188.75","75500","75500","75500","0.9900990096444134","0.9900990096444134","0.9900990096444134","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.009900990093881512","0.009900990093881512","0.009900990093881512"
"189","75600","75600","75600","0.9900990097011685","0.9900990097011685","0.9900990097011685","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.009900990095015966","0.009900990095015966","0.009900990095015966"
"189.25","75700","75700","75700","0.9900990097453697","0.9900990097453697","0.9900990097453697","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.00990099009589944","0.00990099009589944","0.00990099009589944"
"189.5","75800","75800","75800","0.9900990097797933","0.9900990097797933","0.9900990097797933","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.009900990096587459","0.009900990096587459","0.009900990096587459"
"189.75","75900","75900","75900","0.9900990098066026","0.9900990098066026","0.9900990098066026","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.009900990097123294","0.009900990097123294","0.009900990097123294"
"190","76000","76000","76000","0.9900990098274816","0.9900990098274816","0.9900990098274816","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.009900990097540613","0.009900990097540613","0.009900990097540613"
"190.25","76100","76100","76100","0.990099009843742","0.990099009843742","0.990099009843742","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.009900990097865617","0.009900990097865617","0.009900990097865617"
"190.5","76200","76200","76200","0.9900990098564059","0.9900990098564059","0.9900990098564059","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.009900990098118734","0.009900990098118734","0.009900990098118734"
"190.75","76300","76300","76300","0.9900990098662688","0.9900990098662688","0.9900990098662688","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.00990099009831591","0.00990099009831591","0.00990099009831591"
"191","76400","76400","76400","0.9900990098739493","0.9900990098739493","0.9900990098739493","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.009900990098469412","0.009900990098469412","0.009900990098469412"
"191.25","76500","76500","76500","0.9900990098799312","0.9900990098799312","0.9900990098799312","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.009900990098588941","0.009900990098588941","0.009900990098588941"
"191.5","76600","76600","76600","0.9900990098845907","0.9900990098845907","0.9900990098845907","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.00990099009868213","0.00990099009868213","0.00990099009868213"
"191.75","76700","76700","76700","0.9900990098882184","0.9900990098882184","0.9900990098882184","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.0099009900987546","0.0099009900987546","0.0099009900987546"
"192","76800","76800","76800","0.9900990098910439","0.9900990098910439","0.9900990098910439","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.009900990098811069","0.009900990098811069","0.009900990098811069"
"192.25","76900","76900","76900","0.9900990098932447","0.9900990098932447","0.9900990098932447","0.99999999999225","0.99999999999225","0.99999999999225","0.009900990098855075","0.009900990098855075","0.009900990098855075"
"192.5","77000","77000","77000","0.9900990098949585","0.9900990098949585","0.9900990098949585","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.009900990098889326","0.009900990098889326","0.009900990098889326"
"192.75","77100","77100","77100","0.9900990098962933","0.9900990098962933","0.9900990098962933","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.009900990098916013","0.009900990098916013","0.009900990098916013"
"193","77200","77200","77200","0.9900990098973328","0.9900990098973328","0.9900990098973328","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.009900990098936788","0.009900990098936788","0.009900990098936788"
"193.25","77300","77300","77300","0.9900990098981423","0.9900990098981423","0.9900990098981423","0.999999999997149","0.999999999997149","0.999999999997149","0.009900990098952941","0.009900990098952941","0.009900990098952941"
"193.5","77400","77400","77400","0.9900990098987728","0.9900990098987728","0.9900990098987728","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.009900990098965556","0.009900990098965556","0.009900990098965556"
"193.75","77500","77500","77500","0.9900990098992637","0.9900990098992637","0.9900990098992637","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.009900990098975382","0.009900990098975382","0.009900990098975382"
"194","77600","77600","77600","0.9900990098996459","0.9900990098996459","0.9900990098996459","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.009900990098983015","0.009900990098983015","0.009900990098983015"
"194.25","77700","77700","77700","0.9900990098999438","0.9900990098999438","0.9900990098999438","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.009900990098988968","0.009900990098988968","0.009900990098988968"
"194.5","77800","77800","77800","0.9900990099001756","0.9900990099001756","0.9900990099001756","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.00990099009899359","0.00990099009899359","0.00990099009899359"
"194.75","77900","77900","77900","0.9900990099003562","0.9900990099003562","0.9900990099003562","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.009900990098997212","0.009900990098997212","0.009900990098997212"
"195","78000","78000","78000","0.9900990099004964","0.9900990099004964","0.9900990099004964","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.009900990099000015","0.009900990099000015","0.009900990099000015"
"195.25","78100","78100","78100","0.9900990099006058","0.9900990099006058","0.9900990099006058","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.00990099009900218","0.00990099009900218","0.00990099009900218"
"195.5","78200","78200","78200","0.9900990099006912","0.9900990099006912","0.9900990099006912","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.009900990099003928","0.009900990099003928","0.009900990099003928"
"195.75","78300","78300","78300","0.9900990099007564","0.9900990099007564","0.9900990099007564","0.999999999999766","0.999999999999766","0.999999999999766","0.009900990099005136","0.009900990099005136","0.009900990099005136"
"196","78400","78400","78400","0.990099009900808","0.990099009900808","0.990099009900808","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.00990099009900619","0.00990099009900619","0.00990099009900619"
"196.25","78500","78500","78500","0.9900990099008499","0.9900990099008499","0.9900990099008499","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.009900990099007079","0.009900990099007079","0.009900990099007079"
"196.5","78600","78600","78600","0.9900990099008806","0.9900990099008806","0.9900990099008806","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.009900990099007703","0.009900990099007703","0.009900990099007703"
"196.75","78700","78700","78700","0.9900990099009048","0.9900990099009048","0.9900990099009048","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.009900990099007967","0.009900990099007967","0.009900990099007967"
"197","78800","78800","78800","0.9900990099009236","0.9900990099009236","0.9900990099009236","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.009900990099008578","0.009900990099008578","0.009900990099008578"
"197.25","78900","78900","78900","0.9900990099009374","0.9900990099009374","0.9900990099009374","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.009900990099008716","0.009900990099008716","0.009900990099008716"
"197.5","79000","79000","79000","0.990099009900949","0.990099009900949","0.990099009900949","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.009900990099008883","0.009900990099008883","0.009900990099008883"
"197.75","79100","79100","79100","0.9900990099009601","0.9900990099009601","0.9900990099009601","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.009900990099009202","0.009900990099009202","0.009900990099009202"
"198","79200","79200","79200","0.9900990099009687","0.9900990099009687","0.9900990099009687","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.009900990099009466","0.009900990099009466","0.009900990099009466"
"198.25","79300","79300","79300","0.9900990099009741","0.9900990099009741","0.9900990099009741","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.009900990099009507","0.009900990099009507","0.009900990099009507"
"198.5","79400","79400","79400","0.9900990099009783","0.9900990099009783","0.9900990099009783","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.009900990099009549","0.009900990099009549","0.009900990099009549"
"198.75","79500","79500","79500","0.9900990099009818","0.9900990099009818","0.9900990099009818","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.009900990099009604","0.009900990099009604","0.009900990099009604"
"199","79600","79600","79600","0.9900990099009843","0.9900990099009843","0.9900990099009843","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.009900990099009632","0.009900990099009632","0.009900990099009632"
"199.25","79700","79700","79700","0.9900990099009862","0.9900990099009862","0.9900990099009862","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.009900990099009646","0.009900990099009646","0.009900990099009646"
"199.5","79800","79800","79800","0.9900990099009875","0.9900990099009875","0.9900990099009875","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"199.75","79900","79900","79900","0.990099009900989","0.990099009900989","0.990099009900989","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.009900990099009674","0.009900990099009674","0.009900990099009674"
"200","80000","80000","80000","0.9900990099009896","0.9900990099009896","0.9900990099009896","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.009900990099009674","0.009900990099009674","0.009900990099009674"
"200.25","80100","80100","80100","0.9900990099009904","0.9900990099009904","0.9900990099009904","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.009900990099009688","0.009900990099009688","0.009900990099009688"
"200.5","80200","80200","80200","0.9900990099009912","0.9900990099009912","0.9900990099009912","0.999999999999998","0.999999999999998","0.999999999999998","0.009900990099009702","0.009900990099009702","0.009900990099009702"
"200.75","80300","80300","80300","0.9900990099009915","0.9900990099009915","0.9900990099009915","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.009900990099009702","0.009900990099009702","0.009900990099009702"
"201","80400","80400","80400","0.9900990099009919","0.9900990099009919","0.9900990099009919","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.009900990099009702","0.009900990099009702","0.009900990099009702"
"201.25","80500","80500","80500","0.9900990099009922","0.9900990099009922","0.9900990099009922","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.009900990099009702","0.009900990099009702","0.009900990099009702"
"201.5","80600","80600","80600","0.9900990099009925","0.9900990099009925","0.9900990099009925","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"201.75","80700","80700","80700","0.9900990099009925","0.9900990099009925","0.9900990099009925","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202","80800","80800","80800","0.9900990099009928","0.9900990099009928","0.9900990099009928","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.25","80900","80900","80900","0.9900990099009928","0.9900990099009928","0.9900990099009928","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.5","81000","81000","81000","0.990099009900993","0.990099009900993","0.990099009900993","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.75","81100","81100","81100","0.990099009900993","0.990099009900993","0.990099009900993","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203","81200","81200","81200","0.990099009900993","0.990099009900993","0.990099009900993","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.25","81300","81300","81300","0.990099009900993","0.990099009900993","0.990099009900993","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.5","81400","81400","81400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.75","81500","81500","81500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204","81600","81600","81600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.25","81700","81700","81700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.5","81800","81800","81800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.75","81900","81900","81900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205","82000","82000","82000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.25","82100","82100","82100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.5","82200","82200","82200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.75","82300","82300","82300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206","82400","82400","82400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.25","82500","82500","82500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.5","82600","82600","82600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.75","82700","82700","82700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207","82800","82800","82800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.25","82900","82900","82900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.5","83000","83000","83000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.75","83100","83100","83100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208","83200","83200","83200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.25","83300","83300","83300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.5","83400","83400","83400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.75","83500","83500","83500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209","83600","83600","83600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.25","83700","83700","83700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.5","83800","83800","83800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.75","83900","83900","83900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210","84000","84000","84000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.25","84100","84100","84100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.5","84200","84200","84200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.75","84300","84300","84300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211","84400","84400","84400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.25","84500","84500","84500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.5","84600","84600","84600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.75","84700","84700","84700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212","84800","84800","84800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.25","84900","84900","84900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.5","85000","85000","85000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.75","85100","85100","85100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213","85200","85200","85200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.25","85300","85300","85300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.5","85400","85400","85400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.75","85500","85500","85500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214","85600","85600","85600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.25","85700","85700","85700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.5","85800","85800","85800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.75","85900","85900","85900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215","86000","86000","86000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.25","86100","86100","86100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.5","86200","86200","86200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.75","86300","86300","86300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216","86400","86400","86400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.25","86500","86500","86500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.5","86600","86600","86600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.75","86700","86700","86700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217","86800","86800","86800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.25","86900","86900","86900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.5","87000","87000","87000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.75","87100","87100","87100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218","87200","87200","87200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.25","87300","87300","87300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.5","87400","87400","87400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.75","87500","87500","87500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219","87600","87600","87600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.25","87700","87700","87700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.5","87800","87800","87800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.75","87900","87900","87900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220","88000","88000","88000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.25","88100","88100","88100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.5","88200","88200","88200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.75","88300","88300","88300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221","88400","88400","88400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.25","88500","88500","88500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.5","88600","88600","88600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.75","88700","88700","88700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222","88800","88800","88800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.25","88900","88900","88900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.5","89000","89000","89000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.75","89100","89100","89100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223","89200","89200","89200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.25","89300","89300","89300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.5","89400","89400","89400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.75","89500","89500","89500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224","89600","89600","89600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.25","89700","89700","89700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.5","89800","89800","89800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.75","89900","89900","89900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225","90000","90000","90000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.25","90100","90100","90100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.5","90200","90200","90200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.75","90300","90300","90300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226","90400","90400","90400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.25","90500","90500","90500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.5","90600","90600","90600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.75","90700","90700","90700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227","90800","90800","90800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.25","90900","90900","90900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.5","91000","91000","91000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.75","91100","91100","91100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228","91200","91200","91200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.25","91300","91300","91300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.5","91400","91400","91400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.75","91500","91500","91500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229","91600","91600","91600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.25","91700","91700","91700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.5","91800","91800","91800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.75","91900","91900","91900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230","92000","92000","92000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.25","92100","92100","92100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.5","92200","92200","92200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.75","92300","92300","92300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231","92400","92400","92400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.25","92500","92500","92500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.5","92600","92600","92600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.75","92700","92700","92700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232","92800","92800","92800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.25","92900","92900","92900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.5","93000","93000","93000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.75","93100","93100","93100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233","93200","93200","93200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.25","93300","93300","93300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.5","93400","93400","93400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.75","93500","93500","93500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234","93600","93600","93600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.25","93700","93700","93700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.5","93800","93800","93800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.75","93900","93900","93900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235","94000","94000","94000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.25","94100","94100","94100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.5","94200","94200","94200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.75","94300","94300","94300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236","94400","94400","94400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.25","94500","94500","94500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.5","94600","94600","94600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.75","94700","94700","94700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237","94800","94800","94800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.25","94900","94900","94900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.5","95000","95000","95000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.75","95100","95100","95100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238","95200","95200","95200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.25","95300","95300","95300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.5","95400","95400","95400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.75","95500","95500","95500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239","95600","95600","95600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.25","95700","95700","95700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.5","95800","95800","95800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.75","95900","95900","95900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240","96000","96000","96000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.25","96100","96100","96100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.5","96200","96200","96200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.75","96300","96300","96300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241","96400","96400","96400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.25","96500","96500","96500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.5","96600","96600","96600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.75","96700","96700","96700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242","96800","96800","96800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.25","96900","96900","96900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.5","97000","97000","97000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.75","97100","97100","97100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243","97200","97200","97200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.25","97300","97300","97300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.5","97400","97400","97400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.75","97500","97500","97500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244","97600","97600","97600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.25","97700","97700","97700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.5","97800","97800","97800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.75","97900","97900","97900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245","98000","98000","98000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.25","98100","98100","98100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.5","98200","98200","98200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.75","98300","98300","98300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246","98400","98400","98400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.25","98500","98500","98500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.5","98600","98600","98600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.75","98700","98700","98700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"247","98800","98800","98800","0.9900990099009992","0.9900990099009992","0.9900990099009992","1","1","1","0.009900990099009396","0.009900990099009396","0.009900990099009396"
"247.25","98900","98900","98900","0.9900990099010715","0.9900990099010715","0.9900990099010715","1","1","1","0.009900990099002582","0.009900990099002582","0.009900990099002582"
"247.5","99000","99000","99000","0.9900990099019985","0.9900990099019985","0.9900990099019985","1","1","1","0.009900990098916304","0.009900990098916304","0.009900990098916304"
"247.75","99100","99100","99100","0.9900990099138028","0.9900990099138028","0.9900990099138028","1","1","1","0.009900990097817489","0.009900990097817489","0.009900990097817489"
"248","99200","99200","99200","0.9900990100641638","0.9900990100641638","0.9900990100641638","1","1","1","0.009900990083820518","0.009900990083820518","0.009900990083820518"
"248.25","99300","99300","99300","0.990099011979427","0.990099011979427","0.990099011979427","1","1","1","0.009900989905530927","0.009900989905530927","0.009900989905530927"
"248.5","99400","99400","99400","0.9900990363755822","0.9900990363755822","0.9900990363755822","1","1","1","0.009900987634521116","0.009900987634521116","0.009900987634521116"
"248.75","99500","99500","99500","0.9900993471277941","0.9900993471277941","0.9900993471277941","1","1","1","0.009900958706960866","0.009900958706960866","0.009900958706960866"
"249","99600","99600","99600","0.9901033054126238","0.9901033054126238","0.9901033054126238","1","1","1","0.009900590234853276","0.009900590234853276","0.009900590234853276"
"249.25","99700","99700","99700","0.9901537250656173","0.9901537250656173","0.9901537250656173","1","1","1","0.009895896728351714","0.009895896728351714","0.009895896728351714"
"249.5","99800","99800","99800","0.990795957561142","0.990795957561142","0.990795957561142","1","1","1","0.009836112181699525","0.009836112181699525","0.009836112181699525"
"249.75","99900","99900","99900","0.9989752914857957","0.9989752914857957","0.9989752914857957","1","1","1","0.009074982372178603","0.009074982372178603","0.009074982372178603"

==> figs/csv_old/r0.01_z2_aff.csv <==
"time","generous-sweep-35 - _step","generous-sweep-35 - _step__MIN","generous-sweep-35 - _step__MAX","generous-sweep-35 - y_aff","generous-sweep-35 - y_aff__MIN","generous-sweep-35 - y_aff__MAX","generous-sweep-35 - z","generous-sweep-35 - z__MIN","generous-sweep-35 - z__MAX","generous-sweep-35 - p_aff","generous-sweep-35 - p_aff__MIN","generous-sweep-35 - p_aff__MAX"
"0","0","0","0","2","2","2","5","5","5","0","0","0"
"0.25","100","100","100","4.590017211924143","4.590017211924143","4.590017211924143","4.835622184908555","4.835622184908555","4.835622184908555","0.012211845626987072","0.012211845626987072","0.012211845626987072"
"0.5","200","200","200","4.74564436910835","4.74564436910835","4.74564436910835","4.676349408618119","4.676349408618119","4.676349408618119","0.052181868448073765","0.052181868448073765","0.052181868448073765"
"0.75","300","300","300","4.599593651943842","4.599593651943842","4.599593651943842","4.52177564925124","4.52177564925124","4.52177564925124","0.05216531110698003","0.05216531110698003","0.05216531110698003"
"1","400","400","400","4.44712225287132","4.44712225287132","4.44712225287132","4.371544442325737","4.371544442325737","4.371544442325737","0.05048024839734033","0.05048024839734033","0.05048024839734033"
"1.25","500","500","500","4.299058097398924","4.299058097398924","4.299058097398924","4.225342100806123","4.225342100806123","4.225342100806123","0.048828821292611846","0.048828821292611846","0.048828821292611846"
"1.5","600","600","600","4.15502406669525","4.15502406669525","4.15502406669525","4.08289200659968","4.08289200659968","4.08289200659968","0.04723538193733706","0.04723538193733706","0.04723538193733706"
"1.75","700","700","700","4.014672046316779","4.014672046316779","4.014672046316779","3.9439497804178734","3.9439497804178734","3.9439497804178734","0.04568994835621765","0.04568994835621765","0.04568994835621765"
"2","800","800","800","3.877753268316142","3.877753268316142","3.877753268316142","3.808299175707009","3.808299175707009","3.808299175707009","0.04418787683456582","0.04418787683456582","0.04418787683456582"
"2.25","900","900","900","3.744056908649561","3.744056908649561","3.744056908649561","3.6757485725865062","3.6757485725865062","3.6757485725865062","0.04272591885028265","0.04272591885028265","0.04272591885028265"
"2.5","1000","1000","1000","3.613397226524709","3.613397226524709","3.613397226524709","3.546127971462626","3.546127971462626","3.546127971462626","0.04130131245607216","0.04130131245607216","0.04130131245607216"
"2.75","1100","1100","1100","3.4856095308535826","3.4856095308535826","3.4856095308535826","3.4192864047285485","3.4192864047285485","3.4192864047285485","0.039911625616653124","0.039911625616653124","0.039911625616653124"
"3","1200","1200","1200","3.360547563415696","3.360547563415696","3.360547563415696","3.2950896998561636","3.2950896998561636","3.2950896998561636","0.038554704509372706","0.038554704509372706","0.038554704509372706"
"3.25","1300","1300","1300","3.2380813277671927","3.2380813277671927","3.2380813277671927","3.1734185390891376","3.1734185390891376","3.1734185390891376","0.0372286383360933","0.0372286383360933","0.0372286383360933"
"3.5","1400","1400","1400","3.118095214152656","3.118095214152656","3.118095214152656","3.0541667705132887","3.0541667705132887","3.0541667705132887","0.03593172998557015","0.03593172998557015","0.03593172998557015"
"3.75","1500","1500","1500","3.0004863673758284","3.0004863673758284","3.0004863673758284","2.9372399330082093","2.9372399330082093","2.9372399330082093","0.03466247079555684","0.03466247079555684","0.03466247079555684"
"4","1600","1600","1600","2.885163260731536","2.885163260731536","2.885163260731536","2.822553963857716","2.822553963857716","2.822553963857716","0.033419518694002226","0.033419518694002226","0.033419518694002226"
"4.25","1700","1700","1700","2.772044445939212","2.772044445939212","2.772044445939212","2.710034062914107","2.710034062914107","2.710034062914107","0.03220167919454964","0.03220167919454964","0.03220167919454964"
"4.5","1800","1800","1800","2.661057453994777","2.661057453994777","2.661057453994777","2.59961369140412","2.59961369140412","2.59961369140412","0.0310078888179271","0.0310078888179271","0.0310078888179271"
"4.75","1900","1900","1900","2.5521378258812812","2.5521378258812812","2.5521378258812812","2.4912336869150016","2.4912336869150016","2.4912336869150016","0.02983720058326078","0.02983720058326078","0.02983720058326078"
"5","2000","2000","2000","2.4452282553863602","2.4452282553863602","2.4452282553863602","2.384841478950393","2.384841478950393","2.384841478950393","0.028688771271872887","0.028688771271872887","0.028688771271872887"
"5.25","2100","2100","2100","2.3402778290089685","2.3402778290089685","2.3402778290089685","2.2803903918111312","2.2803903918111312","2.2803903918111312","0.027561850214045336","0.027561850214045336","0.027561850214045336"
"5.5","2200","2200","2200","2.2372413502073694","2.2372413502073694","2.2372413502073694","2.177839023525984","2.177839023525984","2.177839023525984","0.02645576938864963","0.02645576938864963","0.02645576938864963"
"5.75","2300","2300","2300","2.136078737131328","2.136078737131328","2.136078737131328","2.0771506912037903","2.0771506912037903","2.0771506912037903","0.025369934658092258","0.025369934658092258","0.025369934658092258"
"6","2400","2400","2400","2.03675448456276","2.03675448456276","2.03675448456276","1.9782929345594122","1.9782929345594122","1.9782929345594122","0.02430381798803996","0.02430381798803996","0.02430381798803996"
"6.25","2500","2500","2500","1.9392371821159737","1.9392371821159737","1.9392371821159737","1.8812370705281196","1.8812370705281196","1.8812370705281196","0.023256950523861092","0.023256950523861092","0.023256950523861092"
"6.5","2600","2600","2600","1.843499081865852","1.843499081865852","1.843499081865852","1.785957792864225","1.785957792864225","1.785957792864225","0.02222891641449759","0.02222891641449759","0.02222891641449759"
"6.75","2700","2700","2700","1.7495157095160223","1.7495157095160223","1.7495157095160223","1.692432811450839","1.692432811450839","1.692432811450839","0.021219347290233503","0.021219347290233503","0.021219347290233503"
"7","2800","2800","2800","1.6572655140186174","1.6572655140186174","1.6572655140186174","1.6006425267535527","1.6006425267535527","1.6006425267535527","0.020227917314056848","0.020227917314056848","0.020227917314056848"
"7.25","2900","2900","2900","1.5667295512367365","1.5667295512367365","1.5667295512367365","1.5105697354522645","1.5105697354522645","1.5105697354522645","0.019254338737496324","0.019254338737496324","0.019254338737496324"
"7.5","3000","3000","3000","1.4778911978198717","1.4778911978198717","1.4778911978198717","1.4221993637991641","1.4221993637991641","1.4221993637991641","0.018298357901266465","0.018298357901266465","0.018298357901266465"
"7.75","3100","3100","3100","1.3907358919574722","1.3907358919574722","1.3907358919574722","1.3355182256909974","1.3355182256909974","1.3355182256909974","0.0173597516290869","0.0173597516290869","0.0173597516290869"
"8","3200","3200","3200","1.305250898099985","1.305250898099985","1.305250898099985","1.2505148028217115","1.2505148028217115","1.2505148028217115","0.016438323969877017","0.016438323969877017","0.016438323969877017"
"8.25","3300","3300","3300","1.2214250931010917","1.2214250931010917","1.2214250931010917","1.1671790446070016","1.1671790446070016","1.1671790446070016","0.015533903249364989","0.015533903249364989","0.015533903249364989"
"8.5","3400","3400","3400","1.1392487715486967","1.1392487715486967","1.1392487715486967","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.01464633939714588","0.01464633939714588","0.01464633939714588"
"8.75","3500","3500","3500","1.0587134683231871","1.0587134683231871","1.0587134683231871","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.01377550151951104","0.01377550151951104","0.01377550151951104"
"9","3600","3600","3600","0.9798117966559499","0.9798117966559499","0.9798117966559499","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.012921275692061848","0.012921275692061848","0.012921275692061848"
"9.25","3700","3700","3700","0.9025373001644883","0.9025373001644883","0.9025373001644883","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.012083562949301893","0.012083562949301893","0.012083562949301893"
"9.5","3800","3800","3800","0.8268843175172265","0.8268843175172265","0.8268843175172265","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.011262277451151659","0.011262277451151659","0.011262277451151659"
"9.75","3900","3900","3900","0.7528478585350404","0.7528478585350404","0.7528478585350404","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.010457344808714839","0.010457344808714839","0.010457344808714839"
"10","4000","4000","4000","0.6804234906709057","0.6804234906709057","0.6804234906709057","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.009668700553692094","0.009668700553692094","0.009668700553692094"
"10.25","4100","4100","4100","0.6096072349265386","0.6096072349265386","0.6096072349265386","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.008896288737640798","0.008896288737640798","0.008896288737640798"
"10.5","4200","4200","4200","0.5403954703678422","0.5403954703678422","0.5403954703678422","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.008140060648847633","0.008140060648847633","0.008140060648847633"
"10.75","4300","4300","4300","0.47278484649130204","0.47278484649130204","0.47278484649130204","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.007399973635952323","0.007399973635952323","0.007399973635952323"
"11","4400","4400","4400","0.4067722027729196","0.4067722027729196","0.4067722027729196","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.006675990028662024","0.006675990028662024","0.006675990028662024"
"11.25","4500","4500","4500","0.34235449480121577","0.34235449480121577","0.34235449480121577","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.00596807614694627","0.00596807614694627","0.00596807614694627"
"11.5","4600","4600","4600","0.27952872645756954","0.27952872645756954","0.27952872645756954","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.005276201391029307","0.005276201391029307","0.005276201391029307"
"11.75","4700","4700","4700","0.21829188766167812","0.21829188766167812","0.21829188766167812","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.004600337405307846","0.004600337405307846","0.004600337405307846"
"12","4800","4800","4800","0.15864089724819025","0.15864089724819025","0.15864089724819025","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.003940457310040477","0.003940457310040477","0.003940457310040477"
"12.25","4900","4900","4900","0.100572550583331","0.100572550583331","0.100572550583331","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.0032965349952874742","0.0032965349952874742","0.0032965349952874742"
"12.5","5000","5000","5000","0.044083471568298505","0.044083471568298505","0.044083471568298505","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.0026685444721393126","0.0026685444721393126","0.0026685444721393126"
"12.75","5100","5100","5100","-0.010829931290051718","-0.010829931290051718","-0.010829931290051718","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.0020564592767676674","0.0020564592767676674","0.0020564592767676674"
"13","5200","5200","5200","-0.06417150503069287","-0.06417150503069287","-0.06417150503069287","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.0014602519232722426","0.0014602519232722426","0.0014602519232722426"
"13.25","5300","5300","5300","-0.1159453888747894","-0.1159453888747894","-0.1159453888747894","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.0008798934016868397","0.0008798934016868397","0.0008798934016868397"
"13.5","5400","5400","5400","-0.16615604758576968","-0.16615604758576968","-0.16615604758576968","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","0.00031535271785493313","0.00031535271785493313","0.00031535271785493313"
"13.75","5500","5500","5500","-0.21480830177062069","-0.21480830177062069","-0.21480830177062069","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","-0.0002334035278056014","-0.0002334035278056014","-0.0002334035278056014"
"14","5600","5600","5600","-0.26190735532084913","-0.26190735532084913","-0.26190735532084913","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","-0.0007664115253543727","-0.0007664115253543727","-0.0007664115253543727"
"14.25","5700","5700","5700","-0.30745882017447707","-0.30745882017447707","-0.30745882017447707","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","-0.0012837106066557608","-0.0012837106066557608","-0.0012837106066557608"
"14.5","5800","5800","5800","-0.35146873856514343","-0.35146873856514343","-0.35146873856514343","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","-0.0017853435652219404","-0.0017853435652219404","-0.0017853435652219404"
"14.75","5900","5900","5900","-0.39394360291065067","-0.39394360291065067","-0.39394360291065067","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","-0.002271356946614393","-0.002271356946614393","-0.002271356946614393"
"15","6000","6000","6000","-0.43489037348096937","-0.43489037348096937","-0.43489037348096937","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.0027418013112715106","-0.0027418013112715106","-0.0027418013112715106"
"15.25","6100","6100","6100","-0.474316493974624","-0.474316493974624","-0.474316493974624","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.0031967314714710093","-0.0031967314714710093","-0.0031967314714710093"
"15.5","6200","6200","6200","-0.5122299051224187","-0.5122299051224187","-0.5122299051224187","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.0036362067039957396","-0.0036362067039957396","-0.0036362067039957396"
"15.75","6300","6300","6300","-0.5486390564284681","-0.5486390564284681","-0.5486390564284681","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.004060290939942486","-0.004060290939942486","-0.004060290939942486"
"16","6400","6400","6400","-0.5835529161504118","-0.5835529161504118","-0.5835529161504118","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.004469052933000414","-0.004469052933000414","-0.004469052933000414"
"16.25","6500","6500","6500","-0.616980979613376","-0.616980979613376","-0.616980979613376","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.004862566407421887","-0.004862566407421887","-0.004862566407421887"
"16.5","6600","6600","6600","-0.6489332759456596","-0.6489332759456596","-0.6489332759456596","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.005240910186816244","-0.005240910186816244","-0.005240910186816244"
"16.75","6700","6700","6700","-0.6794203733181451","-0.6794203733181451","-0.6794203733181451","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.0056041683048128205","-0.0056041683048128205","-0.0056041683048128205"
"17","6800","6800","6800","-0.7084533827640636","-0.7084533827640636","-0.7084533827640636","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.005952430098564443","-0.005952430098564443","-0.005952430098564443"
"17.25","6900","6900","6900","-0.7360439606508443","-0.7360439606508443","-0.7360439606508443","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.006285790285995088","-0.006285790285995088","-0.006285790285995088"
"17.5","7000","7000","7000","-0.7622043098713621","-0.7622043098713621","-0.7622043098713621","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.006604349027631559","-0.006604349027631559","-0.006604349027631559"
"17.75","7100","7100","7100","-0.7869471798179001","-0.7869471798179001","-0.7869471798179001","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.006908211973806658","-0.006908211973806658","-0.006908211973806658"
"18","7200","7200","7200","-0.8102858651984882","-0.8102858651984882","-0.8102858651984882","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.0071974902979676375","-0.0071974902979676375","-0.0071974902979676375"
"18.25","7300","7300","7300","-0.8322342037519895","-0.8322342037519895","-0.8322342037519895","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.007472300716780261","-0.007472300716780261","-0.007472300716780261"
"18.5","7400","7400","7400","-0.8528065729153009","-0.8528065729153009","-0.8528065729153009","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.007732765497676056","-0.007732765497676056","-0.007732765497676056"
"18.75","7500","7500","7500","-0.8720178854932971","-0.8720178854932971","-0.8720178854932971","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.007979012454453496","-0.007979012454453496","-0.007979012454453496"
"19","7600","7600","7600","-0.8898835843796726","-0.8898835843796726","-0.8898835843796726","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.008211174931509163","-0.008211174931509163","-0.008211174931509163"
"19.25","7700","7700","7700","-0.9064196363745654","-0.9064196363745654","-0.9064196363745654","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.008429391777244971","-0.008429391777244971","-0.008429391777244971"
"19.5","7800","7800","7800","-0.9216425251427668","-0.9216425251427668","-0.9216425251427668","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.008633807307167313","-0.008633807307167313","-0.008633807307167313"
"19.75","7900","7900","7900","-0.9355692433544595","-0.9355692433544595","-0.9355692433544595","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.008824571257170608","-0.008824571257170608","-0.008824571257170608"
"20","8000","8000","8000","-0.9482172840486759","-0.9482172840486759","-0.9482172840486759","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.009001838727472719","-0.009001838727472719","-0.009001838727472719"
"20.25","8100","8100","8100","-0.9596046312580987","-0.9596046312580987","-0.9596046312580987","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.009165770117648797","-0.009165770117648797","-0.009165770117648797"
"20.5","8200","8200","8200","-0.969749749932388","-0.969749749932388","-0.969749749932388","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.00931653105319187","-0.00931653105319187","-0.00931653105319187"
"20.75","8300","8300","8300","-0.9786715751958589","-0.9786715751958589","-0.9786715751958589","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.009454292304007267","-0.009454292304007267","-0.009454292304007267"
"21","8400","8400","8400","-0.9863895009741481","-0.9863895009741481","-0.9863895009741481","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.00957922969523689","-0.00957922969523689","-0.00957922969523689"
"21.25","8500","8500","8500","-0.992923368023357","-0.992923368023357","-0.992923368023357","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.009691524010788932","-0.009691524010788932","-0.009691524010788932"
"21.5","8600","8600","8600","-0.9982934513941225","-0.9982934513941225","-0.9982934513941225","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.009791360889938927","-0.009791360889938927","-0.009791360889938927"
"21.75","8700","8700","8700","-1.0025204473621199","-1.0025204473621199","-1.0025204473621199","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.009878930717354184","-0.009878930717354184","-0.009878930717354184"
"22","8800","8800","8800","-1.005625459855589","-1.005625459855589","-1.005625459855589","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.00995442850688058","-0.00995442850688058","-0.00995442850688058"
"22.25","8900","8900","8900","-1.007629986409675","-1.007629986409675","-1.007629986409675","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.01001805377942333","-0.01001805377942333","-0.01001805377942333"
"22.5","9000","9000","9000","-1.0085559036765694","-1.0085559036765694","-1.0085559036765694","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.010070010435239404","-0.010070010435239404","-0.010070010435239404"
"22.75","9100","9100","9100","-1.0084254525197607","-1.0084254525197607","-1.0084254525197607","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.010110506620954696","-0.010110506620954696","-0.010110506620954696"
"23","9200","9200","9200","-1.007261222719981","-1.007261222719981","-1.007261222719981","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.010139754591605502","-0.010139754591605502","-0.010139754591605502"
"23.25","9300","9300","9300","-1.0050861373198472","-1.0050861373198472","-1.0050861373198472","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.010157970568001287","-0.010157970568001287","-0.010157970568001287"
"23.5","9400","9400","9400","-1.0019234366335612","-1.0019234366335612","-1.0019234366335612","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.010165374589693632","-0.010165374589693632","-0.010165374589693632"
"23.75","9500","9500","9500","-0.9977966619474932","-0.9977966619474932","-0.9977966619474932","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.01016219036383298","-0.01016219036383298","-0.01016219036383298"
"24","9600","9600","9600","-0.9927296389369188","-0.9927296389369188","-0.9927296389369188","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.01014864511018597","-0.01014864511018597","-0.01014864511018597"
"24.25","9700","9700","9700","-0.986746460823681","-0.986746460823681","-0.986746460823681","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.010124969402581785","-0.010124969402581785","-0.010124969402581785"
"24.5","9800","9800","9800","-0.9798714712990494","-0.9798714712990494","-0.9798714712990494","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.01009139700704871","-0.01009139700704871","-0.01009139700704871"
"24.75","9900","9900","9900","-0.9721292472355834","-0.9721292472355834","-0.9721292472355834","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.01004816471689797","-0.01004816471689797","-0.01004816471689797"
"25","10000","10000","10000","-0.9635445812113523","-0.9635445812113523","-0.9635445812113523","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.00999551218500605","-0.00999551218500605","-0.00999551218500605"
"25.25","10100","10100","10100","-0.9541424638694251","-0.9541424638694251","-0.9541424638694251","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.009933681753541465","-0.009933681753541465","-0.009933681753541465"
"25.5","10200","10200","10200","-0.9439480661351196","-0.9439480661351196","-0.9439480661351196","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.009862918281378641","-0.009862918281378641","-0.009862918281378641"
"25.75","10300","10300","10300","-0.9329867213130758","-0.9329867213130758","-0.9329867213130758","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.009783468969434952","-0.009783468969434952","-0.009783468969434952"
"26","10400","10400","10400","-0.9212839070858299","-0.9212839070858299","-0.9212839070858299","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.009695583184164663","-0.009695583184164663","-0.009695583184164663"
"26.25","10500","10500","10500","-0.9088652274351449","-0.9088652274351449","-0.9088652274351449","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.00959951227943738","-0.00959951227943738","-0.00959951227943738"
"26.5","10600","10600","10600","-0.895756394506975","-0.895756394506975","-0.895756394506975","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.009495509417026302","-0.009495509417026302","-0.009495509417026302"
"26.75","10700","10700","10700","-0.8819832104405446","-0.8819832104405446","-0.8819832104405446","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.00938382938592551","-0.00938382938592551","-0.00938382938592551"
"27","10800","10800","10800","-0.8675715491816459","-0.8675715491816459","-0.8675715491816459","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.00926472842071381","-0.00926472842071381","-0.00926472842071381"
"27.25","10900","10900","10900","-0.8525473382998653","-0.8525473382998653","-0.8525473382998653","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.009138464019176201","-0.009138464019176201","-0.009138464019176201"
"27.5","11000","11000","11000","-0.8369365408290824","-0.8369365408290824","-0.8369365408290824","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.009005294759393087","-0.009005294759393087","-0.009005294759393087"
"27.75","11100","11100","11100","-0.8207651371501906","-0.8207651371501906","-0.8207651371501906","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.008865480116500526","-0.008865480116500526","-0.008865480116500526"
"28","11200","11200","11200","-0.8040591069346167","-0.8040591069346167","-0.8040591069346167","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.008719280279323269","-0.008719280279323269","-0.008719280279323269"
"28.25","11300","11300","11300","-0.7868444111668421","-0.7868444111668421","-0.7868444111668421","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.00856695596707785","-0.00856695596707785","-0.00856695596707785"
"28.5","11400","11400","11400","-0.76914697426373","-0.76914697426373","-0.76914697426373","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.008408768246338322","-0.008408768246338322","-0.008408768246338322"
"28.75","11500","11500","11500","-0.7509926663081041","-0.7509926663081041","-0.7509926663081041","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.008244978348456014","-0.008244978348456014","-0.008244978348456014"
"29","11600","11600","11600","-0.7324072854136078","-0.7324072854136078","-0.7324072854136078","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.008075847487616944","-0.008075847487616944","-0.008075847487616944"
"29.25","11700","11700","11700","-0.7134165402375187","-0.7134165402375187","-0.7134165402375187","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.007901636679720825","-0.007901636679720825","-0.007901636679720825"
"29.5","11800","11800","11800","-0.6940460326577824","-0.6940460326577824","-0.6940460326577824","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.007722606562259232","-0.007722606562259232","-0.007722606562259232"
"29.75","11900","11900","11900","-0.6743212406301399","-0.6743212406301399","-0.6743212406301399","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.00753901721536801","-0.00753901721536801","-0.00753901721536801"
"30","12000","12000","12000","-0.6542675012408304","-0.6542675012408304","-0.6542675012408304","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.007351127984223743","-0.007351127984223743","-0.007351127984223743"
"30.25","12100","12100","12100","-0.633909993969947","-0.633909993969947","-0.633909993969947","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.007159197302951975","-0.007159197302951975","-0.007159197302951975"
"30.5","12200","12200","12200","-0.613273724180132","-0.613273724180132","-0.613273724180132","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.0069634825202098335","-0.0069634825202098335","-0.0069634825202098335"
"30.75","12300","12300","12300","-0.5923835068448668","-0.5923835068448668","-0.5923835068448668","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.006764239726602263","-0.006764239726602263","-0.006764239726602263"
"31","12400","12400","12400","-0.5712639505302315","-0.5712639505302315","-0.5712639505302315","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.006561723584086562","-0.006561723584086562","-0.006561723584086562"
"31.25","12500","12500","12500","-0.549939441643568","-0.549939441643568","-0.549939441643568","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.006356187157516534","-0.006356187157516534","-0.006356187157516534"
"31.5","12600","12600","12600","-0.5284341289620883","-0.5284341289620883","-0.5284341289620883","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.00614788174847395","-0.00614788174847395","-0.00614788174847395"
"31.75","12700","12700","12700","-0.50677190845402","-0.50677190845402","-0.50677190845402","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.005937056731528917","-0.005937056731528917","-0.005937056731528917"
"32","12800","12800","12800","-0.4849764084044849","-0.4849764084044849","-0.4849764084044849","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.005723959393069453","-0.005723959393069453","-0.005723959393069453"
"32.25","12900","12900","12900","-0.46307097485785725","-0.46307097485785725","-0.46307097485785725","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.005508834772834079","-0.005508834772834079","-0.005508834772834079"
"32.5","13000","13000","13000","-0.44107865738792695","-0.44107865738792695","-0.44107865738792695","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.005291925508278478","-0.005291925508278478","-0.005291925508278478"
"32.75","13100","13100","13100","-0.4190221952067562","-0.4190221952067562","-0.4190221952067562","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.005073471681902336","-0.005073471681902336","-0.005073471681902336"
"33","13200","13200","13200","-0.39692400362267977","-0.39692400362267977","-0.39692400362267977","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.004853710671658351","-0.004853710671658351","-0.004853710671658351"
"33.25","13300","13300","13300","-0.3748061608574574","-0.3748061608574574","-0.3748061608574574","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.004632877004561442","-0.004632877004561442","-0.004632877004561442"
"33.5","13400","13400","13400","-0.3526903952321474","-0.3526903952321474","-0.3526903952321474","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.004411202213611638","-0.004411202213611638","-0.004411202213611638"
"33.75","13500","13500","13500","-0.3305980727308204","-0.3305980727308204","-0.3305980727308204","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.0041889146981391595","-0.0041889146981391595","-0.0041889146981391595"
"34","13600","13600","13600","-0.30855018495078884","-0.30855018495078884","-0.30855018495078884","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.003966239587677136","-0.003966239587677136","-0.003966239587677136"
"34.25","13700","13700","13700","-0.2865673374475713","-0.2865673374475713","-0.2865673374475713","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.003743398609461719","-0.003743398609461719","-0.003743398609461719"
"34.5","13800","13800","13800","-0.2646697384823692","-0.2646697384823692","-0.2646697384823692","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.003520609959655644","-0.003520609959655644","-0.003520609959655644"
"34.75","13900","13900","13900","-0.24287718817936818","-0.24287718817936818","-0.24287718817936818","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.0032980881783863797","-0.0032980881783863797","-0.0032980881783863797"
"35","14000","14000","14000","-0.22120906809973473","-0.22120906809973473","-0.22120906809973473","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.0030760440286859946","-0.0030760440286859946","-0.0030760440286859946"
"35.25","14100","14100","14100","-0.19968433123871124","-0.19968433123871124","-0.19968433123871124","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.002854684379414718","-0.002854684379414718","-0.002854684379414718"
"35.5","14200","14200","14200","-0.17832149245176782","-0.17832149245176782","-0.17832149245176782","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.0026342120922462006","-0.0026342120922462006","-0.0026342120922462006"
"35.75","14300","14300","14300","-0.15713861931530368","-0.15713861931530368","-0.15713861931530368","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.0024148259127875684","-0.0024148259127875684","-0.0024148259127875684"
"36","14400","14400","14400","-0.13615332342694222","-0.13615332342694222","-0.13615332342694222","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.002196720365903102","-0.002196720365903102","-0.002196720365903102"
"36.25","14500","14500","14500","-0.11538275215000189","-0.11538275215000189","-0.11538275215000189","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.001980085655305405","-0.001980085655305405","-0.001980085655305405"
"36.5","14600","14600","14600","-0.09484358080627363","-0.09484358080627363","-0.09484358080627363","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.001765107567473674","-0.001765107567473674","-0.001765107567473674"
"36.75","14700","14700","14700","-0.07455200532077877","-0.07455200532077877","-0.07455200532077877","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.0015519673799539828","-0.0015519673799539828","-0.0015519673799539828"
"37","14800","14800","14800","-0.05452373532172865","-0.05452373532172865","-0.05452373532172865","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.001340841774091839","-0.001340841774091839","-0.001340841774091839"
"37.25","14900","14900","14900","-0.034773987698455286","-0.034773987698455286","-0.034773987698455286","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.001131902752242825","-0.001131902752242825","-0.001131902752242825"
"37.5","15000","15000","15000","-0.015317480619632635","-0.015317480619632635","-0.015317480619632635","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.0009253175595024155","-0.0009253175595024155","-0.0009253175595024155"
"37.75","15100","15100","15100","0.0038315719863409275","0.0038315719863409275","0.0038315719863409275","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.0007212486099915782","-0.0007212486099915782","-0.0007212486099915782"
"38","15200","15200","15200","0.022659465487372573","0.022659465487372573","0.022659465487372573","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.0005198534177301801","-0.0005198534177301801","-0.0005198534177301801"
"38.25","15300","15300","15300","0.04115300913913447","0.04115300913913447","0.04115300913913447","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.00032128453212565064","-0.00032128453212565064","-0.00032128453212565064"
"38.5","15400","15400","15400","0.05929953021140864","0.05929953021140864","0.05929953021140864","0.07428041701870565","0.07428041701870565","0.07428041701870565","-0.00012568947809991037","-0.00012568947809991037","-0.00012568947809991037"
"38.75","15500","15500","15500","0.07708687764921016","0.07708687764921016","0.07708687764921016","0.09195021559320458","0.09195021559320458","0.09195021559320458","0.00006678929912705411","0.00006678929912705411","0.00006678929912705411"
"39","15600","15600","15600","0.09450342526901281","0.09450342526901281","0.09450342526901281","0.10923645732247805","0.10923645732247805","0.10923645732247805","0.0002560144845829872","0.0002560144845829872","0.0002560144845829872"
"39.25","15700","15700","15700","0.11153807449083068","0.11153807449083068","0.11153807449083068","0.12612835817426238","0.12612835817426238","0.12612835817426238","0.00044185393940896975","0.00044185393940896975","0.00044185393940896975"
"39.5","15800","15800","15800","0.1281802566073314","0.1281802566073314","0.1281802566073314","0.14261567085063093","0.14261567085063093","0.14261567085063093","0.0006241807420398343","0.0006241807420398343","0.0006241807420398343"
"39.75","15900","15900","15900","0.14441993459157773","0.14441993459157773","0.14441993459157773","0.15868868624395804","0.15868868624395804","0.15868868624395804","0.0008028732246985887","0.0008028732246985887","0.0008028732246985887"
"40","16000","16000","16000","0.16024760444540698","0.16024760444540698","0.16024760444540698","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.0009778150052085557","0.0009778150052085557","0.0009778150052085557"
"40.25","16100","16100","16100","0.17565429609086666","0.17565429609086666","0.17565429609086666","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.001148895014131155","0.001148895014131155","0.001148895014131155"
"40.5","16200","16200","16200","0.19063157380752768","0.19063157380752768","0.19063157380752768","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.0013160075172415422","0.0013160075172415422","0.0013160075172415422"
"40.75","16300","16300","16300","0.20517153621889425","0.20517153621889425","0.20517153621889425","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.0014790521333584473","0.0014790521333584473","0.0014790521333584473"
"41","16400","16400","16400","0.21926681583152097","0.21926681583152097","0.21926681583152097","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.0016379338475490703","0.0016379338475490703","0.0016379338475490703"
"41.25","16500","16500","16500","0.23291057813082844","0.23291057813082844","0.23291057813082844","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.001792563019733285","0.001792563019733285","0.001792563019733285"
"41.5","16600","16600","16600","0.24609652023799244","0.24609652023799244","0.24609652023799244","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.001942855388716417","0.001942855388716417","0.001942855388716417"
"41.75","16700","16700","16700","0.25881886913264623","0.25881886913264623","0.25881886913264623","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.002088732071682888","0.002088732071682888","0.002088732071682888"
"42","16800","16800","16800","0.27107237944650264","0.27107237944650264","0.27107237944650264","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.002230119559187737","0.002230119559187737","0.002230119559187737"
"42.25","16900","16900","16900","0.2828523308333567","0.2828523308333567","0.2828523308333567","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.0023669497056864053","0.0023669497056864053","0.0023669497056864053"
"42.5","17000","17000","17000","0.2941545249212766","0.2941545249212766","0.2941545249212766","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.002499159715647084","0.002499159715647084","0.002499159715647084"
"42.75","17100","17100","17100","0.3049752818531324","0.3049752818531324","0.3049752818531324","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.002626692125293841","0.002626692125293841","0.002626692125293841"
"43","17200","17200","17200","0.31531143642194087","0.31531143642194087","0.31531143642194087","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.0027494947800320996","0.0027494947800320996","0.0027494947800320996"
"43.25","17300","17300","17300","0.32516033380783027","0.32516033380783027","0.32516033380783027","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.0028675208076118716","0.0028675208076118716","0.0028675208076118716"
"43.5","17400","17400","17400","0.3345198249237385","0.3345198249237385","0.3345198249237385","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.00298072858708745","0.00298072858708745","0.00298072858708745"
"43.75","17500","17500","17500","0.34338826137726736","0.34338826137726736","0.34338826137726736","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.003089081713635748","0.003089081713635748","0.003089081713635748"
"44","17600","17600","17600","0.35176449005640936","0.35176449005640936","0.35176449005640936","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.0031925489592990117","0.0031925489592990117","0.0031925489592990117"
"44.25","17700","17700","17700","0.35964784734714916","0.35964784734714916","0.35964784734714916","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.003291104229720253","0.003291104229720253","0.003291104229720253"
"44.5","17800","17800","17800","0.36703815299121806","0.36703815299121806","0.36703815299121806","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.0033847265169439436","0.0033847265169439436","0.0033847265169439436"
"44.75","17900","17900","17900","0.3739357035925491","0.3739357035925491","0.3739357035925491","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.003473399848356276","0.003473399848356276","0.003473399848356276"
"45","18000","18000","18000","0.3803412657812343","0.3803412657812343","0.3803412657812343","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.0035571132318436144","0.0035571132318436144","0.0035571132318436144"
"45.25","18100","18100","18100","0.38625606904403315","0.38625606904403315","0.38625606904403315","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.0036358605972492894","0.0036358605972492894","0.0036358605972492894"
"45.5","18200","18200","18200","0.3916817982307199","0.3916817982307199","0.3916817982307199","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.0037096407342130933","0.0037096407342130933","0.0037096407342130933"
"45.75","18300","18300","18300","0.39662058574577785","0.39662058574577785","0.39662058574577785","0.404282991929479","0.404282991929479","0.404282991929479","0.003778457226479112","0.003778457226479112","0.003778457226479112"
"46","18400","18400","18400","0.4010750034351709","0.4010750034351709","0.4010750034351709","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.0038423183827610286","0.0038423183827610286","0.0038423183827610286"
"46.25","18500","18500","18500","0.40504805417812245","0.40504805417812245","0.40504805417812245","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.003901237164256499","0.003901237164256499","0.003901237164256499"
"46.5","18600","18600","18600","0.4085431631940263","0.4085431631940263","0.4085431631940263","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.003955231108903744","0.003955231108903744","0.003955231108903744"
"46.75","18700","18700","18700","0.41156416907480003","0.41156416907480003","0.41156416907480003","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.004004322252476954","0.004004322252476954","0.004004322252476954"
"47","18800","18800","18800","0.41411531455315914","0.41411531455315914","0.41411531455315914","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.004048537046618235","0.004048537046618235","0.004048537046618235"
"47.25","18900","18900","18900","0.416201237017455","0.416201237017455","0.416201237017455","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.0040879062739063166","0.0040879062739063166","0.0040879062739063166"
"47.5","19000","19000","19000","0.4178269587838649","0.4178269587838649","0.4178269587838649","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.004122464960064569","0.004122464960064569","0.004122464960064569"
"47.75","19100","19100","19100","0.418997877136868","0.418997877136868","0.418997877136868","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.004152252283411907","0.004152252283411907","0.004152252283411907"
"48","19200","19200","19200","0.4197197541490587","0.4197197541490587","0.4197197541490587","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.0041773114816621645","0.0041773114816621645","0.0041773114816621645"
"48.25","19300","19300","19300","0.4199987062914749","0.4199987062914749","0.4199987062914749","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.004197689756179956","0.004197689756179956","0.004197689756179956"
"48.5","19400","19400","19400","0.41984119384571594","0.41984119384571594","0.41984119384571594","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.004213438173801001","0.004213438173801001","0.004213438173801001"
"48.75","19500","19500","19500","0.41925401012921965","0.41925401012921965","0.41925401012921965","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.004224611566327606","0.004224611566327606","0.004224611566327606"
"49","19600","19600","19600","0.41824427054515595","0.41824427054515595","0.41824427054515595","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.004231268427810915","0.004231268427810915","0.004231268427810915"
"49.25","19700","19700","19700","0.41681940146845387","0.41681940146845387","0.41681940146845387","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.004233470809731937","0.004233470809731937","0.004233470809731937"
"49.5","19800","19800","19800","0.4149871289795491","0.4149871289795491","0.4149871289795491","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.004231284214195698","0.004231284214195698","0.004231284214195698"
"49.75","19900","19900","19900","0.4127554674574791","0.4127554674574791","0.4127554674574791","0.414866302109818","0.414866302109818","0.414866302109818","0.004224777485252788","0.004224777485252788","0.004224777485252788"
"50","20000","20000","20000","0.4101327080439953","0.4101327080439953","0.4101327080439953","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.004214022698463694","0.004214022698463694","0.004214022698463694"
"50.25","20100","20100","20100","0.4071274069903825","0.4071274069903825","0.4071274069903825","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.004199095048822446","0.004199095048822446","0.004199095048822446"
"50.5","20200","20200","20200","0.40374837389869217","0.40374837389869217","0.40374837389869217","0.404861516905914","0.404861516905914","0.404861516905914","0.004180072737155691","0.004180072737155691","0.004180072737155691"
"50.75","20300","20300","20300","0.4000046598690994","0.4000046598690994","0.4000046598690994","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.004157036855114926","0.004157036855114926","0.004157036855114926"
"51","20400","20400","20400","0.3959055455650856","0.3959055455650856","0.3959055455650856","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.004130071268879244","0.004130071268879244","0.004130071268879244"
"51.25","20500","20500","20500","0.39146052920812563","0.39146052920812563","0.39146052920812563","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.004099262501686164","0.004099262501686164","0.004099262501686164"
"51.5","20600","20600","20600","0.38667931451353726","0.38667931451353726","0.38667931451353726","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.004064699615309038","0.004064699615309038","0.004064699615309038"
"51.75","20700","20700","20700","0.38157179857909995","0.38157179857909995","0.38157179857909995","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.004026474090598482","0.004026474090598482","0.004026474090598482"
"52","20800","20800","20800","0.37614805973800447","0.37614805973800447","0.37614805973800447","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.00398467970720582","0.00398467970720582","0.00398467970720582"
"52.25","20900","20900","20900","0.37041834538763363","0.37041834538763363","0.37041834538763363","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.003939412422606398","0.003939412422606398","0.003939412422606398"
"52.5","21000","21000","21000","0.3643930598055982","0.3643930598055982","0.3643930598055982","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.0038907702505400904","0.0038907702505400904","0.0038907702505400904"
"52.75","21100","21100","21100","0.3580827519643723","0.3580827519643723","0.3580827519643723","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.0038388531389856873","0.0038388531389856873","0.0038388531389856873"
"53","21200","21200","21200","0.3514981033557768","0.3514981033557768","0.3514981033557768","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.003783762847785768","0.003783762847785768","0.003783762847785768"
"53.25","21300","21300","21300","0.3446499158364649","0.3446499158364649","0.3446499158364649","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.0037256028260380866","0.0037256028260380866","0.0037256028260380866"
"53.5","21400","21400","21400","0.3375490995054372","0.3375490995054372","0.3375490995054372","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.0036644780893679077","0.0036644780893679077","0.0036644780893679077"
"53.75","21500","21500","21500","0.33020666062450627","0.33020666062450627","0.33020666062450627","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.003600495097196253","0.003600495097196253","0.003600495097196253"
"54","21600","21600","21600","0.32263368959248695","0.32263368959248695","0.32263368959248695","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.003533761630116594","0.003533761630116594","0.003533761630116594"
"54.25","21700","21700","21700","0.3148413489837606","0.3148413489837606","0.3148413489837606","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.0034643866674928456","0.0034643866674928456","0.0034643866674928456"
"54.5","21800","21800","21800","0.3068408616616953","0.3068408616616953","0.3068408616616953","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.003392480265389408","0.003392480265389408","0.003392480265389408"
"54.75","21900","21900","21900","0.29864349897725967","0.29864349897725967","0.29864349897725967","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.00331815343494302","0.00331815343494302","0.00331815343494302"
"55","22000","22000","22000","0.2902605690629958","0.2902605690629958","0.2902605690629958","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.003241518021285323","0.003241518021285323","0.003241518021285323"
"55.25","22100","22100","22100","0.28170340523233484","0.28170340523233484","0.28170340523233484","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.0031626865831228743","0.0031626865831228743","0.0031626865831228743"
"55.5","22200","22200","22200","0.2729833544940647","0.2729833544940647","0.2729833544940647","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.003081772273080312","0.003081772273080312","0.003081772273080312"
"55.75","22300","22300","22300","0.2641117661915598","0.2641117661915598","0.2641117661915598","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.0029988887189106653","0.0029988887189106653","0.0029988887189106653"
"56","22400","22400","22400","0.255099980776186","0.255099980776186","0.255099980776186","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.0029141499056749842","0.0029141499056749842","0.0029141499056749842"
"56.25","22500","22500","22500","0.2459593187240878","0.2459593187240878","0.2459593187240878","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.002827670058992069","0.002827670058992069","0.002827670058992069"
"56.5","22600","22600","22600","0.23670106960534404","0.23670106960534404","0.23670106960534404","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.002739563529456337","0.002739563529456337","0.002739563529456337"
"56.75","22700","22700","22700","0.22733648131426656","0.22733648131426656","0.22733648131426656","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.0026499446783212546","0.0026499446783212546","0.0026499446783212546"
"57","22800","22800","22800","0.2178767494693796","0.2178767494693796","0.2178767494693796","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.002558927764542432","0.002558927764542432","0.002558927764542432"
"57.25","22900","22900","22900","0.20833300699138668","0.20833300699138668","0.20833300699138668","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.0024666268332732937","0.0024666268332732937","0.0024666268332732937"
"57.5","23000","23000","23000","0.1987163138671902","0.1987163138671902","0.1987163138671902","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.0023731556059035513","0.0023731556059035513","0.0023731556059035513"
"57.75","23100","23100","23100","0.18903764710778173","0.18903764710778173","0.18903764710778173","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.002278627371728747","0.002278627371728747","0.002278627371728747"
"58","23200","23200","23200","0.17930789090756938","0.17930789090756938","0.17930789090756938","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.0021831548813366804","0.0021831548813366804","0.0021831548813366804"
"58.25","23300","23300","23300","0.1695378270124496","0.1695378270124496","0.1695378270124496","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.0020868502417943184","0.0020868502417943184","0.0020868502417943184"
"58.5","23400","23400","23400","0.15973812530366818","0.15973812530366818","0.15973812530366818","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.0019898248137160887","0.0019898248137160887","0.0019898248137160887"
"58.75","23500","23500","23500","0.1499193346042479","0.1499193346042479","0.1499193346042479","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.0018921891102922795","0.0018921891102922795","0.0018921891102922795"
"59","23600","23600","23600","0.1400918737144873","0.1400918737144873","0.1400918737144873","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.0017940526983535026","0.0017940526983535026","0.0017940526983535026"
"59.25","23700","23700","23700","0.13026602268276014","0.13026602268276014","0.13026602268276014","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.0016955241015446983","0.0016955241015446983","0.0016955241015446983"
"59.5","23800","23800","23800","0.12045191431756104","0.12045191431756104","0.12045191431756104","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.0015967107056792836","0.0015967107056792836","0.0015967107056792836"
"59.75","23900","23900","23900","0.11065952594646494","0.11065952594646494","0.11065952594646494","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.001497718666341805","0.001497718666341805","0.001497718666341805"
"60","24000","24000","24000","0.10089867142737398","0.10089867142737398","0.10089867142737398","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.0013986528188041202","0.0013986528188041202","0.0013986528188041202"
"60.25","24100","24100","24100","0.09117899341714014","0.09117899341714014","0.09117899341714014","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.0012996165903178588","0.0012996165903178588","0.0012996165903178588"
"60.5","24200","24200","24200","0.08150995590235681","0.08150995590235681","0.08150995590235681","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.001200711914842707","0.001200711914842707","0.001200711914842707"
"60.75","24300","24300","24300","0.07190083699681708","0.07190083699681708","0.07190083699681708","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.0011020391502674929","0.0011020391502674929","0.0011020391502674929"
"61","24400","24400","24400","0.06236072200983979","0.06236072200983979","0.06236072200983979","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.0010036969981779258","0.0010036969981779258","0.0010036969981779258"
"61.25","24500","24500","24500","0.05289849678936463","0.05289849678936463","0.05289849678936463","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.000905782426222042","0.000905782426222042","0.000905782426222042"
"61.5","24600","24600","24600","0.04352284134341698","0.04352284134341698","0.04352284134341698","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.0008083905931214252","0.0008083905931214252","0.0008083905931214252"
"61.75","24700","24700","24700","0.03424222374324091","0.03424222374324091","0.03424222374324091","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.0007116147763732645","0.0007116147763732645","0.0007116147763732645"
"62","24800","24800","24800","0.025064894311096313","0.025064894311096313","0.025064894311096313","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.0006155463026853297","0.0006155463026853297","0.0006155463026853297"
"62.25","24900","24900","24900","0.015998880095412983","0.015998880095412983","0.015998880095412983","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.0005202744811830008","0.0005202744811830008","0.0005202744811830008"
"62.5","25000","25000","25000","0.007051979635689603","0.007051979635689603","0.007051979635689603","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.0004258865394242838","0.0004258865394242838","0.0004258865394242838"
"62.75","25100","25100","25100","-0.0017682419807767383","-0.0017682419807767383","-0.0017682419807767383","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.00033246756225589107","0.00033246756225589107","0.00033246756225589107"
"63","25200","25200","25200","-0.010454457768549016","-0.010454457768549016","-0.010454457768549016","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.00024010043354027858","0.00024010043354027858","0.00024010043354027858"
"63.25","25300","25300","25300","-0.018999583198617775","-0.018999583198617775","-0.018999583198617775","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.00014886578078055282","0.00014886578078055282","0.00014886578078055282"
"63.5","25400","25400","25400","-0.02739678025670063","-0.02739678025670063","-0.02739678025670063","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","0.000058841922667047814","0.000058841922667047814","0.000058841922667047814"
"63.75","25500","25500","25500","-0.035639461204397364","-0.035639461204397364","-0.035639461204397364","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","-0.000029895180433652663","-0.000029895180433652663","-0.000029895180433652663"
"64","25600","25600","25600","-0.04372129204262317","-0.04372129204262317","-0.04372129204262317","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","-0.0001172719730295358","-0.0001172719730295358","-0.0001172719730295358"
"64.25","25700","25700","25700","-0.05163619567704047","-0.05163619567704047","-0.05163619567704047","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","-0.00020321734807920468","-0.00020321734807920468","-0.00020321734807920468"
"64.5","25800","25800","25800","-0.059378354785504774","-0.059378354785504774","-0.059378354785504774","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","-0.0002876626875814763","-0.0002876626875814763","-0.0002876626875814763"
"64.75","25900","25900","25900","-0.06694221438783285","-0.06694221438783285","-0.06694221438783285","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","-0.000370541900169997","-0.000370541900169997","-0.000370541900169997"
"65","26000","26000","26000","-0.07432248411849268","-0.07432248411849268","-0.07432248411849268","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.0004517914557072636","-0.0004517914557072636","-0.0004517914557072636"
"65.25","26100","26100","26100","-0.08151414020310147","-0.08151414020310147","-0.08151414020310147","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.000531350416875527","-0.000531350416875527","-0.000531350416875527"
"65.5","26200","26200","26200","-0.08851242713990297","-0.08851242713990297","-0.08851242713990297","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.000609160467764899","-0.000609160467764899","-0.000609160467764899"
"65.75","26300","26300","26300","-0.09531285908767585","-0.09531285908767585","-0.09531285908767585","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.0006851659394621241","-0.0006851659394621241","-0.0006851659394621241"
"66","26400","26400","26400","-0.10191122096180345","-0.10191122096180345","-0.10191122096180345","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.0007593138326461475","-0.0007593138326461475","-0.0007593138326461475"
"66.25","26500","26500","26500","-0.10830356924050671","-0.10830356924050671","-0.10830356924050671","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.0008315538371997683","-0.0008315538371997683","-0.0008315538371997683"
"66.5","26600","26600","26600","-0.1144862324835148","-0.1144862324835148","-0.1144862324835148","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.0009018383488494201","-0.0009018383488494201","-0.0009018383488494201"
"66.75","26700","26700","26700","-0.1204558115657083","-0.1204558115657083","-0.1204558115657083","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.0009701224828477933","-0.0009701224828477933","-0.0009701224828477933"
"67","26800","26800","26800","-0.12620917962853512","-0.12620917962853512","-0.12620917962853512","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.0010363640847171531","-0.0010363640847171531","-0.0010363640847171531"
"67.25","26900","26900","26900","-0.13174348175225212","-0.13174348175225212","-0.13174348175225212","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.0011005237380736603","-0.0011005237380736603","-0.0011005237380736603"
"67.5","27000","27000","27000","-0.13705613435229524","-0.13705613435229524","-0.13705613435229524","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.0011625647695557764","-0.0011625647695557764","-0.0011625647695557764"
"67.75","27100","27100","27100","-0.1421448243033296","-0.1421448243033296","-0.1421448243033296","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.0012224532508826689","-0.0012224532508826689","-0.0012224532508826689"
"68","27200","27200","27200","-0.1470075077947668","-0.1470075077947668","-0.1470075077947668","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.0012801579980709337","-0.0012801579980709337","-0.0012801579980709337"
"68.25","27300","27300","27300","-0.1516424089217736","-0.1516424089217736","-0.1516424089217736","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.0013356505678406606","-0.0013356505678406606","-0.0013356505678406606"
"68.5","27400","27400","27400","-0.15604801801602408","-0.15604801801602408","-0.15604801801602408","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.0013889052512443545","-0.0013889052512443545","-0.0013889052512443545"
"68.75","27500","27500","27500","-0.16022308972066693","-0.16022308972066693","-0.16022308972066693","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.0014398990645545715","-0.0014398990645545715","-0.0014398990645545715"
"69","27600","27600","27600","-0.16416664081419965","-0.16416664081419965","-0.16416664081419965","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.0014886117374489222","-0.0014886117374489222","-0.0014886117374489222"
"69.25","27700","27700","27700","-0.16787794778814794","-0.16787794778814794","-0.16787794778814794","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.0015350256985328242","-0.0015350256985328242","-0.0015350256985328242"
"69.5","27800","27800","27800","-0.1713565441836527","-0.1713565441836527","-0.1713565441836527","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.001579126058243438","-0.001579126058243438","-0.001579126058243438"
"69.75","27900","27900","27900","-0.17460221769226172","-0.17460221769226172","-0.17460221769226172","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.0016209005891796302","-0.0016209005891796302","-0.0016209005891796302"
"70","28000","28000","28000","-0.17761500702641722","-0.17761500702641722","-0.17761500702641722","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.0016603397039058714","-0.0016603397039058714","-0.0016603397039058714"
"70.25","28100","28100","28100","-0.18039519856530392","-0.18039519856530392","-0.18039519856530392","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.0016974364302791145","-0.0016974364302791145","-0.0016974364302791145"
"70.5","28200","28200","28200","-0.18294332278190933","-0.18294332278190933","-0.18294332278190933","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.0017321863843507944","-0.0017321863843507944","-0.0017321863843507944"
"70.75","28300","28300","28300","-0.1852601504573035","-0.1852601504573035","-0.1852601504573035","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.0017645877408969807","-0.0017645877408969807","-0.0017645877408969807"
"71","28400","28400","28400","-0.18734668868831658","-0.18734668868831658","-0.18734668868831658","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.001794641201632554","-0.001794641201632554","-0.001794641201632554"
"71.25","28500","28500","28500","-0.1892041766949373","-0.1892041766949373","-0.1892041766949373","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.0018223499611665604","-0.0018223499611665604","-0.0018223499611665604"
"71.5","28600","28600","28600","-0.19083408143390576","-0.19083408143390576","-0.19083408143390576","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.0018477196707576173","-0.0018477196707576173","-0.0018477196707576173"
"71.75","28700","28700","28700","-0.19223809302511222","-0.19223809302511222","-0.19223809302511222","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.001870758399930561","-0.001870758399930561","-0.001870758399930561"
"72","28800","28800","28800","-0.19341811999753666","-0.19341811999753666","-0.19341811999753666","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.0018914765960162568","-0.0018914765960162568","-0.0018914765960162568"
"72.25","28900","28900","28900","-0.19437628436159538","-0.19437628436159538","-0.19437628436159538","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.001909887041678618","-0.001909887041678618","-0.001909887041678618"
"72.5","29000","29000","29000","-0.19511491651486673","-0.19511491651486673","-0.19511491651486673","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.001926004810494368","-0.001926004810494368","-0.001926004810494368"
"72.75","29100","29100","29100","-0.19563654998828053","-0.19563654998828053","-0.19563654998828053","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.0019398472206520329","-0.0019398472206520329","-0.0019398472206520329"
"73","29200","29200","29200","-0.195943916039948","-0.195943916039948","-0.195943916039948","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.0019514337868382532","-0.0019514337868382532","-0.0019514337868382532"
"73.25","29300","29300","29300","-0.19603993810390255","-0.19603993810390255","-0.19603993810390255","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.0019607861703807537","-0.0019607861703807537","-0.0019607861703807537"
"73.5","29400","29400","29400","-0.19592772610110537","-0.19592772610110537","-0.19592772610110537","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.001967928127718458","-0.001967928127718458","-0.001967928127718458"
"73.75","29500","29500","29500","-0.19561057062013576","-0.19561057062013576","-0.19561057062013576","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.0019728854572699205","-0.0019728854572699205","-0.0019728854572699205"
"74","29600","29600","29600","-0.19509193697506183","-0.19509193697506183","-0.19509193697506183","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.001975685944772848","-0.001975685944772848","-0.001975685944772848"
"74.25","29700","29700","29700","-0.19437545914803447","-0.19437545914803447","-0.19437545914803447","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.00197635930716783","-0.00197635930716783","-0.00197635930716783"
"74.5","29800","29800","29800","-0.1934649336242057","-0.1934649336242057","-0.1934649336242057","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.001974937135100621","-0.001974937135100621","-0.001974937135100621"
"74.75","29900","29900","29900","-0.19236431312660568","-0.19236431312660568","-0.19236431312660568","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.0019714528341177387","-0.0019714528341177387","-0.0019714528341177387"
"75","30000","30000","30000","-0.19107770025865078","-0.19107770025865078","-0.19107770025865078","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.00196594156463107","-0.00196594156463107","-0.00196594156463107"
"75.25","30100","30100","30100","-0.18960934106197652","-0.18960934106197652","-0.18960934106197652","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.001958440180727397","-0.001958440180727397","-0.001958440180727397"
"75.5","30200","30200","30200","-0.18796361849730875","-0.18796361849730875","-0.18796361849730875","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.0019489871678998079","-0.0019489871678998079","-0.0019489871678998079"
"75.75","30300","30300","30300","-0.18614504585609037","-0.18614504585609037","-0.18614504585609037","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.001937622579777691","-0.001937622579777691","-0.001937622579777691"
"76","30400","30400","30400","-0.1841582601105864","-0.1841582601105864","-0.1841582601105864","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.0019243879739327015","-0.0019243879739327015","-0.0019243879739327015"
"76.25","30500","30500","30500","-0.18200801521017976","-0.18200801521017976","-0.18200801521017976","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.0019093263468386544","-0.0019093263468386544","-0.0019093263468386544"
"76.5","30600","30600","30600","-0.17969917533155425","-0.17969917533155425","-0.17969917533155425","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.0018924820680625218","-0.0018924820680625218","-0.0018924820680625218"
"76.75","30700","30700","30700","-0.17723670809043962","-0.17723670809043962","-0.17723670809043962","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.0018739008137648033","-0.0018739008137648033","-0.0018739008137648033"
"77","30800","30800","30800","-0.1746256777225622","-0.1746256777225622","-0.1746256777225622","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.0018536294995869299","-0.0018536294995869299","-0.0018536294995869299"
"77.25","30900","30900","30900","-0.17187123824140574","-0.17187123824140574","-0.17187123824140574","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.0018317162130034835","-0.0018317162130034835","-0.0018317162130034835"
"77.5","31000","31000","31000","-0.16897862658033885","-0.16897862658033885","-0.16897862658033885","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.0018082101452167529","-0.0018082101452167529","-0.0018082101452167529"
"77.75","31100","31100","31100","-0.16595315572661673","-0.16595315572661673","-0.16595315572661673","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.0017831615226710854","-0.0017831615226710854","-0.0017831615226710854"
"78","31200","31200","31200","-0.16280020785469757","-0.16280020785469757","-0.16280020785469757","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.001756621538263923","-0.001756621538263923","-0.001756621538263923"
"78.25","31300","31300","31300","-0.15952522746625059","-0.15952522746625059","-0.15952522746625059","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.0017286422823303005","-0.0017286422823303005","-0.0017286422823303005"
"78.5","31400","31400","31400","-0.15613371454415567","-0.15613371454415567","-0.15613371454415567","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.0016992766734768051","-0.0016992766734768051","-0.0016992766734768051"
"78.75","31500","31500","31500","-0.15263121772770868","-0.15263121772770868","-0.15263121772770868","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.0016685783893407458","-0.0016685783893407458","-0.0016685783893407458"
"79","31600","31600","31600","-0.1490233275161651","-0.1490233275161651","-0.1490233275161651","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.0016366017973494205","-0.0016366017973494205","-0.0016366017973494205"
"79.25","31700","31700","31700","-0.1453156695076499","-0.1453156695076499","-0.1453156695076499","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.001603401885553888","-0.001603401885553888","-0.001603401885553888"
"79.5","31800","31800","31800","-0.1415138976803639","-0.1415138976803639","-0.1415138976803639","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.0015690341936105828","-0.0015690341936105828","-0.0015690341936105828"
"79.75","31900","31900","31900","-0.137623687722908","-0.137623687722908","-0.137623687722908","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.0015335547439837387","-0.0015335547439837387","-0.0015335547439837387"
"80","32000","32000","32000","-0.1336507304204276","-0.1336507304204276","-0.1336507304204276","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.001497019973440105","-0.001497019973440105","-0.001497019973440105"
"80.25","32100","32100","32100","-0.12960072510316262","-0.12960072510316262","-0.12960072510316262","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.0014594866649069727","-0.0014594866649069727","-0.0014594866649069727"
"80.5","32200","32200","32200","-0.12547937316385788","-0.12547937316385788","-0.12547937316385788","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.001421011879763288","-0.001421011879763288","-0.001421011879763288"
"80.75","32300","32300","32300","-0.12129237165035693","-0.12129237165035693","-0.12129237165035693","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.0013816528906323636","-0.0013816528906323636","-0.0013816528906323636"
"81","32400","32400","32400","-0.11704540693956263","-0.11704540693956263","-0.11704540693956263","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.001341467114743802","-0.001341467114743802","-0.001341467114743802"
"81.25","32500","32500","32500","-0.11274414849880539","-0.11274414849880539","-0.11274414849880539","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.0013005120479308834","-0.0013005120479308834","-0.0013005120479308834"
"81.5","32600","32600","32600","-0.10839424274050898","-0.10839424274050898","-0.10839424274050898","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.001258845199328484","-0.001258845199328484","-0.001258845199328484"
"81.75","32700","32700","32700","-0.10400130697588904","-0.10400130697588904","-0.10400130697588904","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.0012165240268348712","-0.0012165240268348712","-0.0012165240268348712"
"82","32800","32800","32800","-0.09957092347326343","-0.09957092347326343","-0.09957092347326343","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.0011736058734000653","-0.0011736058734000653","-0.0011736058734000653"
"82.25","32900","32900","32900","-0.09510863362638433","-0.09510863362638433","-0.09510863362638433","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.0011301479042010402","-0.0011301479042010402","-0.0011301479042010402"
"82.5","33000","33000","33000","-0.09061993223803988","-0.09061993223803988","-0.09061993223803988","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.0010862070447634747","-0.0010862070447634747","-0.0010862070447634747"
"82.75","33100","33100","33100","-0.08611026192399496","-0.08611026192399496","-0.08611026192399496","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.0010418399200874152","-0.0010418399200874152","-0.0010418399200874152"
"83","33200","33200","33200","-0.08158500764216872","-0.08158500764216872","-0.08158500764216872","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.0009971027948331799","-0.0009971027948331799","-0.0009971027948331799"
"83.25","33300","33300","33300","-0.07704949135176274","-0.07704949135176274","-0.07704949135176274","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.000952051514621792","-0.000952051514621792","-0.000952051514621792"
"83.5","33400","33400","33400","-0.07250896680687283","-0.07250896680687283","-0.07250896680687283","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.0009067414485027844","-0.0009067414485027844","-0.0009067414485027844"
"83.75","33500","33500","33500","-0.06796861448892719","-0.06796861448892719","-0.06796861448892719","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.0008612274326402925","-0.0008612274326402925","-0.0008612274326402925"
"84","33600","33600","33600","-0.06343353668210627","-0.06343353668210627","-0.06343353668210627","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.0008155637152667365","-0.0008155637152667365","-0.0008155637152667365"
"84.25","33700","33700","33700","-0.058908752695703614","-0.058908752695703614","-0.058908752695703614","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.0007698039029513867","-0.0007698039029513867","-0.0007698039029513867"
"84.5","33800","33800","33800","-0.05439919423719297","-0.05439919423719297","-0.05439919423719297","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.0007240009082294307","-0.0007240009082294307","-0.0007240009082294307"
"84.75","33900","33900","33900","-0.04990970093956782","-0.04990970093956782","-0.04990970093956782","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.0006782068986351687","-0.0006782068986351687","-0.0006782068986351687"
"85","34000","34000","34000","-0.04544501604631812","-0.04544501604631812","-0.04544501604631812","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.000632473247181015","-0.000632473247181015","-0.000632473247181015"
"85.25","34100","34100","34100","-0.041009782257207264","-0.041009782257207264","-0.041009782257207264","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.0005868504843221612","-0.0005868504843221612","-0.0005868504843221612"
"85.5","34200","34200","34200","-0.03660853773780732","-0.03660853773780732","-0.03660853773780732","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.0005413882514446258","-0.0005413882514446258","-0.0005413882514446258"
"85.75","34300","34300","34300","-0.032245712295544356","-0.032245712295544356","-0.032245712295544356","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.0004961352559125134","-0.0004961352559125134","-0.0004961352559125134"
"86","34400","34400","34400","-0.027925623724798367","-0.027925623724798367","-0.027925623724798367","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.00045113922770824476","-0.00045113922770824476","-0.00045113922770824476"
"86.25","34500","34500","34500","-0.023652474323394016","-0.023652474323394016","-0.023652474323394016","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.00040644687769748715","-0.00040644687769748715","-0.00040644687769748715"
"86.5","34600","34600","34600","-0.019430347582608594","-0.019430347582608594","-0.019430347582608594","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.00036210385754841825","-0.00036210385754841825","-0.00036210385754841825"
"86.75","34700","34700","34700","-0.015263205052613846","-0.015263205052613846","-0.015263205052613846","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.00031815472133293584","-0.00031815472133293584","-0.00031815472133293584"
"87","34800","34800","34800","-0.011154883385057547","-0.011154883385057547","-0.011154883385057547","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.0002746428888352586","-0.0002746428888352586","-0.0002746428888352586"
"87.25","34900","34900","34900","-0.007109091554280519","-0.007109091554280519","-0.007109091554280519","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.00023161061059133697","-0.00023161061059133697","-0.00023161061059133697"
"87.5","35000","35000","35000","-0.0031294082584534494","-0.0031294082584534494","-0.0031294082584534494","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.00018909893468030972","-0.00018909893468030972","-0.00018909893468030972"
"87.75","35100","35100","35100","0.0007807204982917054","0.0007807204982917054","0.0007807204982917054","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.00014714767528719151","-0.00014714767528719151","-0.00014714767528719151"
"88","35200","35200","35200","0.00461798364187163","0.00461798364187163","0.00461798364187163","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.00010579538305378758","-0.00010579538305378758","-0.00010579538305378758"
"88.25","35300","35300","35300","0.008379207081747319","0.008379207081747319","0.008379207081747319","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.00006507931723275667","-0.00006507931723275667","-0.00006507931723275667"
"88.5","35400","35400","35400","0.01206135558145872","0.01206135558145872","0.01206135558145872","0.01509635575993751","0.01509635575993751","0.01509635575993751","-0.00002503541965760128","-0.00002503541965760128","-0.00002503541965760128"
"88.75","35500","35500","35500","0.01566153444595831","0.01566153444595831","0.01566153444595831","0.018665056686135603","0.018665056686135603","0.018665056686135603","0.000014301709460762691","0.000014301709460762691","0.000014301709460762691"
"89","35600","35600","35600","0.019176991025709796","0.019176991025709796","0.019176991025709796","0.02214605598922774","0.02214605598922774","0.02214605598922774","0.00005289883390231049","0.00005289883390231049","0.00005289883390231049"
"89.25","35700","35700","35700","0.022605116037721903","0.022605116037721903","0.022605116037721903","0.025536834227132783","0.025536834227132783","0.025536834227132783","0.0000907241019646567","0.0000907241019646567","0.0000907241019646567"
"89.5","35800","35800","35800","0.025943444703889963","0.025943444703889963","0.025943444703889963","0.028835018719744993","0.028835018719744993","0.028835018719744993","0.00012774706514390643","0.00012774706514390643","0.00012774706514390643"
"89.75","35900","35900","35900","0.029189657707218625","0.029189657707218625","0.029189657707218625","0.032038384368710815","0.032038384368710815","0.032038384368710815","0.00016393869496737464","0.00016393869496737464","0.00016393869496737464"
"90","36000","36000","36000","0.032341581966696946","0.032341581966696946","0.032341581966696946","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.0001992713979780021","0.0001992713979780021","0.0001992713979780021"
"90.25","36100","36100","36100","0.03539719123179319","0.03539719123179319","0.03539719123179319","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.00023371902887233016","0.00023371902887233016","0.00023371902887233016"
"90.5","36200","36200","36200","0.03835460649773048","0.03835460649773048","0.03835460649773048","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.0002672569017960029","0.0002672569017960029","0.0002672569017960029"
"90.75","36300","36300","36300","0.04121209624289435","0.04121209624289435","0.04121209624289435","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.00029986179980270953","0.00029986179980270953","0.00029986179980270953"
"91","36400","36400","36400","0.043968076489911356","0.043968076489911356","0.043968076489911356","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.00033151198248454125","0.00033151198248454125","0.00033151198248454125"
"91.25","36500","36500","36500","0.046621110692122415","0.046621110692122415","0.046621110692122415","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.0003621871917836384","0.0003621871917836384","0.0003621871917836384"
"91.5","36600","36600","36600","0.049169909447355484","0.049169909447355484","0.049169909447355484","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.0003918686559970623","0.0003918686559970623","0.0003918686559970623"
"91.75","36700","36700","36700","0.05161333004108049","0.05161333004108049","0.05161333004108049","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.00042053909198861913","0.00042053909198861913","0.00042053909198861913"
"92","36800","36800","36800","0.0539503758212026","0.0539503758212026","0.0539503758212026","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.0004481827056233411","0.0004481827056233411","0.0004481827056233411"
"92.25","36900","36900","36900","0.05618019540692144","0.05618019540692144","0.05618019540692144","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.0004747851904421717","0.0004747851904421717","0.0004747851904421717"
"92.5","37000","37000","37000","0.05830208173424883","0.05830208173424883","0.05830208173424883","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.0005003337245961968","0.0005003337245961968","0.0005003337245961968"
"92.75","37100","37100","37100","0.06031547094094096","0.06031547094094096","0.06031547094094096","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.0005248169660615892","0.0005248169660615892","0.0005248169660615892"
"93","37200","37200","37200","0.06221994109375798","0.06221994109375798","0.06221994109375798","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.0005482250461581557","0.0005482250461581557","0.0005482250461581557"
"93.25","37300","37300","37300","0.06401521076111794","0.06401521076111794","0.06401521076111794","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.0005705495613961328","0.0005705495613961328","0.0005705495613961328"
"93.5","37400","37400","37400","0.06570113743436047","0.06570113743436047","0.06570113743436047","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.0005917835636774973","0.0005917835636774973","0.0005917835636774973"
"93.75","37500","37500","37500","0.06727771580098077","0.06727771580098077","0.06727771580098077","0.069156199176118","0.069156199176118","0.069156199176118","0.0006119215488797338","0.0006119215488797338","0.0006119215488797338"
"94","37600","37600","37600","0.06874507587333249","0.06874507587333249","0.06874507587333249","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.0006309594438515783","0.0006309594438515783","0.0006309594438515783"
"94.25","37700","37700","37700","0.07010348097643371","0.07010348097643371","0.07010348097643371","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.0006488945918517834","0.0006488945918517834","0.0006488945918517834"
"94.5","37800","37800","37800","0.07135332559863918","0.07135332559863918","0.07135332559863918","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.0006657257364634682","0.0006657257364634682","0.0006657257364634682"
"94.75","37900","37900","37900","0.07249513310906633","0.07249513310906633","0.07249513310906633","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.0006814530040180804","0.0006814530040180804","0.0006814530040180804"
"95","38000","38000","38000","0.07352955334578135","0.07352955334578135","0.07352955334578135","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.0006960778845643573","0.0006960778845643573","0.0006960778845643573"
"95.25","38100","38100","38100","0.07445736007886586","0.07445736007886586","0.07445736007886586","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.0007096032114190815","0.0007096032114190815","0.0007096032114190815"
"95.5","38200","38200","38200","0.07527944835259187","0.07527944835259187","0.07527944835259187","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.0007220331393376373","0.0007220331393376373","0.0007220331393376373"
"95.75","38300","38300","38300","0.07599683171103709","0.07599683171103709","0.07599683171103709","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.0007333731213437986","0.0007333731213437986","0.0007333731213437986"
"96","38400","38400","38400","0.07661063931156677","0.07661063931156677","0.07661063931156677","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.0007436298842590956","0.0007436298842590956","0.0007436298842590956"
"96.25","38500","38500","38500","0.07712211293070391","0.07712211293070391","0.07712211293070391","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.0007528114029735859","0.0007528114029735859","0.0007528114029735859"
"96.5","38600","38600","38600","0.07753260386699104","0.07753260386699104","0.07753260386699104","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.0007609268735006558","0.0007609268735006558","0.0007609268735006558"
"96.75","38700","38700","38700","0.07784356974552899","0.07784356974552899","0.07784356974552899","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.0007679866848596638","0.0007679866848596638","0.0007679866848596638"
"97","38800","38800","38800","0.07805657122895199","0.07805657122895199","0.07805657122895199","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.0007740023898311962","0.0007740023898311962","0.0007740023898311962"
"97.25","38900","38900","38900","0.07817326863966549","0.07817326863966549","0.07817326863966549","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.0007789866746305395","0.0007789866746305395","0.0007789866746305395"
"97.5","39000","39000","39000","0.07819541849823604","0.07819541849823604","0.07819541849823604","0.078942460271251","0.078942460271251","0.078942460271251","0.0007829533275459689","0.0007829533275459689","0.0007829533275459689"
"97.75","39100","39100","39100","0.07812486998287915","0.07812486998287915","0.07812486998287915","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.0007859172065891405","0.0007859172065891405","0.0007859172065891405"
"98","39200","39200","39200","0.07796356131503916","0.07796356131503916","0.07796356131503916","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.0007878942062056107","0.0007878942062056107","0.0007878942062056107"
"98.25","39300","39300","39300","0.0777135160761028","0.0777135160761028","0.0777135160761028","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.0007889012230943432","0.0007889012230943432","0.0007889012230943432"
"98.5","39400","39400","39400","0.07737683946032332","0.07737683946032332","0.07737683946032332","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.0007889561211855091","0.0007889561211855091","0.0007889561211855091"
"98.75","39500","39500","39500","0.07695571446906477","0.07695571446906477","0.07695571446906477","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.0007880776958264493","0.0007880776958264493","0.0007880776958264493"
"99","39600","39600","39600","0.07645239805150432","0.07645239805150432","0.07645239805150432","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.0007862856372264056","0.0007862856372264056","0.0007862856372264056"
"99.25","39700","39700","39700","0.07586921719694764","0.07586921719694764","0.07586921719694764","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.000783600493210735","0.000783600493210735","0.000783600493210735"
"99.5","39800","39800","39800","0.07520856498392871","0.07520856498392871","0.07520856498392871","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.0007800436313359837","0.0007800436313359837","0.0007800436313359837"
"99.75","39900","39900","39900","0.07447289659127242","0.07447289659127242","0.07447289659127242","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.0007756372004173399","0.0007756372004173399","0.0007756372004173399"
"100","40000","40000","40000","0.07366472527630086","0.07366472527630086","0.07366472527630086","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.0007704040915202798","0.0007704040915202798","0.0007704040915202798"
"100.25","40100","40100","40100","0.07278661832536133","0.07278661832536133","0.07278661832536133","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.0007643678984685619","0.0007643678984685619","0.0007643678984685619"
"100.5","40200","40200","40200","0.07184119298184298","0.07184119298184298","0.07184119298184298","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.0007575528779206154","0.0007575528779206154","0.0007575528779206154"
"100.75","40300","40300","40300","0.0708311123568351","0.0708311123568351","0.0708311123568351","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.000749983909066651","0.000749983909066651","0.000749983909066651"
"101","40400","40400","40400","0.0697590813275579","0.0697590813275579","0.0697590813275579","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.0007416864529987636","0.0007416864529987636","0.0007416864529987636"
"101.25","40500","40500","40500","0.06862784242867068","0.06862784242867068","0.06862784242867068","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.0007326865118062482","0.0007326865118062482","0.0007326865118062482"
"101.5","40600","40600","40600","0.06744017174152858","0.06744017174152858","0.06744017174152858","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.0007230105874482268","0.0007230105874482268","0.0007230105874482268"
"101.75","40700","40700","40700","0.0661988747864226","0.0661988747864226","0.0661988747864226","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.0007126856404556462","0.0007126856404556462","0.0007126856404556462"
"102","40800","40800","40800","0.0649067824227926","0.0649067824227926","0.0649067824227926","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.0007017390485143139","0.0007017390485143139","0.0007017390485143139"
"102.25","40900","40900","40900","0.06356674676235452","0.06356674676235452","0.06356674676235452","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.0006901985649805046","0.0006901985649805046","0.0006901985649805046"
"102.5","41000","41000","41000","0.0621816371000292","0.0621816371000292","0.0621816371000292","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.0006780922773802446","0.0006780922773802446","0.0006780922773802446"
"102.75","41100","41100","41100","0.060754335867499835","0.060754335867499835","0.060754335867499835","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.0006654485659431178","0.0006654485659431178","0.0006654485659431178"
"103","41200","41200","41200","0.05928773461416078","0.05928773461416078","0.05928773461416078","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.0006522960622208085","0.0006522960622208085","0.0006522960622208085"
"103.25","41300","41300","41300","0.057784730020150624","0.057784730020150624","0.057784730020150624","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.0006386636078402281","0.0006386636078402281","0.0006386636078402281"
"103.5","41400","41400","41400","0.056248219946088154","0.056248219946088154","0.056248219946088154","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.0006245802134405782","0.0006245802134405782","0.0006245802134405782"
"103.75","41500","41500","41500","0.05468109952404939","0.05468109952404939","0.05468109952404939","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.0006100750178428781","0.0006100750178428781","0.0006100750178428781"
"104","41600","41600","41600","0.053086257294241","0.053086257294241","0.053086257294241","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.0005951772475000843","0.0005951772475000843","0.0005951772475000843"
"104.25","41700","41700","41700","0.051466571391734994","0.051466571391734994","0.051466571391734994","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.0005799161762749978","0.0005799161762749978","0.0005799161762749978"
"104.5","41800","41800","41800","0.0498249057875386","0.0498249057875386","0.0498249057875386","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.000564321085592602","0.000564321085592602","0.000564321085592602"
"104.75","41900","41900","41900","0.048164106588173085","0.048164106588173085","0.048164106588173085","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.000548421225012476","0.000548421225012476","0.000548421225012476"
"105","42000","42000","42000","0.04648699839783607","0.04648699839783607","0.04648699839783607","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.0005322457732662546","0.0005322457732662546","0.0005322457732662546"
"105.25","42100","42100","42100","0.044796380747114","0.044796380747114","0.044796380747114","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.0005158237998040324","0.0005158237998040324","0.0005158237998040324"
"105.5","42200","42200","42200","0.04309502459210352","0.04309502459210352","0.04309502459210352","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.0004991842268928428","0.0004991842268928428","0.0004991842268928428"
"105.75","42300","42300","42300","0.04138566888768598","0.04138566888768598","0.04138566888768598","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.00048235579230919076","0.00048235579230919076","0.00048235579230919076"
"106","42400","42400","42400","0.039671017238582386","0.039671017238582386","0.039671017238582386","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.00046536701266673957","0.00046536701266673957","0.00046536701266673957"
"106.25","42500","42500","42500","0.037953734631696524","0.037953734631696524","0.037953734631696524","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.000448246147419026","0.000448246147419026","0.000448246147419026"
"106.5","42600","42600","42600","0.03623644425312883","0.03623644425312883","0.03623644425312883","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.00043102116357614977","0.00043102116357614977","0.00043102116357614977"
"106.75","42700","42700","42700","0.03452172439311781","0.03452172439311781","0.03452172439311781","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.0004137197011730366","0.0004137197011730366","0.0004137197011730366"
"107","42800","42800","42800","0.03281210544203545","0.03281210544203545","0.03281210544203545","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.00039636903952587057","0.00039636903952587057","0.00039636903952587057"
"107.25","42900","42900","42900","0.031110066980430413","0.031110066980430413","0.031110066980430413","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.0003789960643119758","0.0003789960643119758","0.0003789960643119758"
"107.5","43000","43000","43000","0.029418034965977363","0.029418034965977363","0.029418034965977363","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.00036162723550716086","0.00036162723550716086","0.00036162723550716086"
"107.75","43100","43100","43100","0.027738379020053123","0.027738379020053123","0.027738379020053123","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.0003442885562133552","0.0003442885562133552","0.0003442885562133552"
"108","43200","43200","43200","0.026073409816520215","0.026073409816520215","0.026073409816520215","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.0003270055424079315","0.0003270055424079315","0.0003270055424079315"
"108.25","43300","43300","43300","0.024425376575155894","0.024425376575155894","0.024425376575155894","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.00030980319364487746","0.00030980319364487746","0.00030980319364487746"
"108.5","43400","43400","43400","0.022796464662020722","0.022796464662020722","0.022796464662020722","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.0002927059647365366","0.0002927059647365366","0.0002927059647365366"
"108.75","43500","43500","43500","0.02118879329891448","0.02118879329891448","0.02118879329891448","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.00027573773844325605","0.00027573773844325605","0.00027573773844325605"
"109","43600","43600","43600","0.019604413383920077","0.019604413383920077","0.019604413383920077","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.00025892179919694415","0.00025892179919694415","0.00025892179919694415"
"109.25","43700","43700","43700","0.0180453054248863","0.0180453054248863","0.0180453054248863","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.00024228080788295378","0.00024228080788295378","0.00024228080788295378"
"109.5","43800","43800","43800","0.016513377587550622","0.016513377587550622","0.016513377587550622","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.0002258367777034072","0.0002258367777034072","0.0002258367777034072"
"109.75","43900","43900","43900","0.015010463859851405","0.015010463859851405","0.015010463859851405","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.00020961105114349933","0.00020961105114349933","0.00020961105114349933"
"110","44000","44000","44000","0.013538322333826845","0.013538322333826845","0.013538322333826845","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.0001936242780608663","0.0001936242780608663","0.0001936242780608663"
"110.25","44100","44100","44100","0.012098633606344597","0.012098633606344597","0.012098633606344597","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.00017789639491658845","0.00017789639491658845","0.00017789639491658845"
"110.5","44200","44200","44200","0.01069299929975299","0.01069299929975299","0.01069299929975299","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.0001624466051649055","0.0001624466051649055","0.0001624466051649055"
"110.75","44300","44300","44300","0.009322940703390181","0.009322940703390181","0.009322940703390181","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.00014729336081714358","0.00014729336081714358","0.00014729336081714358"
"111","44400","44400","44400","0.007989897536733995","0.007989897536733995","0.007989897536733995","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.0001324543451938782","0.0001324543451938782","0.0001324543451938782"
"111.25","44500","44500","44500","0.006695226834820643","0.006695226834820643","0.006695226834820643","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.00011794645687774284","0.00011794645687774284","0.00011794645687774284"
"111.5","44600","44600","44600","0.0054402019564069775","0.0054402019564069775","0.0054402019564069775","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.00010378579487782069","0.00010378579487782069","0.00010378579487782069"
"111.75","44700","44700","44700","0.004226011715196835","0.004226011715196835","0.004226011715196835","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.00008998764501493082","0.00008998764501493082","0.00008998764501493082"
"112","44800","44800","44800","0.0030537596342992907","0.0030537596342992907","0.0030537596342992907","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.00007656646753561599","0.00007656646753561599","0.00007656646753561599"
"112.25","44900","44900","44900","0.0019244633239340501","0.0019244633239340501","0.0019244633239340501","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.00006353588596105683","0.00006353588596105683","0.00006353588596105683"
"112.5","45000","45000","45000","0.000839053982247661","0.000839053982247661","0.000839053982247661","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.000050908677175594267","0.000050908677175594267","0.000050908677175594267"
"112.75","45100","45100","45100","-0.0002016239810462712","-0.0002016239810462712","-0.0002016239810462712","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.00003869676275799259","0.00003869676275799259","0.00003869676275799259"
"113","45200","45200","45200","-0.0011968131986390266","-0.0011968131986390266","-0.0011968131986390266","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.00002691120155702312","0.00002691120155702312","0.00002691120155702312"
"113.25","45300","45300","45300","-0.002145843477794998","-0.002145843477794998","-0.002145843477794998","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","0.00001556218351142055","0.00001556218351142055","0.00001556218351142055"
"113.5","45400","45400","45400","-0.003048131811446776","-0.003048131811446776","-0.003048131811446776","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","0.000004659024712728511","0.000004659024712728511","0.000004659024712728511"
"113.75","45500","45500","45500","-0.003903182269092387","-0.003903182269092387","-0.003903182269092387","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","-0.00000578983629196452","-0.00000578983629196452","-0.00000578983629196452"
"114","45600","45600","45600","-0.00471058576851294","-0.00471058576851294","-0.00471058576851294","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","-0.000015776840961903636","-0.000015776840961903636","-0.000015776840961903636"
"114.25","45700","45700","45700","-0.0054700197294697515","-0.0054700197294697515","-0.0054700197294697515","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","-0.00002529531199515925","-0.00002529531199515925","-0.00002529531199515925"
"114.5","45800","45800","45800","-0.00618124761067887","-0.00618124761067887","-0.00618124761067887","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","-0.00003433945333920698","-0.00003433945333920698","-0.00003433945333920698"
"114.75","45900","45900","45900","-0.006844118331497248","-0.006844118331497248","-0.006844118331497248","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","-0.000042904348988524895","-0.000042904348988524895","-0.000042904348988524895"
"115","46000","46000","46000","-0.007458565579888938","-0.007458565579888938","-0.007458565579888938","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.0000509859605795904","-0.0000509859605795904","-0.0000509859605795904"
"115.25","46100","46100","46100","-0.008024607008370937","-0.008024607008370937","-0.008024607008370937","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.000058581123795068205","-0.000058581123795068205","-0.000058581123795068205"
"115.5","46200","46200","46200","-0.008542343319767075","-0.008542343319767075","-0.008542343319767075","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.00006568754359037924","-0.00006568754359037924","-0.00006568754359037924"
"115.75","46300","46300","46300","-0.009011957244724146","-0.009011957244724146","-0.009011957244724146","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.0000723037882572298","-0.0000723037882572298","-0.0000723037882572298"
"116","46400","46400","46400","-0.009433712413067154","-0.009433712413067154","-0.009433712413067154","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.00007842928234001278","-0.00007842928234001278","-0.00007842928234001278"
"116.25","46500","46500","46500","-0.00980795212119036","-0.00980795212119036","-0.00980795212119036","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.00008406429842232311","-0.00008406429842232311","-0.00008406429842232311"
"116.5","46600","46600","46600","-0.010135097997797236","-0.010135097997797236","-0.010135097997797236","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.00008920994780214453","-0.00008920994780214453","-0.00008920994780214453"
"116.75","46700","46700","46700","-0.010415648570415256","-0.010415648570415256","-0.010415648570415256","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.00009386817007549621","-0.00009386817007549621","-0.00009386817007549621"
"117","46800","46800","46800","-0.010650177735221346","-0.010650177735221346","-0.010650177735221346","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.00009804172164959673","-0.00009804172164959673","-0.00009804172164959673"
"117.25","46900","46900","46900","-0.010839333132819477","-0.010839333132819477","-0.010839333132819477","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.00010173416320779366","-0.00010173416320779366","-0.00010173416320779366"
"117.5","47000","47000","47000","-0.010983834432714404","-0.010983834432714404","-0.010983834432714404","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.00010494984614969091","-0.00010494984614969091","-0.00010494984614969091"
"117.75","47100","47100","47100","-0.011084471529323712","-0.011084471529323712","-0.011084471529323712","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.00010769389803101572","-0.00010769389803101572","-0.00010769389803101572"
"118","47200","47200","47200","-0.011142102652465293","-0.011142102652465293","-0.011142102652465293","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.00010997220702893096","-0.00010997220702893096","-0.00010997220702893096"
"118.25","47300","47300","47300","-0.011157652395347382","-0.011157652395347382","-0.011157652395347382","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.00011179140545947738","-0.00011179140545947738","-0.00011179140545947738"
"118.5","47400","47400","47400","-0.011132109663175314","-0.011132109663175314","-0.011132109663175314","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.00011315885237494941","-0.00011315885237494941","-0.00011315885237494941"
"118.75","47500","47500","47500","-0.011066525545571158","-0.011066525545571158","-0.011066525545571158","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.00011408261526994756","-0.00011408261526994756","-0.00011408261526994756"
"119","47600","47600","47600","-0.010962011116080406","-0.010962011116080406","-0.010962011116080406","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.00011457145092579925","-0.00011457145092579925","-0.00011457145092579925"
"119.25","47700","47700","47700","-0.010819735162113958","-0.010819735162113958","-0.010819735162113958","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.000114634785423991","-0.000114634785423991","-0.000114634785423991"
"119.5","47800","47800","47800","-0.010640921848742628","-0.010640921848742628","-0.010640921848742628","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.0001142826933600823","-0.0001142826933600823","-0.0001142826933600823"
"119.75","47900","47900","47900","-0.010426848319826697","-0.010426848319826697","-0.010426848319826697","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.00011352587629042299","-0.00011352587629042299","-0.00011352587629042299"
"120","48000","48000","48000","-0.010178842240023191","-0.010178842240023191","-0.010178842240023191","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.00011237564044478602","-0.00011237564044478602","-0.00011237564044478602"
"120.25","48100","48100","48100","-0.009898279281269587","-0.009898279281269587","-0.009898279281269587","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.00011084387373873415","-0.00011084387373873415","-0.00011084387373873415"
"120.5","48200","48200","48200","-0.009586580557393962","-0.009586580557393962","-0.009586580557393962","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.00010894302212029964","-0.00010894302212029964","-0.00010894302212029964"
"120.75","48300","48300","48300","-0.009245210010548108","-0.009245210010548108","-0.009245210010548108","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.00010668606528613234","-0.00010668606528613234","-0.00010668606528613234"
"121","48400","48400","48400","-0.008875671753202315","-0.008875671753202315","-0.008875671753202315","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.00010408649180294297","-0.00010408649180294297","-0.00010408649180294297"
"121.25","48500","48500","48500","-0.00847950736947764","-0.00847950736947764","-0.00847950736947764","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.00010115827367060046","-0.00010115827367060046","-0.00010115827367060046"
"121.5","48600","48600","48600","-0.00805829317962408","-0.00805829317962408","-0.00805829317962408","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.00009791584036374762","-0.00009791584036374762","-0.00009791584036374762"
"121.75","48700","48700","48700","-0.007613637471481048","-0.007613637471481048","-0.007613637471481048","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.00009437405238930257","-0.00009437405238930257","-0.00009437405238930257"
"122","48800","48800","48800","-0.0071471777027792335","-0.0071471777027792335","-0.0071471777027792335","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.00009054817439759107","-0.00009054817439759107","-0.00009054817439759107"
"122.25","48900","48900","48900","-0.006660577678161675","-0.006660577678161675","-0.006660577678161675","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.00008645384788526938","-0.00008645384788526938","-0.00008645384788526938"
"122.5","49000","49000","49000","-0.0061555247048150534","-0.0061555247048150534","-0.0061555247048150534","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.00008210706352848737","-0.00008210706352848737","-0.00008210706352848737"
"122.75","49100","49100","49100","-0.005633726730611159","-0.005633726730611159","-0.005633726730611159","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.00007752413318505298","-0.00007752413318505298","-0.00007752413318505298"
"123","49200","49200","49200","-0.005096909468662405","-0.005096909468662405","-0.005096909468662405","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.00007272166160455422","-0.00007272166160455422","-0.00007272166160455422"
"123.25","49300","49300","49300","-0.004546813512194672","-0.004546813512194672","-0.004546813512194672","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.00006771651788561596","-0.00006771651788561596","-0.00006771651788561596"
"123.5","49400","49400","49400","-0.003985191443635054","-0.003985191443635054","-0.003985191443635054","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.00006252580671956053","-0.00006252580671956053","-0.00006252580671956053"
"123.75","49500","49500","49500","-0.0034138049418022637","-0.0034138049418022637","-0.0034138049418022637","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.00005716683945986657","-0.00005716683945986657","-0.00005716683945986657"
"124","49600","49600","49600","-0.002834421891072386","-0.002834421891072386","-0.002834421891072386","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.00005165710505682867","-0.00005165710505682867","-0.00005165710505682867"
"124.25","49700","49700","49700","-0.0022488134963733197","-0.0022488134963733197","-0.0022488134963733197","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.00004601424089682591","-0.00004601424089682591","-0.00004601424089682591"
"124.5","49800","49800","49800","-0.0016587514078372349","-0.0016587514078372349","-0.0016587514078372349","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.000040256003585546914","-0.000040256003585546914","-0.000040256003585546914"
"124.75","49900","49900","49900","-0.001066004858911743","-0.001066004858911743","-0.001066004858911743","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.000034400239714410115","-0.000034400239714410115","-0.000034400239714410115"
"125","50000","50000","50000","-0.0004723378216974468","-0.0004723378216974468","-0.0004723378216974468","1","1","1","-0.000028464856649271332","-0.000028464856649271332","-0.000028464856649271332"
"125.25","50100","50100","50100","0.7119586144871971","0.7119586144871971","0.7119586144871971","1","1","1","-0.013019597866048005","-0.013019597866048005","-0.013019597866048005"
"125.5","50200","50200","50200","0.9525323973750784","0.9525323973750784","0.9525323973750784","1","1","1","0.0063633451602119195","0.0063633451602119195","0.0063633451602119195"
"125.75","50300","50300","50300","0.985914808937821","0.985914808937821","0.985914808937821","1","1","1","0.009486798651400688","0.009486798651400688","0.009486798651400688"
"126","50400","50400","50400","0.9896735684499537","0.9896735684499537","0.9896735684499537","1","1","1","0.009857760042565056","0.009857760042565056","0.009857760042565056"
"126.25","50500","50500","50500","0.9900579983699023","0.9900579983699023","0.9900579983699023","1","1","1","0.009896755186019249","0.009896755186019249","0.009896755186019249"
"126.5","50600","50600","50600","0.9900951926639002","0.9900951926639002","0.9900951926639002","1","1","1","0.009900591600672151","0.009900591600672151","0.009900591600672151"
"126.75","50700","50700","50700","0.9900986633099671","0.9900986633099671","0.9900986633099671","1","1","1","0.009900953630467377","0.009900953630467377","0.009900953630467377"
"127","50800","50800","50800","0.9900989790083342","0.9900989790083342","0.9900989790083342","1","1","1","0.00990098682902478","0.00990098682902478","0.00990098682902478"
"127.25","50900","50900","50900","0.9900990071865754","0.9900990071865754","0.9900990071865754","1","1","1","0.009900989810344984","0.009900989810344984","0.009900989810344984"
"127.5","51000","51000","51000","0.9900990096651936","0.9900990096651936","0.9900990096651936","1","1","1","0.009900990073839572","0.009900990073839572","0.009900990073839572"
"127.75","51100","51100","51100","0.9900990098806987","0.9900990098806987","0.9900990098806987","1","1","1","0.009900990096836954","0.009900990096836954","0.009900990096836954"
"128","51200","51200","51200","0.9900990098992595","0.9900990098992595","0.9900990098992595","1","1","1","0.009900990098823892","0.009900990098823892","0.009900990098823892"
"128.25","51300","51300","51300","0.9900990099008452","0.9900990099008452","0.9900990099008452","1","1","1","0.009900990098994103","0.009900990098994103","0.009900990098994103"
"128.5","51400","51400","51400","0.9900990099009787","0.9900990099009787","0.9900990099009787","1","1","1","0.009900990099008647","0.009900990099008647","0.009900990099008647"
"128.75","51500","51500","51500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"129","51600","51600","51600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"129.25","51700","51700","51700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"129.5","51800","51800","51800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"129.75","51900","51900","51900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"130","52000","52000","52000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"130.25","52100","52100","52100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"130.5","52200","52200","52200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"130.75","52300","52300","52300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"131","52400","52400","52400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"131.25","52500","52500","52500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"131.5","52600","52600","52600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"131.75","52700","52700","52700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"132","52800","52800","52800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"132.25","52900","52900","52900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"132.5","53000","53000","53000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"132.75","53100","53100","53100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"133","53200","53200","53200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"133.25","53300","53300","53300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"133.5","53400","53400","53400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"133.75","53500","53500","53500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"134","53600","53600","53600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"134.25","53700","53700","53700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"134.5","53800","53800","53800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"134.75","53900","53900","53900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"135","54000","54000","54000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"135.25","54100","54100","54100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"135.5","54200","54200","54200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"135.75","54300","54300","54300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"136","54400","54400","54400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"136.25","54500","54500","54500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"136.5","54600","54600","54600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"136.75","54700","54700","54700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"137","54800","54800","54800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"137.25","54900","54900","54900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"137.5","55000","55000","55000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"137.75","55100","55100","55100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"138","55200","55200","55200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"138.25","55300","55300","55300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"138.5","55400","55400","55400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"138.75","55500","55500","55500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"139","55600","55600","55600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"139.25","55700","55700","55700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"139.5","55800","55800","55800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"139.75","55900","55900","55900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"140","56000","56000","56000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"140.25","56100","56100","56100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"140.5","56200","56200","56200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"140.75","56300","56300","56300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"141","56400","56400","56400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"141.25","56500","56500","56500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"141.5","56600","56600","56600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"141.75","56700","56700","56700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"142","56800","56800","56800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"142.25","56900","56900","56900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"142.5","57000","57000","57000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"142.75","57100","57100","57100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"143","57200","57200","57200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"143.25","57300","57300","57300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"143.5","57400","57400","57400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"143.75","57500","57500","57500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"144","57600","57600","57600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"144.25","57700","57700","57700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"144.5","57800","57800","57800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"144.75","57900","57900","57900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"145","58000","58000","58000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"145.25","58100","58100","58100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"145.5","58200","58200","58200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"145.75","58300","58300","58300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"146","58400","58400","58400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"146.25","58500","58500","58500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"146.5","58600","58600","58600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"146.75","58700","58700","58700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"147","58800","58800","58800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"147.25","58900","58900","58900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"147.5","59000","59000","59000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"147.75","59100","59100","59100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"148","59200","59200","59200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"148.25","59300","59300","59300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"148.5","59400","59400","59400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"148.75","59500","59500","59500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"149","59600","59600","59600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"149.25","59700","59700","59700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"149.5","59800","59800","59800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"149.75","59900","59900","59900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"150","60000","60000","60000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"150.25","60100","60100","60100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"150.5","60200","60200","60200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"150.75","60300","60300","60300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"151","60400","60400","60400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"151.25","60500","60500","60500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"151.5","60600","60600","60600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"151.75","60700","60700","60700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"152","60800","60800","60800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"152.25","60900","60900","60900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"152.5","61000","61000","61000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"152.75","61100","61100","61100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"153","61200","61200","61200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"153.25","61300","61300","61300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"153.5","61400","61400","61400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"153.75","61500","61500","61500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"154","61600","61600","61600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"154.25","61700","61700","61700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"154.5","61800","61800","61800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"154.75","61900","61900","61900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"155","62000","62000","62000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"155.25","62100","62100","62100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"155.5","62200","62200","62200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"155.75","62300","62300","62300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"156","62400","62400","62400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"156.25","62500","62500","62500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"156.5","62600","62600","62600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"156.75","62700","62700","62700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"157","62800","62800","62800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"157.25","62900","62900","62900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"157.5","63000","63000","63000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"157.75","63100","63100","63100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"158","63200","63200","63200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"158.25","63300","63300","63300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"158.5","63400","63400","63400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"158.75","63500","63500","63500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"159","63600","63600","63600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"159.25","63700","63700","63700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"159.5","63800","63800","63800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"159.75","63900","63900","63900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"160","64000","64000","64000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"160.25","64100","64100","64100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"160.5","64200","64200","64200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"160.75","64300","64300","64300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"161","64400","64400","64400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"161.25","64500","64500","64500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"161.5","64600","64600","64600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"161.75","64700","64700","64700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"162","64800","64800","64800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"162.25","64900","64900","64900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"162.5","65000","65000","65000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"162.75","65100","65100","65100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"163","65200","65200","65200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"163.25","65300","65300","65300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"163.5","65400","65400","65400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"163.75","65500","65500","65500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"164","65600","65600","65600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"164.25","65700","65700","65700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"164.5","65800","65800","65800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"164.75","65900","65900","65900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"165","66000","66000","66000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"165.25","66100","66100","66100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"165.5","66200","66200","66200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"165.75","66300","66300","66300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"166","66400","66400","66400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"166.25","66500","66500","66500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"166.5","66600","66600","66600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"166.75","66700","66700","66700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"167","66800","66800","66800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"167.25","66900","66900","66900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"167.5","67000","67000","67000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"167.75","67100","67100","67100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"168","67200","67200","67200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"168.25","67300","67300","67300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"168.5","67400","67400","67400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"168.75","67500","67500","67500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"169","67600","67600","67600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"169.25","67700","67700","67700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"169.5","67800","67800","67800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"169.75","67900","67900","67900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"170","68000","68000","68000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"170.25","68100","68100","68100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"170.5","68200","68200","68200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"170.75","68300","68300","68300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"171","68400","68400","68400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"171.25","68500","68500","68500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"171.5","68600","68600","68600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"171.75","68700","68700","68700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"172","68800","68800","68800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"172.25","68900","68900","68900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"172.5","69000","69000","69000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"172.75","69100","69100","69100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"173","69200","69200","69200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"173.25","69300","69300","69300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"173.5","69400","69400","69400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"173.75","69500","69500","69500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"174","69600","69600","69600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"174.25","69700","69700","69700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"174.5","69800","69800","69800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"174.75","69900","69900","69900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"175","70000","70000","70000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"175.25","70100","70100","70100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"175.5","70200","70200","70200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"175.75","70300","70300","70300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"176","70400","70400","70400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"176.25","70500","70500","70500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"176.5","70600","70600","70600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"176.75","70700","70700","70700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"177","70800","70800","70800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"177.25","70900","70900","70900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"177.5","71000","71000","71000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"177.75","71100","71100","71100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"178","71200","71200","71200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"178.25","71300","71300","71300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"178.5","71400","71400","71400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"178.75","71500","71500","71500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"179","71600","71600","71600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"179.25","71700","71700","71700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"179.5","71800","71800","71800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"179.75","71900","71900","71900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"180","72000","72000","72000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"180.25","72100","72100","72100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"180.5","72200","72200","72200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"180.75","72300","72300","72300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"181","72400","72400","72400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"181.25","72500","72500","72500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"181.5","72600","72600","72600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"181.75","72700","72700","72700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"182","72800","72800","72800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"182.25","72900","72900","72900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"182.5","73000","73000","73000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"182.75","73100","73100","73100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"183","73200","73200","73200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"183.25","73300","73300","73300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"183.5","73400","73400","73400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"183.75","73500","73500","73500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"184","73600","73600","73600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"184.25","73700","73700","73700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"184.5","73800","73800","73800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"184.75","73900","73900","73900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"185","74000","74000","74000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"185.25","74100","74100","74100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"185.5","74200","74200","74200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"185.75","74300","74300","74300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"186","74400","74400","74400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"186.25","74500","74500","74500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"186.5","74600","74600","74600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"186.75","74700","74700","74700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"187","74800","74800","74800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"187.25","74900","74900","74900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"187.5","75000","75000","75000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"187.75","75100","75100","75100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"188","75200","75200","75200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"188.25","75300","75300","75300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"188.5","75400","75400","75400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"188.75","75500","75500","75500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"189","75600","75600","75600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"189.25","75700","75700","75700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"189.5","75800","75800","75800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"189.75","75900","75900","75900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"190","76000","76000","76000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"190.25","76100","76100","76100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"190.5","76200","76200","76200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"190.75","76300","76300","76300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"191","76400","76400","76400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"191.25","76500","76500","76500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"191.5","76600","76600","76600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"191.75","76700","76700","76700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"192","76800","76800","76800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"192.25","76900","76900","76900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"192.5","77000","77000","77000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"192.75","77100","77100","77100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"193","77200","77200","77200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"193.25","77300","77300","77300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"193.5","77400","77400","77400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"193.75","77500","77500","77500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"194","77600","77600","77600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"194.25","77700","77700","77700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"194.5","77800","77800","77800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"194.75","77900","77900","77900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"195","78000","78000","78000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"195.25","78100","78100","78100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"195.5","78200","78200","78200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"195.75","78300","78300","78300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"196","78400","78400","78400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"196.25","78500","78500","78500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"196.5","78600","78600","78600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"196.75","78700","78700","78700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"197","78800","78800","78800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"197.25","78900","78900","78900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"197.5","79000","79000","79000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"197.75","79100","79100","79100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"198","79200","79200","79200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"198.25","79300","79300","79300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"198.5","79400","79400","79400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"198.75","79500","79500","79500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"199","79600","79600","79600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"199.25","79700","79700","79700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"199.5","79800","79800","79800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"199.75","79900","79900","79900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"200","80000","80000","80000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"200.25","80100","80100","80100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"200.5","80200","80200","80200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"200.75","80300","80300","80300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201","80400","80400","80400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201.25","80500","80500","80500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201.5","80600","80600","80600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"201.75","80700","80700","80700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202","80800","80800","80800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.25","80900","80900","80900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.5","81000","81000","81000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"202.75","81100","81100","81100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203","81200","81200","81200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.25","81300","81300","81300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.5","81400","81400","81400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"203.75","81500","81500","81500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204","81600","81600","81600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.25","81700","81700","81700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.5","81800","81800","81800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"204.75","81900","81900","81900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205","82000","82000","82000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.25","82100","82100","82100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.5","82200","82200","82200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"205.75","82300","82300","82300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206","82400","82400","82400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.25","82500","82500","82500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.5","82600","82600","82600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"206.75","82700","82700","82700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207","82800","82800","82800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.25","82900","82900","82900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.5","83000","83000","83000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"207.75","83100","83100","83100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208","83200","83200","83200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.25","83300","83300","83300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.5","83400","83400","83400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"208.75","83500","83500","83500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209","83600","83600","83600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.25","83700","83700","83700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.5","83800","83800","83800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"209.75","83900","83900","83900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210","84000","84000","84000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.25","84100","84100","84100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.5","84200","84200","84200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"210.75","84300","84300","84300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211","84400","84400","84400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.25","84500","84500","84500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.5","84600","84600","84600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"211.75","84700","84700","84700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212","84800","84800","84800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.25","84900","84900","84900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.5","85000","85000","85000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"212.75","85100","85100","85100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213","85200","85200","85200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.25","85300","85300","85300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.5","85400","85400","85400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"213.75","85500","85500","85500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214","85600","85600","85600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.25","85700","85700","85700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.5","85800","85800","85800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"214.75","85900","85900","85900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215","86000","86000","86000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.25","86100","86100","86100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.5","86200","86200","86200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"215.75","86300","86300","86300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216","86400","86400","86400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.25","86500","86500","86500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.5","86600","86600","86600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"216.75","86700","86700","86700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217","86800","86800","86800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.25","86900","86900","86900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.5","87000","87000","87000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"217.75","87100","87100","87100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218","87200","87200","87200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.25","87300","87300","87300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.5","87400","87400","87400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"218.75","87500","87500","87500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219","87600","87600","87600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.25","87700","87700","87700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.5","87800","87800","87800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"219.75","87900","87900","87900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220","88000","88000","88000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.25","88100","88100","88100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.5","88200","88200","88200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"220.75","88300","88300","88300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221","88400","88400","88400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.25","88500","88500","88500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.5","88600","88600","88600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"221.75","88700","88700","88700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222","88800","88800","88800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.25","88900","88900","88900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.5","89000","89000","89000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"222.75","89100","89100","89100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223","89200","89200","89200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.25","89300","89300","89300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.5","89400","89400","89400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"223.75","89500","89500","89500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224","89600","89600","89600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.25","89700","89700","89700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.5","89800","89800","89800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"224.75","89900","89900","89900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225","90000","90000","90000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.25","90100","90100","90100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.5","90200","90200","90200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"225.75","90300","90300","90300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226","90400","90400","90400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.25","90500","90500","90500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.5","90600","90600","90600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"226.75","90700","90700","90700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227","90800","90800","90800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.25","90900","90900","90900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.5","91000","91000","91000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"227.75","91100","91100","91100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228","91200","91200","91200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.25","91300","91300","91300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.5","91400","91400","91400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"228.75","91500","91500","91500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229","91600","91600","91600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.25","91700","91700","91700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.5","91800","91800","91800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"229.75","91900","91900","91900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230","92000","92000","92000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.25","92100","92100","92100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.5","92200","92200","92200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"230.75","92300","92300","92300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231","92400","92400","92400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.25","92500","92500","92500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.5","92600","92600","92600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"231.75","92700","92700","92700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232","92800","92800","92800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.25","92900","92900","92900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.5","93000","93000","93000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"232.75","93100","93100","93100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233","93200","93200","93200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.25","93300","93300","93300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.5","93400","93400","93400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"233.75","93500","93500","93500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234","93600","93600","93600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.25","93700","93700","93700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.5","93800","93800","93800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"234.75","93900","93900","93900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235","94000","94000","94000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.25","94100","94100","94100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.5","94200","94200","94200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"235.75","94300","94300","94300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236","94400","94400","94400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.25","94500","94500","94500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.5","94600","94600","94600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"236.75","94700","94700","94700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237","94800","94800","94800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.25","94900","94900","94900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.5","95000","95000","95000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"237.75","95100","95100","95100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238","95200","95200","95200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.25","95300","95300","95300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.5","95400","95400","95400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"238.75","95500","95500","95500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239","95600","95600","95600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.25","95700","95700","95700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.5","95800","95800","95800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"239.75","95900","95900","95900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240","96000","96000","96000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.25","96100","96100","96100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.5","96200","96200","96200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"240.75","96300","96300","96300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241","96400","96400","96400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.25","96500","96500","96500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.5","96600","96600","96600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"241.75","96700","96700","96700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242","96800","96800","96800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.25","96900","96900","96900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.5","97000","97000","97000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"242.75","97100","97100","97100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243","97200","97200","97200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.25","97300","97300","97300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.5","97400","97400","97400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"243.75","97500","97500","97500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244","97600","97600","97600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.25","97700","97700","97700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.5","97800","97800","97800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"244.75","97900","97900","97900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245","98000","98000","98000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.25","98100","98100","98100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.5","98200","98200","98200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"245.75","98300","98300","98300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246","98400","98400","98400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.25","98500","98500","98500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.5","98600","98600","98600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"246.75","98700","98700","98700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247","98800","98800","98800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.25","98900","98900","98900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.5","99000","99000","99000","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"247.75","99100","99100","99100","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248","99200","99200","99200","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.25","99300","99300","99300","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.5","99400","99400","99400","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"248.75","99500","99500","99500","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249","99600","99600","99600","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.25","99700","99700","99700","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.5","99800","99800","99800","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"
"249.75","99900","99900","99900","0.9900990099009878","0.9900990099009878","0.9900990099009878","1","1","1","0.00990099009900966","0.00990099009900966","0.00990099009900966"

==> figs/csv_old/r0.01_z2_opt.csv <==
"time","iconic-sweep-26 - _step","iconic-sweep-26 - _step__MIN","iconic-sweep-26 - _step__MAX","iconic-sweep-26 - y_opt","iconic-sweep-26 - y_opt__MIN","iconic-sweep-26 - y_opt__MAX","iconic-sweep-26 - z","iconic-sweep-26 - z__MIN","iconic-sweep-26 - z__MAX","iconic-sweep-26 - p_opt","iconic-sweep-26 - p_opt__MIN","iconic-sweep-26 - p_opt__MAX"
"0","0","0","0","2","2","2","5","5","5","-0.2699877829741201","-0.2699877829741201","-0.2699877829741201"
"0.25","100","100","100","4.556825177580927","4.556825177580927","4.556825177580927","4.835622184908555","4.835622184908555","4.835622184908555","0.028690318289126493","0.028690318289126493","0.028690318289126493"
"0.5","200","200","200","4.61257788759832","4.61257788759832","4.61257788759832","4.676349408618119","4.676349408618119","4.676349408618119","0.05051137083298912","0.05051137083298912","0.05051137083298912"
"0.75","300","300","300","4.476242020062711","4.476242020062711","4.476242020062711","4.52177564925124","4.52177564925124","4.52177564925124","0.05065362733596279","0.05065362733596279","0.05065362733596279"
"1","400","400","400","4.3287661573898015","4.3287661573898015","4.3287661573898015","4.371544442325737","4.371544442325737","4.371544442325737","0.04914542855811471","0.04914542855811471","0.04914542855811471"
"1.25","500","500","500","4.184072324054054","4.184072324054054","4.184072324054054","4.225342100806123","4.225342100806123","4.225342100806123","0.04755486230492778","0.04755486230492778","0.04755486230492778"
"1.5","600","600","600","4.043003325299702","4.043003325299702","4.043003325299702","4.08289200659968","4.08289200659968","4.08289200659968","0.046001285321229934","0.046001285321229934","0.046001285321229934"
"1.75","700","700","700","3.90540429765873","3.90540429765873","3.90540429765873","3.9439497804178734","3.9439497804178734","3.9439497804178734","0.04449077090803005","0.04449077090803005","0.04449077090803005"
"2","800","800","800","3.7710674854755064","3.7710674854755064","3.7710674854755064","3.808299175707009","3.808299175707009","3.808299175707009","0.043020889853260025","0.043020889853260025","0.043020889853260025"
"2.25","900","900","900","3.6398032461864758","3.6398032461864758","3.6398032461864758","3.6757485725865062","3.6757485725865062","3.6757485725865062","0.04158888509368852","0.04158888509368852","0.04158888509368852"
"2.5","1000","1000","1000","3.5114429093115667","3.5114429093115667","3.5114429093115667","3.546127971462626","3.546127971462626","3.546127971462626","0.04019226988467056","0.04019226988467056","0.04019226988467056"
"2.75","1100","1100","1100","3.385836662667963","3.385836662667963","3.385836662667963","3.4192864047285485","3.4192864047285485","3.4192864047285485","0.03882883758504585","0.03882883758504585","0.03882883758504585"
"3","1200","1200","1200","3.262851365249927","3.262851365249927","3.262851365249927","3.2950896998561636","3.2950896998561636","3.2950896998561636","0.03749663059241465","0.03749663059241465","0.03749663059241465"
"3.25","1300","1300","1300","3.142368622027287","3.142368622027287","3.142368622027287","3.1734185390891376","3.1734185390891376","3.1734185390891376","0.03619391053728138","0.03619391053728138","0.03619391053728138"
"3.5","1400","1400","1400","3.024283106210734","3.024283106210734","3.024283106210734","3.0541667705132887","3.0541667705132887","3.0541667705132887","0.034919132325578695","0.034919132325578695","0.034919132325578695"
"3.75","1500","1500","1500","2.9085010940385176","2.9085010940385176","2.9085010940385176","2.9372399330082093","2.9372399330082093","2.9372399330082093","0.03367092164476787","0.03367092164476787","0.03367092164476787"
"4","1600","1600","1600","2.794939181182471","2.794939181182471","2.794939181182471","2.822553963857716","2.822553963857716","2.822553963857716","0.03244805541823814","0.03244805541823814","0.03244805541823814"
"4.25","1700","1700","1700","2.6835231547996243","2.6835231547996243","2.6835231547996243","2.710034062914107","2.710034062914107","2.710034062914107","0.0312494447656666","0.0312494447656666","0.0312494447656666"
"4.5","1800","1800","1800","2.574186999421533","2.574186999421533","2.574186999421533","2.59961369140412","2.59961369140412","2.59961369140412","0.030074120100237356","0.030074120100237356","0.030074120100237356"
"4.75","1900","1900","1900","2.4668720183106307","2.4668720183106307","2.4668720183106307","2.4912336869150016","2.4912336869150016","2.4912336869150016","0.028921218054413417","0.028921218054413417","0.028921218054413417"
"5","2000","2000","2000","2.3615260547533214","2.3615260547533214","2.3615260547533214","2.384841478950393","2.384841478950393","2.384841478950393","0.027789969975797302","0.027789969975797302","0.027789969975797302"
"5.25","2100","2100","2100","2.2581028001154055","2.2581028001154055","2.2581028001154055","2.2803903918111312","2.2803903918111312","2.2803903918111312","0.026679691775604475","0.026679691775604475","0.026679691775604475"
"5.5","2200","2200","2200","2.1565611774468354","2.1565611774468354","2.1565611774468354","2.177839023525984","2.177839023525984","2.177839023525984","0.025589774946100013","0.025589774946100013","0.025589774946100013"
"5.75","2300","2300","2300","2.0568647910619235","2.0568647910619235","2.0568647910619235","2.0771506912037903","2.0771506912037903","2.0771506912037903","0.024519678591389732","0.024519678591389732","0.024519678591389732"
"6","2400","2400","2400","1.9589814338954965","1.9589814338954965","1.9589814338954965","1.9782929345594122","1.9782929345594122","1.9782929345594122","0.023468922339271725","0.023468922339271725","0.023468922339271725"
"6.25","2500","2500","2500","1.8628826455920287","1.8628826455920287","1.8628826455920287","1.8812370705281196","1.8812370705281196","1.8812370705281196","0.022437080021326716","0.022437080021326716","0.022437080021326716"
"6.5","2600","2600","2600","1.7685433152609848","1.7685433152609848","1.7685433152609848","1.785957792864225","1.785957792864225","1.785957792864225","0.021423774024737247","0.021423774024737247","0.021423774024737247"
"6.75","2700","2700","2700","1.6759413236582683","1.6759413236582683","1.6759413236582683","1.692432811450839","1.692432811450839","1.692432811450839","0.020428670233031576","0.020428670233031576","0.020428670233031576"
"7","2800","2800","2800","1.5850572202557842","1.5850572202557842","1.5850572202557842","1.6006425267535527","1.6006425267535527","1.6006425267535527","0.01945147348451637","0.01945147348451637","0.01945147348451637"
"7.25","2900","2900","2900","1.495873931259162","1.495873931259162","1.495873931259162","1.5105697354522645","1.5105697354522645","1.5105697354522645","0.0184919234869379","0.0184919234869379","0.0184919234869379"
"7.5","3000","3000","3000","1.4083764951445543","1.4083764951445543","1.4083764951445543","1.4221993637991641","1.4221993637991641","1.4221993637991641","0.01754979113521321","0.01754979113521321","0.01754979113521321"
"7.75","3100","3100","3100","1.322551822722903","1.322551822722903","1.322551822722903","1.3355182256909974","1.3355182256909974","1.3355182256909974","0.0166248751861314","0.0166248751861314","0.0166248751861314"
"8","3200","3200","3200","1.2383884791158275","1.2383884791158275","1.2383884791158275","1.2505148028217115","1.2505148028217115","1.2505148028217115","0.015716999249954094","0.015716999249954094","0.015716999249954094"
"8.25","3300","3300","3300","1.1558764853506622","1.1558764853506622","1.1558764853506622","1.1671790446070016","1.1671790446070016","1.1671790446070016","0.014826009063994477","0.014826009063994477","0.014826009063994477"
"8.5","3400","3400","3400","1.0750071375613173","1.0750071375613173","1.0750071375613173","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.0139517700176824","0.0139517700176824","0.0139517700176824"
"8.75","3500","3500","3500","0.9957728420229868","0.9957728420229868","0.9957728420229868","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.013094164902419561","0.013094164902419561","0.013094164902419561"
"9","3600","3600","3600","0.9181669644580682","0.9181669644580682","0.9181669644580682","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.012253091862812732","0.012253091862812732","0.012253091862812732"
"9.25","3700","3700","3700","0.8421836922324192","0.8421836922324192","0.8421836922324192","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.011428462528701291","0.011428462528701291","0.011428462528701291"
"9.5","3800","3800","3800","0.7678179082194136","0.7678179082194136","0.7678179082194136","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.010620200309851072","0.010620200309851072","0.010620200309851072"
"9.75","3900","3900","3900","0.6950650752473333","0.6950650752473333","0.6950650752473333","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.009828238837313777","0.009828238837313777","0.009828238837313777"
"10","4000","4000","4000","0.623921130166354","0.623921130166354","0.623921130166354","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.00905252053730441","0.00905252053730441","0.00905252053730441"
"10.25","4100","4100","4100","0.5543823866770896","0.5543823866770896","0.5543823866770896","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.008292995325060844","0.008292995325060844","0.008292995325060844"
"10.5","4200","4200","4200","0.4864454461554301","0.4864454461554301","0.4864454461554301","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.007549619407561936","0.007549619407561936","0.007549619407561936"
"10.75","4300","4300","4300","0.4201071157899096","0.4201071157899096","0.4201071157899096","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.006822354185209975","0.006822354185209975","0.006822354185209975"
"11","4400","4400","4400","0.35536433341963725","0.35536433341963725","0.35536433341963725","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.0061111652436667135","0.0061111652436667135","0.0061111652436667135"
"11.25","4500","4500","4500","0.29221409852411","0.29221409852411","0.29221409852411","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.00541602142797978","0.00541602142797978","0.00541602142797978"
"11.5","4600","4600","4600","0.2306534088721565","0.2306534088721565","0.2306534088721565","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.004736893991971608","0.004736893991971608","0.004736893991971608"
"11.75","4700","4700","4700","0.17067920238670722","0.17067920238670722","0.17067920238670722","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.004073755816597736","0.004073755816597736","0.004073755816597736"
"12","4800","4800","4800","0.1122883038259314","0.1122883038259314","0.1122883038259314","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.0034265806916312456","0.0034265806916312456","0.0034265806916312456"
"12.25","4900","4900","4900","0.05547737592016023","0.05547737592016023","0.05547737592016023","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.0027953426556033044","0.0027953426556033044","0.0027953426556033044"
"12.5","5000","5000","5000","0.00024287463856520702","0.00024287463856520702","0.00024287463856520702","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.002180015389437579","0.002180015389437579","0.002180015389437579"
"12.75","5100","5100","5100","-0.053418991709692464","-0.053418991709692464","-0.053418991709692464","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.0015805716596666375","0.0015805716596666375","0.0015805716596666375"
"13","5200","5200","5200","-0.10551229980774357","-0.10551229980774357","-0.10551229980774357","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.0009969828075182385","0.0009969828075182385","0.0009969828075182385"
"13.25","5300","5300","5300","-0.15604144534019665","-0.15604144534019665","-0.15604144534019665","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.00042921828051438113","0.00042921828051438113","0.00042921828051438113"
"13.5","5400","5400","5400","-0.20501117390088575","-0.20501117390088575","-0.20501117390088575","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","-0.00012275479645735068","-0.00012275479645735068","-0.00012275479645735068"
"13.75","5500","5500","5500","-0.2524266090013322","-0.2524266090013322","-0.2524266090013322","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","-0.0006589720133590125","-0.0006589720133590125","-0.0006589720133590125"
"14","5600","5600","5600","-0.29829327736461436","-0.29829327736461436","-0.29829327736461436","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","-0.001179472033011282","-0.001179472033011282","-0.001179472033011282"
"14.25","5700","5700","5700","-0.3426171316736936","-0.3426171316736936","-0.3426171316736936","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","-0.0016842969171786334","-0.0016842969171786334","-0.0016842969171786334"
"14.5","5800","5800","5800","-0.38540457092921204","-0.38540457092921204","-0.38540457092921204","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","-0.0021734924228121247","-0.0021734924228121247","-0.0021734924228121247"
"14.75","5900","5900","5900","-0.4266624585591753","-0.4266624585591753","-0.4266624585591753","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","-0.0026471082703513338","-0.0026471082703513338","-0.0026471082703513338"
"15","6000","6000","6000","-0.4663981384116099","-0.4663981384116099","-0.4663981384116099","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.0031051983858254514","-0.0031051983858254514","-0.0031051983858254514"
"15.25","6100","6100","6100","-0.5046194487510923","-0.5046194487510923","-0.5046194487510923","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.0035478211183488442","-0.0035478211183488442","-0.0035478211183488442"
"15.5","6200","6200","6200","-0.5413347343708765","-0.5413347343708765","-0.5413347343708765","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.003975039434476427","-0.003975039434476427","-0.003975039434476427"
"15.75","6300","6300","6300","-0.5765528569240687","-0.5765528569240687","-0.5765528569240687","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.004386921090766965","-0.004386921090766965","-0.004386921090766965"
"16","6400","6400","6400","-0.6102832035698521","-0.6102832035698521","-0.6102832035698521","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.0047835387857980555","-0.0047835387857980555","-0.0047835387857980555"
"16.25","6500","6500","6500","-0.6425356940240138","-0.6425356940240138","-0.6425356940240138","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.005164970292780319","-0.005164970292780319","-0.005164970292780319"
"16.5","6600","6600","6600","-0.6733207860969536","-0.6733207860969536","-0.6733207860969536","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.0055312985738344145","-0.0055312985738344145","-0.0055312985738344145"
"16.75","6700","6700","6700","-0.7026494797968477","-0.7026494797968477","-0.7026494797968477","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.0058826118769167435","-0.0058826118769167435","-0.0058826118769167435"
"17","6800","6800","6800","-0.7305333200706534","-0.7305333200706534","-0.7305333200706534","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.006219003816309812","-0.006219003816309812","-0.006219003816309812"
"17.25","6900","6900","6900","-0.7569843982511432","-0.7569843982511432","-0.7569843982511432","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.006540573437530867","-0.006540573437530867","-0.006540573437530867"
"17.5","7000","7000","7000","-0.7820153522740537","-0.7820153522740537","-0.7820153522740537","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.006847425267455506","-0.006847425267455506","-0.006847425267455506"
"17.75","7100","7100","7100","-0.8056393657257375","-0.8056393657257375","-0.8056393657257375","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.007139669350401084","-0.007139669350401084","-0.007139669350401084"
"18","7200","7200","7200","-0.8278701657783285","-0.8278701657783285","-0.8278701657783285","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.007417421270868488","-0.007417421270868488","-0.007417421270868488"
"18.25","7300","7300","7300","-0.8487220200663755","-0.8487220200663755","-0.8487220200663755","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.007680802163598441","-0.007680802163598441","-0.007680802163598441"
"18.5","7400","7400","7400","-0.868209732556112","-0.868209732556112","-0.868209732556112","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.007929938711559878","-0.007929938711559878","-0.007929938711559878"
"18.75","7500","7500","7500","-0.8863486384560061","-0.8863486384560061","-0.8863486384560061","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.008164963132454475","-0.008164963132454475","-0.008164963132454475"
"19","7600","7600","7600","-0.9031545982149051","-0.9031545982149051","-0.9031545982149051","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.00838601315428697","-0.00838601315428697","-0.00838601315428697"
"19.25","7700","7700","7700","-0.9186439906520067","-0.9186439906520067","-0.9186439906520067","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.008593231980525362","-0.008593231980525362","-0.008593231980525362"
"19.5","7800","7800","7800","-0.93283370526095","-0.93283370526095","-0.93283370526095","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.00878676824534702","-0.00878676824534702","-0.00878676824534702"
"19.75","7900","7900","7900","-0.9457411337285682","-0.9457411337285682","-0.9457411337285682","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.008966775959442938","-0.008966775959442938","-0.008966775959442938"
"20","8000","8000","8000","-0.957384160707235","-0.957384160707235","-0.957384160707235","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.009133414446831287","-0.009133414446831287","-0.009133414446831287"
"20.25","8100","8100","8100","-0.9677811538782641","-0.9677811538782641","-0.9677811538782641","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.00928684827311159","-0.00928684827311159","-0.00928684827311159"
"20.5","8200","8200","8200","-0.9769509533424666","-0.9769509533424666","-0.9769509533424666","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.009427247165571834","-0.009427247165571834","-0.009427247165571834"
"20.75","8300","8300","8300","-0.984912860372722","-0.984912860372722","-0.984912860372722","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.009554785925544748","-0.009554785925544748","-0.009554785925544748"
"21","8400","8400","8400","-0.991686625562291","-0.991686625562291","-0.991686625562291","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.0096696443333954","-0.0096696443333954","-0.0096696443333954"
"21.25","8500","8500","8500","-0.9972924364015213","-0.9972924364015213","-0.9972924364015213","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.009772007046505896","-0.009772007046505896","-0.009772007046505896"
"21.5","8600","8600","8600","-1.0017509043146313","-1.0017509043146313","-1.0017509043146313","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.009862063490612555","-0.009862063490612555","-0.009862063490612555"
"21.75","8700","8700","8700","-1.0050830511873545","-1.0050830511873545","-1.0050830511873545","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.009940007744837803","-0.009940007744837803","-0.009940007744837803"
"22","8800","8800","8800","-1.007310295415387","-1.007310295415387","-1.007310295415387","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.010006038420748792","-0.010006038420748792","-0.010006038420748792"
"22.25","8900","8900","8900","-1.0084544375027813","-1.0084544375027813","-1.0084544375027813","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.010060358535763814","-0.010060358535763814","-0.010060358535763814"
"22.5","9000","9000","9000","-1.0085376452387396","-1.0085376452387396","-1.0085376452387396","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.01010317538122013","-0.01010317538122013","-0.01010317538122013"
"22.75","9100","9100","9100","-1.007582438480528","-1.007582438480528","-1.007582438480528","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.010134700385406384","-0.010134700385406384","-0.010134700385406384"
"23","9200","9200","9200","-1.0056116735696254","-1.0056116735696254","-1.0056116735696254","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.01015514897185539","-0.01015514897185539","-0.01015514897185539"
"23.25","9300","9300","9300","-1.0026485274076071","-1.0026485274076071","-1.0026485274076071","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.010164740413186019","-0.010164740413186019","-0.010164740413186019"
"23.5","9400","9400","9400","-0.9987164812176901","-0.9987164812176901","-0.9987164812176901","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.010163697680776518","-0.010163697680776518","-0.010163697680776518"
"23.75","9500","9500","9500","-0.9938393040173163","-0.9938393040173163","-0.9938393040173163","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.010152247290542357","-0.010152247290542357","-0.010152247290542357"
"24","9600","9600","9600","-0.9880410358266549","-0.9880410358266549","-0.9880410358266549","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.010130619145089587","-0.010130619145089587","-0.010130619145089587"
"24.25","9700","9700","9700","-0.9813459706373844","-0.9813459706373844","-0.9813459706373844","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.010099046372504986","-0.010099046372504986","-0.010099046372504986"
"24.5","9800","9800","9800","-0.973778639165668","-0.973778639165668","-0.973778639165668","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.01005776516204196","-0.01005776516204196","-0.01005776516204196"
"24.75","9900","9900","9900","-0.9653637914127516","-0.9653637914127516","-0.9653637914127516","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.010007014596953911","-0.010007014596953911","-0.010007014596953911"
"25","10000","10000","10000","-0.9561263790562","-0.9561263790562","-0.9561263790562","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.009947036484722283","-0.009947036484722283","-0.009947036484722283"
"25.25","10100","10100","10100","-0.9460915376943356","-0.9460915376943356","-0.9460915376943356","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.009878075184922619","-0.009878075184922619","-0.009878075184922619"
"25.5","10200","10200","10200","-0.935284568966037","-0.935284568966037","-0.935284568966037","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.009800377434966007","-0.009800377434966007","-0.009800377434966007"
"25.75","10300","10300","10300","-0.9237309225676472","-0.9237309225676472","-0.9237309225676472","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.009714192173950142","-0.009714192173950142","-0.009714192173950142"
"26","10400","10400","10400","-0.9114561781883374","-0.9114561781883374","-0.9114561781883374","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.009619770364848762","-0.009619770364848762","-0.009619770364848762"
"26.25","10500","10500","10500","-0.8984860273848763","-0.8984860273848763","-0.8984860273848763","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.009517364815265161","-0.009517364815265161","-0.009517364815265161"
"26.5","10600","10600","10600","-0.884846255416369","-0.884846255416369","-0.884846255416369","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.009407229996970648","-0.009407229996970648","-0.009407229996970648"
"26.75","10700","10700","10700","-0.8705627230591464","-0.8705627230591464","-0.8705627230591464","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.00928962186444511","-0.00928962186444511","-0.00928962186444511"
"27","10800","10800","10800","-0.8556613484215918","-0.8556613484215918","-0.8556613484215918","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.009164797672633063","-0.009164797672633063","-0.009164797672633063"
"27.25","10900","10900","10900","-0.8401680887783257","-0.8401680887783257","-0.8401680887783257","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.009033015794124175","-0.009033015794124175","-0.009033015794124175"
"27.5","11000","11000","11000","-0.8241089224427782","-0.8241089224427782","-0.8241089224427782","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.00889453553596406","-0.00889453553596406","-0.00889453553596406"
"27.75","11100","11100","11100","-0.8075098306968054","-0.8075098306968054","-0.8075098306968054","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.00874961695629714","-0.00874961695629714","-0.00874961695629714"
"28","11200","11200","11200","-0.7903967797956183","-0.7903967797956183","-0.7903967797956183","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.008598520681039418","-0.008598520681039418","-0.008598520681039418"
"28.25","11300","11300","11300","-0.7727957030659262","-0.7727957030659262","-0.7727957030659262","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.008441507720774927","-0.008441507720774927","-0.008441507720774927"
"28.5","11400","11400","11400","-0.7547324831147936","-0.7547324831147936","-0.7547324831147936","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.00827883928806758","-0.00827883928806758","-0.00827883928806758"
"28.75","11500","11500","11500","-0.7362329341663458","-0.7362329341663458","-0.7362329341663458","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.008110776615373322","-0.008110776615373322","-0.008110776615373322"
"29","11600","11600","11600","-0.7173227845430534","-0.7173227845430534","-0.7173227845430534","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.00793758077373688","-0.00793758077373688","-0.00793758077373688"
"29.25","11700","11700","11700","-0.6980276593079542","-0.6980276593079542","-0.6980276593079542","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.0077595124924517145","-0.0077595124924517145","-0.0077595124924517145"
"29.5","11800","11800","11800","-0.6783730630837597","-0.6783730630837597","-0.6783730630837597","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.007576831979858922","-0.007576831979858922","-0.007576831979858922"
"29.75","11900","11900","11900","-0.6583843630644111","-0.6583843630644111","-0.6583843630644111","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.007389798745455159","-0.007389798745455159","-0.007389798745455159"
"30","12000","12000","12000","-0.6380867722342525","-0.6380867722342525","-0.6380867722342525","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.007198671423479769","-0.007198671423479769","-0.007198671423479769"
"30.25","12100","12100","12100","-0.6175053328095701","-0.6175053328095701","-0.6175053328095701","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.007003707598142117","-0.007003707598142117","-0.007003707598142117"
"30.5","12200","12200","12200","-0.5966648999168581","-0.5966648999168581","-0.5966648999168581","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.006805163630651194","-0.006805163630651194","-0.006805163630651194"
"30.75","12300","12300","12300","-0.5755901255217564","-0.5755901255217564","-0.5755901255217564","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.006603294488201794","-0.006603294488201794","-0.006603294488201794"
"31","12400","12400","12400","-0.5543054426221863","-0.5543054426221863","-0.5543054426221863","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.006398353575070528","-0.006398353575070528","-0.006398353575070528"
"31.25","12500","12500","12500","-0.532835049718802","-0.532835049718802","-0.532835049718802","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.006190592565968191","-0.006190592565968191","-0.006190592565968191"
"31.5","12600","12600","12600","-0.5112028955754473","-0.5112028955754473","-0.5112028955754473","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.005980261241793593","-0.005980261241793593","-0.005980261241793593"
"31.75","12700","12700","12700","-0.48943266428189247","-0.48943266428189247","-0.48943266428189247","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.005767607327927533","-0.005767607327927533","-0.005767607327927533"
"32","12800","12800","12800","-0.4675477606306905","-0.4675477606306905","-0.4675477606306905","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.005552876335203495","-0.005552876335203495","-0.005552876335203495"
"32.25","12900","12900","12900","-0.44557129581955973","-0.44557129581955973","-0.44557129581955973","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.005336311403685408","-0.005336311403685408","-0.005336311403685408"
"32.5","13000","13000","13000","-0.4235260734902789","-0.4235260734902789","-0.4235260734902789","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.005118153149380564","-0.005118153149380564","-0.005118153149380564"
"32.75","13100","13100","13100","-0.40143457611462513","-0.40143457611462513","-0.40143457611462513","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.004898639514010011","-0.004898639514010011","-0.004898639514010011"
"33","13200","13200","13200","-0.37931895173746394","-0.37931895173746394","-0.37931895173746394","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.004678005617955706","-0.004678005617955706","-0.004678005617955706"
"33.25","13300","13300","13300","-0.35720100108663816","-0.35720100108663816","-0.35720100108663816","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.004456483616498044","-0.004456483616498044","-0.004456483616498044"
"33.5","13400","13400","13400","-0.3351021650588803","-0.3351021650588803","-0.3351021650588803","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.004234302559454291","-0.004234302559454291","-0.004234302559454291"
"33.75","13500","13500","13500","-0.31304351259050045","-0.31304351259050045","-0.31304351259050045","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.00401168825432319","-0.00401168825432319","-0.00401168825432319"
"34","13600","13600","13600","-0.2910457289211753","-0.2910457289211753","-0.2910457289211753","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.0037888631330372548","-0.0037888631330372548","-0.0037888631330372548"
"34.25","13700","13700","13700","-0.2691291042586945","-0.2691291042586945","-0.2691291042586945","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.0035660461224189116","-0.0035660461224189116","-0.0035660461224189116"
"34.5","13800","13800","13800","-0.24731352285208164","-0.24731352285208164","-0.24731352285208164","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.0033434525184333416","-0.0033434525184333416","-0.0033434525184333416"
"34.75","13900","13900","13900","-0.22561845248004245","-0.22561845248004245","-0.22561845248004245","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.0031212938643254626","-0.0031212938643254626","-0.0031212938643254626"
"35","14000","14000","14000","-0.2040629343612447","-0.2040629343612447","-0.2040629343612447","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.0028997778327242603","-0.0028997778327242603","-0.0028997778327242603"
"35.25","14100","14100","14100","-0.1826655734924748","-0.1826655734924748","-0.1826655734924748","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.0026791081117933623","-0.0026791081117933623","-0.0026791081117933623"
"35.5","14200","14200","14200","-0.16144452942026205","-0.16144452942026205","-0.16144452942026205","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.0024594842955017616","-0.0024594842955017616","-0.0024594842955017616"
"35.75","14300","14300","14300","-0.14041750745110373","-0.14041750745110373","-0.14041750745110373","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.002241101778084585","-0.002241101778084585","-0.002241101778084585"
"36","14400","14400","14400","-0.11960175030496953","-0.11960175030496953","-0.11960175030496953","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.0020241516527586215","-0.0020241516527586215","-0.0020241516527586215"
"36.25","14500","14500","14500","-0.09901403021630531","-0.09901403021630531","-0.09901403021630531","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.0018088206147532128","-0.0018088206147532128","-0.0018088206147532128"
"36.5","14600","14600","14600","-0.0786706414863067","-0.0786706414863067","-0.0786706414863067","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.0015952908687122949","-0.0015952908687122949","-0.0015952908687122949"
"36.75","14700","14700","14700","-0.058587393489772994","-0.058587393489772994","-0.058587393489772994","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.0013837400405189047","-0.0013837400405189047","-0.0013837400405189047"
"37","14800","14800","14800","-0.0387796041394042","-0.0387796041394042","-0.0387796041394042","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.0011743410935887186","-0.0011743410935887186","-0.0011743410935887186"
"37.25","14900","14900","14900","-0.01926209380995228","-0.01926209380995228","-0.01926209380995228","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.0009672622496747847","-0.0009672622496747847","-0.0009672622496747847"
"37.5","15000","15000","15000","-0.000049179724188088726","-0.000049179724188088726","-0.000049179724188088726","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.0007626669142209532","-0.0007626669142209532","-0.0007626669142209532"
"37.75","15100","15100","15100","0.018845329197798535","0.018845329197798535","0.018845329197798535","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.0005607136062969402","-0.0005607136062969402","-0.0005607136062969402"
"38","15200","15200","15200","0.03740813702489302","0.03740813702489302","0.03740813702489302","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.00036155589314344327","-0.00036155589314344327","-0.00036155589314344327"
"38.25","15300","15300","15300","0.055626465036211","0.055626465036211","0.055626465036211","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.00016534232935114766","-0.00016534232935114766","-0.00016534232935114766"
"38.5","15400","15400","15400","0.07348805547711791","0.07348805547711791","0.07348805547711791","0.07428041701870565","0.07428041701870565","0.07428041701870565","0.0000277835993069582","0.0000277835993069582","0.0000277835993069582"
"38.75","15500","15500","15500","0.09098117485025012","0.09098117485025012","0.09098117485025012","0.09195021559320458","0.09195021559320458","0.09195021559320458","0.00021768352737515373","0.00021768352737515373","0.00021768352737515373"
"39","15600","15600","15600","0.10809461674220312","0.10809461674220312","0.10809461674220312","0.10923645732247805","0.10923645732247805","0.10923645732247805","0.00040422425653593823","0.00040422425653593823","0.00040422425653593823"
"39.25","15700","15700","15700","0.1248177041869778","0.1248177041869778","0.1248177041869778","0.12612835817426238","0.12612835817426238","0.12612835817426238","0.0005872777977464719","0.0005872777977464719","0.0005872777977464719"
"39.5","15800","15800","15800","0.14114029156769492","0.14114029156769492","0.14114029156769492","0.14261567085063093","0.14261567085063093","0.14261567085063093","0.0007667214086888377","0.0007667214086888377","0.0007667214086888377"
"39.75","15900","15900","15900","0.15705276605850402","0.15705276605850402","0.15705276605850402","0.15868868624395804","0.15868868624395804","0.15868868624395804","0.0009424376265368441","0.0009424376265368441","0.0009424376265368441"
"40","16000","16000","16000","0.1725460486090222","0.1725460486090222","0.1725460486090222","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.0011143142960465917","0.0011143142960465917","0.0011143142960465917"
"40.25","16100","16100","16100","0.1876115944740427","0.1876115944740427","0.1876115944740427","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.0012822445929820472","0.0012822445929820472","0.0012822445929820472"
"40.5","16200","16200","16200","0.2022413932916507","0.2022413932916507","0.2022413932916507","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.0014461270428910954","0.0014461270428910954","0.0014461270428910954"
"40.75","16300","16300","16300","0.21642796871327838","0.21642796871327838","0.21642796871327838","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.0016058655352520247","0.0016058655352520247","0.0016058655352520247"
"41","16400","16400","16400","0.23016437758961358","0.23016437758961358","0.23016437758961358","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.0017613693330142018","0.0017613693330142018","0.0017613693330142018"
"41.25","16500","16500","16500","0.24344420871665867","0.24344420871665867","0.24344420871665867","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.001912553077560837","0.001912553077560837","0.001912553077560837"
"41.5","16600","16600","16600","0.25626158114660597","0.25626158114660597","0.25626158114660597","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.0020593367891258013","0.0020593367891258013","0.0020593367891258013"
"41.75","16700","16700","16700","0.268611142068562","0.268611142068562","0.268611142068562","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.0022016458627004687","0.0022016458627004687","0.0022016458627004687"
"42","16800","16800","16800","0.2804880642645091","0.2804880642645091","0.2804880642645091","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.002339411059470199","0.002339411059470199","0.002339411059470199"
"42.25","16900","16900","16900","0.2918880431462433","0.2918880431462433","0.2918880431462433","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.00247256849382407","0.00247256849382407","0.00247256849382407"
"42.5","17000","17000","17000","0.30280729337936796","0.30280729337936796","0.30280729337936796","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.002601059615985335","0.002601059615985335","0.002601059615985335"
"42.75","17100","17100","17100","0.3132425451007548","0.3132425451007548","0.3132425451007548","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.0027248311903132136","0.0027248311903132136","0.0027248311903132136"
"43","17200","17200","17200","0.3231910397362114","0.3231910397362114","0.3231910397362114","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.0028438352693311506","0.0028438352693311506","0.0028438352693311506"
"43.25","17300","17300","17300","0.33265052542540613","0.33265052542540613","0.33265052542540613","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.0029580291635389264","0.0029580291635389264","0.0029580291635389264"
"43.5","17400","17400","17400","0.3416192520614098","0.3416192520614098","0.3416192520614098","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.0030673754070708117","0.0030673754070708117","0.0030673754070708117"
"43.75","17500","17500","17500","0.3500959659525122","0.3500959659525122","0.3500959659525122","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.0031718417192639972","0.0031718417192639972","0.0031718417192639972"
"44","17600","17600","17600","0.35807990411425716","0.35807990411425716","0.35807990411425716","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.0032714009622060725","0.0032714009622060725","0.0032714009622060725"
"44.25","17700","17700","17700","0.3655707881999223","0.3655707881999223","0.3655707881999223","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.0033660310943321656","0.0033660310943321656","0.0033660310943321656"
"44.5","17800","17800","17800","0.37256881807793113","0.37256881807793113","0.37256881807793113","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.0034557151201466407","0.0034557151201466407","0.0034557151201466407"
"44.75","17900","17900","17900","0.3790746650649537","0.3790746650649537","0.3790746650649537","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.00354044103614657","0.00354044103614657","0.00354044103614657"
"45","18000","18000","18000","0.3850894648236913","0.3850894648236913","0.3850894648236913","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.0036202017730269168","0.0036202017730269168","0.0036202017730269168"
"45.25","18100","18100","18100","0.3906148099345867","0.3906148099345867","0.3906148099345867","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.003694995134251068","0.003694995134251068","0.003694995134251068"
"45.5","18200","18200","18200","0.3956527421509252","0.3956527421509252","0.3956527421509252","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.0037648237310719534","0.0037648237310719534","0.0037648237310719534"
"45.75","18300","18300","18300","0.4002057443470085","0.4002057443470085","0.4002057443470085","0.404282991929479","0.404282991929479","0.404282991929479","0.003829694914092366","0.003829694914092366","0.003829694914092366"
"46","18400","18400","18400","0.4042767321692966","0.4042767321692966","0.4042767321692966","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.003889620701455314","0.003889620701455314","0.003889620701455314"
"46.25","18500","18500","18500","0.4078690454005981","0.4078690454005981","0.4078690454005981","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.003944617703757536","0.003944617703757536","0.003944617703757536"
"46.5","18600","18600","18600","0.41098643904758686","0.41098643904758686","0.41098643904758686","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.003994707045781795","0.003994707045781795","0.003994707045781795"
"46.75","18700","18700","18700","0.41363307416208905","0.41363307416208905","0.41363307416208905","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.0040399142851456835","0.0040399142851456835","0.0040399142851456835"
"47","18800","18800","18800","0.4158135084067481","0.4158135084067481","0.4158135084067481","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.00408026932796688","0.00408026932796688","0.00408026932796688"
"47.25","18900","18900","18900","0.4175326863758302","0.4175326863758302","0.4175326863758302","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.004115806341645906","0.004115806341645906","0.004115806341645906"
"47.5","19000","19000","19000","0.4187959296820747","0.4187959296820747","0.4187959296820747","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.004146563664871136","0.004146563664871136","0.004146563664871136"
"47.75","19100","19100","19100","0.41960892682061773","0.41960892682061773","0.41960892682061773","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.004172583714950585","0.004172583714950585","0.004172583714950585"
"48","19200","19200","19200","0.4199777228211406","0.4199777228211406","0.4199777228211406","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.004193912892577603","0.004193912892577603","0.004193912892577603"
"48.25","19300","19300","19300","0.41990870869949953","0.41990870869949953","0.41990870869949953","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.004210601484139188","0.004210601484139188","0.004210601484139188"
"48.5","19400","19400","19400","0.4194086107201892","0.4194086107201892","0.4194086107201892","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.004222703561676748","0.004222703561676748","0.004222703561676748"
"48.75","19500","19500","19500","0.41848447948107914","0.41848447948107914","0.41848447948107914","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.004230276880610749","0.004230276880610749","0.004230276880610749"
"49","19600","19600","19600","0.4171436788319274","0.4171436788319274","0.4171436788319274","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.004233382775341056","0.004233382775341056","0.004233382775341056"
"49.25","19700","19700","19700","0.41539387463824856","0.41539387463824856","0.41539387463824856","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.004232086052837189","0.004232086052837189","0.004232086052837189"
"49.5","19800","19800","19800","0.4132430234021523","0.4132430234021523","0.4132430234021523","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.004226454884332535","0.004226454884332535","0.004226454884332535"
"49.75","19900","19900","19900","0.41069936075181673","0.41069936075181673","0.41069936075181673","0.414866302109818","0.414866302109818","0.414866302109818","0.004216560695237688","0.004216560695237688","0.004216560695237688"
"50","20000","20000","20000","0.4077713898112827","0.4077713898112827","0.4077713898112827","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.004202478053389261","0.004202478053389261","0.004202478053389261"
"50.25","20100","20100","20100","0.4044678694622731","0.4044678694622731","0.4044678694622731","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.004184284555750546","0.004184284555750546","0.004184284555750546"
"50.5","20200","20200","20200","0.4007978025097461","0.4007978025097461","0.4007978025097461","0.404861516905914","0.404861516905914","0.404861516905914","0.004162060713681151","0.004162060713681151","0.004162060713681151"
"50.75","20300","20300","20300","0.3967704237628896","0.3967704237628896","0.3967704237628896","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.004135889836893093","0.004135889836893093","0.004135889836893093"
"51","20400","20400","20400","0.3923951880432379","0.3923951880432379","0.3923951880432379","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.004105857916211236","0.004105857916211236","0.004105857916211236"
"51.25","20500","20500","20500","0.3876817581315783","0.3876817581315783","0.3876817581315783","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.004072053505256003","0.004072053505256003","0.004072053505256003"
"51.5","20600","20600","20600","0.38263999266525894","0.38263999266525894","0.38263999266525894","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.004034567601166016","0.004034567601166016","0.004034567601166016"
"51.75","20700","20700","20700","0.37727993399747684","0.37727993399747684","0.37727993399747684","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.0039934935244788985","0.0039934935244788985","0.0039934935244788985"
"52","20800","20800","20800","0.37161179603005473","0.37161179603005473","0.37161179603005473","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.003948926798287851","0.003948926798287851","0.003948926798287851"
"52.25","20900","20900","20900","0.3656459520311497","0.3656459520311497","0.3656459520311497","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.0039009650267914434","0.0039009650267914434","0.0039009650267914434"
"52.5","21000","21000","21000","0.3593929224492523","0.3593929224492523","0.3593929224492523","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.0038497077733535973","0.0038497077733535973","0.0038497077733535973"
"52.75","21100","21100","21100","0.35286336273475205","0.35286336273475205","0.35286336273475205","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.003795256438190446","0.003795256438190446","0.003795256438190446"
"53","21200","21200","21200","0.34606805118023026","0.34606805118023026","0.34606805118023026","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.0037377141357996246","0.0037377141357996246","0.0037377141357996246"
"53.25","21300","21300","21300","0.3390178767905504","0.3390178767905504","0.3390178767905504","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.003677185572247929","0.003677185572247929","0.003677185572247929"
"53.5","21400","21400","21400","0.33172382719367477","0.33172382719367477","0.33172382719367477","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.0036137769224308877","0.0036137769224308877","0.0036137769224308877"
"53.75","21500","21500","21500","0.3241969766030241","0.3241969766030241","0.3241969766030241","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.0035475957074181524","0.0035475957074181524","0.0035475957074181524"
"54","21600","21600","21600","0.31644847384204694","0.31644847384204694","0.31644847384204694","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.0034787506719974465","0.0034787506719974465","0.0034787506719974465"
"54.25","21700","21700","21700","0.3084895304415208","0.3084895304415208","0.3084895304415208","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.0034073516625275774","0.0034073516625275774","0.0034073516625275774"
"54.5","21800","21800","21800","0.30033140881995274","0.30033140881995274","0.30033140881995274","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.0033335095052115064","0.0033335095052115064","0.0033335095052115064"
"54.75","21900","21900","21900","0.2919854105572766","0.2919854105572766","0.2919854105572766","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.0032573358848976483","0.0032573358848976483","0.0032573358848976483"
"55","22000","22000","22000","0.2834628647718731","0.2834628647718731","0.2834628647718731","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.0031789432245172174","0.0031789432245172174","0.0031789432245172174"
"55.25","22100","22100","22100","0.2747751166107537","0.2747751166107537","0.2747751166107537","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.003098444565262943","0.003098444565262943","0.003098444565262943"
"55.5","22200","22200","22200","0.2659335158625666","0.2659335158625666","0.2659335158625666","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.003015953447614402","0.003015953447614402","0.003015953447614402"
"55.75","22300","22300","22300","0.25694940570286817","0.25694940570286817","0.25694940570286817","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.002931583793311418","0.002931583793311418","0.002931583793311418"
"56","22400","22400","22400","0.24783411158092025","0.24783411158092025","0.24783411158092025","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.002845449788377391","0.002845449788377391","0.002845449788377391"
"56.25","22500","22500","22500","0.23859893025703863","0.23859893025703863","0.23859893025703863","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.0027576657672909732","0.0027576657672909732","0.0027576657672909732"
"56.5","22600","22600","22600","0.22925511899931356","0.22925511899931356","0.22925511899931356","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.002668346098403551","0.002668346098403551","0.002668346098403551"
"56.75","22700","22700","22700","0.21981388494828702","0.21981388494828702","0.21981388494828702","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.0025776050706972503","0.0025776050706972503","0.0025776050706972503"
"57","22800","22800","22800","0.21028637465794334","0.21028637465794334","0.21028637465794334","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.0024855567819768824","0.0024855567819768824","0.0024855567819768824"
"57.25","22900","22900","22900","0.20068366382112635","0.20068366382112635","0.20068366382112635","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.002392315028586372","0.002392315028586372","0.002392315028586372"
"57.5","23000","23000","23000","0.1910167471872533","0.1910167471872533","0.1910167471872533","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.0022979931967385334","0.0022979931967385334","0.0022979931967385334"
"57.75","23100","23100","23100","0.18129652867994284","0.18129652867994284","0.18129652867994284","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.0022027041555442613","0.0022027041555442613","0.0022027041555442613"
"58","23200","23200","23200","0.1715338117219177","0.1715338117219177","0.1715338117219177","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.0021065601518254935","0.0021065601518254935","0.0021065601518254935"
"58.25","23300","23300","23300","0.16173928977428112","0.16173928977428112","0.16173928977428112","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.0020096727067931974","0.0020096727067931974","0.0020096727067931974"
"58.5","23400","23400","23400","0.15192353709700013","0.15192353709700013","0.15192353709700013","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.0019121525146695798","0.0019121525146695798","0.0019121525146695798"
"58.75","23500","23500","23500","0.1420969997371539","0.1420969997371539","0.1420969997371539","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.0018141093433311217","0.0018141093433311217","0.0018141093433311217"
"59","23600","23600","23600","0.1322699867512358","0.1322699867512358","0.1322699867512358","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.0017156519370463592","0.0017156519370463592","0.0017156519370463592"
"59.25","23700","23700","23700","0.12245266166751106","0.12245266166751106","0.12245266166751106","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.0016168879213795898","0.0016168879213795898","0.0016168879213795898"
"59.5","23800","23800","23800","0.11265503419415596","0.11265503419415596","0.11265503419415596","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.001517923710329435","0.001517923710329435","0.001517923710329435"
"59.75","23900","23900","23900","0.10288695217861117","0.10288695217861117","0.10288695217861117","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.0014188644157678478","0.0014188644157678478","0.0014188644157678478"
"60","24000","24000","24000","0.0931580938232966","0.0931580938232966","0.0931580938232966","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.0013198137592427793","0.0013198137592427793","0.0013198137592427793"
"60.25","24100","24100","24100","0.08347796016254179","0.08347796016254179","0.08347796016254179","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.0012208739862048477","0.0012208739862048477","0.0012208739862048477"
"60.5","24200","24200","24200","0.07385586780528913","0.07385586780528913","0.07385586780528913","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.0011221457827153775","0.0011221457827153775","0.0011221457827153775"
"60.75","24300","24300","24300","0.06430094194783245","0.06430094194783245","0.06430094194783245","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.001023728194690321","0.001023728194690321","0.001023728194690321"
"61","24400","24400","24400","0.05482210966055303","0.05482210966055303","0.05482210966055303","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.0009257185497317331","0.0009257185497317331","0.0009257185497317331"
"61.25","24500","24500","24500","0.04542809345231526","0.04542809345231526","0.04542809345231526","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.0008282123815954575","0.0008282123815954575","0.0008282123815954575"
"61.5","24600","24600","24600","0.03612740511588253","0.03612740511588253","0.03612740511588253","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.0007313033573406913","0.0007313033573406913","0.0007313033573406913"
"61.75","24700","24700","24700","0.02692833985741072","0.02692833985741072","0.02692833985741072","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.0006350832072041608","0.0006350832072041608","0.0006350832072041608"
"62","24800","24800","24800","0.01783897071277368","0.01783897071277368","0.01783897071277368","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.0005396416572385546","0.0005396416572385546","0.0005396416572385546"
"62.25","24900","24900","24900","0.008867143253171443","0.008867143253171443","0.008867143253171443","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.00044506636475190103","0.00044506636475190103","0.00044506636475190103"
"62.5","25000","25000","25000","0.00002047058216837228","0.00002047058216837228","0.00002047058216837228","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.0003514428565815138","0.0003514428565815138","0.0003514428565815138"
"62.75","25100","25100","25100","-0.008693671373995763","-0.008693671373995763","-0.008693671373995763","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.0002588544702330219","0.0002588544702330219","0.0002588544702330219"
"63","25200","25200","25200","-0.017268148281280538","-0.017268148281280538","-0.017268148281280538","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.00016738229791204572","0.00016738229791204572","0.00016738229791204572"
"63.25","25300","25300","25300","-0.025696071516667345","-0.025696071516667345","-0.025696071516667345","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.00007710513347292678","0.00007710513347292678","0.00007710513347292678"
"63.5","25400","25400","25400","-0.03397080198999176","-0.03397080198999176","-0.03397080198999176","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","-0.000011900577694071851","-0.000011900577694071851","-0.000011900577694071851"
"63.75","25500","25500","25500","-0.04208595366814763","-0.04208595366814763","-0.04208595366814763","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","-0.00009956078581880006","-0.00009956078581880006","-0.00009956078581880006"
"64","25600","25600","25600","-0.05003539680132254","-0.05003539680132254","-0.05003539680132254","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","-0.00018580388093518592","-0.00018580388093518592","-0.00018580388093518592"
"64.25","25700","25700","25700","-0.057813260851220134","-0.057813260851220134","-0.057813260851220134","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","-0.0002705607340808894","-0.0002705607340808894","-0.0002705607340808894"
"64.5","25800","25800","25800","-0.06541393712151836","-0.06541393712151836","-0.06541393712151836","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","-0.0003537647355034857","-0.0003537647355034857","-0.0003537647355034857"
"64.75","25900","25900","25900","-0.07283208109110352","-0.07283208109110352","-0.07283208109110352","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","-0.00043535182986696643","-0.00043535182986696643","-0.00043535182986696643"
"65","26000","26000","26000","-0.08006261445090786","-0.08006261445090786","-0.08006261445090786","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.0005152605484553211","-0.0005152605484553211","-0.0005152605484553211"
"65.25","26100","26100","26100","-0.08710072684546545","-0.08710072684546545","-0.08710072684546545","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.0005934320383731411","-0.0005934320383731411","-0.0005934320383731411"
"65.5","26200","26200","26200","-0.09394187732057914","-0.09394187732057914","-0.09394187732057914","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.0006698100887457814","-0.0006698100887457814","-0.0006698100887457814"
"65.75","26300","26300","26300","-0.10058179547877429","-0.10058179547877429","-0.10058179547877429","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.0007443411539250055","-0.0007443411539250055","-0.0007443411539250055"
"66","26400","26400","26400","-0.10701648234448481","-0.10701648234448481","-0.10701648234448481","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.000816974373708446","-0.000816974373708446","-0.000816974373708446"
"66.25","26500","26500","26500","-0.11324221094119094","-0.11324221094119094","-0.11324221094119094","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.0008876615905845809","-0.0008876615905845809","-0.0008876615905845809"
"66.5","26600","26600","26600","-0.11925552658299163","-0.11925552658299163","-0.11925552658299163","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.0009563573640172796","-0.0009563573640172796","-0.0009563573640172796"
"66.75","26700","26700","26700","-0.12505324688335692","-0.12505324688335692","-0.12505324688335692","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.001023018981787218","-0.001023018981787218","-0.001023018981787218"
"67","26800","26800","26800","-0.1306324614840625","-0.1306324614840625","-0.1306324614840625","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.0010876064684098713","-0.0010876064684098713","-0.0010876064684098713"
"67.25","26900","26900","26900","-0.1359905315075598","-0.1359905315075598","-0.1359905315075598","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.0011500825906527613","-0.0011500825906527613","-0.0011500825906527613"
"67.5","27000","27000","27000","-0.14112508873628005","-0.14112508873628005","-0.14112508873628005","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.0012104128601770764","-0.0012104128601770764","-0.0012104128601770764"
"67.75","27100","27100","27100","-0.146034034522615","-0.146034034522615","-0.146034034522615","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.0012685655333316923","-0.0012685655333316923","-0.0012685655333316923"
"68","27200","27200","27200","-0.15071553843354937","-0.15071553843354937","-0.15071553843354937","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.0013245116081300433","-0.0013245116081300433","-0.0013245116081300433"
"68.25","27300","27300","27300","-0.15516803663414971","-0.15516803663414971","-0.15516803663414971","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.0013782248184426964","-0.0013782248184426964","-0.0013782248184426964"
"68.5","27400","27400","27400","-0.15939023001433952","-0.15939023001433952","-0.15939023001433952","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.0014296816254412217","-0.0014296816254412217","-0.0014296816254412217"
"68.75","27500","27500","27500","-0.1633810820636059","-0.1633810820636059","-0.1633810820636059","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.0014788612063312938","-0.0014788612063312938","-0.0014788612063312938"
"69","27600","27600","27600","-0.1671398164984967","-0.1671398164984967","-0.1671398164984967","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.0015257454404151542","-0.0015257454404151542","-0.0015257454404151542"
"69.25","27700","27700","27700","-0.17066591464796624","-0.17066591464796624","-0.17066591464796624","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.001570318892526186","-0.001570318892526186","-0.001570318892526186"
"69.5","27800","27800","27800","-0.17395911260183095","-0.17395911260183095","-0.17395911260183095","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.0016125687938801925","-0.0016125687938801925","-0.0016125687938801925"
"69.75","27900","27900","27900","-0.17701939812778453","-0.17701939812778453","-0.17701939812778453","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.00165248502039066","-0.00165248502039066","-0.00165248502039066"
"70","28000","28000","28000","-0.1798470073626042","-0.1798470073626042","-0.1798470073626042","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.001690060068496882","-0.001690060068496882","-0.001690060068496882"
"70.25","28100","28100","28100","-0.18244242128336097","-0.18244242128336097","-0.18244242128336097","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.0017252890285562664","-0.0017252890285562664","-0.0017252890285562664"
"70.5","28200","28200","28200","-0.18480636196461073","-0.18480636196461073","-0.18480636196461073","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.0017581695558540021","-0.0017581695558540021","-0.0017581695558540021"
"70.75","28300","28300","28300","-0.18693978862770932","-0.18693978862770932","-0.18693978862770932","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.0017887018392850479","-0.0017887018392850479","-0.0017887018392850479"
"71","28400","28400","28400","-0.1888438934885475","-0.1888438934885475","-0.1888438934885475","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.0018168885677655455","-0.0018168885677655455","-0.0018168885677655455"
"71.25","28500","28500","28500","-0.19052009741014808","-0.19052009741014808","-0.19052009741014808","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.0018427348944322283","-0.0018427348944322283","-0.0018427348944322283"
"71.5","28600","28600","28600","-0.1919700453667075","-0.1919700453667075","-0.1919700453667075","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.0018662483986902137","-0.0018662483986902137","-0.0018662483986902137"
"71.75","28700","28700","28700","-0.19319560172579625","-0.19319560172579625","-0.19319560172579625","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.0018874390461714532","-0.0018874390461714532","-0.0018874390461714532"
"72","28800","28800","28800","-0.19419884535555518","-0.19419884535555518","-0.19419884535555518","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.0019063191466671264","-0.0019063191466671264","-0.0019063191466671264"
"72.25","28900","28900","28900","-0.19498206456383943","-0.19498206456383943","-0.19498206456383943","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.0019229033100991826","-0.0019229033100991826","-0.0019229033100991826"
"72.5","29000","29000","29000","-0.19554775187637252","-0.19554775187637252","-0.19554775187637252","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.0019372084005975752","-0.0019372084005975752","-0.0019372084005975752"
"72.75","29100","29100","29100","-0.19589859866106857","-0.19589859866106857","-0.19589859866106857","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.0019492534887507011","-0.0019492534887507011","-0.0019492534887507011"
"73","29200","29200","29200","-0.19603748960577755","-0.19603748960577755","-0.19603748960577755","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.0019590598020984805","-0.0019590598020984805","-0.0019590598020984805"
"73.25","29300","29300","29300","-0.1959674970567856","-0.1959674970567856","-0.1959674970567856","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.001966650673937795","-0.001966650673937795","-0.001966650673937795"
"73.5","29400","29400","29400","-0.19569187522548318","-0.19569187522548318","-0.19569187522548318","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.0019720514905118627","-0.0019720514905118627","-0.0019720514905118627"
"73.75","29500","29500","29500","-0.19521405427067776","-0.19521405427067776","-0.19521405427067776","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.00197528963665574","-0.00197528963665574","-0.00197528963665574"
"74","29600","29600","29600","-0.19453763426408852","-0.19453763426408852","-0.19453763426408852","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.001976394439971021","-0.001976394439971021","-0.001976394439971021"
"74.25","29700","29700","29700","-0.19366637904660874","-0.19366637904660874","-0.19366637904660874","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.0019753971136038245","-0.0019753971136038245","-0.0019753971136038245"
"74.5","29800","29800","29800","-0.19260420998296915","-0.19260420998296915","-0.19260420998296915","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.0019723306977009053","-0.0019723306977009053","-0.0019723306977009053"
"74.75","29900","29900","29900","-0.1913551996224619","-0.1913551996224619","-0.1913551996224619","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.0019672299996190863","-0.0019672299996190863","-0.0019672299996190863"
"75","30000","30000","30000","-0.1899235652734211","-0.1899235652734211","-0.1899235652734211","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.0019601315329643362","-0.0019601315329643362","-0.0019601315329643362"
"75.25","30100","30100","30100","-0.1883136624991644","-0.1883136624991644","-0.1883136624991644","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.00195107345553679","-0.00195107345553679","-0.00195107345553679"
"75.5","30200","30200","30200","-0.18652997854311715","-0.18652997854311715","-0.18652997854311715","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.0019400955062586663","-0.0019400955062586663","-0.0019400955062586663"
"75.75","30300","30300","30300","-0.1845771256908394","-0.1845771256908394","-0.1845771256908394","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.0019272389411626456","-0.0019272389411626456","-0.0019272389411626456"
"76","30400","30400","30400","-0.18245983457667","-0.18245983457667","-0.18245983457667","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.0019125464685177535","-0.0019125464685177535","-0.0019125464685177535"
"76.25","30500","30500","30500","-0.18018294744269134","-0.18018294744269134","-0.18018294744269134","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.0018960621831711176","-0.0018960621831711176","-0.0018960621831711176"
"76.5","30600","30600","30600","-0.17775141135769096","-0.17775141135769096","-0.17775141135769096","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.001877831500182718","-0.001877831500182718","-0.001877831500182718"
"76.75","30700","30700","30700","-0.17517027140377311","-0.17517027140377311","-0.17517027140377311","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.0018579010878315982","-0.0018579010878315982","-0.0018579010878315982"
"77","30800","30800","30800","-0.1724446638382325","-0.1724446638382325","-0.1724446638382325","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.001836318800070888","-0.001836318800070888","-0.001836318800070888"
"77.25","30900","30900","30900","-0.16957980923825738","-0.16957980923825738","-0.16957980923825738","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.0018131336085094422","-0.0018131336085094422","-0.0018131336085094422"
"77.5","31000","31000","31000","-0.16658100563597905","-0.16658100563597905","-0.16658100563597905","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.001788395533997414","-0.001788395533997414","-0.001788395533997414"
"77.75","31100","31100","31100","-0.16345362165132477","-0.16345362165132477","-0.16345362165132477","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.0017621555778929605","-0.0017621555778929605","-0.0017621555778929605"
"78","31200","31200","31200","-0.16020308963006236","-0.16020308963006236","-0.16020308963006236","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.001734465653086683","-0.001734465653086683","-0.001734465653086683"
"78.25","31300","31300","31300","-0.1568348987943537","-0.1568348987943537","-0.1568348987943537","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.0017053785148601532","-0.0017053785148601532","-0.0017053785148601532"
"78.5","31400","31400","31400","-0.15335458841304955","-0.15335458841304955","-0.15335458841304955","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.001674947691654157","-0.001674947691654157","-0.001674947691654157"
"78.75","31500","31500","31500","-0.14976774099887516","-0.14976774099887516","-0.14976774099887516","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.001643227415821914","-0.001643227415821914","-0.001643227415821914"
"79","31600","31600","31600","-0.14607997553955565","-0.14607997553955565","-0.14607997553955565","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.001610272554441572","-0.001610272554441572","-0.001610272554441572"
"79.25","31700","31700","31700","-0.1422969407698339","-0.1422969407698339","-0.1422969407698339","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.0015761385402617446","-0.0015761385402617446","-0.0015761385402617446"
"79.5","31800","31800","31800","-0.13842430849122314","-0.13842430849122314","-0.13842430849122314","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.0015408813028529606","-0.0015408813028529606","-0.0015408813028529606"
"79.75","31900","31900","31900","-0.13446776694622203","-0.13446776694622203","-0.13446776694622203","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.0015045572000369541","-0.0015045572000369541","-0.0015045572000369541"
"80","32000","32000","32000","-0.13043301425360262","-0.13043301425360262","-0.13043301425360262","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.001467222949664896","-0.001467222949664896","-0.001467222949664896"
"80.25","32100","32100","32100","-0.12632575191125167","-0.12632575191125167","-0.12632575191125167","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.0014289355618144085","-0.0014289355618144085","-0.0014289355618144085"
"80.5","32200","32200","32200","-0.12215167837291725","-0.12215167837291725","-0.12215167837291725","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.0013897522714744898","-0.0013897522714744898","-0.0013897522714744898"
"80.75","32300","32300","32300","-0.11791648270507181","-0.11791648270507181","-0.11791648270507181","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.0013497304717858191","-0.0013497304717858191","-0.0013497304717858191"
"81","32400","32400","32400","-0.11362583832996273","-0.11362583832996273","-0.11362583832996273","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.0013089276479031978","-0.0013089276479031978","-0.0013089276479031978"
"81.25","32500","32500","32500","-0.10928539686077089","-0.10928539686077089","-0.10928539686077089","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.0012674013115452423","-0.0012674013115452423","-0.0012674013115452423"
"81.5","32600","32600","32600","-0.10490078203464528","-0.10490078203464528","-0.10490078203464528","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.001225208936295295","-0.001225208936295295","-0.001225208936295295"
"81.75","32700","32700","32700","-0.10047758374922375","-0.10047758374922375","-0.10047758374922375","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.0011824078937160837","-0.0011824078937160837","-0.0011824078937160837"
"82","32800","32800","32800","-0.09602135220808616","-0.09602135220808616","-0.09602135220808616","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.0011390553903391758","-0.0011390553903391758","-0.0011390553903391758"
"82.25","32900","32900","32900","-0.09153759218041949","-0.09153759218041949","-0.09153759218041949","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.0010952084055887885","-0.0010952084055887885","-0.0010952084055887885"
"82.5","33000","33000","33000","-0.08703175738000295","-0.08703175738000295","-0.08703175738000295","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.0010509236306980654","-0.0010509236306980654","-0.0010509236306980654"
"82.75","33100","33100","33100","-0.08250924496844486","-0.08250924496844486","-0.08250924496844486","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.001006257408674176","-0.001006257408674176","-0.001006257408674176"
"83","33200","33200","33200","-0.07797539018742307","-0.07797539018742307","-0.07797539018742307","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.0009612656753669683","-0.0009612656753669683","-0.0009612656753669683"
"83.25","33300","33300","33300","-0.0734354611245","-0.0734354611245","-0.0734354611245","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.0009160039016944555","-0.0009160039016944555","-0.0009160039016944555"
"83.5","33400","33400","33400","-0.0688946536168928","-0.0688946536168928","-0.0688946536168928","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.0008705270370762486","-0.0008705270370762486","-0.0008705270370762486"
"83.75","33500","33500","33500","-0.06435808629739374","-0.06435808629739374","-0.06435808629739374","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.0008248894541247097","-0.0008248894541247097","-0.0008248894541247097"
"84","33600","33600","33600","-0.05983079578643923","-0.05983079578643923","-0.05983079578643923","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.0007791448946415013","-0.0007791448946415013","-0.0007791448946415013"
"84.25","33700","33700","33700","-0.055317732034133524","-0.055317732034133524","-0.055317732034133524","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.0007333464169654641","-0.0007333464169654641","-0.0007333464169654641"
"84.5","33800","33800","33800","-0.050823753815833095","-0.050823753815833095","-0.050823753815833095","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.0006875463447158729","-0.0006875463447158729","-0.0006875463447158729"
"84.75","33900","33900","33900","-0.04635362438469859","-0.04635362438469859","-0.04635362438469859","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.0006417962169731738","-0.0006417962169731738","-0.0006417962169731738"
"85","34000","34000","34000","-0.041912007284418296","-0.041912007284418296","-0.041912007284418296","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.0005961467399374165","-0.0005961467399374165","-0.0005961467399374165"
"85.25","34100","34100","34100","-0.037503462325102856","-0.037503462325102856","-0.037503462325102856","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.0005506477401024919","-0.0005506477401024919","-0.0005506477401024919"
"85.5","34200","34200","34200","-0.03313244172514579","-0.03313244172514579","-0.03313244172514579","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.0005053481189824975","-0.0005053481189824975","-0.0005053481189824975"
"85.75","34300","34300","34300","-0.028803286421636536","-0.028803286421636536","-0.028803286421636536","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.0004602958094243139","-0.0004602958094243139","-0.0004602958094243139"
"86","34400","34400","34400","-0.02452022255170445","-0.02452022255170445","-0.02452022255170445","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.0004155377335385872","-0.0004155377335385872","-0.0004155377335385872"
"86.25","34500","34500","34500","-0.020287358106963565","-0.020287358106963565","-0.020287358106963565","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.0003711197622791639","-0.0003711197622791639","-0.0003711197622791639"
"86.5","34600","34600","34600","-0.01610867976301719","-0.01610867976301719","-0.01610867976301719","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.0003270866766990172","-0.0003270866766990172","-0.0003270866766990172"
"86.75","34700","34700","34700","-0.011988049885771485","-0.011988049885771485","-0.011988049885771485","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.00028348213090853276","-0.00028348213090853276","-0.00028348213090853276"
"87","34800","34800","34800","-0.007929203716096447","-0.007929203716096447","-0.007929203716096447","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.00024034861676000606","-0.00024034861676000606","-0.00024034861676000606"
"87.25","34900","34900","34900","-0.003935746734161938","-0.003935746734161938","-0.003935746734161938","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.00019772743028003152","-0.00019772743028003152","-0.00019772743028003152"
"87.5","35000","35000","35000","-0.00001115220456599166","-0.00001115220456599166","-0.00001115220456599166","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.00015565863986936076","-0.00015565863986936076","-0.00015565863986936076"
"87.75","35100","35100","35100","0.0038412410968372544","0.0038412410968372544","0.0038412410968372544","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.00011418105628772034","-0.00011418105628772034","-0.00011418105628772034"
"88","35200","35200","35200","0.007618230973712208","0.007618230973712208","0.007618230973712208","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.00007333220443888234","-0.00007333220443888234","-0.00007333220443888234"
"88.25","35300","35300","35300","0.011316753717129606","0.011316753717129606","0.011316753717129606","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.000033148296969248876","-0.000033148296969248876","-0.000033148296969248876"
"88.5","35400","35400","35400","0.014933885830285454","0.014933885830285454","0.014933885830285454","0.01509635575993751","0.01509635575993751","0.01509635575993751","0.00000633579030900216","0.00000633579030900216","0.00000633579030900216"
"88.75","35500","35500","35500","0.018466845569975243","0.018466845569975243","0.018466845569975243","0.018665056686135603","0.018665056686135603","0.018665056686135603","0.00004508654116120196","0.00004508654116120196","0.00004508654116120196"
"89","35600","35600","35600","0.02191299430495197","0.02191299430495197","0.02191299430495197","0.02214605598922774","0.02214605598922774","0.02214605598922774","0.00008307181983307132","0.00008307181983307132","0.00008307181983307132"
"89.25","35700","35700","35700","0.02526983769149962","0.02526983769149962","0.02526983769149962","0.025536834227132783","0.025536834227132783","0.025536834227132783","0.00012026089010840936","0.00012026089010840936","0.00012026089010840936"
"89.5","35800","35800","35800","0.0285350266667545","0.0285350266667545","0.0285350266667545","0.028835018719744993","0.028835018719744993","0.028835018719744993","0.00015662443251895398","0.00015662443251895398","0.00015662443251895398"
"89.75","35900","35900","35900","0.03170635826050547","0.03170635826050547","0.03170635826050547","0.032038384368710815","0.032038384368710815","0.032038384368710815","0.00019213455970577267","0.00019213455970577267","0.00019213455970577267"
"90","36000","36000","36000","0.0347817762264009","0.0347817762264009","0.0347817762264009","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.00022676482993370852","0.00022676482993370852","0.00022676482993370852"
"90.25","36100","36100","36100","0.03775937149368376","0.03775937149368376","0.03775937149368376","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.0002604902587623383","0.0002604902587623383","0.0002604902587623383"
"90.5","36200","36200","36200","0.04063738244076766","0.04063738244076766","0.04063738244076766","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.00029328732887903396","0.00029328732887903396","0.00029328732887903396"
"90.75","36300","36300","36300","0.04341419499215476","0.04341419499215476","0.04341419499215476","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.0003251339981016118","0.0003251339981016118","0.0003251339981016118"
"91","36400","36400","36400","0.04608834254038204","0.04608834254038204","0.04608834254038204","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.00035600970556015545","0.00035600970556015545","0.00035600970556015545"
"91.25","36500","36500","36500","0.04865850569486335","0.04865850569486335","0.04865850569486335","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.00038589537606939766","0.00038589537606939766","0.00038589537606939766"
"91.5","36600","36600","36600","0.05112351185967488","0.05112351185967488","0.05112351185967488","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.00041477342270516623","0.00041477342270516623","0.00041477342270516623"
"91.75","36700","36700","36700","0.05348233464250453","0.05348233464250453","0.05348233464250453","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.000442627747600087","0.000442627747600087","0.000442627747600087"
"92","36800","36800","36800","0.055734093097158065","0.055734093097158065","0.055734093097158065","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.00046944374097577894","0.00046944374097577894","0.00046944374097577894"
"92.25","36900","36900","36900","0.05787805080218194","0.05787805080218194","0.05787805080218194","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.0004952082784305057","0.0004952082784305057","0.0004952082784305057"
"92.5","37000","37000","37000","0.05991361477832485","0.05991361477832485","0.05991361477832485","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.0005199097165030468","0.0005199097165030468","0.0005199097165030468"
"92.75","37100","37100","37100","0.061840334247720105","0.061840334247720105","0.061840334247720105","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.0005435378865354216","0.0005435378865354216","0.0005435378865354216"
"93","37200","37200","37200","0.06365789923782401","0.06365789923782401","0.06365789923782401","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.0005660840868586276","0.0005660840868586276","0.0005660840868586276"
"93.25","37300","37300","37300","0.06536613903329669","0.06536613903329669","0.06536613903329669","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.0005875410733274522","0.0005875410733274522","0.0005875410733274522"
"93.5","37400","37400","37400","0.0669650204791552","0.0669650204791552","0.0669650204791552","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.0006079030482318741","0.0006079030482318741","0.0006079030482318741"
"93.75","37500","37500","37500","0.06845464613867143","0.06845464613867143","0.06845464613867143","0.069156199176118","0.069156199176118","0.069156199176118","0.0006271656476143136","0.0006271656476143136","0.0006271656476143136"
"94","37600","37600","37600","0.06983525230962072","0.06983525230962072","0.06983525230962072","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.0006453259270234419","0.0006453259270234419","0.0006453259270234419"
"94.25","37700","37700","37700","0.07110720690261851","0.07110720690261851","0.07110720690261851","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.0006623823457368163","0.0006623823457368163","0.0006623823457368163"
"94.5","37800","37800","37800","0.07227100718540785","0.07227100718540785","0.07227100718540785","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.0006783347494860445","0.0006783347494860445","0.0006783347494860445"
"94.75","37900","37900","37900","0.07332727739708048","0.07332727739708048","0.07332727739708048","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.0006931843517196503","0.0006931843517196503","0.0006931843517196503"
"95","38000","38000","38000","0.07427676623632848","0.07427676623632848","0.07427676623632848","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.0007069337134401115","0.0007069337134401115","0.0007069337134401115"
"95.25","38100","38100","38100","0.07512034422793311","0.07512034422793311","0.07512034422793311","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.0007195867216527943","0.0007195867216527943","0.0007195867216527943"
"95.5","38200","38200","38200","0.07585900097180259","0.07585900097180259","0.07585900097180259","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.0007311485664660685","0.0007311485664660685","0.0007311485664660685"
"95.75","38300","38300","38300","0.07649384227896541","0.07649384227896541","0.07649384227896541","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.0007416257168825924","0.0007416257168825924","0.0007416257168825924"
"96","38400","38400","38400","0.07702608719902213","0.07702608719902213","0.07702608719902213","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.0007510258953233968","0.0007510258953233968","0.0007510258953233968"
"96.25","38500","38500","38500","0.07745706494364343","0.07745706494364343","0.07745706494364343","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.0007593580509272719","0.0007593580509272719","0.0007593580509272719"
"96.5","38600","38600","38600","0.07778821171078253","0.07778821171078253","0.07778821171078253","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.0007666323316688779","0.0007666323316688779","0.0007666323316688779"
"96.75","38700","38700","38700","0.07802106741434756","0.07802106741434756","0.07802106741434756","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.0007728600553403558","0.0007728600553403558","0.0007728600553403558"
"97","38800","38800","38800","0.0781572723241466","0.0781572723241466","0.0781572723241466","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.0007780536794417085","0.0007780536794417085","0.0007780536794417085"
"97.25","38900","38900","38900","0.07819856362098258","0.07819856362098258","0.07819856362098258","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.0007822267700264701","0.0007822267700264701","0.0007822267700264701"
"97.5","39000","39000","39000","0.07814677187183254","0.07814677187183254","0.07814677187183254","0.078942460271251","0.078942460271251","0.078942460271251","0.0007853939695497379","0.0007853939695497379","0.0007853939695497379"
"97.75","39100","39100","39100","0.07800381743009667","0.07800381743009667","0.07800381743009667","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.0007875709637664829","0.0007875709637664829","0.0007875709637664829"
"98","39200","39200","39200","0.07777170676594895","0.07777170676594895","0.07777170676594895","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.0007887744477288652","0.0007887744477288652","0.0007887744477288652"
"98.25","39300","39300","39300","0.0774525287318594","0.0774525287318594","0.0774525287318594","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.0007890220909316428","0.0007890220909316428","0.0007890220909316428"
"98.5","39400","39400","39400","0.07704845076839258","0.07704845076839258","0.07704845076839258","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.0007883325016556511","0.0007883325016556511","0.0007883325016556511"
"98.75","39500","39500","39500","0.07656171505541329","0.07656171505541329","0.07656171505541329","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.0007867251905595831","0.0007867251905595831","0.0007867251905595831"
"99","39600","39600","39600","0.07599463461385265","0.07599463461385265","0.07599463461385265","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.0007842205335709326","0.0007842205335709326","0.0007842205335709326"
"99.25","39700","39700","39700","0.07534958936320246","0.07534958936320246","0.07534958936320246","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.0007808397341272505","0.0007808397341272505","0.0007808397341272505"
"99.5","39800","39800","39800","0.0746290221399157","0.0746290221399157","0.0746290221399157","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.0007766047848192618","0.0007766047848192618","0.0007766047848192618"
"99.75","39900","39900","39900","0.07383543468189403","0.07383543468189403","0.07383543468189403","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.0007715384284876226","0.0007715384284876226","0.0007715384284876226"
"100","40000","40000","40000","0.07297138358424063","0.07297138358424063","0.07297138358424063","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.0007656641188252935","0.0007656641188252935","0.0007656641188252935"
"100.25","40100","40100","40100","0.07203947623144917","0.07203947623144917","0.07203947623144917","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.0007590059805377631","0.0007590059805377631","0.0007590059805377631"
"100.5","40200","40200","40200","0.07104236671118422","0.07104236671118422","0.07104236671118422","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.0007515887691132367","0.0007515887691132367","0.0007515887691132367"
"100.75","40300","40300","40300","0.06998275171478985","0.06998275171478985","0.06998275171478985","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.0007434378302552469","0.0007434378302552469","0.0007434378302552469"
"101","40400","40400","40400","0.0688633664296359","0.0688633664296359","0.0688633664296359","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.0007345790590297116","0.0007345790590297116","0.0007345790590297116"
"101.25","40500","40500","40500","0.06768698042838199","0.06768698042838199","0.06768698042838199","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.0007250388587788049","0.0007250388587788049","0.0007250388587788049"
"101.5","40600","40600","40600","0.06645639356020032","0.06645639356020032","0.06645639356020032","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.0007148440998535127","0.0007148440998535127","0.0007148440998535127"
"101.75","40700","40700","40700","0.06517443184895773","0.06517443184895773","0.06517443184895773","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.000704022078216732","0.000704022078216732","0.000704022078216732"
"102","40800","40800","40800","0.06384394340330775","0.06384394340330775","0.06384394340330775","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.0006926004739684632","0.0006926004739684632","0.0006926004739684632"
"102.25","40900","40900","40900","0.06246779434359223","0.06246779434359223","0.06246779434359223","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.000680607309844268","0.000680607309844268","0.000680607309844268"
"102.5","41000","41000","41000","0.061048864750391646","0.061048864750391646","0.061048864750391646","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.0006680709097379289","0.0006680709097379289","0.0006680709097379289"
"102.75","41100","41100","41100","0.05959004463950058","0.05959004463950058","0.05959004463950058","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.0006550198572985843","0.0006550198572985843","0.0006550198572985843"
"103","41200","41200","41200","0.058094229968036155","0.058094229968036155","0.058094229968036155","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.0006414829546524089","0.0006414829546524089","0.0006414829546524089"
"103.25","41300","41300","41300","0.056564318676313306","0.056564318676313306","0.056564318676313306","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.0006274891812981442","0.0006274891812981442","0.0006274891812981442"
"103.5","41400","41400","41400","0.05500320677004192","0.05500320677004192","0.05500320677004192","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.0006130676532252639","0.0006130676532252639","0.0006130676532252639"
"103.75","41500","41500","41500","0.053413784447318376","0.053413784447318376","0.053413784447318376","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.0005982475823029607","0.0005982475823029607","0.0005982475823029607"
"104","41600","41600","41600","0.05179893227479575","0.05179893227479575","0.05179893227479575","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.0005830582359873816","0.0005830582359873816","0.0005830582359873816"
"104.25","41700","41700","41700","0.050161517417324414","0.050161517417324414","0.050161517417324414","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.0005675288973937846","0.0005675288973937846","0.0005675288973937846"
"104.5","41800","41800","41800","0.04850438992525886","0.04850438992525886","0.04850438992525886","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.0005516888257796121","0.0005516888257796121","0.0005516888257796121"
"104.75","41900","41900","41900","0.04683037908352449","0.04683037908352449","0.04683037908352449","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.0005355672174834","0.0005355672174834","0.0005355672174834"
"105","42000","42000","42000","0.04514228982643496","0.04514228982643496","0.04514228982643496","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.0005191931673638548","0.0005191931673638548","0.0005191931673638548"
"105.25","42100","42100","42100","0.043442899222139605","0.043442899222139605","0.043442899222139605","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.000502595630782204","0.000502595630782204","0.000502595630782204"
"105.5","42200","42200","42200","0.041734953030469896","0.041734953030469896","0.041734953030469896","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.00048580338617018517","0.00048580338617018517","0.00048580338617018517"
"105.75","42300","42300","42300","0.04002116233783572","0.04002116233783572","0.04002116233783572","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.00046884499822482436","0.00046884499822482436","0.00046884499822482436"
"106","42400","42400","42400","0.03830420027270452","0.03830420027270452","0.03830420027270452","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.00045174878177025495","0.00045174878177025495","0.00045174878177025495"
"106.25","42500","42500","42500","0.036586698805071066","0.036586698805071066","0.036586698805071066","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.00043454276632562275","0.00043454276632562275","0.00043454276632562275"
"106.5","42600","42600","42600","0.034871245633200834","0.034871245633200834","0.034871245633200834","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.00041725466141698947","0.00041725466141698947","0.00041725466141698947"
"106.75","42700","42700","42700","0.03316038116080044","0.03316038116080044","0.03316038116080044","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.00039991182267006464","0.00039991182267006464","0.00039991182267006464"
"107","42800","42800","42800","0.03145659556763572","0.03145659556763572","0.03145659556763572","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.0003825412187192564","0.0003825412187192564","0.0003825412187192564"
"107.25","42900","42900","42900","0.02976232597648416","0.02976232597648416","0.02976232597648416","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.0003651693989673707","0.0003651693989673707","0.0003651693989673707"
"107.5","43000","43000","43000","0.028079953719170377","0.028079953719170377","0.028079953719170377","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.0003478224622290049","0.0003478224622290049","0.0003478224622290049"
"107.75","43100","43100","43100","0.026411801704293986","0.026411801704293986","0.026411801704293986","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.00033052602628932904","0.00033052602628932904","0.00033052602628932904"
"108","43200","43200","43200","0.02476013188911723","0.02476013188911723","0.02476013188911723","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.0003133051984086743","0.0003133051984086743","0.0003133051984086743"
"108.25","43300","43300","43300","0.02312714285793597","0.02312714285793597","0.02312714285793597","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.0002961845468019402","0.0002961845468019402","0.0002961845468019402"
"108.5","43400","43400","43400","0.02151496750911186","0.02151496750911186","0.02151496750911186","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.0002791880731204603","0.0002791880731204603","0.0002791880731204603"
"108.75","43500","43500","43500","0.01992567085279636","0.01992567085279636","0.01992567085279636","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.0002623391859625649","0.0002623391859625649","0.0002623391859625649"
"109","43600","43600","43600","0.018361247921228233","0.018361247921228233","0.018361247921228233","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.00024566067543762725","0.00024566067543762725","0.00024566067543762725"
"109.25","43700","43700","43700","0.01682362179333631","0.01682362179333631","0.01682362179333631","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.0002291746888069498","0.0002291746888069498","0.0002291746888069498"
"109.5","43800","43800","43800","0.01531464173522796","0.01531464173522796","0.01531464173522796","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.00021290270722334483","0.00021290270722334483","0.00021290270722334483"
"109.75","43900","43900","43900","0.013836081457991567","0.013836081457991567","0.013836081457991567","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.00019686552358981783","0.00019686552358981783","0.00019686552358981783"
"110","44000","44000","44000","0.012389637494088565","0.012389637494088565","0.012389637494088565","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.00018108322155621658","0.00018108322155621658","0.00018108322155621658"
"110.25","44100","44100","44100","0.010976927693456852","0.010976927693456852","0.010976927693456852","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.00016557515567122792","0.00016557515567122792","0.00016557515567122792"
"110.5","44200","44200","44200","0.009599489840293764","0.009599489840293764","0.009599489840293764","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.00015035993270555317","0.00015035993270555317","0.00015035993270555317"
"110.75","44300","44300","44300","0.008258780391332533","0.008258780391332533","0.008258780391332533","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.00013545539416058225","0.00013545539416058225","0.00013545539416058225"
"111","44400","44400","44400","0.00695617333627207","0.00695617333627207","0.00695617333627207","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.00012087859997530874","0.00012087859997530874","0.00012087859997530874"
"111.25","44500","44500","44500","0.0056929591808659325","0.0056929591808659325","0.0056929591808659325","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.00010664581344272349","0.00010664581344272349","0.00010664581344272349"
"111.5","44600","44600","44600","0.004470344053022456","0.004470344053022456","0.004470344053022456","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.00009277248734532693","0.00009277248734532693","0.00009277248734532693"
"111.75","44700","44700","44700","0.003289448932115029","0.003289448932115029","0.003289448932115029","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.00007927325131788044","0.00007927325131788044","0.00007927325131788044"
"112","44800","44800","44800","0.0021513090015487474","0.0021513090015487474","0.0021513090015487474","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.00006616190044393745","0.00006616190044393745","0.00006616190044393745"
"112.25","44900","44900","44900","0.001056873124478005","0.001056873124478005","0.001056873124478005","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.00005345138509115624","0.00005345138509115624","0.00005345138509115624"
"112.5","45000","45000","45000","0.000007003442418810358","0.000007003442418810358","0.000007003442418810358","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.0000411538019888402","0.0000411538019888402","0.0000411538019888402"
"112.75","45100","45100","45100","-0.0009975249036499937","-0.0009975249036499937","-0.0009975249036499937","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.00002928038654959972","0.00002928038654959972","0.00002928038654959972"
"113","45200","45200","45200","-0.0019560239302506364","-0.0019560239302506364","-0.0019560239302506364","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.000017841506435503472","0.000017841506435503472","0.000017841506435503472"
"113.25","45300","45300","45300","-0.0028678928471362773","-0.0028678928471362773","-0.0028678928471362773","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","0.000006846656367544323","0.000006846656367544323","0.000006846656367544323"
"113.5","45400","45400","45400","-0.003732617972632764","-0.003732617972632764","-0.003732617972632764","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","-0.000003695545824270721","-0.000003695545824270721","-0.000003695545824270721"
"113.75","45500","45500","45500","-0.004549772529581491","-0.004549772529581491","-0.004549772529581491","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","-0.000013777361914399356","-0.000013777361914399356","-0.000013777361914399356"
"114","45600","45600","45600","-0.0053190163230139404","-0.0053190163230139404","-0.0053190163230139404","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","-0.00002339193476451947","-0.00002339193476451947","-0.00002339193476451947"
"114.25","45700","45700","45700","-0.00604009530082756","-0.00604009530082756","-0.00604009530082756","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","-0.00003253328858271757","-0.00003253328858271757","-0.00003253328858271757"
"114.5","45800","45800","45800","-0.0067128409988697684","-0.0067128409988697684","-0.0067128409988697684","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","-0.000041196327967767056","-0.000041196327967767056","-0.000041196327967767056"
"114.75","45900","45900","45900","-0.007337169871971169","-0.007337169871971169","-0.007337169871971169","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","-0.00004937683574856135","-0.00004937683574856135","-0.00004937683574856135"
"115","46000","46000","46000","-0.007913082512601095","-0.007913082512601095","-0.007913082512601095","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.000057071469630222524","-0.000057071469630222524","-0.000057071469630222524"
"115.25","46100","46100","46100","-0.008440662758947861","-0.008440662758947861","-0.008440662758947861","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.00006427775765978751","-0.00006427775765978751","-0.00006427775765978751"
"115.5","46200","46200","46200","-0.008920076694352437","-0.008920076694352437","-0.008920076694352437","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.00007099409252576863","-0.00007099409252576863","-0.00007099409252576863"
"115.75","46300","46300","46300","-0.009351571540147688","-0.009351571540147688","-0.009351571540147688","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.00007721972470722718","-0.00007721972470722718","-0.00007721972470722718"
"116","46400","46400","46400","-0.009735474444075664","-0.009735474444075664","-0.009735474444075664","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.00008295475448934675","-0.00008295475448934675","-0.00008295475448934675"
"116.25","46500","46500","46500","-0.010072191166572556","-0.010072191166572556","-0.010072191166572556","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.00008820012286377805","-0.00008820012286377805","-0.00008820012286377805"
"116.5","46600","46600","46600","-0.010362204667324505","-0.010362204667324505","-0.010362204667324505","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.00009295760133330483","-0.00009295760133330483","-0.00009295760133330483"
"116.75","46700","46700","46700","-0.010606073594608037","-0.010606073594608037","-0.010606073594608037","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.00009722978064164367","-0.00009722978064164367","-0.00009722978064164367"
"117","46800","46800","46800","-0.010804430680035176","-0.010804430680035176","-0.010804430680035176","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.0001010200584503579","-0.0001010200584503579","-0.0001010200584503579"
"117.25","46900","46900","46900","-0.010957981041426847","-0.010957981041426847","-0.010957981041426847","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.00010433262598610426","-0.00010433262598610426","-0.00010433262598610426"
"117.5","47000","47000","47000","-0.011067500396636816","-0.011067500396636816","-0.011067500396636816","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.00010717245368252492","-0.00010717245368252492","-0.00010717245368252492"
"117.75","47100","47100","47100","-0.011133833191244355","-0.011133833191244355","-0.011133833191244355","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.00010954527584223312","-0.00010954527584223312","-0.00010954527584223312"
"118","47200","47200","47200","-0.011157890643124752","-0.011157890643124752","-0.011157890643124752","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.00011145757434542682","-0.00011145757434542682","-0.00011145757434542682"
"118.25","47300","47300","47300","-0.011140648706994286","-0.011140648706994286","-0.011140648706994286","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.00011291656143266274","-0.00011291656143266274","-0.00011291656143266274"
"118.5","47400","47400","47400","-0.011083145962109544","-0.011083145962109544","-0.011083145962109544","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.00011393016159036537","-0.00011393016159036537","-0.00011393016159036537"
"118.75","47500","47500","47500","-0.010986481426379655","-0.010986481426379655","-0.010986481426379655","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.00011450699256857866","-0.00011450699256857866","-0.00011450699256857866"
"119","47600","47600","47600","-0.010851812300224889","-0.010851812300224889","-0.010851812300224889","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.00011465634556140163","-0.00011465634556140163","-0.00011465634556140163"
"119.25","47700","47700","47700","-0.01068035164358526","-0.01068035164358526","-0.01068035164358526","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.00011438816458141272","-0.00011438816458141272","-0.00011438816458141272"
"119.5","47800","47800","47800","-0.010473365989548487","-0.010473365989548487","-0.010473365989548487","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.00011371302506024738","-0.00011371302506024738","-0.00011371302506024738"
"119.75","47900","47900","47900","-0.010232172898128264","-0.010232172898128264","-0.010232172898128264","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.00011264211170825748","-0.00011264211170825748","-0.00011264211170825748"
"120","48000","48000","48000","-0.00995813845378047","-0.00995813845378047","-0.00995813845378047","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.00011118719566696874","-0.00011118719566696874","-0.00011118719566696874"
"120.25","48100","48100","48100","-0.009652674710297123","-0.009652674710297123","-0.009652674710297123","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.00010936061098872193","-0.00010936061098872193","-0.00010936061098872193"
"120.5","48200","48200","48200","-0.009317237086765639","-0.009317237086765639","-0.009317237086765639","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.00010717523047856998","-0.00010717523047856998","-0.00010717523047856998"
"120.75","48300","48300","48300","-0.008953321718323741","-0.008953321718323741","-0.008953321718323741","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.0001046444409341119","-0.0001046444409341119","-0.0001046444409341119"
"121","48400","48400","48400","-0.008562462765478755","-0.008562462765478755","-0.008562462765478755","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.00010178211781951556","-0.00010178211781951556","-0.00010178211781951556"
"121.25","48500","48500","48500","-0.00814622968579341","-0.00814622968579341","-0.00814622968579341","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.00009860259941050933","-0.00009860259941050933","-0.00009860259941050933"
"121.5","48600","48600","48600","-0.007706224471769009","-0.007706224471769009","-0.007706224471769009","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.00009512066044759133","-0.00009512066044759133","-0.00009512066044759133"
"121.75","48700","48700","48700","-0.007244078858779813","-0.007244078858779813","-0.007244078858779813","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.00009135148533528058","-0.00009135148533528058","-0.00009135148533528058"
"122","48800","48800","48800","-0.006761451506917342","-0.006761451506917342","-0.006761451506917342","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.00008731064092689581","-0.00008731064092689581","-0.00008731064092689581"
"122.25","48900","48900","48900","-0.006260025160435908","-0.006260025160435908","-0.006260025160435908","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.00008301404895166115","-0.00008301404895166115","-0.00008301404895166115"
"122.5","49000","49000","49000","-0.00574150378618283","-0.00574150378618283","-0.00574150378618283","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.00007847795835695377","-0.00007847795835695377","-0.00007847795835695377"
"122.75","49100","49100","49100","-0.005207609662880048","-0.005207609662880048","-0.005207609662880048","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.00007371892058688338","-0.00007371892058688338","-0.00007371892058688338"
"123","49200","49200","49200","-0.00466008001708515","-0.00466008001708515","-0.00466008001708515","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.00006875380582362529","-0.00006875380582362529","-0.00006875380582362529"
"123.25","49300","49300","49300","-0.004100658011763328","-0.004100658011763328","-0.004100658011763328","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.00006360034410350196","-0.00006360034410350196","-0.00006360034410350196"
"123.5","49400","49400","49400","-0.0035310118809330367","-0.0035310118809330367","-0.0035310118809330367","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.00005828435479846868","-0.00005828435479846868","-0.00005828435479846868"
"123.75","49500","49500","49500","-0.0029517388422130725","-0.0029517388422130725","-0.0029517388422130725","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.00005293217302050976","-0.00005293217302050976","-0.00005293217302050976"
"124","49600","49600","49600","-0.0023497111265458038","-0.0023497111265458038","-0.0023497111265458038","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.00004894829507661751","-0.00004894829507661751","-0.00004894829507661751"
"124.25","49700","49700","49700","-0.0015369267241837395","-0.0015369267241837395","-0.0015369267241837395","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.00006401627706360033","-0.00006401627706360033","-0.00006401627706360033"
"124.5","49800","49800","49800","0.001902136170394989","0.001902136170394989","0.001902136170394989","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.00032317681419425753","-0.00032317681419425753","-0.00032317681419425753"
"124.75","49900","49900","49900","0.03875657696586847","0.03875657696586847","0.03875657696586847","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.003692733403900154","-0.003692733403900154","-0.003692733403900154"
"125","50000","50000","50000","0.5012310575272371","0.5012310575272371","0.5012310575272371","1","1","1","-0.04411831058981077","-0.04411831058981077","-0.04411831058981077"
"125.25","50100","50100","50100","0.9517195591401774","0.9517195591401774","0.9517195591401774","1","1","1","0.005660108525870247","0.005660108525870247","0.005660108525870247"
"125.5","50200","50200","50200","0.9870859626485625","0.9870859626485625","0.9870859626485625","1","1","1","0.009568052125210544","0.009568052125210544","0.009568052125210544"
"125.75","50300","50300","50300","0.989862465251048","0.989862465251048","0.989862465251048","1","1","1","0.009874852209402374","0.009874852209402374","0.009874852209402374"
"126","50400","50400","50400","0.9900804395412462","0.9900804395412462","0.9900804395412462","1","1","1","0.0098989380973553","0.0098989380973553","0.0098989380973553"
"126.25","50500","50500","50500","0.9900975520017729","0.9900975520017729","0.9900975520017729","1","1","1","0.009900829002959202","0.009900829002959202","0.009900829002959202"
"126.5","50600","50600","50600","0.9900988954460158","0.9900988954460158","0.9900988954460158","1","1","1","0.009900977451877083","0.009900977451877083","0.009900977451877083"
"126.75","50700","50700","50700","0.990099000915503","0.990099000915503","0.990099000915503","1","1","1","0.009900989106124233","0.009900989106124233","0.009900989106124233"
"127","50800","50800","50800","0.9900990091955729","0.9900990091955729","0.9900990091955729","1","1","1","0.009900990021061665","0.009900990021061665","0.009900990021061665"
"127.25","50900","50900","50900","0.9900990098456147","0.9900990098456147","0.9900990098456147","1","1","1","0.009900990092890471","0.009900990092890471","0.009900990092890471"
"127.5","51000","51000","51000","0.9900990098966473","0.9900990098966473","0.9900990098966473","1","1","1","0.009900990098529516","0.009900990098529516","0.009900990098529516"
"127.75","51100","51100","51100","0.9900990099006539","0.9900990099006539","0.9900990099006539","1","1","1","0.009900990098972232","0.009900990098972232","0.009900990098972232"
"128","51200","51200","51200","0.9900990099009686","0.9900990099009686","0.9900990099009686","1","1","1","0.00990099009900701","0.00990099009900701","0.00990099009900701"
"128.25","51300","51300","51300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"128.5","51400","51400","51400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"128.75","51500","51500","51500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"129","51600","51600","51600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"129.25","51700","51700","51700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"129.5","51800","51800","51800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"129.75","51900","51900","51900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"130","52000","52000","52000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"130.25","52100","52100","52100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"130.5","52200","52200","52200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"130.75","52300","52300","52300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"131","52400","52400","52400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"131.25","52500","52500","52500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"131.5","52600","52600","52600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"131.75","52700","52700","52700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"132","52800","52800","52800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"132.25","52900","52900","52900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"132.5","53000","53000","53000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"132.75","53100","53100","53100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"133","53200","53200","53200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"133.25","53300","53300","53300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"133.5","53400","53400","53400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"133.75","53500","53500","53500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"134","53600","53600","53600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"134.25","53700","53700","53700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"134.5","53800","53800","53800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"134.75","53900","53900","53900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"135","54000","54000","54000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"135.25","54100","54100","54100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"135.5","54200","54200","54200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"135.75","54300","54300","54300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"136","54400","54400","54400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"136.25","54500","54500","54500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"136.5","54600","54600","54600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"136.75","54700","54700","54700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"137","54800","54800","54800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"137.25","54900","54900","54900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"137.5","55000","55000","55000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"137.75","55100","55100","55100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"138","55200","55200","55200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"138.25","55300","55300","55300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"138.5","55400","55400","55400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"138.75","55500","55500","55500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"139","55600","55600","55600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"139.25","55700","55700","55700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"139.5","55800","55800","55800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"139.75","55900","55900","55900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"140","56000","56000","56000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"140.25","56100","56100","56100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"140.5","56200","56200","56200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"140.75","56300","56300","56300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"141","56400","56400","56400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"141.25","56500","56500","56500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"141.5","56600","56600","56600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"141.75","56700","56700","56700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"142","56800","56800","56800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"142.25","56900","56900","56900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"142.5","57000","57000","57000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"142.75","57100","57100","57100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"143","57200","57200","57200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"143.25","57300","57300","57300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"143.5","57400","57400","57400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"143.75","57500","57500","57500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"144","57600","57600","57600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"144.25","57700","57700","57700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"144.5","57800","57800","57800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"144.75","57900","57900","57900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"145","58000","58000","58000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"145.25","58100","58100","58100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"145.5","58200","58200","58200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"145.75","58300","58300","58300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"146","58400","58400","58400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"146.25","58500","58500","58500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"146.5","58600","58600","58600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"146.75","58700","58700","58700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"147","58800","58800","58800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"147.25","58900","58900","58900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"147.5","59000","59000","59000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"147.75","59100","59100","59100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"148","59200","59200","59200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"148.25","59300","59300","59300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"148.5","59400","59400","59400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"148.75","59500","59500","59500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"149","59600","59600","59600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"149.25","59700","59700","59700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"149.5","59800","59800","59800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"149.75","59900","59900","59900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"150","60000","60000","60000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"150.25","60100","60100","60100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"150.5","60200","60200","60200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"150.75","60300","60300","60300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"151","60400","60400","60400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"151.25","60500","60500","60500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"151.5","60600","60600","60600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"151.75","60700","60700","60700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"152","60800","60800","60800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"152.25","60900","60900","60900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"152.5","61000","61000","61000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"152.75","61100","61100","61100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"153","61200","61200","61200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"153.25","61300","61300","61300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"153.5","61400","61400","61400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"153.75","61500","61500","61500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"154","61600","61600","61600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"154.25","61700","61700","61700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"154.5","61800","61800","61800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"154.75","61900","61900","61900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"155","62000","62000","62000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"155.25","62100","62100","62100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"155.5","62200","62200","62200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"155.75","62300","62300","62300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"156","62400","62400","62400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"156.25","62500","62500","62500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"156.5","62600","62600","62600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"156.75","62700","62700","62700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"157","62800","62800","62800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"157.25","62900","62900","62900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"157.5","63000","63000","63000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"157.75","63100","63100","63100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"158","63200","63200","63200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"158.25","63300","63300","63300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"158.5","63400","63400","63400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"158.75","63500","63500","63500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"159","63600","63600","63600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"159.25","63700","63700","63700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"159.5","63800","63800","63800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"159.75","63900","63900","63900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"160","64000","64000","64000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"160.25","64100","64100","64100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"160.5","64200","64200","64200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"160.75","64300","64300","64300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"161","64400","64400","64400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"161.25","64500","64500","64500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"161.5","64600","64600","64600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"161.75","64700","64700","64700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"162","64800","64800","64800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"162.25","64900","64900","64900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"162.5","65000","65000","65000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"162.75","65100","65100","65100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"163","65200","65200","65200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"163.25","65300","65300","65300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"163.5","65400","65400","65400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"163.75","65500","65500","65500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"164","65600","65600","65600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"164.25","65700","65700","65700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"164.5","65800","65800","65800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"164.75","65900","65900","65900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"165","66000","66000","66000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"165.25","66100","66100","66100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"165.5","66200","66200","66200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"165.75","66300","66300","66300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"166","66400","66400","66400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"166.25","66500","66500","66500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"166.5","66600","66600","66600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"166.75","66700","66700","66700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"167","66800","66800","66800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"167.25","66900","66900","66900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"167.5","67000","67000","67000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"167.75","67100","67100","67100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"168","67200","67200","67200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"168.25","67300","67300","67300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"168.5","67400","67400","67400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"168.75","67500","67500","67500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"169","67600","67600","67600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"169.25","67700","67700","67700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"169.5","67800","67800","67800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"169.75","67900","67900","67900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"170","68000","68000","68000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"170.25","68100","68100","68100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"170.5","68200","68200","68200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"170.75","68300","68300","68300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"171","68400","68400","68400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"171.25","68500","68500","68500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"171.5","68600","68600","68600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"171.75","68700","68700","68700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"172","68800","68800","68800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"172.25","68900","68900","68900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"172.5","69000","69000","69000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"172.75","69100","69100","69100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"173","69200","69200","69200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"173.25","69300","69300","69300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"173.5","69400","69400","69400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"173.75","69500","69500","69500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"174","69600","69600","69600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"174.25","69700","69700","69700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"174.5","69800","69800","69800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"174.75","69900","69900","69900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"175","70000","70000","70000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"175.25","70100","70100","70100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"175.5","70200","70200","70200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"175.75","70300","70300","70300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"176","70400","70400","70400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"176.25","70500","70500","70500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"176.5","70600","70600","70600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"176.75","70700","70700","70700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"177","70800","70800","70800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"177.25","70900","70900","70900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"177.5","71000","71000","71000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"177.75","71100","71100","71100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"178","71200","71200","71200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"178.25","71300","71300","71300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"178.5","71400","71400","71400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"178.75","71500","71500","71500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"179","71600","71600","71600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"179.25","71700","71700","71700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"179.5","71800","71800","71800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"179.75","71900","71900","71900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"180","72000","72000","72000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"180.25","72100","72100","72100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"180.5","72200","72200","72200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"180.75","72300","72300","72300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"181","72400","72400","72400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"181.25","72500","72500","72500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"181.5","72600","72600","72600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"181.75","72700","72700","72700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"182","72800","72800","72800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"182.25","72900","72900","72900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"182.5","73000","73000","73000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"182.75","73100","73100","73100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"183","73200","73200","73200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"183.25","73300","73300","73300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"183.5","73400","73400","73400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"183.75","73500","73500","73500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"184","73600","73600","73600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"184.25","73700","73700","73700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"184.5","73800","73800","73800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"184.75","73900","73900","73900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"185","74000","74000","74000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"185.25","74100","74100","74100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"185.5","74200","74200","74200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"185.75","74300","74300","74300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"186","74400","74400","74400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"186.25","74500","74500","74500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"186.5","74600","74600","74600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"186.75","74700","74700","74700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"187","74800","74800","74800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"187.25","74900","74900","74900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"187.5","75000","75000","75000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"187.75","75100","75100","75100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"188","75200","75200","75200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"188.25","75300","75300","75300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"188.5","75400","75400","75400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"188.75","75500","75500","75500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"189","75600","75600","75600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"189.25","75700","75700","75700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"189.5","75800","75800","75800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"189.75","75900","75900","75900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"190","76000","76000","76000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"190.25","76100","76100","76100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"190.5","76200","76200","76200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"190.75","76300","76300","76300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"191","76400","76400","76400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"191.25","76500","76500","76500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"191.5","76600","76600","76600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"191.75","76700","76700","76700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"192","76800","76800","76800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"192.25","76900","76900","76900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"192.5","77000","77000","77000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"192.75","77100","77100","77100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"193","77200","77200","77200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"193.25","77300","77300","77300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"193.5","77400","77400","77400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"193.75","77500","77500","77500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"194","77600","77600","77600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"194.25","77700","77700","77700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"194.5","77800","77800","77800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"194.75","77900","77900","77900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"195","78000","78000","78000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"195.25","78100","78100","78100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"195.5","78200","78200","78200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"195.75","78300","78300","78300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"196","78400","78400","78400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"196.25","78500","78500","78500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"196.5","78600","78600","78600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"196.75","78700","78700","78700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"197","78800","78800","78800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"197.25","78900","78900","78900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"197.5","79000","79000","79000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"197.75","79100","79100","79100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"198","79200","79200","79200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"198.25","79300","79300","79300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"198.5","79400","79400","79400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"198.75","79500","79500","79500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"199","79600","79600","79600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"199.25","79700","79700","79700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"199.5","79800","79800","79800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"199.75","79900","79900","79900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"200","80000","80000","80000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"200.25","80100","80100","80100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"200.5","80200","80200","80200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"200.75","80300","80300","80300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"201","80400","80400","80400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"201.25","80500","80500","80500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"201.5","80600","80600","80600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"201.75","80700","80700","80700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202","80800","80800","80800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.25","80900","80900","80900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.5","81000","81000","81000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"202.75","81100","81100","81100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203","81200","81200","81200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.25","81300","81300","81300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.5","81400","81400","81400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"203.75","81500","81500","81500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204","81600","81600","81600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.25","81700","81700","81700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.5","81800","81800","81800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"204.75","81900","81900","81900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205","82000","82000","82000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.25","82100","82100","82100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.5","82200","82200","82200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"205.75","82300","82300","82300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206","82400","82400","82400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.25","82500","82500","82500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.5","82600","82600","82600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"206.75","82700","82700","82700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207","82800","82800","82800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.25","82900","82900","82900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.5","83000","83000","83000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"207.75","83100","83100","83100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208","83200","83200","83200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.25","83300","83300","83300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.5","83400","83400","83400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"208.75","83500","83500","83500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209","83600","83600","83600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.25","83700","83700","83700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.5","83800","83800","83800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"209.75","83900","83900","83900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210","84000","84000","84000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.25","84100","84100","84100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.5","84200","84200","84200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"210.75","84300","84300","84300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211","84400","84400","84400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.25","84500","84500","84500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.5","84600","84600","84600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"211.75","84700","84700","84700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212","84800","84800","84800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.25","84900","84900","84900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.5","85000","85000","85000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"212.75","85100","85100","85100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213","85200","85200","85200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.25","85300","85300","85300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.5","85400","85400","85400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"213.75","85500","85500","85500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214","85600","85600","85600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.25","85700","85700","85700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.5","85800","85800","85800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"214.75","85900","85900","85900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215","86000","86000","86000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.25","86100","86100","86100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.5","86200","86200","86200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"215.75","86300","86300","86300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216","86400","86400","86400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.25","86500","86500","86500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.5","86600","86600","86600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"216.75","86700","86700","86700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217","86800","86800","86800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.25","86900","86900","86900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.5","87000","87000","87000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"217.75","87100","87100","87100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218","87200","87200","87200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.25","87300","87300","87300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.5","87400","87400","87400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"218.75","87500","87500","87500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219","87600","87600","87600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.25","87700","87700","87700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.5","87800","87800","87800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"219.75","87900","87900","87900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220","88000","88000","88000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.25","88100","88100","88100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.5","88200","88200","88200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"220.75","88300","88300","88300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221","88400","88400","88400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.25","88500","88500","88500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.5","88600","88600","88600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"221.75","88700","88700","88700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222","88800","88800","88800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.25","88900","88900","88900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.5","89000","89000","89000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"222.75","89100","89100","89100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223","89200","89200","89200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.25","89300","89300","89300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.5","89400","89400","89400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"223.75","89500","89500","89500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224","89600","89600","89600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.25","89700","89700","89700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.5","89800","89800","89800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"224.75","89900","89900","89900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225","90000","90000","90000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.25","90100","90100","90100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.5","90200","90200","90200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"225.75","90300","90300","90300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226","90400","90400","90400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.25","90500","90500","90500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.5","90600","90600","90600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"226.75","90700","90700","90700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227","90800","90800","90800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.25","90900","90900","90900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.5","91000","91000","91000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"227.75","91100","91100","91100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228","91200","91200","91200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.25","91300","91300","91300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.5","91400","91400","91400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"228.75","91500","91500","91500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229","91600","91600","91600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.25","91700","91700","91700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.5","91800","91800","91800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"229.75","91900","91900","91900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230","92000","92000","92000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.25","92100","92100","92100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.5","92200","92200","92200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"230.75","92300","92300","92300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231","92400","92400","92400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.25","92500","92500","92500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.5","92600","92600","92600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"231.75","92700","92700","92700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232","92800","92800","92800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.25","92900","92900","92900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.5","93000","93000","93000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"232.75","93100","93100","93100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233","93200","93200","93200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.25","93300","93300","93300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.5","93400","93400","93400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"233.75","93500","93500","93500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234","93600","93600","93600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.25","93700","93700","93700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.5","93800","93800","93800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"234.75","93900","93900","93900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235","94000","94000","94000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.25","94100","94100","94100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.5","94200","94200","94200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"235.75","94300","94300","94300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236","94400","94400","94400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.25","94500","94500","94500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.5","94600","94600","94600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"236.75","94700","94700","94700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237","94800","94800","94800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.25","94900","94900","94900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.5","95000","95000","95000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"237.75","95100","95100","95100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238","95200","95200","95200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.25","95300","95300","95300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.5","95400","95400","95400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"238.75","95500","95500","95500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239","95600","95600","95600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.25","95700","95700","95700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.5","95800","95800","95800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"239.75","95900","95900","95900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240","96000","96000","96000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.25","96100","96100","96100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.5","96200","96200","96200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"240.75","96300","96300","96300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241","96400","96400","96400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.25","96500","96500","96500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.5","96600","96600","96600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"241.75","96700","96700","96700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242","96800","96800","96800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.25","96900","96900","96900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.5","97000","97000","97000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"242.75","97100","97100","97100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243","97200","97200","97200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.25","97300","97300","97300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.5","97400","97400","97400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"243.75","97500","97500","97500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244","97600","97600","97600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.25","97700","97700","97700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.5","97800","97800","97800","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"244.75","97900","97900","97900","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245","98000","98000","98000","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.25","98100","98100","98100","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.5","98200","98200","98200","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"245.75","98300","98300","98300","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246","98400","98400","98400","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.25","98500","98500","98500","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.5","98600","98600","98600","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"246.75","98700","98700","98700","0.9900990099009931","0.9900990099009931","0.9900990099009931","1","1","1","0.009900990099009715","0.009900990099009715","0.009900990099009715"
"247","98800","98800","98800","0.9900990099009992","0.9900990099009992","0.9900990099009992","1","1","1","0.009900990099009396","0.009900990099009396","0.009900990099009396"
"247.25","98900","98900","98900","0.9900990099010715","0.9900990099010715","0.9900990099010715","1","1","1","0.009900990099002582","0.009900990099002582","0.009900990099002582"
"247.5","99000","99000","99000","0.9900990099019985","0.9900990099019985","0.9900990099019985","1","1","1","0.009900990098916304","0.009900990098916304","0.009900990098916304"
"247.75","99100","99100","99100","0.9900990099138028","0.9900990099138028","0.9900990099138028","1","1","1","0.009900990097817489","0.009900990097817489","0.009900990097817489"
"248","99200","99200","99200","0.9900990100641638","0.9900990100641638","0.9900990100641638","1","1","1","0.009900990083820518","0.009900990083820518","0.009900990083820518"
"248.25","99300","99300","99300","0.990099011979427","0.990099011979427","0.990099011979427","1","1","1","0.009900989905530927","0.009900989905530927","0.009900989905530927"
"248.5","99400","99400","99400","0.9900990363755822","0.9900990363755822","0.9900990363755822","1","1","1","0.009900987634521116","0.009900987634521116","0.009900987634521116"
"248.75","99500","99500","99500","0.9900993471277941","0.9900993471277941","0.9900993471277941","1","1","1","0.009900958706960866","0.009900958706960866","0.009900958706960866"
"249","99600","99600","99600","0.9901033054126238","0.9901033054126238","0.9901033054126238","1","1","1","0.009900590234853276","0.009900590234853276","0.009900590234853276"
"249.25","99700","99700","99700","0.9901537250656173","0.9901537250656173","0.9901537250656173","1","1","1","0.009895896728351714","0.009895896728351714","0.009895896728351714"
"249.5","99800","99800","99800","0.990795957561142","0.990795957561142","0.990795957561142","1","1","1","0.009836112181699525","0.009836112181699525","0.009836112181699525"
"249.75","99900","99900","99900","0.9989752914857957","0.9989752914857957","0.9989752914857957","1","1","1","0.009074982372178603","0.009074982372178603","0.009074982372178603"

==> figs/csv_old/r1_z0_aff.csv <==
"time","deep-sweep-28 - _step","deep-sweep-28 - _step__MIN","deep-sweep-28 - _step__MAX","deep-sweep-28 - y_aff","deep-sweep-28 - y_aff__MIN","deep-sweep-28 - y_aff__MAX","deep-sweep-28 - z","deep-sweep-28 - z__MIN","deep-sweep-28 - z__MAX","deep-sweep-28 - p_aff","deep-sweep-28 - p_aff__MIN","deep-sweep-28 - p_aff__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","0","0","0"
"0.25","100","100","100","2.2992114843256672","2.2992114843256672","2.2992114843256672","-4.997532801828658","-4.997532801828658","-4.997532801828658","2.1072650187286643","2.1072650187286643","2.1072650187286643"
"0.5","200","200","200","2.0351172260885484","2.0351172260885484","2.0351172260885484","-4.990133642141358","-4.990133642141358","-4.990133642141358","4.4057555244236575","4.4057555244236575","4.4057555244236575"
"0.75","300","300","300","1.1649973125278499","1.1649973125278499","1.1649973125278499","-4.9778098230154","-4.9778098230154","-4.9778098230154","5.559673858718794","5.559673858718794","5.559673858718794"
"1","400","400","400","-0.01881846459589574","-0.01881846459589574","-0.01881846459589574","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","4.7735830741854635","4.7735830741854635","4.7735830741854635"
"1.25","500","500","500","-1.1195302730010415","-1.1195302730010415","-1.1195302730010415","-4.938441702975689","-4.938441702975689","-4.938441702975689","2.7437169385002775","2.7437169385002775","2.7437169385002775"
"1.5","600","600","600","-1.9227872607806287","-1.9227872607806287","-1.9227872607806287","-4.911436253643443","-4.911436253643443","-4.911436253643443","0.6290151767350061","0.6290151767350061","0.6290151767350061"
"1.75","700","700","700","-2.416864223388797","-2.416864223388797","-2.416864223388797","-4.879583809693737","-4.879583809693737","-4.879583809693737","-0.9713109827468553","-0.9713109827468553","-0.9713109827468553"
"2","800","800","800","-2.6773831183327834","-2.6773831183327834","-2.6773831183327834","-4.842915805643155","-4.842915805643155","-4.842915805643155","-1.9901784536528941","-1.9901784536528941","-1.9901784536528941"
"2.25","900","900","900","-2.7865680870420895","-2.7865680870420895","-2.7865680870420895","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.5636744236164217","-2.5636744236164217","-2.5636744236164217"
"2.5","1000","1000","1000","-2.8065583514395027","-2.8065583514395027","-2.8065583514395027","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.845456250779235","-2.845456250779235","-2.845456250779235"
"2.75","1100","1100","1100","-2.7781071781995705","-2.7781071781995705","-2.7781071781995705","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.95207456044689","-2.95207456044689","-2.95207456044689"
"3","1200","1200","1200","-2.725979651445437","-2.725979651445437","-2.725979651445437","-4.648882429441256","-4.648882429441256","-4.648882429441256","-2.960459985533459","-2.960459985533459","-2.960459985533459"
"3.25","1300","1300","1300","-2.664379909296876","-2.664379909296876","-2.664379909296876","-4.588773128419906","-4.588773128419906","-4.588773128419906","-2.9179878333626443","-2.9179878333626443","-2.9179878333626443"
"3.5","1400","1400","1400","-2.6009431921339163","-2.6009431921339163","-2.6009431921339163","-4.524135262330097","-4.524135262330097","-4.524135262330097","-2.852452835559868","-2.852452835559868","-2.852452835559868"
"3.75","1500","1500","1500","-2.539379124636566","-2.539379124636566","-2.539379124636566","-4.455032620941839","-4.455032620941839","-4.455032620941839","-2.779369891544167","-2.779369891544167","-2.779369891544167"
"4","1600","1600","1600","-2.4811403541326107","-2.4811403541326107","-2.4811403541326107","-4.381533400219318","-4.381533400219318","-4.381533400219318","-2.706812655391057","-2.706812655391057","-2.706812655391057"
"4.25","1700","1700","1700","-2.4264460529882714","-2.4264460529882714","-2.4264460529882714","-4.303710135019719","-4.303710135019719","-4.303710135019719","-2.6384838655535856","-2.6384838655535856","-2.6384838655535856"
"4.5","1800","1800","1800","-2.3748942559422495","-2.3748942559422495","-2.3748942559422495","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.5756156024574555","-2.5756156024574555","-2.5756156024574555"
"4.75","1900","1900","1900","-2.3258176079736677","-2.3258176079736677","-2.3258176079736677","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-2.5181213776367426","-2.5181213776367426","-2.5181213776367426"
"5","2000","2000","2000","-2.278481660883658","-2.278481660883658","-2.278481660883658","-4.045084971874736","-4.045084971874736","-4.045084971874736","-2.4652784588943133","-2.4652784588943133","-2.4652784588943133"
"5.25","2100","2100","2100","-2.2321883391043746","-2.2321883391043746","-2.2321883391043746","-3.950775061878452","-3.950775061878452","-3.950775061878452","-2.4161193397322047","-2.4161193397322047","-2.4161193397322047"
"5.5","2200","2200","2200","-2.186323678497326","-2.186323678497326","-2.186323678497326","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-2.3696458434027154","-2.3696458434027154","-2.3696458434027154"
"5.75","2300","2300","2300","-2.14037395724444","-2.14037395724444","-2.14037395724444","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-2.3249371818459106","-2.3249371818459106","-2.3249371818459106"
"6","2400","2400","2400","-2.0939248613920065","-2.0939248613920065","-2.0939248613920065","-3.644843137107058","-3.644843137107058","-3.644843137107058","-2.2811963393462142","-2.2811963393462142","-2.2811963393462142"
"6.25","2500","2500","2500","-2.0466523832980585","-2.0466523832980585","-2.0466523832980585","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-2.23776202807932","-2.23776202807932","-2.23776202807932"
"6.5","2600","2600","2600","-1.9983104620113294","-1.9983104620113294","-1.9983104620113294","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-2.1941026551415654","-2.1941026551415654","-2.1941026551415654"
"6.75","2700","2700","2700","-1.9487181176297033","-1.9487181176297033","-1.9487181176297033","-3.306559326618259","-3.306559326618259","-3.306559326618259","-2.149801978557738","-2.149801978557738","-2.149801978557738"
"7","2800","2800","2800","-1.8977474778141916","-1.8977474778141916","-1.8977474778141916","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-2.104541949009476","-2.104541949009476","-2.104541949009476"
"7.25","2900","2900","2900","-1.8453133046065415","-1.8453133046065415","-1.8453133046065415","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-2.0580856907256266","-2.0580856907256266","-2.0580856907256266"
"7.5","3000","3000","3000","-1.7913641870281167","-1.7913641870281167","-1.7913641870281167","-2.938926261462366","-2.938926261462366","-2.938926261462366","-2.0102620617845477","-2.0102620617845477","-2.0102620617845477"
"7.75","3100","3100","3100","-1.7358753324427505","-1.7358753324427505","-1.7358753324427505","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-1.960952361674825","-1.960952361674825","-1.960952361674825"
"8","3200","3200","3200","-1.678842781238886","-1.678842781238886","-1.678842781238886","-2.679133974894983","-2.679133974894983","-2.679133974894983","-1.9100792742361676","-1.9100792742361676","-1.9100792742361676"
"8.25","3300","3300","3300","-1.6202788316491492","-1.6202788316491492","-1.6202788316491492","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-1.8575978902106538","-1.8575978902106538","-1.8575978902106538"
"8.5","3400","3400","3400","-1.56020846193254","-1.56020846193254","-1.56020846193254","-2.408768370508576","-2.408768370508576","-2.408768370508576","-1.8034885474773714","-1.8034885474773714","-1.8034885474773714"
"8.75","3500","3500","3500","-1.4986665562883412","-1.4986665562883412","-1.4986665562883412","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-1.7477511981123346","-1.7477511981123346","-1.7477511981123346"
"9","3600","3600","3600","-1.4356957675333706","-1.4356957675333706","-1.4356957675333706","-2.128896457825362","-2.128896457825362","-2.128896457825362","-1.6904010230662347","-1.6904010230662347","-1.6904010230662347"
"9.25","3700","3700","3700","-1.3713448775650676","-1.3713448775650676","-1.3713448775650676","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-1.6314650458420834","-1.6314650458420834","-1.6314650458420834"
"9.5","3800","3800","3800","-1.3056675427867708","-1.3056675427867708","-1.3056675427867708","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-1.5709795337442645","-1.5709795337442645","-1.5709795337442645"
"9.75","3900","3900","3900","-1.2387213345937809","-1.2387213345937809","-1.2387213345937809","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-1.508988012400224","-1.508988012400224","-1.508988012400224"
"10","4000","4000","4000","-1.170567004310268","-1.170567004310268","-1.170567004310268","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-1.4455397530517042","-1.4455397530517042","-1.4455397530517042"
"10.25","4100","4100","4100","-1.1012679177545968","-1.1012679177545968","-1.1012679177545968","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-1.3806886212601586","-1.3806886212601586","-1.3806886212601586"
"10.5","4200","4200","4200","-1.0308896172681026","-1.0308896172681026","-1.0308896172681026","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-1.314492199936336","-1.314492199936336","-1.314492199936336"
"10.75","4300","4300","4300","-0.9594994790326512","-0.9594994790326512","-0.9594994790326512","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-1.2470111193067444","-1.2470111193067444","-1.2470111193067444"
"11","4400","4400","4400","-0.8871664412904591","-0.8871664412904591","-0.8871664412904591","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-1.17830854213281","-1.17830854213281","-1.17830854213281"
"11.25","4500","4500","4500","-0.8139607850906504","-0.8139607850906504","-0.8139607850906504","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-1.1084497648353298","-1.1084497648353298","-1.1084497648353298"
"11.5","4600","4600","4600","-0.7399539537882155","-0.7399539537882155","-0.7399539537882155","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-1.0375019047584462","-1.0375019047584462","-1.0375019047584462"
"11.75","4700","4700","4700","-0.6652184010186826","-0.6652184010186826","-0.6652184010186826","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.9655336511799456","-0.9655336511799456","-0.9655336511799456"
"12","4800","4800","4800","-0.5898274595150009","-0.5898274595150009","-0.5898274595150009","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.8926150633037432","-0.8926150633037432","-0.8926150633037432"
"12.25","4900","4900","4900","-0.5138552251204046","-0.5138552251204046","-0.5138552251204046","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.8188174027401418","-0.8188174027401418","-0.8188174027401418"
"12.5","5000","5000","5000","-0.4373764518385342","-0.4373764518385342","-0.4373764518385342","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.7442129912000552","-0.7442129912000552","-0.7442129912000552"
"12.75","5100","5100","5100","-0.3604664548712915","-0.3604664548712915","-0.3604664548712915","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.6688750865468082","-0.6688750865468082","-0.6688750865468082"
"13","5200","5200","5200","-0.28320101941903125","-0.28320101941903125","-0.28320101941903125","0.313952597646567","0.313952597646567","0.313952597646567","-0.5928777721563421","-0.5928777721563421","-0.5928777721563421"
"13.25","5300","5300","5300","-0.20565631362822148","-0.20565631362822148","-0.20565631362822148","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.5162958558821512","-0.5162958558821512","-0.5162958558821512"
"13.5","5400","5400","5400","-0.12790880452273698","-0.12790880452273698","-0.12790880452273698","0.6266661678215218","0.6266661678215218","0.6266661678215218","-0.4392047759202451","-0.4392047759202451","-0.4392047759202451"
"13.75","5500","5500","5500","-0.05003517608727792","-0.05003517608727792","-0.05003517608727792","0.7821723252011552","0.7821723252011552","0.7821723252011552","-0.36168051160858283","-0.36168051160858283","-0.36168051160858283"
"14","5600","5600","5600","0.027887751084246886","0.027887751084246886","0.027887751084246886","0.9369065729286241","0.9369065729286241","0.9369065729286241","-0.2837994977410634","-0.2837994977410634","-0.2837994977410634"
"14.25","5700","5700","5700","0.10578309898329612","0.10578309898329612","0.10578309898329612","1.0907162069827139","1.0907162069827139","1.0907162069827139","-0.20563854137789078","-0.20563854137789078","-0.20563854137789078"
"14.5","5800","5800","5800","0.1835740105009201","0.1835740105009201","0.1835740105009201","1.2434494358242743","1.2434494358242743","1.2434494358242743","-0.1272747404293279","-0.1272747404293279","-0.1272747404293279"
"14.75","5900","5900","5900","0.2611837270424422","0.2611837270424422","0.2611837270424422","1.394955530196147","1.394955530196147","1.394955530196147","-0.048785403506293235","-0.048785403506293235","-0.048785403506293235"
"15","6000","6000","6000","0.33853566555349335","0.33853566555349335","0.33853566555349335","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.02975202931034948","0.02975202931034948","0.02975202931034948"
"15.25","6100","6100","6100","0.41555349501742744","0.41555349501742744","0.41555349501742744","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.1082600650142197","0.1082600650142197","0.1082600650142197"
"15.5","6200","6200","6200","0.4921612124472342","0.4921612124472342","0.4921612124472342","1.840622763423391","1.840622763423391","1.840622763423391","0.186661235679616","0.186661235679616","0.186661235679616"
"15.75","6300","6300","6300","0.5682832183683532","0.5682832183683532","0.5682832183683532","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.2648781760160872","0.2648781760160872","0.2648781760160872"
"16","6400","6400","6400","0.6438443917695488","0.6438443917695488","0.6438443917695488","2.128896457825364","2.128896457825364","2.128896457825364","0.3428337005133735","0.3428337005133735","0.3428337005133735"
"16.25","6500","6500","6500","0.7187701644852065","0.7187701644852065","0.7187701644852065","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.42045088018639243","0.42045088018639243","0.42045088018639243"
"16.5","6600","6600","6600","0.7929865949626085","0.7929865949626085","0.7929865949626085","2.408768370508577","2.408768370508577","2.408768370508577","0.4976531189065816","0.4976531189065816","0.4976531189065816"
"16.75","6700","6700","6700","0.8664204413608307","0.8664204413608307","0.8664204413608307","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.5743642292890876","0.5743642292890876","0.5743642292890876"
"17","6800","6800","6800","0.9389992339231577","0.9389992339231577","0.9389992339231577","2.6791339748949836","2.6791339748949836","2.6791339748949836","0.6505085080932871","0.6505085080932871","0.6505085080932871"
"17.25","6900","6900","6900","1.010651346561689","1.010651346561689","1.010651346561689","2.8104168892606527","2.8104168892606527","2.8104168892606527","0.7260108110855719","0.7260108110855719","0.7260108110855719"
"17.5","7000","7000","7000","1.0813060675907744","1.0813060675907744","1.0813060675907744","2.938926261462367","2.938926261462367","2.938926261462367","0.8007966273073563","0.8007966273073563","0.8007966273073563"
"17.75","7100","7100","7100","1.1508936695446992","1.1508936695446992","1.1508936695446992","3.064535268264883","3.064535268264883","3.064535268264883","0.8747921526871059","0.8747921526871059","0.8747921526871059"
"18","7200","7200","7200","1.2193454780144921","1.2193454780144921","1.2193454780144921","3.18711994874345","3.18711994874345","3.18711994874345","0.9479243629325118","0.9479243629325118","0.9479243629325118"
"18.25","7300","7300","7300","1.2865939394386223","1.2865939394386223","1.2865939394386223","3.3065593266182605","3.3065593266182605","3.3065593266182605","1.020121085637122","1.020121085637122","1.020121085637122"
"18.5","7400","7400","7400","1.3525726877826354","1.3525726877826354","1.3525726877826354","3.4227355296434436","3.4227355296434436","3.4227355296434436","1.0913110715347991","1.0913110715347991","1.0913110715347991"
"18.75","7500","7500","7500","1.4172166100433","1.4172166100433","1.4172166100433","3.535533905932739","3.535533905932739","3.535533905932739","1.1614240648349066","1.1614240648349066","1.1614240648349066"
"19","7600","7600","7600","1.4804619105136434","1.4804619105136434","1.4804619105136434","3.6448431371070584","3.6448431371070584","3.6448431371070584","1.2303908725711574","1.2303908725711574","1.2303908725711574"
"19.25","7700","7700","7700","1.5422461737461635","1.5422461737461635","1.5422461737461635","3.7505553481522993","3.7505553481522993","3.7505553481522993","1.298143432897362","1.298143432897362","1.298143432897362"
"19.5","7800","7800","7800","1.6025084261525915","1.6025084261525915","1.6025084261525915","3.8525662138789474","3.8525662138789474","3.8525662138789474","1.3646148822638806","1.3646148822638806","1.3646148822638806"
"19.75","7900","7900","7900","1.6611891961797889","1.6611891961797889","1.6611891961797889","3.950775061878452","3.950775061878452","3.950775061878452","1.429739621409304","1.429739621409304","1.429739621409304"
"20","8000","8000","8000","1.7182305730026464","1.7182305730026464","1.7182305730026464","4.045084971874738","4.045084971874738","4.045084971874738","1.4934533801028955","1.4934533801028955","1.4934533801028955"
"20.25","8100","8100","8100","1.773576263676268","1.773576263676268","1.773576263676268","4.1354028713728095","4.1354028713728095","4.1354028713728095","1.5556932805743449","1.5556932805743449","1.5556932805743449"
"20.5","8200","8200","8200","1.827171648691155","1.827171648691155","1.827171648691155","4.2216396275100765","4.2216396275100765","4.2216396275100765","1.6163978995685002","1.6163978995685002","1.6163978995685002"
"20.75","8300","8300","8300","1.8789638358766743","1.8789638358766743","1.8789638358766743","4.303710135019719","4.303710135019719","4.303710135019719","1.6755073289641476","1.6755073289641476","1.6755073289641476"
"21","8400","8400","8400","1.9289017125996752","1.9289017125996752","1.9289017125996752","4.381533400219318","4.381533400219318","4.381533400219318","1.73296323489709","1.73296323489709","1.73296323489709"
"21.25","8500","8500","8500","1.9769359962067963","1.9769359962067963","1.9769359962067963","4.455032620941839","4.455032620941839","4.455032620941839","1.7887089153293623","1.7887089153293623","1.7887089153293623"
"21.5","8600","8600","8600","2.0230192826607127","2.0230192826607127","2.0230192826607127","4.524135262330099","4.524135262330099","4.524135262330099","1.8426893560078086","1.8426893560078086","1.8426893560078086"
"21.75","8700","8700","8700","2.067106093322359","2.067106093322359","2.067106093322359","4.5887731284199065","4.5887731284199065","4.5887731284199065","1.8948512847568848","1.8948512847568848","1.8948512847568848"
"22","8800","8800","8800","2.109152919832957","2.109152919832957","2.109152919832957","4.648882429441257","4.648882429441257","4.648882429441257","1.9451432240521016","1.9451432240521016","1.9451432240521016"
"22.25","8900","8900","8900","2.1491182670516014","2.1491182670516014","2.1491182670516014","4.704403844771127","4.704403844771127","4.704403844771127","1.9935155418223398","1.9935155418223398","1.9935155418223398"
"22.5","9000","9000","9000","2.1869626940060063","2.1869626940060063","2.1869626940060063","4.755282581475767","4.755282581475767","4.755282581475767","2.039920500430837","2.039920500430837","2.039920500430837"
"22.75","9100","9100","9100","2.22264885281603","2.22264885281603","2.22264885281603","4.801468428384716","4.801468428384716","4.801468428384716","2.0843123037865703","2.0843123037865703","2.0843123037865703"
"23","9200","9200","9200","2.256141525551543","2.256141525551543","2.256141525551543","4.842915805643156","4.842915805643156","4.842915805643156","2.1266471425395252","2.1266471425395252","2.1266471425395252"
"23.25","9300","9300","9300","2.2874076589882977","2.2874076589882977","2.2874076589882977","4.879583809693737","4.879583809693737","4.879583809693737","2.166883237315289","2.166883237315289","2.166883237315289"
"23.5","9400","9400","9400","2.316416397227489","2.316416397227489","2.316416397227489","4.911436253643443","4.911436253643443","4.911436253643443","2.204980879946299","2.204980879946299","2.204980879946299"
"23.75","9500","9500","9500","2.3431391121468006","2.3431391121468006","2.3431391121468006","4.938441702975688","4.938441702975688","4.938441702975688","2.2409024726589983","2.2409024726589983","2.2409024726589983"
"24","9600","9600","9600","2.3675494316529293","2.3675494316529293","2.3675494316529293","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.274612565178365","2.274612565178365","2.274612565178365"
"24.25","9700","9700","9700","2.3896232657076446","2.3896232657076446","2.3896232657076446","4.9778098230154","4.9778098230154","4.9778098230154","2.3060778897130154","2.3060778897130154","2.3060778897130154"
"24.5","9800","9800","9800","2.409338830101764","2.409338830101764","2.409338830101764","4.990133642141358","4.990133642141358","4.990133642141358","2.3352673937865474","2.3352673937865474","2.3352673937865474"
"24.75","9900","9900","9900","2.4266766679535374","2.4266766679535374","2.4266766679535374","4.997532801828658","4.997532801828658","4.997532801828658","2.362152270882569","2.362152270882569","2.362152270882569"
"25","10000","10000","10000","2.4416196689102336","2.4416196689102336","2.4416196689102336","5","5","5","2.386705988873254","2.386705988873254","2.386705988873254"
"25.25","10100","10100","10100","2.4541530860340126","2.4541530860340126","2.4541530860340126","4.997532801828658","4.997532801828658","4.997532801828658","2.4089043162033854","2.4089043162033854","2.4089043162033854"
"25.5","10200","10200","10200","2.4642645503553564","2.4642645503553564","2.4642645503553564","4.990133642141358","4.990133642141358","4.990133642141358","2.42872534580394","2.42872534580394","2.42872534580394"
"25.75","10300","10300","10300","2.4719440830797503","2.4719440830797503","2.4719440830797503","4.9778098230154","4.9778098230154","4.9778098230154","2.4461495167117167","2.4461495167117167","2.4461495167117167"
"26","10400","10400","10400","2.477184105435566","2.477184105435566","2.477184105435566","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.461159633373698","2.461159633373698","2.461159633373698"
"26.25","10500","10500","10500","2.4799794461533717","2.4799794461533717","2.4799794461533717","4.938441702975688","4.938441702975688","4.938441702975688","2.473740882616928","2.473740882616928","2.473740882616928"
"26.5","10600","10600","10600","2.48032734656937","2.48032734656937","2.48032734656937","4.911436253643443","4.911436253643443","4.911436253643443","2.4838808482673684","2.4838808482673684","2.4838808482673684"
"26.75","10700","10700","10700","2.4782274633478525","2.4782274633478525","2.4782274633478525","4.879583809693736","4.879583809693736","4.879583809693736","2.491569523403136","2.491569523403136","2.491569523403136"
"27","10800","10800","10800","2.473681868820034","2.473681868820034","2.473681868820034","4.842915805643155","4.842915805643155","4.842915805643155","2.4967993202301297","2.4967993202301297","2.4967993202301297"
"27.25","10900","10900","10900","2.4666950489389197","2.4666950489389197","2.4666950489389197","4.801468428384715","4.801468428384715","4.801468428384715","2.499565077570282","2.499565077570282","2.499565077570282"
"27.5","11000","11000","11000","2.4572738988522054","2.4572738988522054","2.4572738988522054","4.755282581475767","4.755282581475767","4.755282581475767","2.499864065955026","2.499864065955026","2.499864065955026"
"27.75","11100","11100","11100","2.445427716097596","2.445427716097596","2.445427716097596","4.704403844771127","4.704403844771127","4.704403844771127","2.4976959903189138","2.4976959903189138","2.4976959903189138"
"28","11200","11200","11200","2.4311681914272634","2.4311681914272634","2.4311681914272634","4.648882429441256","4.648882429441256","4.648882429441256","2.4930629902908468","2.4930629902908468","2.4930629902908468"
"28.25","11300","11300","11300","2.4145093972704834","2.4145093972704834","2.4145093972704834","4.588773128419906","4.588773128419906","4.588773128419906","2.485969638082503","2.485969638082503","2.485969638082503"
"28.5","11400","11400","11400","2.3954677738458514","2.3954677738458514","2.3954677738458514","4.5241352623300966","4.5241352623300966","4.5241352623300966","2.476422933976126","2.476422933976126","2.476422933976126"
"28.75","11500","11500","11500","2.374062112936763","2.374062112936763","2.374062112936763","4.4550326209418385","4.4550326209418385","4.4550326209418385","2.4644322994160786","2.4644322994160786","2.4644322994160786"
"29","11600","11600","11600","2.350313539346198","2.350313539346198","2.350313539346198","4.381533400219317","4.381533400219317","4.381533400219317","2.450009567711024","2.450009567711024","2.450009567711024"
"29.25","11700","11700","11700","2.3242454900490896","2.3242454900490896","2.3242454900490896","4.303710135019717","4.303710135019717","4.303710135019717","2.4331689723558805","2.4331689723558805","2.4331689723558805"
"29.5","11800","11800","11800","2.2958836910628624","2.2958836910628624","2.2958836910628624","4.221639627510075","4.221639627510075","4.221639627510075","2.41392713298507","2.41392713298507","2.41392713298507"
"29.75","11900","11900","11900","2.265256132058952","2.265256132058952","2.265256132058952","4.135402871372808","4.135402871372808","4.135402871372808","2.3923030389709568","2.3923030389709568","2.3923030389709568"
"30","12000","12000","12000","2.232393038740388","2.232393038740388","2.232393038740388","4.045084971874736","4.045084971874736","4.045084971874736","2.3683180306836262","2.3683180306836262","2.3683180306836262"
"30.25","12100","12100","12100","2.1973268430126667","2.1973268430126667","2.1973268430126667","3.9507750618784514","3.9507750618784514","3.9507750618784514","2.341995778430516","2.341995778430516","2.341995778430516"
"30.5","12200","12200","12200","2.1600921509773734","2.1600921509773734","2.1600921509773734","3.852566213878946","3.852566213878946","3.852566213878946","2.3133622590966647","2.3133622590966647","2.3133622590966647"
"30.75","12300","12300","12300","2.120725708780151","2.120725708780151","2.120725708780151","3.7505553481522957","3.7505553481522957","3.7505553481522957","2.2824457305086954","2.2824457305086954","2.2824457305086954"
"31","12400","12400","12400","2.0792663663466806","2.0792663663466806","2.0792663663466806","3.6448431371070553","3.6448431371070553","3.6448431371070553","2.2492767035477286","2.2492767035477286","2.2492767035477286"
"31.25","12500","12500","12500","2.035755039042496","2.035755039042496","2.035755039042496","3.535533905932737","3.535533905932737","3.535533905932737","2.213887912038823","2.213887912038823","2.213887912038823"
"31.5","12600","12600","12600","1.990234667294462","1.990234667294462","1.990234667294462","3.422735529643443","3.422735529643443","3.422735529643443","2.1763142804466633","2.1763142804466633","2.1763142804466633"
"31.75","12700","12700","12700","1.9427501742137534","1.9427501742137534","1.9427501742137534","3.3065593266182596","3.3065593266182596","3.3065593266182596","2.136592889409318","2.136592889409318","2.136592889409318"
"32","12800","12800","12800","1.8933484212621663","1.8933484212621663","1.8933484212621663","3.1871199487434483","3.1871199487434483","3.1871199487434483","2.09476293914411","2.09476293914411","2.09476293914411"
"32.25","12900","12900","12900","1.842078162005517","1.842078162005517","1.842078162005517","3.0645352682648825","3.0645352682648825","3.0645352682648825","2.0508657107617547","2.0508657107617547","2.0508657107617547"
"32.5","13000","13000","13000","1.788989993999761","1.788989993999761","1.788989993999761","2.9389262614623664","2.9389262614623664","2.9389262614623664","2.004944525526901","2.004944525526901","2.004944525526901"
"32.75","13100","13100","13100","1.7341363088573067","1.7341363088573067","1.7341363088573067","2.810416889260651","2.810416889260651","2.810416889260651","1.9570447021052386","1.9570447021052386","1.9570447021052386"
"33","13200","13200","13200","1.6775712405428236","1.6775712405428236","1.6775712405428236","2.679133974894982","2.679133974894982","2.679133974894982","1.907213511839466","1.907213511839466","1.907213511839466"
"33.25","13300","13300","13300","1.6193506119495553","1.6193506119495553","1.6193506119495553","2.545207078751856","2.545207078751856","2.545207078751856","1.8555001320981845","1.8555001320981845","1.8555001320981845"
"33.5","13400","13400","13400","1.5595318798088618","1.5595318798088618","1.5595318798088618","2.4087683705085765","2.4087683705085765","2.4087683705085765","1.8019555977437687","1.8019555977437687","1.8019555977437687"
"33.75","13500","13500","13500","1.4981740779873616","1.4981740779873616","1.4981740779873616","2.2699524986977306","2.2699524986977306","2.2699524986977306","1.7466327507671138","1.7466327507671138","1.7466327507671138"
"34","13600","13600","13600","1.4353377592276362","1.4353377592276362","1.4353377592276362","2.128896457825361","2.128896457825361","2.128896457825361","1.6895861881389806","1.6895861881389806","1.6895861881389806"
"34.25","13700","13700","13700","1.3710849353899814","1.3710849353899814","1.3710849353899814","1.9857394531739014","1.9857394531739014","1.9857394531739014","1.630872207929368","1.630872207929368","1.630872207929368"
"34.5","13800","13800","13800","1.3054790162541872","1.3054790162541872","1.3054790162541872","1.8406227634233887","1.8406227634233887","1.8406227634233887","1.5705487537481164","1.5705487537481164","1.5705487537481164"
"34.75","13900","13900","13900","1.2385847469417421","1.2385847469417421","1.2385847469417421","1.6936896012264526","1.6936896012264526","1.6936896012264526","1.5086753575615655","1.5086753575615655","1.5086753575615655"
"35","14000","14000","14000","1.1704681440202136","1.1704681440202136","1.1704681440202136","1.5450849718747337","1.5450849718747337","1.5450849718747337","1.4453130809416828","1.4453130809416828","1.4453130809416828"
"35.25","14100","14100","14100","1.1011964303528698","1.1011964303528698","1.1011964303528698","1.3949555301961436","1.3949555301961436","1.3949555301961436","1.3805244548056776","1.3805244548056776","1.3805244548056776"
"35.5","14200","14200","14200","1.0308379687578237","1.0308379687578237","1.0308379687578237","1.2434494358242723","1.2434494358242723","1.2434494358242723","1.314373417705515","1.314373417705515","1.314373417705515"
"35.75","14300","14300","14300","0.959462194542188","0.959462194542188","0.959462194542188","1.0907162069827119","1.0907162069827119","1.0907162069827119","1.2469252527282984","1.2469252527282984","1.2469252527282984"
"36","14400","14400","14400","0.8871395469778143","0.8871395469778143","0.8871395469778143","0.9369065729286188","0.9369065729286188","0.9369065729286188","1.1782465230697499","1.1782465230697499","1.1782465230697499"
"36.25","14500","14500","14500","0.8139413997862289","0.8139413997862289","0.8139413997862289","0.7821723252011509","0.7821723252011509","0.7821723252011509","1.1084050063443587","1.1084050063443587","1.1084050063443587"
"36.5","14600","14600","14600","0.7399399907013907","0.7399399907013907","0.7399399907013907","0.6266661678215186","0.6266661678215186","0.6266661678215186","1.0374696276970645","1.0374696276970645","1.0374696276970645"
"36.75","14700","14700","14700","0.6652083501797682","0.6652083501797682","0.6652083501797682","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.9655103917824591","0.9655103917824591","0.9655103917824591"
"37","14800","14800","14800","0.589820229328096","0.589820229328096","0.589820229328096","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.8925983136786482","0.8925983136786482","0.8925983136786482"
"37.25","14900","14900","14900","0.5138500271199358","0.5138500271199358","0.5138500271199358","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.8188053488039351","0.8188053488039351","0.8188053488039351"
"37.5","15000","15000","15000","0.43737271697287416","0.43737271697287416","0.43737271697287416","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.7442043219055217","0.7442043219055217","0.7442043219055217"
"37.75","15100","15100","15100","0.3604637727588082","0.3604637727588082","0.3604637727588082","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.6688688551902633","0.6688688551902633","0.6688688551902633"
"38","15200","15200","15200","0.2831990943203481","0.2831990943203481","0.2831990943203481","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.592873295668448","0.592873295668448","0.592873295668448"
"38.25","15300","15300","15300","0.2056549325668348","0.2056549325668348","0.2056549325668348","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.5162926417822687","0.5162926417822687","0.5162926417822687"
"38.5","15400","15400","15400","0.1279078142238991","0.1279078142238991","0.1279078142238991","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","0.4392024693914166","0.4392024693914166","0.4392024693914166"
"38.75","15500","15500","15500","0.05003446631082174","0.05003446631082174","0.05003446631082174","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","0.36167885718883136","0.36167885718883136","0.36167885718883136"
"39","15600","15600","15600","-0.027888259579770022","-0.027888259579770022","-0.027888259579770022","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","0.2837983116202183","0.2837983116202183","0.2837983116202183"
"39.25","15700","15700","15700","-0.10578346312514697","-0.10578346312514697","-0.10578346312514697","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","0.2056376913814214","0.2056376913814214","0.2056376913814214"
"39.5","15800","15800","15800","-0.1835742711638116","-0.1835742711638116","-0.1835742711638116","-1.243449435824275","-1.243449435824275","-1.243449435824275","0.12727413156817108","0.12727413156817108","0.12727413156817108"
"39.75","15900","15900","15900","-0.2611839135600279","-0.2611839135600279","-0.2611839135600279","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","0.04878496755305484","0.04878496755305484","0.04878496755305484"
"40","16000","16000","16000","-0.3385357989666767","-0.3385357989666767","-0.3385357989666767","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.029752341335155807","-0.029752341335155807","-0.029752341335155807"
"40.25","16100","16100","16100","-0.41555359041166784","-0.41555359041166784","-0.41555359041166784","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.10826028825451395","-0.10826028825451395","-0.10826028825451395"
"40.5","16200","16200","16200","-0.49216128063331527","-0.49216128063331527","-0.49216128063331527","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.1866613953397862","-0.1866613953397862","-0.1866613953397862"
"40.75","16300","16300","16300","-0.5682832670903287","-0.5682832670903287","-0.5682832670903287","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.26487829016376074","-0.26487829016376074","-0.26487829016376074"
"41","16400","16400","16400","-0.6438444265723947","-0.6438444265723947","-0.6438444265723947","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.34283378209448845","-0.34283378209448845","-0.34283378209448845"
"41.25","16500","16500","16500","-0.7187701893377125","-0.7187701893377125","-0.7187701893377125","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.4204509384731112","-0.4204509384731112","-0.4204509384731112"
"41.5","16600","16600","16600","-0.7929866127043316","-0.7929866127043316","-0.7929866127043316","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.4976531605371193","-0.4976531605371193","-0.4976531605371193"
"41.75","16700","16700","16700","-0.8664204540226456","-0.8664204540226456","-0.8664204540226456","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.5743642590140714","-0.5743642590140714","-0.5743642590140714"
"42","16800","16800","16800","-0.9389992429570484","-0.9389992429570484","-0.9389992429570484","-2.679133974894983","-2.679133974894983","-2.679133974894983","-0.650508529311215","-0.650508529311215","-0.650508529311215"
"42.25","16900","16900","16900","-1.0106513530054055","-1.0106513530054055","-1.0106513530054055","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-0.7260108262267762","-0.7260108262267762","-0.7260108262267762"
"42.5","17000","17000","17000","-1.081306072185762","-1.081306072185762","-1.081306072185762","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-0.8007966381091969","-0.8007966381091969","-0.8007966381091969"
"42.75","17100","17100","17100","-1.1508936728205368","-1.1508936728205368","-1.1508936728205368","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-0.874792160391159","-0.874792160391159","-0.874792160391159"
"43","17200","17200","17200","-1.2193454803493136","-1.2193454803493136","-1.2193454803493136","-3.187119948743453","-3.187119948743453","-3.187119948743453","-0.9479243684257497","-0.9479243684257497","-0.9479243684257497"
"43.25","17300","17300","17300","-1.2865939411023486","-1.2865939411023486","-1.2865939411023486","-3.306559326618263","-3.306559326618263","-3.306559326618263","-1.0201210895529953","-1.0201210895529953","-1.0201210895529953"
"43.5","17400","17400","17400","-1.3525726889678853","-1.3525726889678853","-1.3525726889678853","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-1.0913110743255703","-1.0913110743255703","-1.0913110743255703"
"43.75","17500","17500","17500","-1.4172166108874904","-1.4172166108874904","-1.4172166108874904","-3.53553390593274","-3.53553390593274","-3.53553390593274","-1.1614240668233653","-1.1614240668233653","-1.1614240668233653"
"44","17600","17600","17600","-1.480461911114785","-1.480461911114785","-1.480461911114785","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-1.2303908739876364","-1.2303908739876364","-1.2303908739876364"
"44.25","17700","17700","17700","-1.542246174174142","-1.542246174174142","-1.542246174174142","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-1.2981434339061715","-1.2981434339061715","-1.2981434339061715"
"44.5","17800","17800","17800","-1.6025084264572247","-1.6025084264572247","-1.6025084264572247","-3.852566213878947","-3.852566213878947","-3.852566213878947","-1.364614882982194","-1.364614882982194","-1.364614882982194"
"44.75","17900","17900","17900","-1.6611891963965815","-1.6611891963965815","-1.6611891963965815","-3.950775061878452","-3.950775061878452","-3.950775061878452","-1.4297396219206626","-1.4297396219206626","-1.4297396219206626"
"45","18000","18000","18000","-1.7182305731568979","-1.7182305731568979","-1.7182305731568979","-4.045084971874736","-4.045084971874736","-4.045084971874736","-1.4934533804668555","-1.4934533804668555","-1.4934533804668555"
"45.25","18100","18100","18100","-1.7735762637859995","-1.7735762637859995","-1.7735762637859995","-4.135402871372808","-4.135402871372808","-4.135402871372808","-1.5556932808333368","-1.5556932808333368","-1.5556932808333368"
"45.5","18200","18200","18200","-1.8271716487692022","-1.8271716487692022","-1.8271716487692022","-4.221639627510079","-4.221639627510079","-4.221639627510079","-1.6163978997527662","-1.6163978997527662","-1.6163978997527662"
"45.75","18300","18300","18300","-1.8789638359321763","-1.8789638359321763","-1.8789638359321763","-4.303710135019721","-4.303710135019721","-4.303710135019721","-1.6755073290952223","-1.6755073290952223","-1.6755073290952223"
"46","18400","18400","18400","-1.9289017126391375","-1.9289017126391375","-1.9289017126391375","-4.38153340021932","-4.38153340021932","-4.38153340021932","-1.7329632349903115","-1.7329632349903115","-1.7329632349903115"
"46.25","18500","18500","18500","-1.9769359962348496","-1.9769359962348496","-1.9769359962348496","-4.455032620941841","-4.455032620941841","-4.455032620941841","-1.7887089153956488","-1.7887089153956488","-1.7887089153956488"
"46.5","18600","18600","18600","-2.0230192826806537","-2.0230192826806537","-2.0230192826806537","-4.524135262330099","-4.524135262330099","-4.524135262330099","-1.842689356054937","-1.842689356054937","-1.842689356054937"
"46.75","18700","18700","18700","-2.06710609333653","-2.06710609333653","-2.06710609333653","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-1.8948512847903847","-1.8948512847903847","-1.8948512847903847"
"47","18800","18800","18800","-2.109152919843023","-2.109152919843023","-2.109152919843023","-4.648882429441257","-4.648882429441257","-4.648882429441257","-1.9451432240759026","-1.9451432240759026","-1.9451432240759026"
"47.25","18900","18900","18900","-2.1491182670587525","-2.1491182670587525","-2.1491182670587525","-4.704403844771127","-4.704403844771127","-4.704403844771127","-1.993515541839253","-1.993515541839253","-1.993515541839253"
"47.5","19000","19000","19000","-2.1869626940110867","-2.1869626940110867","-2.1869626940110867","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.0399205004428556","-2.0399205004428556","-2.0399205004428556"
"47.75","19100","19100","19100","-2.222648852819638","-2.222648852819638","-2.222648852819638","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.084312303795107","-2.084312303795107","-2.084312303795107"
"48","19200","19200","19200","-2.256141525554104","-2.256141525554104","-2.256141525554104","-4.842915805643156","-4.842915805643156","-4.842915805643156","-2.1266471425455866","-2.1266471425455866","-2.1266471425455866"
"48.25","19300","19300","19300","-2.287407658990115","-2.287407658990115","-2.287407658990115","-4.879583809693738","-4.879583809693738","-4.879583809693738","-2.1668832373195914","-2.1668832373195914","-2.1668832373195914"
"48.5","19400","19400","19400","-2.3164163972287772","-2.3164163972287772","-2.3164163972287772","-4.911436253643444","-4.911436253643444","-4.911436253643444","-2.204980879949352","-2.204980879949352","-2.204980879949352"
"48.75","19500","19500","19500","-2.3431391121477136","-2.3431391121477136","-2.3431391121477136","-4.938441702975689","-4.938441702975689","-4.938441702975689","-2.240902472661163","-2.240902472661163","-2.240902472661163"
"49","19600","19600","19600","-2.3675494316535737","-2.3675494316535737","-2.3675494316535737","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-2.2746125651798916","-2.2746125651798916","-2.2746125651798916"
"49.25","19700","19700","19700","-2.3896232657081007","-2.3896232657081007","-2.3896232657081007","-4.9778098230154","-4.9778098230154","-4.9778098230154","-2.3060778897140985","-2.3060778897140985","-2.3060778897140985"
"49.5","19800","19800","19800","-2.4093388301020884","-2.4093388301020884","-2.4093388301020884","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.335267393787316","-2.335267393787316","-2.335267393787316"
"49.75","19900","19900","19900","-2.426676667953766","-2.426676667953766","-2.426676667953766","-4.997532801828658","-4.997532801828658","-4.997532801828658","-2.362152270883111","-2.362152270883111","-2.362152270883111"
"50","20000","20000","20000","-2.4416196689103997","-2.4416196689103997","-2.4416196689103997","-5","-5","-5","-2.3867059888736493","-2.3867059888736493","-2.3867059888736493"
"50.25","20100","20100","20100","-2.45415308603413","-2.45415308603413","-2.45415308603413","-4.997532801828657","-4.997532801828657","-4.997532801828657","-2.4089043162036647","-2.4089043162036647","-2.4089043162036647"
"50.5","20200","20200","20200","-2.464264550355437","-2.464264550355437","-2.464264550355437","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.4287253458041325","-2.4287253458041325","-2.4287253458041325"
"50.75","20300","20300","20300","-2.4719440830798107","-2.4719440830798107","-2.4719440830798107","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-2.4461495167118614","-2.4461495167118614","-2.4461495167118614"
"51","20400","20400","20400","-2.47718410543561","-2.47718410543561","-2.47718410543561","-4.960573506572389","-4.960573506572389","-4.960573506572389","-2.461159633373803","-2.461159633373803","-2.461159633373803"
"51.25","20500","20500","20500","-2.4799794461534046","-2.4799794461534046","-2.4799794461534046","-4.938441702975688","-4.938441702975688","-4.938441702975688","-2.473740882617007","-2.473740882617007","-2.473740882617007"
"51.5","20600","20600","20600","-2.4803273465693927","-2.4803273465693927","-2.4803273465693927","-4.911436253643443","-4.911436253643443","-4.911436253643443","-2.4838808482674217","-2.4838808482674217","-2.4838808482674217"
"51.75","20700","20700","20700","-2.4782274633478663","-2.4782274633478663","-2.4782274633478663","-4.879583809693736","-4.879583809693736","-4.879583809693736","-2.491569523403168","-2.491569523403168","-2.491569523403168"
"52","20800","20800","20800","-2.4736818688200453","-2.4736818688200453","-2.4736818688200453","-4.842915805643155","-4.842915805643155","-4.842915805643155","-2.496799320230156","-2.496799320230156","-2.496799320230156"
"52.25","20900","20900","20900","-2.4666950489389285","-2.4666950489389285","-2.4666950489389285","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.4995650775703027","-2.4995650775703027","-2.4995650775703027"
"52.5","21000","21000","21000","-2.4572738988522125","-2.4572738988522125","-2.4572738988522125","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.4998640659550437","-2.4998640659550437","-2.4998640659550437"
"52.75","21100","21100","21100","-2.4454277160976003","-2.4454277160976003","-2.4454277160976003","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.4976959903189244","-2.4976959903189244","-2.4976959903189244"
"53","21200","21200","21200","-2.4311681914272656","-2.4311681914272656","-2.4311681914272656","-4.648882429441256","-4.648882429441256","-4.648882429441256","-2.493062990290852","-2.493062990290852","-2.493062990290852"
"53.25","21300","21300","21300","-2.4145093972704856","-2.4145093972704856","-2.4145093972704856","-4.588773128419906","-4.588773128419906","-4.588773128419906","-2.4859696380825094","-2.4859696380825094","-2.4859696380825094"
"53.5","21400","21400","21400","-2.395467773845853","-2.395467773845853","-2.395467773845853","-4.524135262330096","-4.524135262330096","-4.524135262330096","-2.4764229339761314","-2.4764229339761314","-2.4764229339761314"
"53.75","21500","21500","21500","-2.374062112936764","-2.374062112936764","-2.374062112936764","-4.455032620941838","-4.455032620941838","-4.455032620941838","-2.4644322994160808","-2.4644322994160808","-2.4644322994160808"
"54","21600","21600","21600","-2.3503135393461982","-2.3503135393461982","-2.3503135393461982","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-2.450009567711026","-2.450009567711026","-2.450009567711026"
"54.25","21700","21700","21700","-2.32424549004909","-2.32424549004909","-2.32424549004909","-4.303710135019717","-4.303710135019717","-4.303710135019717","-2.4331689723558823","-2.4331689723558823","-2.4331689723558823"
"54.5","21800","21800","21800","-2.2958836910628624","-2.2958836910628624","-2.2958836910628624","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.4139271329850707","-2.4139271329850707","-2.4139271329850707"
"54.75","21900","21900","21900","-2.2652561320589517","-2.2652561320589517","-2.2652561320589517","-4.135402871372807","-4.135402871372807","-4.135402871372807","-2.3923030389709568","-2.3923030389709568","-2.3923030389709568"
"55","22000","22000","22000","-2.2323930387403874","-2.2323930387403874","-2.2323930387403874","-4.045084971874735","-4.045084971874735","-4.045084971874735","-2.3683180306836262","-2.3683180306836262","-2.3683180306836262"
"55.25","22100","22100","22100","-2.1973268430126662","-2.1973268430126662","-2.1973268430126662","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-2.3419957784305154","-2.3419957784305154","-2.3419957784305154"
"55.5","22200","22200","22200","-2.1600921509773734","-2.1600921509773734","-2.1600921509773734","-3.852566213878945","-3.852566213878945","-3.852566213878945","-2.3133622590966647","-2.3133622590966647","-2.3133622590966647"
"55.75","22300","22300","22300","-2.120725708780151","-2.120725708780151","-2.120725708780151","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-2.2824457305086954","-2.2824457305086954","-2.2824457305086954"
"56","22400","22400","22400","-2.0792663663466806","-2.0792663663466806","-2.0792663663466806","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-2.2492767035477286","-2.2492767035477286","-2.2492767035477286"
"56.25","22500","22500","22500","-2.035755039042496","-2.035755039042496","-2.035755039042496","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-2.213887912038823","-2.213887912038823","-2.213887912038823"
"56.5","22600","22600","22600","-1.990234667294462","-1.990234667294462","-1.990234667294462","-3.422735529643442","-3.422735529643442","-3.422735529643442","-2.1763142804466633","-2.1763142804466633","-2.1763142804466633"
"56.75","22700","22700","22700","-1.9427501742137534","-1.9427501742137534","-1.9427501742137534","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-2.1365928894093185","-2.1365928894093185","-2.1365928894093185"
"57","22800","22800","22800","-1.893348421262166","-1.893348421262166","-1.893348421262166","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-2.094762939144109","-2.094762939144109","-2.094762939144109"
"57.25","22900","22900","22900","-1.8420781620055169","-1.8420781620055169","-1.8420781620055169","-3.06453526826488","-3.06453526826488","-3.06453526826488","-2.0508657107617543","-2.0508657107617543","-2.0508657107617543"
"57.5","23000","23000","23000","-1.7889899939997607","-1.7889899939997607","-1.7889899939997607","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-2.004944525526901","-2.004944525526901","-2.004944525526901"
"57.75","23100","23100","23100","-1.7341363088573063","-1.7341363088573063","-1.7341363088573063","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-1.9570447021052386","-1.9570447021052386","-1.9570447021052386"
"58","23200","23200","23200","-1.6775712405428234","-1.6775712405428234","-1.6775712405428234","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-1.907213511839466","-1.907213511839466","-1.907213511839466"
"58.25","23300","23300","23300","-1.6193506119495544","-1.6193506119495544","-1.6193506119495544","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-1.855500132098184","-1.855500132098184","-1.855500132098184"
"58.5","23400","23400","23400","-1.5595318798088609","-1.5595318798088609","-1.5595318798088609","-2.408768370508573","-2.408768370508573","-2.408768370508573","-1.8019555977437682","-1.8019555977437682","-1.8019555977437682"
"58.75","23500","23500","23500","-1.4981740779873607","-1.4981740779873607","-1.4981740779873607","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-1.7466327507671127","-1.7466327507671127","-1.7466327507671127"
"59","23600","23600","23600","-1.4353377592276355","-1.4353377592276355","-1.4353377592276355","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-1.68958618813898","-1.68958618813898","-1.68958618813898"
"59.25","23700","23700","23700","-1.371084935389981","-1.371084935389981","-1.371084935389981","-1.985739453173898","-1.985739453173898","-1.985739453173898","-1.6308722079293678","-1.6308722079293678","-1.6308722079293678"
"59.5","23800","23800","23800","-1.3054790162541867","-1.3054790162541867","-1.3054790162541867","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-1.570548753748116","-1.570548753748116","-1.570548753748116"
"59.75","23900","23900","23900","-1.2385847469417417","-1.2385847469417417","-1.2385847469417417","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-1.5086753575615648","-1.5086753575615648","-1.5086753575615648"
"60","24000","24000","24000","-1.1704681440202132","-1.1704681440202132","-1.1704681440202132","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-1.4453130809416819","-1.4453130809416819","-1.4453130809416819"
"60.25","24100","24100","24100","-1.1011964303528694","-1.1011964303528694","-1.1011964303528694","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-1.380524454805677","-1.380524454805677","-1.380524454805677"
"60.5","24200","24200","24200","-1.0308379687578233","-1.0308379687578233","-1.0308379687578233","-1.243449435824273","-1.243449435824273","-1.243449435824273","-1.3143734177055149","-1.3143734177055149","-1.3143734177055149"
"60.75","24300","24300","24300","-0.9594621945421877","-0.9594621945421877","-0.9594621945421877","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-1.2469252527282984","-1.2469252527282984","-1.2469252527282984"
"61","24400","24400","24400","-0.887139546977814","-0.887139546977814","-0.887139546977814","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-1.1782465230697499","-1.1782465230697499","-1.1782465230697499"
"61.25","24500","24500","24500","-0.8139413997862287","-0.8139413997862287","-0.8139413997862287","-0.782172325201147","-0.782172325201147","-0.782172325201147","-1.1084050063443587","-1.1084050063443587","-1.1084050063443587"
"61.5","24600","24600","24600","-0.7399399907013905","-0.7399399907013905","-0.7399399907013905","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-1.0374696276970643","-1.0374696276970643","-1.0374696276970643"
"61.75","24700","24700","24700","-0.665208350179768","-0.665208350179768","-0.665208350179768","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.965510391782459","-0.965510391782459","-0.965510391782459"
"62","24800","24800","24800","-0.5898202293280956","-0.5898202293280956","-0.5898202293280956","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.8925983136786477","-0.8925983136786477","-0.8925983136786477"
"62.25","24900","24900","24900","-0.5138500271199354","-0.5138500271199354","-0.5138500271199354","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.8188053488039353","-0.8188053488039353","-0.8188053488039353"
"62.5","25000","25000","25000","-0.4373727169728737","-0.4373727169728737","-0.4373727169728737","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.7442043219055212","-0.7442043219055212","-0.7442043219055212"
"62.75","25100","25100","25100","-0.3604637727588077","-0.3604637727588077","-0.3604637727588077","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.6688688551902631","-0.6688688551902631","-0.6688688551902631"
"63","25200","25200","25200","-0.28319909432034757","-0.28319909432034757","-0.28319909432034757","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.5928732956684478","-0.5928732956684478","-0.5928732956684478"
"63.25","25300","25300","25300","-0.2056549325668342","-0.2056549325668342","-0.2056549325668342","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.5162926417822683","-0.5162926417822683","-0.5162926417822683"
"63.5","25400","25400","25400","-0.12790781422389844","-0.12790781422389844","-0.12790781422389844","0.6266661678215206","0.6266661678215206","0.6266661678215206","-0.43920246939141594","-0.43920246939141594","-0.43920246939141594"
"63.75","25500","25500","25500","-0.05003446631082108","-0.05003446631082108","-0.05003446631082108","0.7821723252011572","0.7821723252011572","0.7821723252011572","-0.36167885718883064","-0.36167885718883064","-0.36167885718883064"
"64","25600","25600","25600","0.02788825957977068","0.02788825957977068","0.02788825957977068","0.9369065729286251","0.9369065729286251","0.9369065729286251","-0.2837983116202176","-0.2837983116202176","-0.2837983116202176"
"64.25","25700","25700","25700","0.10578346312514764","0.10578346312514764","0.10578346312514764","1.0907162069827139","1.0907162069827139","1.0907162069827139","-0.20563769138142107","-0.20563769138142107","-0.20563769138142107"
"64.5","25800","25800","25800","0.18357427116381228","0.18357427116381228","0.18357427116381228","1.243449435824274","1.243449435824274","1.243449435824274","-0.12727413156817025","-0.12727413156817025","-0.12727413156817025"
"64.75","25900","25900","25900","0.2611839135600286","0.2611839135600286","0.2611839135600286","1.3949555301961456","1.3949555301961456","1.3949555301961456","-0.04878496755305417","-0.04878496755305417","-0.04878496755305417"
"65","26000","26000","26000","0.3385357989666773","0.3385357989666773","0.3385357989666773","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.029752341335156918","0.029752341335156918","0.029752341335156918"
"65.25","26100","26100","26100","0.4155535904116683","0.4155535904116683","0.4155535904116683","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.10826028825451428","0.10826028825451428","0.10826028825451428"
"65.5","26200","26200","26200","0.4921612806333157","0.4921612806333157","0.4921612806333157","1.840622763423395","1.840622763423395","1.840622763423395","0.18666139533978643","0.18666139533978643","0.18666139533978643"
"65.75","26300","26300","26300","0.5682832670903292","0.5682832670903292","0.5682832670903292","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.2648782901637614","0.2648782901637614","0.2648782901637614"
"66","26400","26400","26400","0.6438444265723952","0.6438444265723952","0.6438444265723952","2.128896457825366","2.128896457825366","2.128896457825366","0.34283378209448845","0.34283378209448845","0.34283378209448845"
"66.25","26500","26500","26500","0.7187701893377132","0.7187701893377132","0.7187701893377132","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.42045093847311166","0.42045093847311166","0.42045093847311166"
"66.5","26600","26600","26600","0.7929866127043322","0.7929866127043322","0.7929866127043322","2.408768370508578","2.408768370508578","2.408768370508578","0.49765316053712016","0.49765316053712016","0.49765316053712016"
"66.75","26700","26700","26700","0.8664204540226461","0.8664204540226461","0.8664204540226461","2.545207078751857","2.545207078751857","2.545207078751857","0.5743642590140718","0.5743642590140718","0.5743642590140718"
"67","26800","26800","26800","0.938999242957049","0.938999242957049","0.938999242957049","2.679133974894983","2.679133974894983","2.679133974894983","0.6505085293112152","0.6505085293112152","0.6505085293112152"
"67.25","26900","26900","26900","1.010651353005406","1.010651353005406","1.010651353005406","2.8104168892606523","2.8104168892606523","2.8104168892606523","0.7260108262267766","0.7260108262267766","0.7260108262267766"
"67.5","27000","27000","27000","1.0813060721857621","1.0813060721857621","1.0813060721857621","2.9389262614623712","2.9389262614623712","2.9389262614623712","0.8007966381091978","0.8007966381091978","0.8007966381091978"
"67.75","27100","27100","27100","1.150893672820537","1.150893672820537","1.150893672820537","3.0645352682648874","3.0645352682648874","3.0645352682648874","0.8747921603911593","0.8747921603911593","0.8747921603911593"
"68","27200","27200","27200","1.2193454803493138","1.2193454803493138","1.2193454803493138","3.1871199487434527","3.1871199487434527","3.1871199487434527","0.9479243684257497","0.9479243684257497","0.9479243684257497"
"68.25","27300","27300","27300","1.2865939411023488","1.2865939411023488","1.2865939411023488","3.3065593266182622","3.3065593266182622","3.3065593266182622","1.0201210895529953","1.0201210895529953","1.0201210895529953"
"68.5","27400","27400","27400","1.3525726889678857","1.3525726889678857","1.3525726889678857","3.422735529643446","3.422735529643446","3.422735529643446","1.0913110743255703","1.0913110743255703","1.0913110743255703"
"68.75","27500","27500","27500","1.4172166108874908","1.4172166108874908","1.4172166108874908","3.5355339059327395","3.5355339059327395","3.5355339059327395","1.1614240668233653","1.1614240668233653","1.1614240668233653"
"69","27600","27600","27600","1.4804619111147854","1.4804619111147854","1.4804619111147854","3.644843137107059","3.644843137107059","3.644843137107059","1.2303908739876368","1.2303908739876368","1.2303908739876368"
"69.25","27700","27700","27700","1.5422461741741424","1.5422461741741424","1.5422461741741424","3.7505553481522984","3.7505553481522984","3.7505553481522984","1.2981434339061715","1.2981434339061715","1.2981434339061715"
"69.5","27800","27800","27800","1.6025084264572254","1.6025084264572254","1.6025084264572254","3.852566213878952","3.852566213878952","3.852566213878952","1.3646148829821945","1.3646148829821945","1.3646148829821945"
"69.75","27900","27900","27900","1.6611891963965821","1.6611891963965821","1.6611891963965821","3.9507750618784563","3.9507750618784563","3.9507750618784563","1.4297396219206635","1.4297396219206635","1.4297396219206635"
"70","28000","28000","28000","1.7182305731568985","1.7182305731568985","1.7182305731568985","4.045084971874741","4.045084971874741","4.045084971874741","1.493453380466855","1.493453380466855","1.493453380466855"
"70.25","28100","28100","28100","1.7735762637860002","1.7735762637860002","1.7735762637860002","4.135402871372813","4.135402871372813","4.135402871372813","1.5556932808333377","1.5556932808333377","1.5556932808333377"
"70.5","28200","28200","28200","1.827171648769203","1.827171648769203","1.827171648769203","4.221639627510078","4.221639627510078","4.221639627510078","1.6163978997527666","1.6163978997527666","1.6163978997527666"
"70.75","28300","28300","28300","1.8789638359321768","1.8789638359321768","1.8789638359321768","4.30371013501972","4.30371013501972","4.30371013501972","1.6755073290952227","1.6755073290952227","1.6755073290952227"
"71","28400","28400","28400","1.9289017126391377","1.9289017126391377","1.9289017126391377","4.38153340021932","4.38153340021932","4.38153340021932","1.732963234990312","1.732963234990312","1.732963234990312"
"71.25","28500","28500","28500","1.97693599623485","1.97693599623485","1.97693599623485","4.45503262094184","4.45503262094184","4.45503262094184","1.7887089153956488","1.7887089153956488","1.7887089153956488"
"71.5","28600","28600","28600","2.023019282680654","2.023019282680654","2.023019282680654","4.524135262330098","4.524135262330098","4.524135262330098","1.8426893560549389","1.8426893560549389","1.8426893560549389"
"71.75","28700","28700","28700","2.0671060933365304","2.0671060933365304","2.0671060933365304","4.588773128419909","4.588773128419909","4.588773128419909","1.894851284790386","1.894851284790386","1.894851284790386"
"72","28800","28800","28800","2.109152919843023","2.109152919843023","2.109152919843023","4.64888242944126","4.64888242944126","4.64888242944126","1.9451432240759021","1.9451432240759021","1.9451432240759021"
"72.25","28900","28900","28900","2.1491182670587525","2.1491182670587525","2.1491182670587525","4.7044038447711305","4.7044038447711305","4.7044038447711305","1.9935155418392525","1.9935155418392525","1.9935155418392525"
"72.5","29000","29000","29000","2.186962694011087","2.186962694011087","2.186962694011087","4.75528258147577","4.75528258147577","4.75528258147577","2.0399205004428556","2.0399205004428556","2.0399205004428556"
"72.75","29100","29100","29100","2.2226488528196384","2.2226488528196384","2.2226488528196384","4.801468428384717","4.801468428384717","4.801468428384717","2.0843123037951075","2.0843123037951075","2.0843123037951075"
"73","29200","29200","29200","2.2561415255541046","2.2561415255541046","2.2561415255541046","4.842915805643157","4.842915805643157","4.842915805643157","2.126647142545587","2.126647142545587","2.126647142545587"
"73.25","29300","29300","29300","2.2874076589901153","2.2874076589901153","2.2874076589901153","4.879583809693738","4.879583809693738","4.879583809693738","2.1668832373195914","2.1668832373195914","2.1668832373195914"
"73.5","29400","29400","29400","2.3164163972287777","2.3164163972287777","2.3164163972287777","4.911436253643444","4.911436253643444","4.911436253643444","2.204980879949352","2.204980879949352","2.204980879949352"
"73.75","29500","29500","29500","2.3431391121477145","2.3431391121477145","2.3431391121477145","4.938441702975689","4.938441702975689","4.938441702975689","2.2409024726611646","2.2409024726611646","2.2409024726611646"
"74","29600","29600","29600","2.3675494316535746","2.3675494316535746","2.3675494316535746","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.274612565179893","2.274612565179893","2.274612565179893"
"74.25","29700","29700","29700","2.3896232657081016","2.3896232657081016","2.3896232657081016","4.977809823015401","4.977809823015401","4.977809823015401","2.3060778897140994","2.3060778897140994","2.3060778897140994"
"74.5","29800","29800","29800","2.4093388301020893","2.4093388301020893","2.4093388301020893","4.990133642141358","4.990133642141358","4.990133642141358","2.335267393787317","2.335267393787317","2.335267393787317"
"74.75","29900","29900","29900","2.426676667953767","2.426676667953767","2.426676667953767","4.997532801828658","4.997532801828658","4.997532801828658","2.362152270883113","2.362152270883113","2.362152270883113"
"75","30000","30000","30000","2.4416196689104006","2.4416196689104006","2.4416196689104006","5","5","5","2.386705988873651","2.386705988873651","2.386705988873651"
"75.25","30100","30100","30100","2.4541530860341303","2.4541530860341303","2.4541530860341303","4.997532801828657","4.997532801828657","4.997532801828657","2.4089043162036656","2.4089043162036656","2.4089043162036656"
"75.5","30200","30200","30200","2.4642645503554372","2.4642645503554372","2.4642645503554372","4.990133642141357","4.990133642141357","4.990133642141357","2.4287253458041334","2.4287253458041334","2.4287253458041334"
"75.75","30300","30300","30300","2.471944083079811","2.471944083079811","2.471944083079811","4.9778098230153995","4.9778098230153995","4.9778098230153995","2.4461495167118623","2.4461495167118623","2.4461495167118623"
"76","30400","30400","30400","2.4771841054356103","2.4771841054356103","2.4771841054356103","4.960573506572389","4.960573506572389","4.960573506572389","2.461159633373804","2.461159633373804","2.461159633373804"
"76.25","30500","30500","30500","2.479979446153405","2.479979446153405","2.479979446153405","4.938441702975688","4.938441702975688","4.938441702975688","2.4737408826170078","2.4737408826170078","2.4737408826170078"
"76.5","30600","30600","30600","2.480327346569393","2.480327346569393","2.480327346569393","4.911436253643443","4.911436253643443","4.911436253643443","2.4838808482674235","2.4838808482674235","2.4838808482674235"
"76.75","30700","30700","30700","2.4782274633478667","2.4782274633478667","2.4782274633478667","4.8795838096937345","4.8795838096937345","4.8795838096937345","2.49156952340317","2.49156952340317","2.49156952340317"
"77","30800","30800","30800","2.4736818688200453","2.4736818688200453","2.4736818688200453","4.842915805643154","4.842915805643154","4.842915805643154","2.496799320230156","2.496799320230156","2.496799320230156"
"77.25","30900","30900","30900","2.4666950489389285","2.4666950489389285","2.4666950489389285","4.801468428384713","4.801468428384713","4.801468428384713","2.499565077570303","2.499565077570303","2.499565077570303"
"77.5","31000","31000","31000","2.4572738988522125","2.4572738988522125","2.4572738988522125","4.755282581475766","4.755282581475766","4.755282581475766","2.499864065955044","2.499864065955044","2.499864065955044"
"77.75","31100","31100","31100","2.4454277160976003","2.4454277160976003","2.4454277160976003","4.704403844771125","4.704403844771125","4.704403844771125","2.4976959903189244","2.4976959903189244","2.4976959903189244"
"78","31200","31200","31200","2.4311681914272656","2.4311681914272656","2.4311681914272656","4.648882429441255","4.648882429441255","4.648882429441255","2.493062990290852","2.493062990290852","2.493062990290852"
"78.25","31300","31300","31300","2.4145093972704856","2.4145093972704856","2.4145093972704856","4.588773128419904","4.588773128419904","4.588773128419904","2.485969638082509","2.485969638082509","2.485969638082509"
"78.5","31400","31400","31400","2.395467773845853","2.395467773845853","2.395467773845853","4.5241352623300966","4.5241352623300966","4.5241352623300966","2.4764229339761314","2.4764229339761314","2.4764229339761314"
"78.75","31500","31500","31500","2.374062112936764","2.374062112936764","2.374062112936764","4.4550326209418385","4.4550326209418385","4.4550326209418385","2.4644322994160803","2.4644322994160803","2.4644322994160803"
"79","31600","31600","31600","2.3503135393461982","2.3503135393461982","2.3503135393461982","4.381533400219317","4.381533400219317","4.381533400219317","2.4500095677110254","2.4500095677110254","2.4500095677110254"
"79.25","31700","31700","31700","2.32424549004909","2.32424549004909","2.32424549004909","4.303710135019718","4.303710135019718","4.303710135019718","2.4331689723558814","2.4331689723558814","2.4331689723558814"
"79.5","31800","31800","31800","2.295883691062863","2.295883691062863","2.295883691062863","4.22163962751007","4.22163962751007","4.22163962751007","2.4139271329850707","2.4139271329850707","2.4139271329850707"
"79.75","31900","31900","31900","2.265256132058952","2.265256132058952","2.265256132058952","4.135402871372805","4.135402871372805","4.135402871372805","2.3923030389709568","2.3923030389709568","2.3923030389709568"
"80","32000","32000","32000","2.232393038740388","2.232393038740388","2.232393038740388","4.045084971874733","4.045084971874733","4.045084971874733","2.3683180306836262","2.3683180306836262","2.3683180306836262"
"80.25","32100","32100","32100","2.1973268430126667","2.1973268430126667","2.1973268430126667","3.9507750618784483","3.9507750618784483","3.9507750618784483","2.341995778430516","2.341995778430516","2.341995778430516"
"80.5","32200","32200","32200","2.1600921509773734","2.1600921509773734","2.1600921509773734","3.852566213878943","3.852566213878943","3.852566213878943","2.3133622590966647","2.3133622590966647","2.3133622590966647"
"80.75","32300","32300","32300","2.120725708780151","2.120725708780151","2.120725708780151","3.750555348152295","3.750555348152295","3.750555348152295","2.282445730508696","2.282445730508696","2.282445730508696"
"81","32400","32400","32400","2.0792663663466806","2.0792663663466806","2.0792663663466806","3.644843137107055","3.644843137107055","3.644843137107055","2.2492767035477295","2.2492767035477295","2.2492767035477295"
"81.25","32500","32500","32500","2.035755039042496","2.035755039042496","2.035755039042496","3.535533905932736","3.535533905932736","3.535533905932736","2.213887912038823","2.213887912038823","2.213887912038823"
"81.5","32600","32600","32600","1.990234667294462","1.990234667294462","1.990234667294462","3.422735529643436","3.422735529643436","3.422735529643436","2.1763142804466633","2.1763142804466633","2.1763142804466633"
"81.75","32700","32700","32700","1.9427501742137534","1.9427501742137534","1.9427501742137534","3.306559326618259","3.306559326618259","3.306559326618259","2.1365928894093185","2.1365928894093185","2.1365928894093185"
"82","32800","32800","32800","1.893348421262166","1.893348421262166","1.893348421262166","3.187119948743442","3.187119948743442","3.187119948743442","2.0947629391441094","2.0947629391441094","2.0947629391441094"
"82.25","32900","32900","32900","1.8420781620055169","1.8420781620055169","1.8420781620055169","3.0645352682648834","3.0645352682648834","3.0645352682648834","2.050865710761755","2.050865710761755","2.050865710761755"
"82.5","33000","33000","33000","1.7889899939997602","1.7889899939997602","1.7889899939997602","2.93892626146236","2.93892626146236","2.93892626146236","2.0049445255269007","2.0049445255269007","2.0049445255269007"
"82.75","33100","33100","33100","1.7341363088573059","1.7341363088573059","1.7341363088573059","2.810416889260656","2.810416889260656","2.810416889260656","1.9570447021052377","1.9570447021052377","1.9570447021052377"
"83","33200","33200","33200","1.6775712405428231","1.6775712405428231","1.6775712405428231","2.6791339748949787","2.6791339748949787","2.6791339748949787","1.907213511839465","1.907213511839465","1.907213511839465"
"83.25","33300","33300","33300","1.6193506119495547","1.6193506119495547","1.6193506119495547","2.5452070787518455","2.5452070787518455","2.5452070787518455","1.8555001320981845","1.8555001320981845","1.8555001320981845"
"83.5","33400","33400","33400","1.559531879808861","1.559531879808861","1.559531879808861","2.4087683705085734","2.4087683705085734","2.4087683705085734","1.8019555977437691","1.8019555977437691","1.8019555977437691"
"83.75","33500","33500","33500","1.4981740779873602","1.4981740779873602","1.4981740779873602","2.269952498697724","2.269952498697724","2.269952498697724","1.7466327507671124","1.7466327507671124","1.7466327507671124"
"84","33600","33600","33600","1.435337759227635","1.435337759227635","1.435337759227635","2.1288964578253617","2.1288964578253617","2.1288964578253617","1.6895861881389798","1.6895861881389798","1.6895861881389798"
"84.25","33700","33700","33700","1.3710849353899803","1.3710849353899803","1.3710849353899803","1.9857394531738946","1.9857394531738946","1.9857394531738946","1.6308722079293667","1.6308722079293667","1.6308722079293667"
"84.5","33800","33800","33800","1.305479016254186","1.305479016254186","1.305479016254186","1.84062276342339","1.84062276342339","1.84062276342339","1.5705487537481149","1.5705487537481149","1.5705487537481149"
"84.75","33900","33900","33900","1.238584746941741","1.238584746941741","1.238584746941741","1.6936896012264495","1.6936896012264495","1.6936896012264495","1.5086753575615648","1.5086753575615648","1.5086753575615648"
"85","34000","34000","34000","1.1704681440202125","1.1704681440202125","1.1704681440202125","1.5450849718747393","1.5450849718747393","1.5450849718747393","1.4453130809416823","1.4453130809416823","1.4453130809416823"
"85.25","34100","34100","34100","1.1011964303528683","1.1011964303528683","1.1011964303528683","1.3949555301961405","1.3949555301961405","1.3949555301961405","1.3805244548056763","1.3805244548056763","1.3805244548056763"
"85.5","34200","34200","34200","1.030837968757822","1.030837968757822","1.030837968757822","1.2434494358242778","1.2434494358242778","1.2434494358242778","1.3143734177055133","1.3143734177055133","1.3143734177055133"
"85.75","34300","34300","34300","0.9594621945421865","0.9594621945421865","0.9594621945421865","1.0907162069827088","1.0907162069827088","1.0907162069827088","1.246925252728297","1.246925252728297","1.246925252728297"
"86","34400","34400","34400","0.8871395469778128","0.8871395469778128","0.8871395469778128","0.9369065729286112","0.9369065729286112","0.9369065729286112","1.1782465230697476","1.1782465230697476","1.1782465230697476"
"86.25","34500","34500","34500","0.8139413997862277","0.8139413997862277","0.8139413997862277","0.782172325201152","0.782172325201152","0.782172325201152","1.1084050063443573","1.1084050063443573","1.1084050063443573"
"86.5","34600","34600","34600","0.7399399907013895","0.7399399907013895","0.7399399907013895","0.6266661678215109","0.6266661678215109","0.6266661678215109","1.0374696276970627","1.0374696276970627","1.0374696276970627"
"86.75","34700","34700","34700","0.665208350179767","0.665208350179767","0.665208350179767","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.9655103917824575","0.9655103917824575","0.9655103917824575"
"87","34800","34800","34800","0.5898202293280947","0.5898202293280947","0.5898202293280947","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.8925983136786468","0.8925983136786468","0.8925983136786468"
"87.25","34900","34900","34900","0.5138500271199345","0.5138500271199345","0.5138500271199345","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.8188053488039341","0.8188053488039341","0.8188053488039341"
"87.5","35000","35000","35000","0.43737271697287294","0.43737271697287294","0.43737271697287294","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.7442043219055203","0.7442043219055203","0.7442043219055203"
"87.75","35100","35100","35100","0.360463772758807","0.360463772758807","0.360463772758807","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.6688688551902621","0.6688688551902621","0.6688688551902621"
"88","35200","35200","35200","0.2831990943203469","0.2831990943203469","0.2831990943203469","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.592873295668447","0.592873295668447","0.592873295668447"
"88.25","35300","35300","35300","0.2056549325668336","0.2056549325668336","0.2056549325668336","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.5162926417822675","0.5162926417822675","0.5162926417822675"
"88.5","35400","35400","35400","0.12790781422389788","0.12790781422389788","0.12790781422389788","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","0.4392024693914155","0.4392024693914155","0.4392024693914155"
"88.75","35500","35500","35500","0.05003446631082053","0.05003446631082053","0.05003446631082053","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","0.3616788571888301","0.3616788571888301","0.3616788571888301"
"89","35600","35600","35600","-0.02788825957977124","-0.02788825957977124","-0.02788825957977124","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","0.283798311620217","0.283798311620217","0.283798311620217"
"89.25","35700","35700","35700","-0.10578346312514819","-0.10578346312514819","-0.10578346312514819","-1.090716206982722","-1.090716206982722","-1.090716206982722","0.20563769138142035","0.20563769138142035","0.20563769138142035"
"89.5","35800","35800","35800","-0.18357427116381284","-0.18357427116381284","-0.18357427116381284","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","0.12727413156816958","0.12727413156816958","0.12727413156816958"
"89.75","35900","35900","35900","-0.26118391356002907","-0.26118391356002907","-0.26118391356002907","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","0.04878496755305317","0.04878496755305317","0.04878496755305317"
"90","36000","36000","36000","-0.33853579896667774","-0.33853579896667774","-0.33853579896667774","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.02975234133515703","-0.02975234133515703","-0.02975234133515703"
"90.25","36100","36100","36100","-0.4155535904116688","-0.4155535904116688","-0.4155535904116688","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.10826028825451506","-0.10826028825451506","-0.10826028825451506"
"90.5","36200","36200","36200","-0.4921612806333162","-0.4921612806333162","-0.4921612806333162","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.18666139533978732","-0.18666139533978732","-0.18666139533978732"
"90.75","36300","36300","36300","-0.5682832670903297","-0.5682832670903297","-0.5682832670903297","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.26487829016376185","-0.26487829016376185","-0.26487829016376185"
"91","36400","36400","36400","-0.6438444265723956","-0.6438444265723956","-0.6438444265723956","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.3428337820944891","-0.3428337820944891","-0.3428337820944891"
"91.25","36500","36500","36500","-0.7187701893377135","-0.7187701893377135","-0.7187701893377135","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.4204509384731123","-0.4204509384731123","-0.4204509384731123"
"91.5","36600","36600","36600","-0.7929866127043326","-0.7929866127043326","-0.7929866127043326","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.49765316053712083","-0.49765316053712083","-0.49765316053712083"
"91.75","36700","36700","36700","-0.8664204540226463","-0.8664204540226463","-0.8664204540226463","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.574364259014073","-0.574364259014073","-0.574364259014073"
"92","36800","36800","36800","-0.938999242957049","-0.938999242957049","-0.938999242957049","-2.67913397489499","-2.67913397489499","-2.67913397489499","-0.6505085293112156","-0.6505085293112156","-0.6505085293112156"
"92.25","36900","36900","36900","-1.010651353005406","-1.010651353005406","-1.010651353005406","-2.810416889260652","-2.810416889260652","-2.810416889260652","-0.7260108262267764","-0.7260108262267764","-0.7260108262267764"
"92.5","37000","37000","37000","-1.0813060721857624","-1.0813060721857624","-1.0813060721857624","-2.938926261462371","-2.938926261462371","-2.938926261462371","-0.8007966381091975","-0.8007966381091975","-0.8007966381091975"
"92.75","37100","37100","37100","-1.1508936728205372","-1.1508936728205372","-1.1508936728205372","-3.06453526826488","-3.06453526826488","-3.06453526826488","-0.8747921603911597","-0.8747921603911597","-0.8747921603911597"
"93","37200","37200","37200","-1.219345480349314","-1.219345480349314","-1.219345480349314","-3.187119948743452","-3.187119948743452","-3.187119948743452","-0.9479243684257501","-0.9479243684257501","-0.9479243684257501"
"93.25","37300","37300","37300","-1.286593941102349","-1.286593941102349","-1.286593941102349","-3.306559326618256","-3.306559326618256","-3.306559326618256","-1.0201210895529962","-1.0201210895529962","-1.0201210895529962"
"93.5","37400","37400","37400","-1.3525726889678857","-1.3525726889678857","-1.3525726889678857","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-1.0913110743255707","-1.0913110743255707","-1.0913110743255707"
"93.75","37500","37500","37500","-1.4172166108874908","-1.4172166108874908","-1.4172166108874908","-3.535533905932745","-3.535533905932745","-3.535533905932745","-1.1614240668233662","-1.1614240668233662","-1.1614240668233662"
"94","37600","37600","37600","-1.4804619111147854","-1.4804619111147854","-1.4804619111147854","-3.644843137107059","-3.644843137107059","-3.644843137107059","-1.2303908739876377","-1.2303908739876377","-1.2303908739876377"
"94.25","37700","37700","37700","-1.5422461741741424","-1.5422461741741424","-1.5422461741741424","-3.750555348152304","-3.750555348152304","-3.750555348152304","-1.2981434339061715","-1.2981434339061715","-1.2981434339061715"
"94.5","37800","37800","37800","-1.6025084264572254","-1.6025084264572254","-1.6025084264572254","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-1.3646148829821945","-1.3646148829821945","-1.3646148829821945"
"94.75","37900","37900","37900","-1.6611891963965821","-1.6611891963965821","-1.6611891963965821","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-1.4297396219206635","-1.4297396219206635","-1.4297396219206635"
"95","38000","38000","38000","-1.7182305731568985","-1.7182305731568985","-1.7182305731568985","-4.045084971874736","-4.045084971874736","-4.045084971874736","-1.493453380466855","-1.493453380466855","-1.493453380466855"
"95.25","38100","38100","38100","-1.7735762637860002","-1.7735762637860002","-1.7735762637860002","-4.135402871372812","-4.135402871372812","-4.135402871372812","-1.5556932808333372","-1.5556932808333372","-1.5556932808333372"
"95.5","38200","38200","38200","-1.827171648769203","-1.827171648769203","-1.827171648769203","-4.221639627510073","-4.221639627510073","-4.221639627510073","-1.6163978997527662","-1.6163978997527662","-1.6163978997527662"
"95.75","38300","38300","38300","-1.8789638359321768","-1.8789638359321768","-1.8789638359321768","-4.30371013501972","-4.30371013501972","-4.30371013501972","-1.6755073290952218","-1.6755073290952218","-1.6755073290952218"
"96","38400","38400","38400","-1.928901712639138","-1.928901712639138","-1.928901712639138","-4.38153340021932","-4.38153340021932","-4.38153340021932","-1.732963234990312","-1.732963234990312","-1.732963234990312"
"96.25","38500","38500","38500","-1.9769359962348503","-1.9769359962348503","-1.9769359962348503","-4.45503262094184","-4.45503262094184","-4.45503262094184","-1.7887089153956488","-1.7887089153956488","-1.7887089153956488"
"96.5","38600","38600","38600","-2.0230192826806546","-2.0230192826806546","-2.0230192826806546","-4.524135262330102","-4.524135262330102","-4.524135262330102","-1.8426893560549389","-1.8426893560549389","-1.8426893560549389"
"96.75","38700","38700","38700","-2.067106093336531","-2.067106093336531","-2.067106093336531","-4.588773128419906","-4.588773128419906","-4.588773128419906","-1.8948512847903864","-1.8948512847903864","-1.8948512847903864"
"97","38800","38800","38800","-2.1091529198430234","-2.1091529198430234","-2.1091529198430234","-4.64888242944126","-4.64888242944126","-4.64888242944126","-1.9451432240759035","-1.9451432240759035","-1.9451432240759035"
"97.25","38900","38900","38900","-2.1491182670587534","-2.1491182670587534","-2.1491182670587534","-4.704403844771127","-4.704403844771127","-4.704403844771127","-1.9935155418392534","-1.9935155418392534","-1.9935155418392534"
"97.5","39000","39000","39000","-2.186962694011088","-2.186962694011088","-2.186962694011088","-4.75528258147577","-4.75528258147577","-4.75528258147577","-2.0399205004428573","-2.0399205004428573","-2.0399205004428573"
"97.75","39100","39100","39100","-2.2226488528196393","-2.2226488528196393","-2.2226488528196393","-4.801468428384714","-4.801468428384714","-4.801468428384714","-2.0843123037951083","-2.0843123037951083","-2.0843123037951083"
"98","39200","39200","39200","-2.2561415255541055","-2.2561415255541055","-2.2561415255541055","-4.842915805643156","-4.842915805643156","-4.842915805643156","-2.1266471425455893","-2.1266471425455893","-2.1266471425455893"
"98.25","39300","39300","39300","-2.287407658990116","-2.287407658990116","-2.287407658990116","-4.879583809693738","-4.879583809693738","-4.879583809693738","-2.166883237319594","-2.166883237319594","-2.166883237319594"
"98.5","39400","39400","39400","-2.3164163972287786","-2.3164163972287786","-2.3164163972287786","-4.911436253643444","-4.911436253643444","-4.911436253643444","-2.2049808799493538","-2.2049808799493538","-2.2049808799493538"
"98.75","39500","39500","39500","-2.343139112147715","-2.343139112147715","-2.343139112147715","-4.938441702975689","-4.938441702975689","-4.938441702975689","-2.2409024726611655","-2.2409024726611655","-2.2409024726611655"
"99","39600","39600","39600","-2.367549431653575","-2.367549431653575","-2.367549431653575","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-2.274612565179894","-2.274612565179894","-2.274612565179894"
"99.25","39700","39700","39700","-2.389623265708102","-2.389623265708102","-2.389623265708102","-4.977809823015401","-4.977809823015401","-4.977809823015401","-2.3060778897141003","-2.3060778897141003","-2.3060778897141003"
"99.5","39800","39800","39800","-2.4093388301020897","-2.4093388301020897","-2.4093388301020897","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.3352673937873187","-2.3352673937873187","-2.3352673937873187"
"99.75","39900","39900","39900","-2.4266766679537675","-2.4266766679537675","-2.4266766679537675","-4.997532801828658","-4.997532801828658","-4.997532801828658","-2.3621522708831146","-2.3621522708831146","-2.3621522708831146"
"100","40000","40000","40000","-2.441619668910401","-2.441619668910401","-2.441619668910401","-5","-5","-5","-2.386705988873652","-2.386705988873652","-2.386705988873652"
"100.25","40100","40100","40100","-2.4541530860341303","-2.4541530860341303","-2.4541530860341303","-4.997532801828657","-4.997532801828657","-4.997532801828657","-2.4089043162036656","-2.4089043162036656","-2.4089043162036656"
"100.5","40200","40200","40200","-2.4642645503554372","-2.4642645503554372","-2.4642645503554372","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.4287253458041334","-2.4287253458041334","-2.4287253458041334"
"100.75","40300","40300","40300","-2.471944083079811","-2.471944083079811","-2.471944083079811","-4.9778098230154","-4.9778098230154","-4.9778098230154","-2.4461495167118623","-2.4461495167118623","-2.4461495167118623"
"101","40400","40400","40400","-2.4771841054356107","-2.4771841054356107","-2.4771841054356107","-4.960573506572389","-4.960573506572389","-4.960573506572389","-2.4611596333738044","-2.4611596333738044","-2.4611596333738044"
"101.25","40500","40500","40500","-2.479979446153405","-2.479979446153405","-2.479979446153405","-4.938441702975688","-4.938441702975688","-4.938441702975688","-2.4737408826170078","-2.4737408826170078","-2.4737408826170078"
"101.5","40600","40600","40600","-2.480327346569393","-2.480327346569393","-2.480327346569393","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-2.4838808482674235","-2.4838808482674235","-2.4838808482674235"
"101.75","40700","40700","40700","-2.4782274633478667","-2.4782274633478667","-2.4782274633478667","-4.879583809693737","-4.879583809693737","-4.879583809693737","-2.49156952340317","-2.49156952340317","-2.49156952340317"
"102","40800","40800","40800","-2.4736818688200453","-2.4736818688200453","-2.4736818688200453","-4.842915805643154","-4.842915805643154","-4.842915805643154","-2.4967993202301564","-2.4967993202301564","-2.4967993202301564"
"102.25","40900","40900","40900","-2.4666950489389285","-2.4666950489389285","-2.4666950489389285","-4.801468428384716","-4.801468428384716","-4.801468428384716","-2.499565077570303","-2.499565077570303","-2.499565077570303"
"102.5","41000","41000","41000","-2.4572738988522125","-2.4572738988522125","-2.4572738988522125","-4.755282581475766","-4.755282581475766","-4.755282581475766","-2.4998640659550437","-2.4998640659550437","-2.4998640659550437"
"102.75","41100","41100","41100","-2.4454277160976003","-2.4454277160976003","-2.4454277160976003","-4.704403844771125","-4.704403844771125","-4.704403844771125","-2.4976959903189244","-2.4976959903189244","-2.4976959903189244"
"103","41200","41200","41200","-2.4311681914272656","-2.4311681914272656","-2.4311681914272656","-4.648882429441255","-4.648882429441255","-4.648882429441255","-2.4930629902908525","-2.4930629902908525","-2.4930629902908525"
"103.25","41300","41300","41300","-2.4145093972704856","-2.4145093972704856","-2.4145093972704856","-4.588773128419904","-4.588773128419904","-4.588773128419904","-2.48596963808251","-2.48596963808251","-2.48596963808251"
"103.5","41400","41400","41400","-2.395467773845853","-2.395467773845853","-2.395467773845853","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-2.476422933976132","-2.476422933976132","-2.476422933976132"
"103.75","41500","41500","41500","-2.374062112936764","-2.374062112936764","-2.374062112936764","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-2.4644322994160808","-2.4644322994160808","-2.4644322994160808"
"104","41600","41600","41600","-2.3503135393461982","-2.3503135393461982","-2.3503135393461982","-4.381533400219317","-4.381533400219317","-4.381533400219317","-2.4500095677110254","-2.4500095677110254","-2.4500095677110254"
"104.25","41700","41700","41700","-2.32424549004909","-2.32424549004909","-2.32424549004909","-4.303710135019713","-4.303710135019713","-4.303710135019713","-2.4331689723558823","-2.4331689723558823","-2.4331689723558823"
"104.5","41800","41800","41800","-2.2958836910628624","-2.2958836910628624","-2.2958836910628624","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.4139271329850707","-2.4139271329850707","-2.4139271329850707"
"104.75","41900","41900","41900","-2.2652561320589517","-2.2652561320589517","-2.2652561320589517","-4.135402871372805","-4.135402871372805","-4.135402871372805","-2.3923030389709563","-2.3923030389709563","-2.3923030389709563"
"105","42000","42000","42000","-2.2323930387403874","-2.2323930387403874","-2.2323930387403874","-4.045084971874734","-4.045084971874734","-4.045084971874734","-2.368318030683626","-2.368318030683626","-2.368318030683626"
"105.25","42100","42100","42100","-2.1973268430126662","-2.1973268430126662","-2.1973268430126662","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-2.3419957784305154","-2.3419957784305154","-2.3419957784305154"
"105.5","42200","42200","42200","-2.1600921509773734","-2.1600921509773734","-2.1600921509773734","-3.852566213878943","-3.852566213878943","-3.852566213878943","-2.313362259096665","-2.313362259096665","-2.313362259096665"
"105.75","42300","42300","42300","-2.120725708780151","-2.120725708780151","-2.120725708780151","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-2.2824457305086954","-2.2824457305086954","-2.2824457305086954"
"106","42400","42400","42400","-2.0792663663466806","-2.0792663663466806","-2.0792663663466806","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-2.249276703547729","-2.249276703547729","-2.249276703547729"
"106.25","42500","42500","42500","-2.035755039042496","-2.035755039042496","-2.035755039042496","-3.535533905932736","-3.535533905932736","-3.535533905932736","-2.2138879120388233","-2.2138879120388233","-2.2138879120388233"
"106.5","42600","42600","42600","-1.990234667294462","-1.990234667294462","-1.990234667294462","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-2.176314280446665","-2.176314280446665","-2.176314280446665"
"106.75","42700","42700","42700","-1.9427501742137525","-1.9427501742137525","-1.9427501742137525","-3.306559326618259","-3.306559326618259","-3.306559326618259","-2.136592889409318","-2.136592889409318","-2.136592889409318"
"107","42800","42800","42800","-1.893348421262165","-1.893348421262165","-1.893348421262165","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-2.0947629391441085","-2.0947629391441085","-2.0947629391441085"
"107.25","42900","42900","42900","-1.8420781620055156","-1.8420781620055156","-1.8420781620055156","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-2.0508657107617543","-2.0508657107617543","-2.0508657107617543"
"107.5","43000","43000","43000","-1.788989993999759","-1.788989993999759","-1.788989993999759","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-2.0049445255269","-2.0049445255269","-2.0049445255269"
"107.75","43100","43100","43100","-1.7341363088573045","-1.7341363088573045","-1.7341363088573045","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-1.957044702105236","-1.957044702105236","-1.957044702105236"
"108","43200","43200","43200","-1.6775712405428218","-1.6775712405428218","-1.6775712405428218","-2.679133974894979","-2.679133974894979","-2.679133974894979","-1.9072135118394642","-1.9072135118394642","-1.9072135118394642"
"108.25","43300","43300","43300","-1.6193506119495533","-1.6193506119495533","-1.6193506119495533","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-1.8555001320981832","-1.8555001320981832","-1.8555001320981832"
"108.5","43400","43400","43400","-1.5595318798088598","-1.5595318798088598","-1.5595318798088598","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-1.8019555977437676","-1.8019555977437676","-1.8019555977437676"
"108.75","43500","43500","43500","-1.4981740779873591","-1.4981740779873591","-1.4981740779873591","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-1.7466327507671113","-1.7466327507671113","-1.7466327507671113"
"109","43600","43600","43600","-1.435337759227634","-1.435337759227634","-1.435337759227634","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-1.6895861881389782","-1.6895861881389782","-1.6895861881389782"
"109.25","43700","43700","43700","-1.3710849353899794","-1.3710849353899794","-1.3710849353899794","-1.985739453173895","-1.985739453173895","-1.985739453173895","-1.6308722079293654","-1.6308722079293654","-1.6308722079293654"
"109.5","43800","43800","43800","-1.3054790162541854","-1.3054790162541854","-1.3054790162541854","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-1.5705487537481144","-1.5705487537481144","-1.5705487537481144"
"109.75","43900","43900","43900","-1.2385847469417404","-1.2385847469417404","-1.2385847469417404","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-1.5086753575615628","-1.5086753575615628","-1.5086753575615628"
"110","44000","44000","44000","-1.1704681440202123","-1.1704681440202123","-1.1704681440202123","-1.545084971874731","-1.545084971874731","-1.545084971874731","-1.445313080941681","-1.445313080941681","-1.445313080941681"
"110.25","44100","44100","44100","-1.1011964303528683","-1.1011964303528683","-1.1011964303528683","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-1.380524454805676","-1.380524454805676","-1.380524454805676"
"110.5","44200","44200","44200","-1.030837968757822","-1.030837968757822","-1.030837968757822","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-1.314373417705513","-1.314373417705513","-1.314373417705513"
"110.75","44300","44300","44300","-0.9594621945421865","-0.9594621945421865","-0.9594621945421865","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-1.2469252527282972","-1.2469252527282972","-1.2469252527282972"
"111","44400","44400","44400","-0.8871395469778128","-0.8871395469778128","-0.8871395469778128","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-1.1782465230697485","-1.1782465230697485","-1.1782465230697485"
"111.25","44500","44500","44500","-0.8139413997862275","-0.8139413997862275","-0.8139413997862275","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-1.1084050063443573","-1.1084050063443573","-1.1084050063443573"
"111.5","44600","44600","44600","-0.7399399907013892","-0.7399399907013892","-0.7399399907013892","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-1.037469627697063","-1.037469627697063","-1.037469627697063"
"111.75","44700","44700","44700","-0.6652083501797666","-0.6652083501797666","-0.6652083501797666","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.9655103917824578","-0.9655103917824578","-0.9655103917824578"
"112","44800","44800","44800","-0.5898202293280943","-0.5898202293280943","-0.5898202293280943","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.8925983136786463","-0.8925983136786463","-0.8925983136786463"
"112.25","44900","44900","44900","-0.5138500271199341","-0.5138500271199341","-0.5138500271199341","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.8188053488039333","-0.8188053488039333","-0.8188053488039333"
"112.5","45000","45000","45000","-0.43737271697287256","-0.43737271697287256","-0.43737271697287256","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.7442043219055199","-0.7442043219055199","-0.7442043219055199"
"112.75","45100","45100","45100","-0.3604637727588066","-0.3604637727588066","-0.3604637727588066","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.6688688551902617","-0.6688688551902617","-0.6688688551902617"
"113","45200","45200","45200","-0.2831990943203465","-0.2831990943203465","-0.2831990943203465","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.5928732956684467","-0.5928732956684467","-0.5928732956684467"
"113.25","45300","45300","45300","-0.2056549325668332","-0.2056549325668332","-0.2056549325668332","0.470541566592575","0.470541566592575","0.470541566592575","-0.5162926417822672","-0.5162926417822672","-0.5162926417822672"
"113.5","45400","45400","45400","-0.12790781422389744","-0.12790781422389744","-0.12790781422389744","0.6266661678215237","0.6266661678215237","0.6266661678215237","-0.43920246939141494","-0.43920246939141494","-0.43920246939141494"
"113.75","45500","45500","45500","-0.05003446631082009","-0.05003446631082009","-0.05003446631082009","0.782172325201156","0.782172325201156","0.782172325201156","-0.3616788571888297","-0.3616788571888297","-0.3616788571888297"
"114","45600","45600","45600","0.027888259579771674","0.027888259579771674","0.027888259579771674","0.9369065729286326","0.9369065729286326","0.9369065729286326","-0.28379831162021674","-0.28379831162021674","-0.28379831162021674"
"114.25","45700","45700","45700","0.10578346312514864","0.10578346312514864","0.10578346312514864","1.0907162069827125","1.0907162069827125","1.0907162069827125","-0.2056376913814199","-0.2056376913814199","-0.2056376913814199"
"114.5","45800","45800","45800","0.18357427116381325","0.18357427116381325","0.18357427116381325","1.2434494358242816","1.2434494358242816","1.2434494358242816","-0.12727413156816925","-0.12727413156816925","-0.12727413156816925"
"114.75","45900","45900","45900","0.2611839135600295","0.2611839135600295","0.2611839135600295","1.3949555301961531","1.3949555301961531","1.3949555301961531","-0.04878496755305295","-0.04878496755305295","-0.04878496755305295"
"115","46000","46000","46000","0.3385357989666782","0.3385357989666782","0.3385357989666782","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.029752341335158028","0.029752341335158028","0.029752341335158028"
"115.25","46100","46100","46100","0.41555359041166917","0.41555359041166917","0.41555359041166917","1.693689601226462","1.693689601226462","1.693689601226462","0.10826028825451572","0.10826028825451572","0.10826028825451572"
"115.5","46200","46200","46200","0.49216128063331654","0.49216128063331654","0.49216128063331654","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.18666139533978776","0.18666139533978776","0.18666139533978776"
"115.75","46300","46300","46300","0.5682832670903301","0.5682832670903301","0.5682832670903301","1.985739453173906","1.985739453173906","1.985739453173906","0.2648782901637623","0.2648782901637623","0.2648782901637623"
"116","46400","46400","46400","0.6438444265723962","0.6438444265723962","0.6438444265723962","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.34283378209448934","0.34283378209448934","0.34283378209448934"
"116.25","46500","46500","46500","0.7187701893377142","0.7187701893377142","0.7187701893377142","2.269952498697743","2.269952498697743","2.269952498697743","0.42045093847311277","0.42045093847311277","0.42045093847311277"
"116.5","46600","46600","46600","0.7929866127043333","0.7929866127043333","0.7929866127043333","2.408768370508577","2.408768370508577","2.408768370508577","0.4976531605371213","0.4976531605371213","0.4976531605371213"
"116.75","46700","46700","46700","0.8664204540226473","0.8664204540226473","0.8664204540226473","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.5743642590140734","0.5743642590140734","0.5743642590140734"
"117","46800","46800","46800","0.9389992429570502","0.9389992429570502","0.9389992429570502","2.6791339748949894","2.6791339748949894","2.6791339748949894","0.6505085293112167","0.6505085293112167","0.6505085293112167"
"117.25","46900","46900","46900","1.0106513530054073","1.0106513530054073","1.0106513530054073","2.8104168892606585","2.8104168892606585","2.8104168892606585","0.7260108262267775","0.7260108262267775","0.7260108262267775"
"117.5","47000","47000","47000","1.0813060721857637","1.0813060721857637","1.0813060721857637","2.938926261462371","2.938926261462371","2.938926261462371","0.8007966381091987","0.8007966381091987","0.8007966381091987"
"117.75","47100","47100","47100","1.1508936728205386","1.1508936728205386","1.1508936728205386","3.064535268264886","3.064535268264886","3.064535268264886","0.8747921603911606","0.8747921603911606","0.8747921603911606"
"118","47200","47200","47200","1.2193454803493153","1.2193454803493153","1.2193454803493153","3.187119948743452","3.187119948743452","3.187119948743452","0.9479243684257515","0.9479243684257515","0.9479243684257515"
"118.25","47300","47300","47300","1.2865939411023504","1.2865939411023504","1.2865939411023504","3.306559326618262","3.306559326618262","3.306559326618262","1.0201210895529975","1.0201210895529975","1.0201210895529975"
"118.5","47400","47400","47400","1.352572688967887","1.352572688967887","1.352572688967887","3.422735529643451","3.422735529643451","3.422735529643451","1.091311074325572","1.091311074325572","1.091311074325572"
"118.75","47500","47500","47500","1.4172166108874922","1.4172166108874922","1.4172166108874922","3.5355339059327386","3.5355339059327386","3.5355339059327386","1.1614240668233675","1.1614240668233675","1.1614240668233675"
"119","47600","47600","47600","1.4804619111147868","1.4804619111147868","1.4804619111147868","3.6448431371070638","3.6448431371070638","3.6448431371070638","1.230390873987639","1.230390873987639","1.230390873987639"
"119.25","47700","47700","47700","1.5422461741741436","1.5422461741741436","1.5422461741741436","3.7505553481522975","3.7505553481522975","3.7505553481522975","1.2981434339061733","1.2981434339061733","1.2981434339061733"
"119.5","47800","47800","47800","1.602508426457226","1.602508426457226","1.602508426457226","3.8525662138789505","3.8525662138789505","3.8525662138789505","1.3646148829821958","1.3646148829821958","1.3646148829821958"
"119.75","47900","47900","47900","1.6611891963965828","1.6611891963965828","1.6611891963965828","3.950775061878456","3.950775061878456","3.950775061878456","1.4297396219206648","1.4297396219206648","1.4297396219206648"
"120","48000","48000","48000","1.718230573156899","1.718230573156899","1.718230573156899","4.045084971874741","4.045084971874741","4.045084971874741","1.4934533804668564","1.4934533804668564","1.4934533804668564"
"120.25","48100","48100","48100","1.7735762637860006","1.7735762637860006","1.7735762637860006","4.135402871372812","4.135402871372812","4.135402871372812","1.5556932808333381","1.5556932808333381","1.5556932808333381"
"120.5","48200","48200","48200","1.8271716487692031","1.8271716487692031","1.8271716487692031","4.221639627510077","4.221639627510077","4.221639627510077","1.616397899752767","1.616397899752767","1.616397899752767"
"120.75","48300","48300","48300","1.878963835932177","1.878963835932177","1.878963835932177","4.303710135019724","4.303710135019724","4.303710135019724","1.6755073290952236","1.6755073290952236","1.6755073290952236"
"121","48400","48400","48400","1.928901712639138","1.928901712639138","1.928901712639138","4.381533400219319","4.381533400219319","4.381533400219319","1.7329632349903128","1.7329632349903128","1.7329632349903128"
"121.25","48500","48500","48500","1.97693599623485","1.97693599623485","1.97693599623485","4.455032620941844","4.455032620941844","4.455032620941844","1.7887089153956488","1.7887089153956488","1.7887089153956488"
"121.5","48600","48600","48600","2.023019282680654","2.023019282680654","2.023019282680654","4.524135262330098","4.524135262330098","4.524135262330098","1.8426893560549384","1.8426893560549384","1.8426893560549384"
"121.75","48700","48700","48700","2.0671060933365304","2.0671060933365304","2.0671060933365304","4.588773128419909","4.588773128419909","4.588773128419909","1.8948512847903856","1.8948512847903856","1.8948512847903856"
"122","48800","48800","48800","2.1091529198430234","2.1091529198430234","2.1091529198430234","4.648882429441256","4.648882429441256","4.648882429441256","1.9451432240759035","1.9451432240759035","1.9451432240759035"
"122.25","48900","48900","48900","2.149118267058753","2.149118267058753","2.149118267058753","4.70440384477113","4.70440384477113","4.70440384477113","1.993515541839253","1.993515541839253","1.993515541839253"
"122.5","49000","49000","49000","2.186962694011087","2.186962694011087","2.186962694011087","4.755282581475773","4.755282581475773","4.755282581475773","2.0399205004428556","2.0399205004428556","2.0399205004428556"
"122.75","49100","49100","49100","2.2226488528196384","2.2226488528196384","2.2226488528196384","4.801468428384717","4.801468428384717","4.801468428384717","2.0843123037951075","2.0843123037951075","2.0843123037951075"
"123","49200","49200","49200","2.2561415255541046","2.2561415255541046","2.2561415255541046","4.842915805643159","4.842915805643159","4.842915805643159","2.126647142545587","2.126647142545587","2.126647142545587"
"123.25","49300","49300","49300","2.2874076589901153","2.2874076589901153","2.2874076589901153","4.879583809693738","4.879583809693738","4.879583809693738","2.166883237319592","2.166883237319592","2.166883237319592"
"123.5","49400","49400","49400","2.316416397228778","2.316416397228778","2.316416397228778","4.911436253643445","4.911436253643445","4.911436253643445","2.2049808799493524","2.2049808799493524","2.2049808799493524"
"123.75","49500","49500","49500","2.3431391121477145","2.3431391121477145","2.3431391121477145","4.938441702975689","4.938441702975689","4.938441702975689","2.2409024726611646","2.2409024726611646","2.2409024726611646"
"124","49600","49600","49600","2.3675494316535746","2.3675494316535746","2.3675494316535746","4.96057350657239","4.96057350657239","4.96057350657239","2.2746125651798925","2.2746125651798925","2.2746125651798925"
"124.25","49700","49700","49700","2.3896232657081016","2.3896232657081016","2.3896232657081016","4.9778098230154","4.9778098230154","4.9778098230154","2.3060778897140994","2.3060778897140994","2.3060778897140994"
"124.5","49800","49800","49800","2.4093388301020893","2.4093388301020893","2.4093388301020893","4.990133642141358","4.990133642141358","4.990133642141358","2.335267393787317","2.335267393787317","2.335267393787317"
"124.75","49900","49900","49900","2.426676667953767","2.426676667953767","2.426676667953767","4.997532801828657","4.997532801828657","4.997532801828657","2.362152270883113","2.362152270883113","2.362152270883113"
"125","50000","50000","50000","2.4416196689104006","2.4416196689104006","2.4416196689104006","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.386705988873651","2.386705988873651","2.386705988873651"
"125.25","50100","50100","50100","2.454163871920362","2.454163871920362","2.454163871920362","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.408744203163811","2.408744203163811","2.408744203163811"
"125.5","50200","50200","50200","2.464418568424977","2.464418568424977","2.464418568424977","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4277144906612773","2.4277144906612773","2.4277144906612773"
"125.75","50300","50300","50300","2.4726336001046567","2.4726336001046567","2.4726336001046567","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.443486494170884","2.443486494170884","2.443486494170884"
"126","50400","50400","50400","2.479113437788989","2.479113437788989","2.479113437788989","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4562805186947703","2.4562805186947703","2.4562805186947703"
"126.25","50500","50500","50500","2.484162370659671","2.484162370659671","2.484162370659671","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4664699563140418","2.4664699563140418","2.4664699563140418"
"126.5","50600","50600","50600","2.4880575307612953","2.4880575307612953","2.4880575307612953","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4744703723875987","2.4744703723875987","2.4744703723875987"
"126.75","50700","50700","50700","2.491038024618025","2.491038024618025","2.491038024618025","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4806811344340964","2.4806811344340964","2.4806811344340964"
"127","50800","50800","50800","2.493302963599448","2.493302963599448","2.493302963599448","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.485458108059509","2.485458108059509","2.485458108059509"
"127.25","50900","50900","50900","2.495014051693409","2.495014051693409","2.495014051693409","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4891040806927784","2.4891040806927784","2.4891040806927784"
"127.5","51000","51000","51000","2.4963001873874666","2.4963001873874666","2.4963001873874666","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4918687672485875","2.4918687672485875","2.4918687672485875"
"127.75","51100","51100","51100","2.4972626480458313","2.4972626480458313","2.4972626480458313","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4939535339187437","2.4939535339187437","2.4939535339187437"
"128","51200","51200","51200","2.4979800999668256","2.4979800999668256","2.4979800999668256","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4955180252128306","2.4955180252128306","2.4955180252128306"
"128.25","51300","51300","51300","2.498513076932739","2.498513076932739","2.498513076932739","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4966871387557634","2.4966871387557634","2.4966871387557634"
"128.5","51400","51400","51400","2.498907798634011","2.498907798634011","2.498907798634011","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.497557550903906","2.497557550903906","2.497557550903906"
"128.75","51500","51500","51500","2.499199324350215","2.499199324350215","2.499199324350215","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4982034406826292","2.4982034406826292","2.4982034406826292"
"129","51600","51600","51600","2.4994140987454947","2.4994140987454947","2.4994140987454947","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4986813097702685","2.4986813097702685","2.4986813097702685"
"129.25","51700","51700","51700","2.4995719718517138","2.4995719718517138","2.4995719718517138","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49903392857288","2.49903392857288","2.49903392857288"
"129.5","51800","51800","51800","2.4996877804294737","2.4996877804294737","2.4996877804294737","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499293500922927","2.499293500922927","2.499293500922927"
"129.75","51900","51900","51900","2.4997725726610023","2.4997725726610023","2.4997725726610023","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499484162476285","2.499484162476285","2.499484162476285"
"130","52000","52000","52000","2.4998345482602513","2.4998345482602513","2.4998345482602513","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4996239287461646","2.4996239287461646","2.4996239287461646"
"130.25","52100","52100","52100","2.499879774813441","2.499879774813441","2.499879774813441","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4997261988249693","2.4997261988249693","2.4997261988249693"
"130.5","52200","52200","52200","2.4999127302028015","2.4999127302028015","2.4999127302028015","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4998009065423314","2.4998009065423314","2.4998009065423314"
"130.75","52300","52300","52300","2.499936711134064","2.499936711134064","2.499936711134064","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4998553956027063","2.4998553956027063","2.4998553956027063"
"131","52400","52400","52400","2.4999541393865092","2.4999541393865092","2.4999541393865092","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499895080949506","2.499895080949506","2.499895080949506"
"131.25","52500","52500","52500","2.4999667904542564","2.4999667904542564","2.4999667904542564","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999239460254183","2.4999239460254183","2.4999239460254183"
"131.5","52600","52600","52600","2.4999759636304812","2.4999759636304812","2.4999759636304812","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499944914986321","2.499944914986321","2.499944914986321"
"131.75","52700","52700","52700","2.4999826081255114","2.4999826081255114","2.4999826081255114","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499960130226115","2.499960130226115","2.499960130226115"
"132","52800","52800","52800","2.499987416315035","2.499987416315035","2.499987416315035","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999711585848803","2.4999711585848803","2.4999711585848803"
"132.25","52900","52900","52900","2.499990892506738","2.499990892506738","2.499990892506738","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999791440940835","2.4999791440940835","2.4999791440940835"
"132.5","53000","53000","53000","2.4999934035338787","2.4999934035338787","2.4999934035338787","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999849208065825","2.4999849208065825","2.4999849208065825"
"132.75","53100","53100","53100","2.499995215899039","2.499995215899039","2.499995215899039","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499989095933672","2.499989095933672","2.499989095933672"
"133","53200","53200","53200","2.499996522990412","2.499996522990412","2.499996522990412","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999921109644836","2.4999921109644836","2.4999921109644836"
"133.25","53300","53300","53300","2.499997464988289","2.499997464988289","2.499997464988289","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499994286505882","2.499994286505882","2.499994286505882"
"133.5","53400","53400","53400","2.4999981434010943","2.4999981434010943","2.4999981434010943","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499995855116921","2.499995855116921","2.499995855116921"
"133.75","53500","53500","53500","2.4999986316636864","2.4999986316636864","2.4999986316636864","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499996985310394","2.499996985310394","2.499996985310394"
"134","53600","53600","53600","2.499998982853741","2.499998982853741","2.499998982853741","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499997799069548","2.499997799069548","2.499997799069548"
"134.25","53700","53700","53700","2.4999992353025497","2.4999992353025497","2.4999992353025497","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499998384613226","2.499998384613226","2.499998384613226"
"134.5","53800","53800","53800","2.4999994166698194","2.4999994166698194","2.4999994166698194","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999988056855553","2.4999988056855553","2.4999988056855553"
"134.75","53900","53900","53900","2.4999995468995824","2.4999995468995824","2.4999995468995824","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999108307766","2.499999108307766","2.499999108307766"
"135","54000","54000","54000","2.499999640362182","2.499999640362182","2.499999640362182","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999325679664","2.499999325679664","2.499999325679664"
"135.25","54100","54100","54100","2.499999707404889","2.499999707404889","2.499999707404889","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999481733877","2.499999481733877","2.499999481733877"
"135.5","54200","54200","54200","2.499999755473382","2.499999755473382","2.499999755473382","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999995937104984","2.4999995937104984","2.4999995937104984"
"135.75","54300","54300","54300","2.4999997899221205","2.4999997899221205","2.4999997899221205","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999996740203017","2.4999996740203017","2.4999996740203017"
"136","54400","54400","54400","2.499999814599448","2.499999814599448","2.499999814599448","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999997315918794","2.4999997315918794","2.4999997315918794"
"136.25","54500","54500","54500","2.4999998322696926","2.4999998322696926","2.4999998322696926","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999997728447862","2.4999997728447862","2.4999997728447862"
"136.5","54600","54600","54600","2.4999998449174496","2.4999998449174496","2.4999998449174496","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999802391925","2.499999802391925","2.499999802391925"
"136.75","54700","54700","54700","2.4999998539668127","2.4999998539668127","2.4999998539668127","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998235462195","2.4999998235462195","2.4999998235462195"
"137","54800","54800","54800","2.499999860439166","2.499999860439166","2.499999860439166","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998386856905","2.4999998386856905","2.4999998386856905"
"137.25","54900","54900","54900","2.4999998650667234","2.4999998650667234","2.4999998650667234","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998495164344","2.4999998495164344","2.4999998495164344"
"137.5","55000","55000","55000","2.4999998683741738","2.4999998683741738","2.4999998683741738","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998572619075","2.4999998572619075","2.4999998572619075"
"137.75","55100","55100","55100","2.499999870737322","2.499999870737322","2.499999870737322","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998627990427","2.4999998627990427","2.4999998627990427"
"138","55200","55200","55200","2.4999998724252412","2.4999998724252412","2.4999998724252412","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999866756139","2.499999866756139","2.499999866756139"
"138.25","55300","55300","55300","2.499999873630493","2.499999873630493","2.499999873630493","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998695831387","2.4999998695831387","2.4999998695831387"
"138.5","55400","55400","55400","2.499999874490843","2.499999874490843","2.499999874490843","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999871602147","2.499999871602147","2.499999871602147"
"138.75","55500","55500","55500","2.4999998751048165","2.4999998751048165","2.4999998751048165","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999873043666","2.499999873043666","2.499999873043666"
"139","55600","55600","55600","2.499999875542844","2.499999875542844","2.499999875542844","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998740725657","2.4999998740725657","2.4999998740725657"
"139.25","55700","55700","55700","2.4999998758552624","2.4999998758552624","2.4999998758552624","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999874806746","2.499999874806746","2.499999874806746"
"139.5","55800","55800","55800","2.4999998760780358","2.4999998760780358","2.4999998760780358","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998753304906","2.4999998753304906","2.4999998753304906"
"139.75","55900","55900","55900","2.499999876236845","2.499999876236845","2.499999876236845","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998757040087","2.4999998757040087","2.4999998757040087"
"140","56000","56000","56000","2.4999998763500257","2.4999998763500257","2.4999998763500257","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998759703184","2.4999998759703184","2.4999998759703184"
"140.25","56100","56100","56100","2.4999998764306715","2.4999998764306715","2.4999998764306715","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998761601487","2.4999998761601487","2.4999998761601487"
"140.5","56200","56200","56200","2.4999998764881215","2.4999998764881215","2.4999998764881215","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987629543","2.49999987629543","2.49999987629543"
"140.75","56300","56300","56300","2.4999998765290385","2.4999998765290385","2.4999998765290385","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998763918154","2.4999998763918154","2.4999998763918154"
"141","56400","56400","56400","2.4999998765581766","2.4999998765581766","2.4999998765581766","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998764604783","2.4999998764604783","2.4999998764604783"
"141.25","56500","56500","56500","2.499999876578918","2.499999876578918","2.499999876578918","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876509374","2.499999876509374","2.499999876509374"
"141.5","56600","56600","56600","2.49999987659368","2.49999987659368","2.49999987659368","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998765441833","2.4999998765441833","2.4999998765441833"
"141.75","56700","56700","56700","2.4999998766041873","2.4999998766041873","2.4999998766041873","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987656897","2.49999987656897","2.49999987656897"
"142","56800","56800","56800","2.4999998766116613","2.4999998766116613","2.4999998766116613","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998765866063","2.4999998765866063","2.4999998765866063"
"142.25","56900","56900","56900","2.499999876616979","2.499999876616979","2.499999876616979","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876599158","2.499999876599158","2.499999876599158"
"142.5","57000","57000","57000","2.4999998766207603","2.4999998766207603","2.4999998766207603","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766080873","2.4999998766080873","2.4999998766080873"
"142.75","57100","57100","57100","2.4999998766234492","2.4999998766234492","2.4999998766234492","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876614437","2.499999876614437","2.499999876614437"
"143","57200","57200","57200","2.4999998766253606","2.4999998766253606","2.4999998766253606","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876618957","2.499999876618957","2.499999876618957"
"143.25","57300","57300","57300","2.4999998766267204","2.4999998766267204","2.4999998766267204","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766221703","2.4999998766221703","2.4999998766221703"
"143.5","57400","57400","57400","2.499999876627684","2.499999876627684","2.499999876627684","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876624452","2.499999876624452","2.499999876624452"
"143.75","57500","57500","57500","2.49999987662837","2.49999987662837","2.49999987662837","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876626064","2.499999876626064","2.499999876626064"
"144","57600","57600","57600","2.499999876628859","2.499999876628859","2.499999876628859","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766272284","2.4999998766272284","2.4999998766272284"
"144.25","57700","57700","57700","2.4999998766292038","2.4999998766292038","2.4999998766292038","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766280607","2.4999998766280607","2.4999998766280607"
"144.5","57800","57800","57800","2.499999876629446","2.499999876629446","2.499999876629446","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876628645","2.499999876628645","2.499999876628645"
"144.75","57900","57900","57900","2.4999998766296114","2.4999998766296114","2.4999998766296114","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766290448","2.4999998766290448","2.4999998766290448"
"145","58000","58000","58000","2.4999998766297296","2.4999998766297296","2.4999998766297296","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662933","2.49999987662933","2.49999987662933"
"145.25","58100","58100","58100","2.4999998766298184","2.4999998766298184","2.4999998766298184","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629545","2.499999876629545","2.499999876629545"
"145.5","58200","58200","58200","2.499999876629866","2.499999876629866","2.499999876629866","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766296594","2.4999998766296594","2.4999998766296594"
"145.75","58300","58300","58300","2.4999998766299103","2.4999998766299103","2.4999998766299103","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629766","2.499999876629766","2.499999876629766"
"146","58400","58400","58400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"146.25","58500","58500","58500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"146.5","58600","58600","58600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"146.75","58700","58700","58700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"147","58800","58800","58800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"147.25","58900","58900","58900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"147.5","59000","59000","59000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"147.75","59100","59100","59100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"148","59200","59200","59200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"148.25","59300","59300","59300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"148.5","59400","59400","59400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"148.75","59500","59500","59500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"149","59600","59600","59600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"149.25","59700","59700","59700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"149.5","59800","59800","59800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"149.75","59900","59900","59900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"150","60000","60000","60000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"150.25","60100","60100","60100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"150.5","60200","60200","60200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"150.75","60300","60300","60300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"151","60400","60400","60400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"151.25","60500","60500","60500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"151.5","60600","60600","60600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"151.75","60700","60700","60700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"152","60800","60800","60800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"152.25","60900","60900","60900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"152.5","61000","61000","61000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"152.75","61100","61100","61100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"153","61200","61200","61200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"153.25","61300","61300","61300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"153.5","61400","61400","61400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"153.75","61500","61500","61500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"154","61600","61600","61600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"154.25","61700","61700","61700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"154.5","61800","61800","61800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"154.75","61900","61900","61900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"155","62000","62000","62000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"155.25","62100","62100","62100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"155.5","62200","62200","62200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"155.75","62300","62300","62300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"156","62400","62400","62400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"156.25","62500","62500","62500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"156.5","62600","62600","62600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"156.75","62700","62700","62700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"157","62800","62800","62800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"157.25","62900","62900","62900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"157.5","63000","63000","63000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"157.75","63100","63100","63100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"158","63200","63200","63200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"158.25","63300","63300","63300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"158.5","63400","63400","63400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"158.75","63500","63500","63500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"159","63600","63600","63600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"159.25","63700","63700","63700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"159.5","63800","63800","63800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"159.75","63900","63900","63900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"160","64000","64000","64000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"160.25","64100","64100","64100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"160.5","64200","64200","64200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"160.75","64300","64300","64300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"161","64400","64400","64400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"161.25","64500","64500","64500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"161.5","64600","64600","64600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"161.75","64700","64700","64700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"162","64800","64800","64800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"162.25","64900","64900","64900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"162.5","65000","65000","65000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"162.75","65100","65100","65100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"163","65200","65200","65200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"163.25","65300","65300","65300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"163.5","65400","65400","65400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"163.75","65500","65500","65500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"164","65600","65600","65600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"164.25","65700","65700","65700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"164.5","65800","65800","65800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"164.75","65900","65900","65900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"165","66000","66000","66000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"165.25","66100","66100","66100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"165.5","66200","66200","66200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"165.75","66300","66300","66300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"166","66400","66400","66400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"166.25","66500","66500","66500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"166.5","66600","66600","66600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"166.75","66700","66700","66700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"167","66800","66800","66800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"167.25","66900","66900","66900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"167.5","67000","67000","67000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"167.75","67100","67100","67100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"168","67200","67200","67200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"168.25","67300","67300","67300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"168.5","67400","67400","67400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"168.75","67500","67500","67500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"169","67600","67600","67600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"169.25","67700","67700","67700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"169.5","67800","67800","67800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"169.75","67900","67900","67900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"170","68000","68000","68000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"170.25","68100","68100","68100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"170.5","68200","68200","68200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"170.75","68300","68300","68300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"171","68400","68400","68400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"171.25","68500","68500","68500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"171.5","68600","68600","68600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"171.75","68700","68700","68700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"172","68800","68800","68800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"172.25","68900","68900","68900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"172.5","69000","69000","69000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"172.75","69100","69100","69100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"173","69200","69200","69200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"173.25","69300","69300","69300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"173.5","69400","69400","69400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"173.75","69500","69500","69500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"174","69600","69600","69600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"174.25","69700","69700","69700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"174.5","69800","69800","69800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"174.75","69900","69900","69900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"175","70000","70000","70000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"175.25","70100","70100","70100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"175.5","70200","70200","70200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"175.75","70300","70300","70300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"176","70400","70400","70400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"176.25","70500","70500","70500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"176.5","70600","70600","70600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"176.75","70700","70700","70700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"177","70800","70800","70800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"177.25","70900","70900","70900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"177.5","71000","71000","71000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"177.75","71100","71100","71100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"178","71200","71200","71200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"178.25","71300","71300","71300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"178.5","71400","71400","71400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"178.75","71500","71500","71500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"179","71600","71600","71600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"179.25","71700","71700","71700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"179.5","71800","71800","71800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"179.75","71900","71900","71900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"180","72000","72000","72000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"180.25","72100","72100","72100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"180.5","72200","72200","72200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"180.75","72300","72300","72300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"181","72400","72400","72400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"181.25","72500","72500","72500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"181.5","72600","72600","72600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"181.75","72700","72700","72700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"182","72800","72800","72800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"182.25","72900","72900","72900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"182.5","73000","73000","73000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"182.75","73100","73100","73100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"183","73200","73200","73200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"183.25","73300","73300","73300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"183.5","73400","73400","73400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"183.75","73500","73500","73500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"184","73600","73600","73600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"184.25","73700","73700","73700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"184.5","73800","73800","73800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"184.75","73900","73900","73900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"185","74000","74000","74000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"185.25","74100","74100","74100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"185.5","74200","74200","74200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"185.75","74300","74300","74300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"186","74400","74400","74400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"186.25","74500","74500","74500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"186.5","74600","74600","74600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"186.75","74700","74700","74700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"187","74800","74800","74800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"187.25","74900","74900","74900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"187.5","75000","75000","75000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"187.75","75100","75100","75100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"188","75200","75200","75200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"188.25","75300","75300","75300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"188.5","75400","75400","75400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"188.75","75500","75500","75500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"189","75600","75600","75600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"189.25","75700","75700","75700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"189.5","75800","75800","75800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"189.75","75900","75900","75900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"190","76000","76000","76000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"190.25","76100","76100","76100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"190.5","76200","76200","76200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"190.75","76300","76300","76300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"191","76400","76400","76400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"191.25","76500","76500","76500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"191.5","76600","76600","76600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"191.75","76700","76700","76700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"192","76800","76800","76800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"192.25","76900","76900","76900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"192.5","77000","77000","77000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"192.75","77100","77100","77100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"193","77200","77200","77200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"193.25","77300","77300","77300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"193.5","77400","77400","77400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"193.75","77500","77500","77500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"194","77600","77600","77600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"194.25","77700","77700","77700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"194.5","77800","77800","77800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"194.75","77900","77900","77900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"195","78000","78000","78000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"195.25","78100","78100","78100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"195.5","78200","78200","78200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"195.75","78300","78300","78300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"196","78400","78400","78400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"196.25","78500","78500","78500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"196.5","78600","78600","78600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"196.75","78700","78700","78700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"197","78800","78800","78800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"197.25","78900","78900","78900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"197.5","79000","79000","79000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"197.75","79100","79100","79100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"198","79200","79200","79200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"198.25","79300","79300","79300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"198.5","79400","79400","79400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"198.75","79500","79500","79500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"199","79600","79600","79600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"199.25","79700","79700","79700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"199.5","79800","79800","79800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"199.75","79900","79900","79900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"200","80000","80000","80000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"200.25","80100","80100","80100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"200.5","80200","80200","80200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"200.75","80300","80300","80300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"201","80400","80400","80400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"201.25","80500","80500","80500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"201.5","80600","80600","80600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"201.75","80700","80700","80700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"202","80800","80800","80800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"202.25","80900","80900","80900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"202.5","81000","81000","81000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"202.75","81100","81100","81100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"203","81200","81200","81200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"203.25","81300","81300","81300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"203.5","81400","81400","81400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"203.75","81500","81500","81500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"204","81600","81600","81600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"204.25","81700","81700","81700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"204.5","81800","81800","81800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"204.75","81900","81900","81900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"205","82000","82000","82000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"205.25","82100","82100","82100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"205.5","82200","82200","82200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"205.75","82300","82300","82300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"206","82400","82400","82400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"206.25","82500","82500","82500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"206.5","82600","82600","82600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"206.75","82700","82700","82700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"207","82800","82800","82800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"207.25","82900","82900","82900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"207.5","83000","83000","83000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"207.75","83100","83100","83100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"208","83200","83200","83200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"208.25","83300","83300","83300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"208.5","83400","83400","83400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"208.75","83500","83500","83500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"209","83600","83600","83600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"209.25","83700","83700","83700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"209.5","83800","83800","83800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"209.75","83900","83900","83900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"210","84000","84000","84000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"210.25","84100","84100","84100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"210.5","84200","84200","84200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"210.75","84300","84300","84300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"211","84400","84400","84400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"211.25","84500","84500","84500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"211.5","84600","84600","84600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"211.75","84700","84700","84700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"212","84800","84800","84800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"212.25","84900","84900","84900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"212.5","85000","85000","85000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"212.75","85100","85100","85100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"213","85200","85200","85200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"213.25","85300","85300","85300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"213.5","85400","85400","85400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"213.75","85500","85500","85500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"214","85600","85600","85600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"214.25","85700","85700","85700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"214.5","85800","85800","85800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"214.75","85900","85900","85900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"215","86000","86000","86000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"215.25","86100","86100","86100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"215.5","86200","86200","86200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"215.75","86300","86300","86300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"216","86400","86400","86400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"216.25","86500","86500","86500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"216.5","86600","86600","86600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"216.75","86700","86700","86700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"217","86800","86800","86800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"217.25","86900","86900","86900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"217.5","87000","87000","87000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"217.75","87100","87100","87100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"218","87200","87200","87200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"218.25","87300","87300","87300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"218.5","87400","87400","87400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"218.75","87500","87500","87500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"219","87600","87600","87600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"219.25","87700","87700","87700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"219.5","87800","87800","87800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"219.75","87900","87900","87900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"220","88000","88000","88000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"220.25","88100","88100","88100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"220.5","88200","88200","88200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"220.75","88300","88300","88300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"221","88400","88400","88400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"221.25","88500","88500","88500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"221.5","88600","88600","88600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"221.75","88700","88700","88700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"222","88800","88800","88800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"222.25","88900","88900","88900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"222.5","89000","89000","89000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"222.75","89100","89100","89100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"223","89200","89200","89200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"223.25","89300","89300","89300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"223.5","89400","89400","89400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"223.75","89500","89500","89500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"224","89600","89600","89600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"224.25","89700","89700","89700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"224.5","89800","89800","89800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"224.75","89900","89900","89900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"225","90000","90000","90000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"225.25","90100","90100","90100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"225.5","90200","90200","90200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"225.75","90300","90300","90300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"226","90400","90400","90400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"226.25","90500","90500","90500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"226.5","90600","90600","90600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"226.75","90700","90700","90700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"227","90800","90800","90800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"227.25","90900","90900","90900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"227.5","91000","91000","91000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"227.75","91100","91100","91100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"228","91200","91200","91200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"228.25","91300","91300","91300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"228.5","91400","91400","91400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"228.75","91500","91500","91500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"229","91600","91600","91600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"229.25","91700","91700","91700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"229.5","91800","91800","91800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"229.75","91900","91900","91900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"230","92000","92000","92000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"230.25","92100","92100","92100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"230.5","92200","92200","92200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"230.75","92300","92300","92300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"231","92400","92400","92400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"231.25","92500","92500","92500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"231.5","92600","92600","92600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"231.75","92700","92700","92700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"232","92800","92800","92800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"232.25","92900","92900","92900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"232.5","93000","93000","93000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"232.75","93100","93100","93100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"233","93200","93200","93200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"233.25","93300","93300","93300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"233.5","93400","93400","93400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"233.75","93500","93500","93500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"234","93600","93600","93600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"234.25","93700","93700","93700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"234.5","93800","93800","93800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"234.75","93900","93900","93900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"235","94000","94000","94000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"235.25","94100","94100","94100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"235.5","94200","94200","94200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"235.75","94300","94300","94300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"236","94400","94400","94400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"236.25","94500","94500","94500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"236.5","94600","94600","94600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"236.75","94700","94700","94700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"237","94800","94800","94800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"237.25","94900","94900","94900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"237.5","95000","95000","95000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"237.75","95100","95100","95100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"238","95200","95200","95200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"238.25","95300","95300","95300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"238.5","95400","95400","95400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"238.75","95500","95500","95500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"239","95600","95600","95600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"239.25","95700","95700","95700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"239.5","95800","95800","95800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"239.75","95900","95900","95900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"240","96000","96000","96000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"240.25","96100","96100","96100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"240.5","96200","96200","96200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"240.75","96300","96300","96300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"241","96400","96400","96400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"241.25","96500","96500","96500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"241.5","96600","96600","96600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"241.75","96700","96700","96700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"242","96800","96800","96800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"242.25","96900","96900","96900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"242.5","97000","97000","97000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"242.75","97100","97100","97100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"243","97200","97200","97200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"243.25","97300","97300","97300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"243.5","97400","97400","97400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"243.75","97500","97500","97500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"244","97600","97600","97600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"244.25","97700","97700","97700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"244.5","97800","97800","97800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"244.75","97900","97900","97900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"245","98000","98000","98000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"245.25","98100","98100","98100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"245.5","98200","98200","98200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"245.75","98300","98300","98300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"246","98400","98400","98400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"246.25","98500","98500","98500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"246.5","98600","98600","98600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"246.75","98700","98700","98700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"247","98800","98800","98800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"247.25","98900","98900","98900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"247.5","99000","99000","99000","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"247.75","99100","99100","99100","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"248","99200","99200","99200","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"248.25","99300","99300","99300","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"248.5","99400","99400","99400","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"248.75","99500","99500","99500","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"249","99600","99600","99600","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"249.25","99700","99700","99700","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"249.5","99800","99800","99800","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"
"249.75","99900","99900","99900","2.4999998766299494","2.4999998766299494","2.4999998766299494","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629861","2.499999876629861","2.499999876629861"

==> figs/csv_old/r1_z0_opt.csv <==
"time","honest-sweep-19 - _step","honest-sweep-19 - _step__MIN","honest-sweep-19 - _step__MAX","honest-sweep-19 - y_opt","honest-sweep-19 - y_opt__MIN","honest-sweep-19 - y_opt__MAX","honest-sweep-19 - z","honest-sweep-19 - z__MIN","honest-sweep-19 - z__MAX","honest-sweep-19 - p_opt","honest-sweep-19 - p_opt__MIN","honest-sweep-19 - p_opt__MAX"
"0","0","0","0","2","2","2","-5","-5","-5","8.336312454712795","8.336312454712795","8.336312454712795"
"0.25","100","100","100","0.6649139066801143","0.6649139066801143","0.6649139066801143","-4.997532801828658","-4.997532801828658","-4.997532801828658","5.101607623702737","5.101607623702737","5.101607623702737"
"0.5","200","200","200","-0.2691692884239457","-0.2691692884239457","-0.2691692884239457","-4.990133642141358","-4.990133642141358","-4.990133642141358","2.8315589395098","2.8315589395098","2.8315589395098"
"0.75","300","300","300","-0.9211230894147993","-0.9211230894147993","-0.9211230894147993","-4.9778098230154","-4.9778098230154","-4.9778098230154","1.2391951522404252","1.2391951522404252","1.2391951522404252"
"1","400","400","400","-1.3743703187942988","-1.3743703187942988","-1.3743703187942988","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","0.12313391895061798","0.12313391895061798","0.12313391895061798"
"1.25","500","500","500","-1.6874570412727592","-1.6874570412727592","-1.6874570412727592","-4.938441702975689","-4.938441702975689","-4.938441702975689","-0.6579459245499919","-0.6579459245499919","-0.6579459245499919"
"1.5","600","600","600","-1.9014727972671734","-1.9014727972671734","-1.9014727972671734","-4.911436253643443","-4.911436253643443","-4.911436253643443","-1.2032184133021446","-1.2032184133021446","-1.2032184133021446"
"1.75","700","700","700","-2.0452577375162253","-2.0452577375162253","-2.0452577375162253","-4.879583809693737","-4.879583809693737","-4.879583809693737","-1.5822816127697545","-1.5822816127697545","-1.5822816127697545"
"2","800","800","800","-2.1390567176606363","-2.1390567176606363","-2.1390567176606363","-4.842915805643155","-4.842915805643155","-4.842915805643155","-1.8439794113813326","-1.8439794113813326","-1.8439794113813326"
"2.25","900","900","900","-2.197083548255763","-2.197083548255763","-2.197083548255763","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.0225921987908024","-2.0225921987908024","-2.0225921987908024"
"2.5","1000","1000","1000","-2.2293204470550596","-2.2293204470550596","-2.2293204470550596","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.1421811623132645","-2.1421811623132645","-2.1421811623132645"
"2.75","1100","1100","1100","-2.2427807947788816","-2.2427807947788816","-2.2427807947788816","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.219636886547333","-2.219636886547333","-2.219636886547333"
"3","1200","1200","1200","-2.2423952641145046","-2.2423952641145046","-2.2423952641145046","-4.648882429441256","-4.648882429441256","-4.648882429441256","-2.266818698698496","-2.266818698698496","-2.266818698698496"
"3.25","1300","1300","1300","-2.231633650697156","-2.231633650697156","-2.231633650697156","-4.588773128419906","-4.588773128419906","-4.588773128419906","-2.2920559451545217","-2.2920559451545217","-2.2920559451545217"
"3.5","1400","1400","1400","-2.2129412326387463","-2.2129412326387463","-2.2129412326387463","-4.524135262330097","-4.524135262330097","-4.524135262330097","-2.3012015034361037","-2.3012015034361037","-2.3012015034361037"
"3.75","1500","1500","1500","-2.1880449750572066","-2.1880449750572066","-2.1880449750572066","-4.455032620941839","-4.455032620941839","-4.455032620941839","-2.298371075207312","-2.298371075207312","-2.298371075207312"
"4","1600","1600","1600","-2.158168397867284","-2.158168397867284","-2.158168397867284","-4.381533400219318","-4.381533400219318","-4.381533400219318","-2.2864619758684204","-2.2864619758684204","-2.2864619758684204"
"4.25","1700","1700","1700","-2.1241823475089228","-2.1241823475089228","-2.1241823475089228","-4.303710135019719","-4.303710135019719","-4.303710135019719","-2.2675171854887406","-2.2675171854887406","-2.2675171854887406"
"4.5","1800","1800","1800","-2.0867107887345426","-2.0867107887345426","-2.0867107887345426","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.2429808114237324","-2.2429808114237324","-2.2429808114237324"
"4.75","1900","1900","1900","-2.0462050311810693","-2.0462050311810693","-2.0462050311810693","-4.1354028713728095","-4.1354028713728095","-4.1354028713728095","-2.2138773485715673","-2.2138773485715673","-2.2138773485715673"
"5","2000","2000","2000","-2.0029958045061083","-2.0029958045061083","-2.0029958045061083","-4.045084971874736","-4.045084971874736","-4.045084971874736","-2.1809374640824224","-2.1809374640824224","-2.1809374640824224"
"5.25","2100","2100","2100","-1.957329788209154","-1.957329788209154","-1.957329788209154","-3.950775061878452","-3.950775061878452","-3.950775061878452","-2.1446862550437618","-2.1446862550437618","-2.1446862550437618"
"5.5","2200","2200","2200","-1.909395231988427","-1.909395231988427","-1.909395231988427","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-2.1055051710089687","-2.1055051710089687","-2.1055051710089687"
"5.75","2300","2300","2300","-1.8593399198498752","-1.8593399198498752","-1.8593399198498752","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-2.0636754552602024","-2.0636754552602024","-2.0636754552602024"
"6","2400","2400","2400","-1.8072837609236208","-1.8072837609236208","-1.8072837609236208","-3.644843137107058","-3.644843137107058","-3.644843137107058","-2.0194086162759812","-2.0194086162759812","-2.0194086162759812"
"6.25","2500","2500","2500","-1.753327609064172","-1.753327609064172","-1.753327609064172","-3.5355339059327378","-3.5355339059327378","-3.5355339059327378","-1.972867797084259","-1.972867797084259","-1.972867797084259"
"6.5","2600","2600","2600","-1.6975594355051398","-1.6975594355051398","-1.6975594355051398","-3.4227355296434436","-3.4227355296434436","-3.4227355296434436","-1.9241827566547696","-1.9241827566547696","-1.9241827566547696"
"6.75","2700","2700","2700","-1.6400586435403441","-1.6400586435403441","-1.6400586435403441","-3.306559326618259","-3.306559326618259","-3.306559326618259","-1.8734603679989648","-1.8734603679989648","-1.8734603679989648"
"7","2800","2800","2800","-1.5808990789080657","-1.5808990789080657","-1.5808990789080657","-3.1871199487434483","-3.1871199487434483","-3.1871199487434483","-1.8207919695910764","-1.8207919695910764","-1.8207919695910764"
"7.25","2900","2900","2900","-1.5201511244376158","-1.5201511244376158","-1.5201511244376158","-3.0645352682648825","-3.0645352682648825","-3.0645352682648825","-1.766258508092428","-1.766258508092428","-1.766258508092428"
"7.5","3000","3000","3000","-1.457883151646777","-1.457883151646777","-1.457883151646777","-2.938926261462366","-2.938926261462366","-2.938926261462366","-1.7099341306228202","-1.7099341306228202","-1.7099341306228202"
"7.75","3100","3100","3100","-1.3941625206670534","-1.3941625206670534","-1.3941625206670534","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-1.6518886885170574","-1.6518886885170574","-1.6518886885170574"
"8","3200","3200","3200","-1.3290562628137326","-1.3290562628137326","-1.3290562628137326","-2.679133974894983","-2.679133974894983","-2.679133974894983","-1.5921894767480427","-1.5921894767480427","-1.5921894767480427"
"8.25","3300","3300","3300","-1.2626315400764114","-1.2626315400764114","-1.2626315400764114","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-1.5309024365276351","-1.5309024365276351","-1.5309024365276351"
"8.5","3400","3400","3400","-1.1949559477070795","-1.1949559477070795","-1.1949559477070795","-2.408768370508576","-2.408768370508576","-2.408768370508576","-1.468092980758836","-1.468092980758836","-1.468092980758836"
"8.75","3500","3500","3500","-1.1260977063650095","-1.1260977063650095","-1.1260977063650095","-2.2699524986977333","-2.2699524986977333","-2.2699524986977333","-1.4038265544081576","-1.4038265544081576","-1.4038265544081576"
"9","3600","3600","3600","-1.056125776441144","-1.056125776441144","-1.056125776441144","-2.128896457825362","-2.128896457825362","-2.128896457825362","-1.3381690084610984","-1.3381690084610984","-1.3381690084610984"
"9.25","3700","3700","3700","-0.9851099174751352","-0.9851099174751352","-0.9851099174751352","-1.9857394531739028","-1.9857394531739028","-1.9857394531739028","-1.2711868426812976","-1.2711868426812976","-1.2711868426812976"
"9.5","3800","3800","3800","-0.9131207087648429","-0.9131207087648429","-0.9131207087648429","-1.8406227634233894","-1.8406227634233894","-1.8406227634233894","-1.2029473559437307","-1.2029473559437307","-1.2029473559437307"
"9.75","3900","3900","3900","-0.8402295424871441","-0.8402295424871441","-0.8402295424871441","-1.6936896012264562","-1.6936896012264562","-1.6936896012264562","-1.1335187313688238","-1.1335187313688238","-1.1335187313688238"
"10","4000","4000","4000","-0.7665085972940867","-0.7665085972940867","-0.7665085972940867","-1.5450849718747361","-1.5450849718747361","-1.5450849718747361","-1.0629700753839426","-1.0629700753839426","-1.0629700753839426"
"10.25","4100","4100","4100","-0.6920307979944359","-0.6920307979944359","-0.6920307979944359","-1.3949555301961452","-1.3949555301961452","-1.3949555301961452","-0.9913714241546742","-0.9913714241546742","-0.9913714241546742"
"10.5","4200","4200","4200","-0.6168697652789674","-0.6168697652789674","-0.6168697652789674","-1.2434494358242736","-1.2434494358242736","-1.2434494358242736","-0.9187937268397773","-0.9187937268397773","-0.9187937268397773"
"10.75","4300","4300","4300","-0.5410997582889598","-0.5410997582889598","-0.5410997582889598","-1.0907162069827112","-1.0907162069827112","-1.0907162069827112","-0.8453088123250525","-0.8453088123250525","-0.8453088123250525"
"11","4400","4400","4400","-0.4647956120142677","-0.4647956120142677","-0.4647956120142677","-0.9369065729286226","-0.9369065729286226","-0.9369065729286226","-0.7709893441276554","-0.7709893441276554","-0.7709893441276554"
"11.25","4500","4500","4500","-0.38803267093692134","-0.38803267093692134","-0.38803267093692134","-0.7821723252011547","-0.7821723252011547","-0.7821723252011547","-0.695908766784614","-0.695908766784614","-0.695908766784614"
"11.5","4600","4600","4600","-0.3108867199360145","-0.3108867199360145","-0.3108867199360145","-0.6266661678215202","-0.6266661678215202","-0.6266661678215202","-0.6201412460726191","-0.6201412460726191","-0.6201412460726191"
"11.75","4700","4700","4700","-0.2334339131889385","-0.2334339131889385","-0.2334339131889385","-0.4705415665925714","-0.4705415665925714","-0.4705415665925714","-0.5437616047280551","-0.5437616047280551","-0.5437616047280551"
"12","4800","4800","4800","-0.15575070160709048","-0.15575070160709048","-0.15575070160709048","-0.31395259764656647","-0.31395259764656647","-0.31395259764656647","-0.46684525486046435","-0.46684525486046435","-0.46684525486046435"
"12.25","4900","4900","4900","-0.07791375920606415","-0.07791375920606415","-0.07791375920606415","-0.1570537953906409","-0.1570537953906409","-0.1570537953906409","-0.3894681279189645","-0.3894681279189645","-0.3894681279189645"
"12.5","5000","5000","5000","9.128655932208463e-8","9.128655932208463e-8","9.128655932208463e-8","-3.061616997868383e-16","-3.061616997868383e-16","-3.061616997868383e-16","-0.311706602837099","-0.311706602837099","-0.311706602837099"
"12.75","5100","5100","5100","0.07791395335068628","0.07791395335068628","0.07791395335068628","0.15705379539064246","0.15705379539064246","0.15705379539064246","-0.2336374328174533","-0.2336374328174533","-0.2336374328174533"
"13","5200","5200","5200","0.15575093193302933","0.15575093193302933","0.15575093193302933","0.313952597646567","0.313952597646567","0.313952597646567","-0.15533767110227065","-0.15533767110227065","-0.15533767110227065"
"13.25","5300","5300","5300","0.23343420889235852","0.23343420889235852","0.23343420889235852","0.47054156659257196","0.47054156659257196","0.47054156659257196","-0.07688459599559072","-0.07688459599559072","-0.07688459599559072"
"13.5","5400","5400","5400","0.3108871185003434","0.3108871185003434","0.3108871185003434","0.6266661678215218","0.6266661678215218","0.6266661678215218","0.0016443646541771662","0.0016443646541771662","0.0016443646541771662"
"13.75","5500","5500","5500","0.3880332228842577","0.3880332228842577","0.3880332228842577","0.7821723252011552","0.7821723252011552","0.7821723252011552","0.08017170934203166","0.08017170934203166","0.08017170934203166"
"14","5600","5600","5600","0.46479638730957223","0.46479638730957223","0.46479638730957223","0.9369065729286241","0.9369065729286241","0.9369065729286241","0.15861993902318572","0.15861993902318572","0.15861993902318572"
"14.25","5700","5700","5700","0.5411008552088282","0.5411008552088282","0.5411008552088282","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.23691163333713994","0.23691163333713994","0.23691163333713994"
"14.5","5800","5800","5800","0.6168713228691941","0.6168713228691941","0.6168713228691941","1.2434494358242743","1.2434494358242743","1.2434494358242743","0.31496952683109636","0.31496952683109636","0.31496952683109636"
"14.75","5900","5900","5900","0.6920330136954871","0.6920330136954871","0.6920330136954871","1.394955530196147","1.394955530196147","1.394955530196147","0.3927165850845218","0.3927165850845218","0.3927165850845218"
"15","6000","6000","6000","0.7665117519686959","0.7665117519686959","0.7665117519686959","1.5450849718747377","1.5450849718747377","1.5450849718747377","0.4700760806436164","0.4700760806436164","0.4700760806436164"
"15.25","6100","6100","6100","0.8402340360225293","0.8402340360225293","0.8402340360225293","1.6936896012264568","1.6936896012264568","1.6936896012264568","0.5469716686794486","0.5469716686794486","0.5469716686794486"
"15.5","6200","6200","6200","0.9131271107624973","0.9131271107624973","0.9131271107624973","1.840622763423391","1.840622763423391","1.840622763423391","0.623327462287163","0.623327462287163","0.623327462287163"
"15.75","6300","6300","6300","0.985119039453632","0.985119039453632","0.985119039453632","1.9857394531739034","1.9857394531739034","1.9857394531739034","0.6990681073463609","0.6990681073463609","0.6990681073463609"
"16","6400","6400","6400","1.0561387747044015","1.0561387747044015","1.0561387747044015","2.128896457825364","2.128896457825364","2.128896457825364","0.7741188568648936","0.7741188568648936","0.7741188568648936"
"16.25","6500","6500","6500","1.126116228575621","1.126116228575621","1.126116228575621","2.2699524986977337","2.2699524986977337","2.2699524986977337","0.8484056447299337","0.8484056447299337","0.8484056447299337"
"16.5","6600","6600","6600","1.1949823417443717","1.1949823417443717","1.1949823417443717","2.408768370508577","2.408768370508577","2.408768370508577","0.921855158791641","0.921855158791641","0.921855158791641"
"16.75","6700","6700","6700","1.2626691516541195","1.2626691516541195","1.2626691516541195","2.5452070787518566","2.5452070787518566","2.5452070787518566","0.9943949132059138","0.9943949132059138","0.9943949132059138"
"17","6800","6800","6800","1.3291098595833837","1.3291098595833837","1.3291098595833837","2.6791339748949836","2.6791339748949836","2.6791339748949836","1.065953319963938","1.065953319963938","1.065953319963938"
"17.25","6900","6900","6900","1.3942388965664791","1.3942388965664791","1.3942388965664791","2.8104168892606527","2.8104168892606527","2.8104168892606527","1.1364597595372135","1.1364597595372135","1.1364597595372135"
"17.5","7000","7000","7000","1.4579919881011045","1.4579919881011045","1.4579919881011045","2.938926261462367","2.938926261462367","2.938926261462367","1.2058446505679248","1.2058446505679248","1.2058446505679248"
"17.75","7100","7100","7100","1.5203062175787616","1.5203062175787616","1.5203062175787616","3.064535268264883","3.064535268264883","3.064535268264883","1.2740395185355284","1.2740395185355284","1.2740395185355284"
"18","7200","7200","7200","1.5811200883753256","1.5811200883753256","1.5811200883753256","3.18711994874345","3.18711994874345","3.18711994874345","1.3409770633315654","1.3409770633315654","1.3409770633315654"
"18.25","7300","7300","7300","1.6403735845404233","1.6403735845404233","1.6403735845404233","3.3065593266182605","3.3065593266182605","3.3065593266182605","1.406591225675848","1.406591225675848","1.406591225675848"
"18.5","7400","7400","7400","1.6980082300256603","1.6980082300256603","1.6980082300256603","3.4227355296434436","3.4227355296434436","3.4227355296434436","1.4708172523083602","1.4708172523083602","1.4708172523083602"
"18.75","7500","7500","7500","1.7539671463932516","1.7539671463932516","1.7539671463932516","3.535533905932739","3.535533905932739","3.535533905932739","1.533591759892491","1.533591759892491","1.533591759892491"
"19","7600","7600","7600","1.8081951089480377","1.8081951089480377","1.8081951089480377","3.6448431371070584","3.6448431371070584","3.6448431371070584","1.5948527975664035","1.5948527975664035","1.5948527975664035"
"19.25","7700","7700","7700","1.8606386012375014","1.8606386012375014","1.8606386012375014","3.7505553481522993","3.7505553481522993","3.7505553481522993","1.6545399080808467","1.6545399080808467","1.6545399080808467"
"19.5","7800","7800","7800","1.9112458678659843","1.9112458678659843","1.9112458678659843","3.8525662138789474","3.8525662138789474","3.8525662138789474","1.71259418746302","1.71259418746302","1.71259418746302"
"19.75","7900","7900","7900","1.9599669655709682","1.9599669655709682","1.9599669655709682","3.950775061878452","3.950775061878452","3.950775061878452","1.768958343147558","1.768958343147558","1.768958343147558"
"20","8000","8000","8000","2.006753812511017","2.006753812511017","2.006753812511017","4.045084971874738","4.045084971874738","4.045084971874738","1.8235767505173146","1.8235767505173146","1.8235767505173146"
"20.25","8100","8100","8100","2.0515602357167233","2.0515602357167233","2.0515602357167233","4.1354028713728095","4.1354028713728095","4.1354028713728095","1.8763955077980792","1.8763955077980792","1.8763955077980792"
"20.5","8200","8200","8200","2.094342016657846","2.094342016657846","2.094342016657846","4.2216396275100765","4.2216396275100765","4.2216396275100765","1.927362489253102","1.927362489253102","1.927362489253102"
"20.75","8300","8300","8300","2.135056934881644","2.135056934881644","2.135056934881644","4.303710135019719","4.303710135019719","4.303710135019719","1.9764273966248682","1.9764273966248682","1.9764273966248682"
"21","8400","8400","8400","2.1736648096793596","2.1736648096793596","2.1736648096793596","4.381533400219318","4.381533400219318","4.381533400219318","2.02354180877337","2.02354180877337","2.02354180877337"
"21.25","8500","8500","8500","2.2101275397397218","2.2101275397397218","2.2101275397397218","4.455032620941839","4.455032620941839","4.455032620941839","2.0686592294619413","2.0686592294619413","2.0686592294619413"
"21.5","8600","8600","8600","2.244409140750339","2.244409140750339","2.244409140750339","4.524135262330099","4.524135262330099","4.524135262330099","2.1117351332434033","2.1117351332434033","2.1117351332434033"
"21.75","8700","8700","8700","2.2764757809098706","2.2764757809098706","2.2764757809098706","4.5887731284199065","4.5887731284199065","4.5887731284199065","2.1527270094013105","2.1527270094013105","2.1527270094013105"
"22","8800","8800","8800","2.306295814315922","2.306295814315922","2.306295814315922","4.648882429441257","4.648882429441257","4.648882429441257","2.191594403902883","2.191594403902883","2.191594403902883"
"22.25","8900","8900","8900","2.333839812195726","2.333839812195726","2.333839812195726","4.704403844771127","4.704403844771127","4.704403844771127","2.2282989593222378","2.2282989593222378","2.2282989593222378"
"22.5","9000","9000","9000","2.3590805919488003","2.3590805919488003","2.3590805919488003","4.755282581475767","4.755282581475767","4.755282581475767","2.262804452694565","2.262804452694565","2.262804452694565"
"22.75","9100","9100","9100","2.38199324397288","2.38199324397288","2.38199324397288","4.801468428384716","4.801468428384716","4.801468428384716","2.2950768312637906","2.2950768312637906","2.2950768312637906"
"23","9200","9200","9200","2.4025551562466907","2.4025551562466907","2.4025551562466907","4.842915805643156","4.842915805643156","4.842915805643156","2.325084246088553","2.325084246088553","2.325084246088553"
"23.25","9300","9300","9300","2.420746036645292","2.420746036645292","2.420746036645292","4.879583809693737","4.879583809693737","4.879583809693737","2.35279708347326","2.35279708347326","2.35279708347326"
"23.5","9400","9400","9400","2.436547932965939","2.436547932965939","2.436547932965939","4.911436253643443","4.911436253643443","4.911436253643443","2.378187994193225","2.378187994193225","2.378187994193225"
"23.75","9500","9500","9500","2.4499452506447477","2.4499452506447477","2.4499452506447477","4.938441702975688","4.938441702975688","4.938441702975688","2.4012319204850425","2.4012319204850425","2.4012319204850425"
"24","9600","9600","9600","2.4609247681466457","2.4609247681466457","2.4609247681466457","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.4219061207755868","2.4219061207755868","2.4219061207755868"
"24.25","9700","9700","9700","2.469475650013431","2.469475650013431","2.469475650013431","4.9778098230154","4.9778098230154","4.9778098230154","2.4401901921251974","2.4401901921251974","2.4401901921251974"
"24.5","9800","9800","9800","2.4755894575570636","2.4755894575570636","2.4755894575570636","4.990133642141358","4.990133642141358","4.990133642141358","2.4560660903629166","2.4560660903629166","2.4560660903629166"
"24.75","9900","9900","9900","2.4792601571876243","2.4792601571876243","2.4792601571876243","4.997532801828658","4.997532801828658","4.997532801828658","2.469518147893896","2.469518147893896","2.469518147893896"
"25","10000","10000","10000","2.480484126367749","2.480484126367749","2.480484126367749","5","5","5","2.4805330891614523","2.4805330891614523","2.4805330891614523"
"25.25","10100","10100","10100","2.479260157187624","2.479260157187624","2.479260157187624","4.997532801828658","4.997532801828658","4.997532801828658","2.489100043748388","2.489100043748388","2.489100043748388"
"25.5","10200","10200","10200","2.475589457557062","2.475589457557062","2.475589457557062","4.990133642141358","4.990133642141358","4.990133642141358","2.4952105571048384","2.4952105571048384","2.4952105571048384"
"25.75","10300","10300","10300","2.4694756500134276","2.4694756500134276","2.4694756500134276","4.9778098230154","4.9778098230154","4.9778098230154","2.4988585988918444","2.4988585988918444","2.4988585988918444"
"26","10400","10400","10400","2.460924768146639","2.460924768146639","2.460924768146639","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.5000405689325986","2.5000405689325986","2.5000405689325986"
"26.25","10500","10500","10500","2.449945250644738","2.449945250644738","2.449945250644738","4.938441702975688","4.938441702975688","4.938441702975688","2.4987553007653753","2.4987553007653753","2.4987553007653753"
"26.5","10600","10600","10600","2.4365479329659245","2.4365479329659245","2.4365479329659245","4.911436253643443","4.911436253643443","4.911436253643443","2.4950040627946772","2.4950040627946772","2.4950040627946772"
"26.75","10700","10700","10700","2.4207460366452724","2.4207460366452724","2.4207460366452724","4.879583809693736","4.879583809693736","4.879583809693736","2.488790557039494","2.488790557039494","2.488790557039494"
"27","10800","10800","10800","2.4025551562466627","2.4025551562466627","2.4025551562466627","4.842915805643155","4.842915805643155","4.842915805643155","2.4801209154798434","2.4801209154798434","2.4801209154798434"
"27.25","10900","10900","10900","2.381993243972835","2.381993243972835","2.381993243972835","4.801468428384715","4.801468428384715","4.801468428384715","2.469003694005233","2.469003694005233","2.469003694005233"
"27.5","11000","11000","11000","2.359080591948737","2.359080591948737","2.359080591948737","4.755282581475767","4.755282581475767","4.755282581475767","2.455449863971075","2.455449863971075","2.455449863971075"
"27.75","11100","11100","11100","2.3338398121956363","2.3338398121956363","2.3338398121956363","4.704403844771127","4.704403844771127","4.704403844771127","2.4394728013712266","2.4394728013712266","2.4394728013712266"
"28","11200","11200","11200","2.3062958143157912","2.3062958143157912","2.3062958143157912","4.648882429441256","4.648882429441256","4.648882429441256","2.421088273637543","2.421088273637543","2.421088273637543"
"28.25","11300","11300","11300","2.2764757809096876","2.2764757809096876","2.2764757809096876","4.588773128419906","4.588773128419906","4.588773128419906","2.400314424079314","2.400314424079314","2.400314424079314"
"28.5","11400","11400","11400","2.2444091407500775","2.2444091407500775","2.2444091407500775","4.5241352623300966","4.5241352623300966","4.5241352623300966","2.3771717539779886","2.3771717539779886","2.3771717539779886"
"28.75","11500","11500","11500","2.210127539739345","2.210127539739345","2.210127539739345","4.4550326209418385","4.4550326209418385","4.4550326209418385","2.3516831023549116","2.3516831023549116","2.3516831023549116"
"29","11600","11600","11600","2.173664809678823","2.173664809678823","2.173664809678823","4.381533400219317","4.381533400219317","4.381533400219317","2.323873623431957","2.323873623431957","2.323873623431957"
"29.25","11700","11700","11700","2.1350569348808808","2.1350569348808808","2.1350569348808808","4.303710135019717","4.303710135019717","4.303710135019717","2.293770761807333","2.293770761807333","2.293770761807333"
"29.5","11800","11800","11800","2.0943420166567583","2.0943420166567583","2.0943420166567583","4.221639627510075","4.221639627510075","4.221639627510075","2.2614042253711055","2.2614042253711055","2.2614042253711055"
"29.75","11900","11900","11900","2.0515602357151703","2.0515602357151703","2.0515602357151703","4.135402871372808","4.135402871372808","4.135402871372808","2.2268059559870754","2.2268059559870754","2.2268059559870754"
"30","12000","12000","12000","2.0067538125088014","2.0067538125088014","2.0067538125088014","4.045084971874736","4.045084971874736","4.045084971874736","2.190010097970031","2.190010097970031","2.190010097970031"
"30.25","12100","12100","12100","1.9599669655678087","1.9599669655678087","1.9599669655678087","3.9507750618784514","3.9507750618784514","3.9507750618784514","2.1510529643894096","2.1510529643894096","2.1510529643894096"
"30.5","12200","12200","12200","1.91124586786148","1.91124586786148","1.91124586786148","3.852566213878946","3.852566213878946","3.852566213878946","2.1099730012327083","2.1099730012327083","2.1099730012327083"
"30.75","12300","12300","12300","1.8606386012310823","1.8606386012310823","1.8606386012310823","3.7505553481522957","3.7505553481522957","3.7505553481522957","2.066810749463915","2.066810749463915","2.066810749463915"
"31","12400","12400","12400","1.8081951089388917","1.8081951089388917","1.8081951089388917","3.6448431371070553","3.6448431371070553","3.6448431371070553","2.0216088050144916","2.0216088050144916","2.0216088050144916"
"31.25","12500","12500","12500","1.753967146380219","1.753967146380219","1.753967146380219","3.535533905932737","3.535533905932737","3.535533905932737","1.974411776746305","1.974411776746305","1.974411776746305"
"31.5","12600","12600","12600","1.6980082300070891","1.6980082300070891","1.6980082300070891","3.422735529643443","3.422735529643443","3.422735529643443","1.925266242428095","1.925266242428095","1.925266242428095"
"31.75","12700","12700","12700","1.6403735845139609","1.6403735845139609","1.6403735845139609","3.3065593266182596","3.3065593266182596","3.3065593266182596","1.8742207027688185","1.8742207027688185","1.8742207027688185"
"32","12800","12800","12800","1.5811200883376202","1.5811200883376202","1.5811200883376202","3.1871199487434483","3.1871199487434483","3.1871199487434483","1.8213255335533196","1.8213255335533196","1.8213255335533196"
"32.25","12900","12900","12900","1.5203062175250315","1.5203062175250315","1.5203062175250315","3.0645352682648825","3.0645352682648825","3.0645352682648825","1.7666329359274981","1.7666329359274981","1.7666329359274981"
"32.5","13000","13000","13000","1.4579919880245402","1.4579919880245402","1.4579919880245402","2.9389262614623664","2.9389262614623664","2.9389262614623664","1.7101968848820963","1.7101968848820963","1.7101968848820963"
"32.75","13100","13100","13100","1.3942388964573729","1.3942388964573729","1.3942388964573729","2.810416889260651","2.810416889260651","2.810416889260651","1.6520730759858844","1.6520730759858844","1.6520730759858844"
"33","13200","13200","13200","1.3291098594279038","1.3291098594279038","1.3291098594279038","2.679133974894982","2.679133974894982","2.679133974894982","1.5923188704208724","1.5923188704208724","1.5923188704208724"
"33.25","13300","13300","13300","1.2626691514325594","1.2626691514325594","1.2626691514325594","2.545207078751856","2.545207078751856","2.545207078751856","1.5309932383737477","1.5309932383737477","1.5309932383737477"
"33.5","13400","13400","13400","1.1949823414286445","1.1949823414286445","1.1949823414286445","2.4087683705085765","2.4087683705085765","2.4087683705085765","1.4681567008394005","1.4681567008394005","1.4681567008394005"
"33.75","13500","13500","13500","1.1261162281257053","1.1261162281257053","1.1261162281257053","2.2699524986977306","2.2699524986977306","2.2699524986977306","1.4038712698940292","1.4038712698940292","1.4038712698940292"
"34","13600","13600","13600","1.0561387740632664","1.0561387740632664","1.0561387740632664","2.128896457825361","2.128896457825361","2.128896457825361","1.3382003874967057","1.3382003874967057","1.3382003874967057"
"34.25","13700","13700","13700","0.9851190385400065","0.9851190385400065","0.9851190385400065","1.9857394531739014","1.9857394531739014","1.9857394531739014","1.2712088628798142","1.2712088628798142","1.2712088628798142"
"34.5","13800","13800","13800","0.9131271094605701","0.9131271094605701","0.9131271094605701","1.8406227634233887","1.8406227634233887","1.8406227634233887","1.2029628085901651","1.2029628085901651","1.2029628085901651"
"34.75","13900","13900","13900","0.8402340341672678","0.8402340341672678","0.8402340341672678","1.6936896012264526","1.6936896012264526","1.6936896012264526","1.1335295752438972","1.1335295752438972","1.1335295752438972"
"35","14000","14000","14000","0.7665117493249269","0.7665117493249269","0.7665117493249269","1.5450849718747337","1.5450849718747337","1.5450849718747337","1.062977685059547","1.062977685059547","1.062977685059547"
"35.25","14100","14100","14100","0.6920330099280874","0.6920330099280874","0.6920330099280874","1.3949555301961436","1.3949555301961436","1.3949555301961436","0.9913767642348958","0.9913767642348958","0.9913767642348958"
"35.5","14200","14200","14200","0.616871317500607","0.616871317500607","0.616871317500607","1.2434494358242723","1.2434494358242723","1.2434494358242723","0.9187974742343127","0.9187974742343127","0.9187974742343127"
"35.75","14300","14300","14300","0.5411008475585295","0.5411008475585295","0.5411008475585295","1.0907162069827119","1.0907162069827119","1.0907162069827119","0.8453114420544214","0.8453114420544214","0.8453114420544214"
"36","14400","14400","14400","0.4647963764078093","0.4647963764078093","0.4647963764078093","0.9369065729286188","0.9369065729286188","0.9369065729286188","0.7709911895369115","0.7709911895369115","0.7709911895369115"
"36.25","14500","14500","14500","0.38803320734912117","0.38803320734912117","0.38803320734912117","0.7821723252011509","0.7821723252011509","0.7821723252011509","0.6959100617982226","0.6959100617982226","0.6959100617982226"
"36.5","14600","14600","14600","0.31088709636259665","0.31088709636259665","0.31088709636259665","0.6266661678215186","0.6266661678215186","0.6266661678215186","0.6201421548467797","0.6201421548467797","0.6201421548467797"
"36.75","14700","14700","14700","0.233434177345816","0.233434177345816","0.233434177345816","0.47054156659256985","0.47054156659256985","0.47054156659256985","0.543762242459172","0.543762242459172","0.543762242459172"
"37","14800","14800","14800","0.15575088697884482","0.15575088697884482","0.15575088697884482","0.31395259764656597","0.31395259764656597","0.31395259764656597","0.4668457023874684","0.4668457023874684","0.4668457023874684"
"37.25","14900","14900","14900","0.07791388929045796","0.07791388929045796","0.07791388929045796","0.15705379539063705","0.15705379539063705","0.15705379539063705","0.3894684419704729","0.3894684419704729","0.3894684419704729"
"37.5","15000","15000","15000","-7.623025474745582e-16","-7.623025474745582e-16","-7.623025474745582e-16","-3.522406999140111e-15","-3.522406999140111e-15","-3.522406999140111e-15","0.3117068232223473","0.3117068232223473","0.3117068232223473"
"37.75","15100","15100","15100","-0.07791388929045946","-0.07791388929045946","-0.07791388929045946","-0.1570537953906441","-0.1570537953906441","-0.1570537953906441","0.23363758747252214","0.23363758747252214","0.23363758747252214"
"38","15200","15200","15200","-0.15575088697884626","-0.15575088697884626","-0.15575088697884626","-0.3139525976465686","-0.3139525976465686","-0.3139525976465686","0.15533777963126943","0.15533777963126943","0.15533777963126943"
"38.25","15300","15300","15300","-0.23343417734581753","-0.23343417734581753","-0.23343417734581753","-0.47054156659257246","-0.47054156659257246","-0.47054156659257246","0.0768846721556784","0.0768846721556784","0.0768846721556784"
"38.5","15400","15400","15400","-0.3108870963625983","-0.3108870963625983","-0.3108870963625983","-0.6266661678215256","-0.6266661678215256","-0.6266661678215256","-0.0016443112089321588","-0.0016443112089321588","-0.0016443112089321588"
"38.75","15500","15500","15500","-0.38803320734912294","-0.38803320734912294","-0.38803320734912294","-0.7821723252011576","-0.7821723252011576","-0.7821723252011576","-0.08017167183689822","-0.08017167183689822","-0.08017167183689822"
"39","15600","15600","15600","-0.4647963764078113","-0.4647963764078113","-0.4647963764078113","-0.9369065729286257","-0.9369065729286257","-0.9369065729286257","-0.15861991270400577","-0.15861991270400577","-0.15861991270400577"
"39.25","15700","15700","15700","-0.5411008475585315","-0.5411008475585315","-0.5411008475585315","-1.0907162069827143","-1.0907162069827143","-1.0907162069827143","-0.23691161486768886","-0.23691161486768886","-0.23691161486768886"
"39.5","15800","15800","15800","-0.6168713175006091","-0.6168713175006091","-0.6168713175006091","-1.243449435824275","-1.243449435824275","-1.243449435824275","-0.31496951387018446","-0.31496951387018446","-0.31496951387018446"
"39.75","15900","15900","15900","-0.6920330099280892","-0.6920330099280892","-0.6920330099280892","-1.3949555301961505","-1.3949555301961505","-1.3949555301961505","-0.39271657598921816","-0.39271657598921816","-0.39271657598921816"
"40","16000","16000","16000","-0.7665117493249288","-0.7665117493249288","-0.7665117493249288","-1.5450849718747406","-1.5450849718747406","-1.5450849718747406","-0.4700760742609973","-0.4700760742609973","-0.4700760742609973"
"40.25","16100","16100","16100","-0.8402340341672696","-0.8402340341672696","-0.8402340341672696","-1.6936896012264593","-1.6936896012264593","-1.6936896012264593","-0.5469716642004547","-0.5469716642004547","-0.5469716642004547"
"40.5","16200","16200","16200","-0.9131271094605715","-0.9131271094605715","-0.9131271094605715","-1.8406227634233916","-1.8406227634233916","-1.8406227634233916","-0.6233274591440352","-0.6233274591440352","-0.6233274591440352"
"40.75","16300","16300","16300","-0.9851190385400074","-0.9851190385400074","-0.9851190385400074","-1.9857394531739079","-1.9857394531739079","-1.9857394531739079","-0.6990681051406757","-0.6990681051406757","-0.6990681051406757"
"41","16400","16400","16400","-1.0561387740632664","-1.0561387740632664","-1.0561387740632664","-2.128896457825367","-2.128896457825367","-2.128896457825367","-0.7741188553170559","-0.7741188553170559","-0.7741188553170559"
"41.25","16500","16500","16500","-1.1261162281257053","-1.1261162281257053","-1.1261162281257053","-2.2699524986977373","-2.2699524986977373","-2.2699524986977373","-0.8484056436437408","-0.8484056436437408","-0.8484056436437408"
"41.5","16600","16600","16600","-1.1949823414286442","-1.1949823414286442","-1.1949823414286442","-2.4087683705085787","-2.4087683705085787","-2.4087683705085787","-0.921855158029407","-0.921855158029407","-0.921855158029407"
"41.75","16700","16700","16700","-1.2626691514325588","-1.2626691514325588","-1.2626691514325588","-2.545207078751858","-2.545207078751858","-2.545207078751858","-0.9943949126710181","-0.9943949126710181","-0.9943949126710181"
"42","16800","16800","16800","-1.329109859427903","-1.329109859427903","-1.329109859427903","-2.679133974894983","-2.679133974894983","-2.679133974894983","-1.0659533195885733","-1.0659533195885733","-1.0659533195885733"
"42.25","16900","16900","16900","-1.3942388964573724","-1.3942388964573724","-1.3942388964573724","-2.8104168892606527","-2.8104168892606527","-2.8104168892606527","-1.136459759273805","-1.136459759273805","-1.136459759273805"
"42.5","17000","17000","17000","-1.4579919880245396","-1.4579919880245396","-1.4579919880245396","-2.9389262614623646","-2.9389262614623646","-2.9389262614623646","-1.2058446503830793","-1.2058446503830793","-1.2058446503830793"
"42.75","17100","17100","17100","-1.5203062175250317","-1.5203062175250317","-1.5203062175250317","-3.0645352682648808","-3.0645352682648808","-3.0645352682648808","-1.274039518405813","-1.274039518405813","-1.274039518405813"
"43","17200","17200","17200","-1.5811200883376209","-1.5811200883376209","-1.5811200883376209","-3.187119948743453","-3.187119948743453","-3.187119948743453","-1.340977063240537","-1.340977063240537","-1.340977063240537"
"43.25","17300","17300","17300","-1.6403735845139624","-1.6403735845139624","-1.6403735845139624","-3.306559326618263","-3.306559326618263","-3.306559326618263","-1.4065912256119648","-1.4065912256119648","-1.4065912256119648"
"43.5","17400","17400","17400","-1.6980082300070911","-1.6980082300070911","-1.6980082300070911","-3.4227355296434463","-3.4227355296434463","-3.4227355296434463","-1.470817252263529","-1.470817252263529","-1.470817252263529"
"43.75","17500","17500","17500","-1.7539671463802216","-1.7539671463802216","-1.7539671463802216","-3.53553390593274","-3.53553390593274","-3.53553390593274","-1.5335917598610331","-1.5335917598610331","-1.5335917598610331"
"44","17600","17600","17600","-1.8081951089388948","-1.8081951089388948","-1.8081951089388948","-3.6448431371070593","-3.6448431371070593","-3.6448431371070593","-1.5948527975443305","-1.5948527975443305","-1.5948527975443305"
"44.25","17700","17700","17700","-1.8606386012310852","-1.8606386012310852","-1.8606386012310852","-3.7505553481522993","-3.7505553481522993","-3.7505553481522993","-1.654539908065357","-1.654539908065357","-1.654539908065357"
"44.5","17800","17800","17800","-1.9112458678614825","-1.9112458678614825","-1.9112458678614825","-3.852566213878947","-3.852566213878947","-3.852566213878947","-1.7125941874521518","-1.7125941874521518","-1.7125941874521518"
"44.75","17900","17900","17900","-1.9599669655678098","-1.9599669655678098","-1.9599669655678098","-3.950775061878452","-3.950775061878452","-3.950775061878452","-1.7689583431399325","-1.7689583431399325","-1.7689583431399325"
"45","18000","18000","18000","-2.006753812508802","-2.006753812508802","-2.006753812508802","-4.045084971874736","-4.045084971874736","-4.045084971874736","-1.823576750511966","-1.823576750511966","-1.823576750511966"
"45.25","18100","18100","18100","-2.0515602357151694","-2.0515602357151694","-2.0515602357151694","-4.135402871372808","-4.135402871372808","-4.135402871372808","-1.8763955077943266","-1.8763955077943266","-1.8763955077943266"
"45.5","18200","18200","18200","-2.0943420166567575","-2.0943420166567575","-2.0943420166567575","-4.221639627510079","-4.221639627510079","-4.221639627510079","-1.927362489250473","-1.927362489250473","-1.927362489250473"
"45.75","18300","18300","18300","-2.1350569348808794","-2.1350569348808794","-2.1350569348808794","-4.303710135019721","-4.303710135019721","-4.303710135019721","-1.9764273966230208","-1.9764273966230208","-1.9764273966230208"
"46","18400","18400","18400","-2.1736648096788214","-2.1736648096788214","-2.1736648096788214","-4.38153340021932","-4.38153340021932","-4.38153340021932","-2.0235418087720696","-2.0235418087720696","-2.0235418087720696"
"46.25","18500","18500","18500","-2.210127539739344","-2.210127539739344","-2.210127539739344","-4.455032620941841","-4.455032620941841","-4.455032620941841","-2.068659229461028","-2.068659229461028","-2.068659229461028"
"46.5","18600","18600","18600","-2.2444091407500757","-2.2444091407500757","-2.2444091407500757","-4.524135262330099","-4.524135262330099","-4.524135262330099","-2.111735133242768","-2.111735133242768","-2.111735133242768"
"46.75","18700","18700","18700","-2.2764757809096867","-2.2764757809096867","-2.2764757809096867","-4.5887731284199065","-4.5887731284199065","-4.5887731284199065","-2.152727009400867","-2.152727009400867","-2.152727009400867"
"47","18800","18800","18800","-2.3062958143157903","-2.3062958143157903","-2.3062958143157903","-4.648882429441257","-4.648882429441257","-4.648882429441257","-2.191594403902564","-2.191594403902564","-2.191594403902564"
"47.25","18900","18900","18900","-2.3338398121956354","-2.3338398121956354","-2.3338398121956354","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.2282989593220184","-2.2282989593220184","-2.2282989593220184"
"47.5","19000","19000","19000","-2.3590805919487354","-2.3590805919487354","-2.3590805919487354","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.2628044526944073","-2.2628044526944073","-2.2628044526944073"
"47.75","19100","19100","19100","-2.3819932439728326","-2.3819932439728326","-2.3819932439728326","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.295076831263675","-2.295076831263675","-2.295076831263675"
"48","19200","19200","19200","-2.4025551562466596","-2.4025551562466596","-2.4025551562466596","-4.842915805643156","-4.842915805643156","-4.842915805643156","-2.325084246088477","-2.325084246088477","-2.325084246088477"
"48.25","19300","19300","19300","-2.4207460366452684","-2.4207460366452684","-2.4207460366452684","-4.879583809693738","-4.879583809693738","-4.879583809693738","-2.3527970834732033","-2.3527970834732033","-2.3527970834732033"
"48.5","19400","19400","19400","-2.436547932965921","-2.436547932965921","-2.436547932965921","-4.911436253643444","-4.911436253643444","-4.911436253643444","-2.3781879941931807","-2.3781879941931807","-2.3781879941931807"
"48.75","19500","19500","19500","-2.449945250644735","-2.449945250644735","-2.449945250644735","-4.938441702975689","-4.938441702975689","-4.938441702975689","-2.4012319204850114","-2.4012319204850114","-2.4012319204850114"
"49","19600","19600","19600","-2.4609247681466364","-2.4609247681466364","-2.4609247681466364","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-2.4219061207755646","-2.4219061207755646","-2.4219061207755646"
"49.25","19700","19700","19700","-2.4694756500134254","-2.4694756500134254","-2.4694756500134254","-4.9778098230154","-4.9778098230154","-4.9778098230154","-2.440190192125183","-2.440190192125183","-2.440190192125183"
"49.5","19800","19800","19800","-2.4755894575570596","-2.4755894575570596","-2.4755894575570596","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.456066090362907","-2.456066090362907","-2.456066090362907"
"49.75","19900","19900","19900","-2.4792601571876216","-2.4792601571876216","-2.4792601571876216","-4.997532801828658","-4.997532801828658","-4.997532801828658","-2.46951814789389","-2.46951814789389","-2.46951814789389"
"50","20000","20000","20000","-2.480484126367746","-2.480484126367746","-2.480484126367746","-5","-5","-5","-2.4805330891614465","-2.4805330891614465","-2.4805330891614465"
"50.25","20100","20100","20100","-2.479260157187621","-2.479260157187621","-2.479260157187621","-4.997532801828657","-4.997532801828657","-4.997532801828657","-2.4891000437483823","-2.4891000437483823","-2.4891000437483823"
"50.5","20200","20200","20200","-2.475589457557059","-2.475589457557059","-2.475589457557059","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.4952105571048313","-2.4952105571048313","-2.4952105571048313"
"50.75","20300","20300","20300","-2.469475650013425","-2.469475650013425","-2.469475650013425","-4.9778098230153995","-4.9778098230153995","-4.9778098230153995","-2.498858598891838","-2.498858598891838","-2.498858598891838"
"51","20400","20400","20400","-2.4609247681466377","-2.4609247681466377","-2.4609247681466377","-4.960573506572389","-4.960573506572389","-4.960573506572389","-2.5000405689325955","-2.5000405689325955","-2.5000405689325955"
"51.25","20500","20500","20500","-2.449945250644737","-2.449945250644737","-2.449945250644737","-4.938441702975688","-4.938441702975688","-4.938441702975688","-2.4987553007653727","-2.4987553007653727","-2.4987553007653727"
"51.5","20600","20600","20600","-2.436547932965924","-2.436547932965924","-2.436547932965924","-4.911436253643443","-4.911436253643443","-4.911436253643443","-2.4950040627946763","-2.4950040627946763","-2.4950040627946763"
"51.75","20700","20700","20700","-2.420746036645272","-2.420746036645272","-2.420746036645272","-4.879583809693736","-4.879583809693736","-4.879583809693736","-2.4887905570394935","-2.4887905570394935","-2.4887905570394935"
"52","20800","20800","20800","-2.4025551562466623","-2.4025551562466623","-2.4025551562466623","-4.842915805643155","-4.842915805643155","-4.842915805643155","-2.480120915479842","-2.480120915479842","-2.480120915479842"
"52.25","20900","20900","20900","-2.381993243972835","-2.381993243972835","-2.381993243972835","-4.801468428384715","-4.801468428384715","-4.801468428384715","-2.4690036940052336","-2.4690036940052336","-2.4690036940052336"
"52.5","21000","21000","21000","-2.359080591948737","-2.359080591948737","-2.359080591948737","-4.755282581475767","-4.755282581475767","-4.755282581475767","-2.4554498639710753","-2.4554498639710753","-2.4554498639710753"
"52.75","21100","21100","21100","-2.333839812195636","-2.333839812195636","-2.333839812195636","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.4394728013712266","-2.4394728013712266","-2.4394728013712266"
"53","21200","21200","21200","-2.306295814315791","-2.306295814315791","-2.306295814315791","-4.648882429441256","-4.648882429441256","-4.648882429441256","-2.421088273637542","-2.421088273637542","-2.421088273637542"
"53.25","21300","21300","21300","-2.276475780909687","-2.276475780909687","-2.276475780909687","-4.588773128419906","-4.588773128419906","-4.588773128419906","-2.400314424079314","-2.400314424079314","-2.400314424079314"
"53.5","21400","21400","21400","-2.244409140750077","-2.244409140750077","-2.244409140750077","-4.524135262330096","-4.524135262330096","-4.524135262330096","-2.377171753977989","-2.377171753977989","-2.377171753977989"
"53.75","21500","21500","21500","-2.2101275397393443","-2.2101275397393443","-2.2101275397393443","-4.455032620941838","-4.455032620941838","-4.455032620941838","-2.35168310235491","-2.35168310235491","-2.35168310235491"
"54","21600","21600","21600","-2.1736648096788223","-2.1736648096788223","-2.1736648096788223","-4.3815334002193165","-4.3815334002193165","-4.3815334002193165","-2.3238736234319552","-2.3238736234319552","-2.3238736234319552"
"54.25","21700","21700","21700","-2.13505693488088","-2.13505693488088","-2.13505693488088","-4.303710135019717","-4.303710135019717","-4.303710135019717","-2.2937707618073313","-2.2937707618073313","-2.2937707618073313"
"54.5","21800","21800","21800","-2.0943420166567575","-2.0943420166567575","-2.0943420166567575","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.261404225371105","-2.261404225371105","-2.261404225371105"
"54.75","21900","21900","21900","-2.0515602357151694","-2.0515602357151694","-2.0515602357151694","-4.135402871372807","-4.135402871372807","-4.135402871372807","-2.226805955987075","-2.226805955987075","-2.226805955987075"
"55","22000","22000","22000","-2.0067538125088005","-2.0067538125088005","-2.0067538125088005","-4.045084971874735","-4.045084971874735","-4.045084971874735","-2.1900100979700303","-2.1900100979700303","-2.1900100979700303"
"55.25","22100","22100","22100","-1.9599669655678078","-1.9599669655678078","-1.9599669655678078","-3.9507750618784505","-3.9507750618784505","-3.9507750618784505","-2.1510529643894087","-2.1510529643894087","-2.1510529643894087"
"55.5","22200","22200","22200","-1.9112458678614794","-1.9112458678614794","-1.9112458678614794","-3.852566213878945","-3.852566213878945","-3.852566213878945","-2.109973001232707","-2.109973001232707","-2.109973001232707"
"55.75","22300","22300","22300","-1.8606386012310816","-1.8606386012310816","-1.8606386012310816","-3.7505553481522975","-3.7505553481522975","-3.7505553481522975","-2.0668107494639134","-2.0668107494639134","-2.0668107494639134"
"56","22400","22400","22400","-1.8081951089388912","-1.8081951089388912","-1.8081951089388912","-3.6448431371070544","-3.6448431371070544","-3.6448431371070544","-2.0216088050144903","-2.0216088050144903","-2.0216088050144903"
"56.25","22500","22500","22500","-1.753967146380219","-1.753967146380219","-1.753967146380219","-3.5355339059327355","-3.5355339059327355","-3.5355339059327355","-1.9744117767463045","-1.9744117767463045","-1.9744117767463045"
"56.5","22600","22600","22600","-1.6980082300070891","-1.6980082300070891","-1.6980082300070891","-3.422735529643442","-3.422735529643442","-3.422735529643442","-1.9252662424280946","-1.9252662424280946","-1.9252662424280946"
"56.75","22700","22700","22700","-1.640373584513961","-1.640373584513961","-1.640373584513961","-3.3065593266182587","-3.3065593266182587","-3.3065593266182587","-1.874220702768819","-1.874220702768819","-1.874220702768819"
"57","22800","22800","22800","-1.5811200883376204","-1.5811200883376204","-1.5811200883376204","-3.1871199487434447","-3.1871199487434447","-3.1871199487434447","-1.821325533553321","-1.821325533553321","-1.821325533553321"
"57.25","22900","22900","22900","-1.5203062175250317","-1.5203062175250317","-1.5203062175250317","-3.06453526826488","-3.06453526826488","-3.06453526826488","-1.7666329359274993","-1.7666329359274993","-1.7666329359274993"
"57.5","23000","23000","23000","-1.45799198802454","-1.45799198802454","-1.45799198802454","-2.9389262614623632","-2.9389262614623632","-2.9389262614623632","-1.7101968848820968","-1.7101968848820968","-1.7101968848820968"
"57.75","23100","23100","23100","-1.3942388964573724","-1.3942388964573724","-1.3942388964573724","-2.8104168892606514","-2.8104168892606514","-2.8104168892606514","-1.6520730759858846","-1.6520730759858846","-1.6520730759858846"
"58","23200","23200","23200","-1.3291098594279032","-1.3291098594279032","-1.3291098594279032","-2.6791339748949823","-2.6791339748949823","-2.6791339748949823","-1.5923188704208722","-1.5923188704208722","-1.5923188704208722"
"58.25","23300","23300","23300","-1.2626691514325588","-1.2626691514325588","-1.2626691514325588","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-1.530993238373747","-1.530993238373747","-1.530993238373747"
"58.5","23400","23400","23400","-1.1949823414286438","-1.1949823414286438","-1.1949823414286438","-2.408768370508573","-2.408768370508573","-2.408768370508573","-1.4681567008393996","-1.4681567008393996","-1.4681567008393996"
"58.75","23500","23500","23500","-1.1261162281257047","-1.1261162281257047","-1.1261162281257047","-2.2699524986977315","-2.2699524986977315","-2.2699524986977315","-1.4038712698940292","-1.4038712698940292","-1.4038712698940292"
"59","23600","23600","23600","-1.0561387740632657","-1.0561387740632657","-1.0561387740632657","-2.1288964578253613","-2.1288964578253613","-2.1288964578253613","-1.3382003874967052","-1.3382003874967052","-1.3382003874967052"
"59.25","23700","23700","23700","-0.985119038540006","-0.985119038540006","-0.985119038540006","-1.985739453173898","-1.985739453173898","-1.985739453173898","-1.2712088628798135","-1.2712088628798135","-1.2712088628798135"
"59.5","23800","23800","23800","-0.9131271094605697","-0.9131271094605697","-0.9131271094605697","-1.8406227634233854","-1.8406227634233854","-1.8406227634233854","-1.2029628085901645","-1.2029628085901645","-1.2029628085901645"
"59.75","23900","23900","23900","-0.8402340341672676","-0.8402340341672676","-0.8402340341672676","-1.6936896012264535","-1.6936896012264535","-1.6936896012264535","-1.1335295752438967","-1.1335295752438967","-1.1335295752438967"
"60","24000","24000","24000","-0.7665117493249266","-0.7665117493249266","-0.7665117493249266","-1.5450849718747346","-1.5450849718747346","-1.5450849718747346","-1.062977685059547","-1.062977685059547","-1.062977685059547"
"60.25","24100","24100","24100","-0.692033009928087","-0.692033009928087","-0.692033009928087","-1.3949555301961445","-1.3949555301961445","-1.3949555301961445","-0.9913767642348953","-0.9913767642348953","-0.9913767642348953"
"60.5","24200","24200","24200","-0.6168713175006066","-0.6168713175006066","-0.6168713175006066","-1.243449435824273","-1.243449435824273","-1.243449435824273","-0.9187974742343125","-0.9187974742343125","-0.9187974742343125"
"60.75","24300","24300","24300","-0.541100847558529","-0.541100847558529","-0.541100847558529","-1.0907162069827125","-1.0907162069827125","-1.0907162069827125","-0.845311442054421","-0.845311442054421","-0.845311442054421"
"61","24400","24400","24400","-0.4647963764078089","-0.4647963764078089","-0.4647963764078089","-0.9369065729286237","-0.9369065729286237","-0.9369065729286237","-0.7709911895369111","-0.7709911895369111","-0.7709911895369111"
"61.25","24500","24500","24500","-0.3880332073491207","-0.3880332073491207","-0.3880332073491207","-0.782172325201147","-0.782172325201147","-0.782172325201147","-0.6959100617982222","-0.6959100617982222","-0.6959100617982222"
"61.5","24600","24600","24600","-0.3108870963625962","-0.3108870963625962","-0.3108870963625962","-0.6266661678215147","-0.6266661678215147","-0.6266661678215147","-0.6201421548467793","-0.6201421548467793","-0.6201421548467793"
"61.75","24700","24700","24700","-0.23343417734581554","-0.23343417734581554","-0.23343417734581554","-0.470541566592566","-0.470541566592566","-0.470541566592566","-0.5437622424591716","-0.5437622424591716","-0.5437622424591716"
"62","24800","24800","24800","-0.15575088697884434","-0.15575088697884434","-0.15575088697884434","-0.31395259764656225","-0.31395259764656225","-0.31395259764656225","-0.4668457023874679","-0.4668457023874679","-0.4668457023874679"
"62.25","24900","24900","24900","-0.0779138892904575","-0.0779138892904575","-0.0779138892904575","-0.15705379539063768","-0.15705379539063768","-0.15705379539063768","-0.38946844197047237","-0.38946844197047237","-0.38946844197047237"
"62.5","25000","25000","25000","1.2236305718671403e-15","1.2236305718671403e-15","1.2236305718671403e-15","2.910083599566435e-15","2.910083599566435e-15","2.910083599566435e-15","-0.311706823222347","-0.311706823222347","-0.311706823222347"
"62.75","25100","25100","25100","0.07791388929045996","0.07791388929045996","0.07791388929045996","0.15705379539064346","0.15705379539064346","0.15705379539064346","-0.23363758747252167","-0.23363758747252167","-0.23363758747252167"
"63","25200","25200","25200","0.15575088697884681","0.15575088697884681","0.15575088697884681","0.31395259764656797","0.31395259764656797","0.31395259764656797","-0.15533777963126932","-0.15533777963126932","-0.15533777963126932"
"63.25","25300","25300","25300","0.23343417734581812","0.23343417734581812","0.23343417734581812","0.47054156659257185","0.47054156659257185","0.47054156659257185","-0.07688467215567818","-0.07688467215567818","-0.07688467215567818"
"63.5","25400","25400","25400","0.3108870963625989","0.3108870963625989","0.3108870963625989","0.6266661678215206","0.6266661678215206","0.6266661678215206","0.0016443112089323808","0.0016443112089323808","0.0016443112089323808"
"63.75","25500","25500","25500","0.3880332073491236","0.3880332073491236","0.3880332073491236","0.7821723252011572","0.7821723252011572","0.7821723252011572","0.08017167183689855","0.08017167183689855","0.08017167183689855"
"64","25600","25600","25600","0.4647963764078121","0.4647963764078121","0.4647963764078121","0.9369065729286251","0.9369065729286251","0.9369065729286251","0.158619912704007","0.158619912704007","0.158619912704007"
"64.25","25700","25700","25700","0.5411008475585323","0.5411008475585323","0.5411008475585323","1.0907162069827139","1.0907162069827139","1.0907162069827139","0.23691161486768975","0.23691161486768975","0.23691161486768975"
"64.5","25800","25800","25800","0.6168713175006099","0.6168713175006099","0.6168713175006099","1.243449435824274","1.243449435824274","1.243449435824274","0.31496951387018557","0.31496951387018557","0.31496951387018557"
"64.75","25900","25900","25900","0.6920330099280901","0.6920330099280901","0.6920330099280901","1.3949555301961456","1.3949555301961456","1.3949555301961456","0.39271657598921883","0.39271657598921883","0.39271657598921883"
"65","26000","26000","26000","0.7665117493249297","0.7665117493249297","0.7665117493249297","1.5450849718747355","1.5450849718747355","1.5450849718747355","0.47007607426099907","0.47007607426099907","0.47007607426099907"
"65.25","26100","26100","26100","0.8402340341672705","0.8402340341672705","0.8402340341672705","1.6936896012264626","1.6936896012264626","1.6936896012264626","0.5469716642004567","0.5469716642004567","0.5469716642004567"
"65.5","26200","26200","26200","0.9131271094605722","0.9131271094605722","0.9131271094605722","1.840622763423395","1.840622763423395","1.840622763423395","0.6233274591440372","0.6233274591440372","0.6233274591440372"
"65.75","26300","26300","26300","0.9851190385400078","0.9851190385400078","0.9851190385400078","1.9857394531739072","1.9857394531739072","1.9857394531739072","0.6990681051406769","0.6990681051406769","0.6990681051406769"
"66","26400","26400","26400","1.0561387740632668","1.0561387740632668","1.0561387740632668","2.128896457825366","2.128896457825366","2.128896457825366","0.7741188553170566","0.7741188553170566","0.7741188553170566"
"66.25","26500","26500","26500","1.1261162281257058","1.1261162281257058","1.1261162281257058","2.2699524986977364","2.2699524986977364","2.2699524986977364","0.8484056436437415","0.8484056436437415","0.8484056436437415"
"66.5","26600","26600","26600","1.1949823414286447","1.1949823414286447","1.1949823414286447","2.408768370508578","2.408768370508578","2.408768370508578","0.921855158029407","0.921855158029407","0.921855158029407"
"66.75","26700","26700","26700","1.2626691514325594","1.2626691514325594","1.2626691514325594","2.545207078751857","2.545207078751857","2.545207078751857","0.9943949126710185","0.9943949126710185","0.9943949126710185"
"67","26800","26800","26800","1.3291098594279038","1.3291098594279038","1.3291098594279038","2.679133974894983","2.679133974894983","2.679133974894983","1.0659533195885746","1.0659533195885746","1.0659533195885746"
"67.25","26900","26900","26900","1.394238896457373","1.394238896457373","1.394238896457373","2.8104168892606523","2.8104168892606523","2.8104168892606523","1.1364597592738068","1.1364597592738068","1.1364597592738068"
"67.5","27000","27000","27000","1.4579919880245398","1.4579919880245398","1.4579919880245398","2.9389262614623712","2.9389262614623712","2.9389262614623712","1.2058446503830802","1.2058446503830802","1.2058446503830802"
"67.75","27100","27100","27100","1.5203062175250317","1.5203062175250317","1.5203062175250317","3.0645352682648874","3.0645352682648874","3.0645352682648874","1.274039518405813","1.274039518405813","1.274039518405813"
"68","27200","27200","27200","1.5811200883376209","1.5811200883376209","1.5811200883376209","3.1871199487434527","3.1871199487434527","3.1871199487434527","1.340977063240537","1.340977063240537","1.340977063240537"
"68.25","27300","27300","27300","1.6403735845139624","1.6403735845139624","1.6403735845139624","3.3065593266182622","3.3065593266182622","3.3065593266182622","1.4065912256119648","1.4065912256119648","1.4065912256119648"
"68.5","27400","27400","27400","1.6980082300070911","1.6980082300070911","1.6980082300070911","3.422735529643446","3.422735529643446","3.422735529643446","1.470817252263529","1.470817252263529","1.470817252263529"
"68.75","27500","27500","27500","1.7539671463802216","1.7539671463802216","1.7539671463802216","3.5355339059327395","3.5355339059327395","3.5355339059327395","1.5335917598610331","1.5335917598610331","1.5335917598610331"
"69","27600","27600","27600","1.8081951089388948","1.8081951089388948","1.8081951089388948","3.644843137107059","3.644843137107059","3.644843137107059","1.59485279754433","1.59485279754433","1.59485279754433"
"69.25","27700","27700","27700","1.8606386012310852","1.8606386012310852","1.8606386012310852","3.7505553481522984","3.7505553481522984","3.7505553481522984","1.654539908065357","1.654539908065357","1.654539908065357"
"69.5","27800","27800","27800","1.9112458678614825","1.9112458678614825","1.9112458678614825","3.852566213878952","3.852566213878952","3.852566213878952","1.7125941874521513","1.7125941874521513","1.7125941874521513"
"69.75","27900","27900","27900","1.9599669655678102","1.9599669655678102","1.9599669655678102","3.9507750618784563","3.9507750618784563","3.9507750618784563","1.7689583431399334","1.7689583431399334","1.7689583431399334"
"70","28000","28000","28000","2.006753812508802","2.006753812508802","2.006753812508802","4.045084971874741","4.045084971874741","4.045084971874741","1.8235767505119664","1.8235767505119664","1.8235767505119664"
"70.25","28100","28100","28100","2.0515602357151694","2.0515602357151694","2.0515602357151694","4.135402871372813","4.135402871372813","4.135402871372813","1.876395507794327","1.876395507794327","1.876395507794327"
"70.5","28200","28200","28200","2.0943420166567575","2.0943420166567575","2.0943420166567575","4.221639627510078","4.221639627510078","4.221639627510078","1.927362489250474","1.927362489250474","1.927362489250474"
"70.75","28300","28300","28300","2.1350569348808794","2.1350569348808794","2.1350569348808794","4.30371013501972","4.30371013501972","4.30371013501972","1.9764273966230221","1.9764273966230221","1.9764273966230221"
"71","28400","28400","28400","2.1736648096788214","2.1736648096788214","2.1736648096788214","4.38153340021932","4.38153340021932","4.38153340021932","2.0235418087720705","2.0235418087720705","2.0235418087720705"
"71.25","28500","28500","28500","2.210127539739344","2.210127539739344","2.210127539739344","4.45503262094184","4.45503262094184","4.45503262094184","2.0686592294610278","2.0686592294610278","2.0686592294610278"
"71.5","28600","28600","28600","2.244409140750076","2.244409140750076","2.244409140750076","4.524135262330098","4.524135262330098","4.524135262330098","2.1117351332427683","2.1117351332427683","2.1117351332427683"
"71.75","28700","28700","28700","2.276475780909687","2.276475780909687","2.276475780909687","4.588773128419909","4.588773128419909","4.588773128419909","2.1527270094008673","2.1527270094008673","2.1527270094008673"
"72","28800","28800","28800","2.306295814315791","2.306295814315791","2.306295814315791","4.64888242944126","4.64888242944126","4.64888242944126","2.191594403902565","2.191594403902565","2.191594403902565"
"72.25","28900","28900","28900","2.3338398121956354","2.3338398121956354","2.3338398121956354","4.7044038447711305","4.7044038447711305","4.7044038447711305","2.2282989593220184","2.2282989593220184","2.2282989593220184"
"72.5","29000","29000","29000","2.3590805919487354","2.3590805919487354","2.3590805919487354","4.75528258147577","4.75528258147577","4.75528258147577","2.2628044526944073","2.2628044526944073","2.2628044526944073"
"72.75","29100","29100","29100","2.3819932439728326","2.3819932439728326","2.3819932439728326","4.801468428384717","4.801468428384717","4.801468428384717","2.2950768312636747","2.2950768312636747","2.2950768312636747"
"73","29200","29200","29200","2.4025551562466596","2.4025551562466596","2.4025551562466596","4.842915805643157","4.842915805643157","4.842915805643157","2.325084246088477","2.325084246088477","2.325084246088477"
"73.25","29300","29300","29300","2.4207460366452684","2.4207460366452684","2.4207460366452684","4.879583809693738","4.879583809693738","4.879583809693738","2.3527970834732033","2.3527970834732033","2.3527970834732033"
"73.5","29400","29400","29400","2.436547932965921","2.436547932965921","2.436547932965921","4.911436253643444","4.911436253643444","4.911436253643444","2.3781879941931803","2.3781879941931803","2.3781879941931803"
"73.75","29500","29500","29500","2.449945250644735","2.449945250644735","2.449945250644735","4.938441702975689","4.938441702975689","4.938441702975689","2.401231920485011","2.401231920485011","2.401231920485011"
"74","29600","29600","29600","2.4609247681466364","2.4609247681466364","2.4609247681466364","4.9605735065723895","4.9605735065723895","4.9605735065723895","2.4219061207755646","2.4219061207755646","2.4219061207755646"
"74.25","29700","29700","29700","2.4694756500134254","2.4694756500134254","2.4694756500134254","4.977809823015401","4.977809823015401","4.977809823015401","2.440190192125183","2.440190192125183","2.440190192125183"
"74.5","29800","29800","29800","2.4755894575570596","2.4755894575570596","2.4755894575570596","4.990133642141358","4.990133642141358","4.990133642141358","2.456066090362907","2.456066090362907","2.456066090362907"
"74.75","29900","29900","29900","2.4792601571876216","2.4792601571876216","2.4792601571876216","4.997532801828658","4.997532801828658","4.997532801828658","2.46951814789389","2.46951814789389","2.46951814789389"
"75","30000","30000","30000","2.480484126367746","2.480484126367746","2.480484126367746","5","5","5","2.4805330891614465","2.4805330891614465","2.4805330891614465"
"75.25","30100","30100","30100","2.479260157187621","2.479260157187621","2.479260157187621","4.997532801828657","4.997532801828657","4.997532801828657","2.4891000437483823","2.4891000437483823","2.4891000437483823"
"75.5","30200","30200","30200","2.475589457557059","2.475589457557059","2.475589457557059","4.990133642141357","4.990133642141357","4.990133642141357","2.4952105571048318","2.4952105571048318","2.4952105571048318"
"75.75","30300","30300","30300","2.469475650013425","2.469475650013425","2.469475650013425","4.9778098230153995","4.9778098230153995","4.9778098230153995","2.4988585988918386","2.4988585988918386","2.4988585988918386"
"76","30400","30400","30400","2.4609247681466373","2.4609247681466373","2.4609247681466373","4.960573506572389","4.960573506572389","4.960573506572389","2.500040568932594","2.500040568932594","2.500040568932594"
"76.25","30500","30500","30500","2.4499452506447366","2.4499452506447366","2.4499452506447366","4.938441702975688","4.938441702975688","4.938441702975688","2.498755300765372","2.498755300765372","2.498755300765372"
"76.5","30600","30600","30600","2.4365479329659236","2.4365479329659236","2.4365479329659236","4.911436253643443","4.911436253643443","4.911436253643443","2.4950040627946746","2.4950040627946746","2.4950040627946746"
"76.75","30700","30700","30700","2.4207460366452715","2.4207460366452715","2.4207460366452715","4.8795838096937345","4.8795838096937345","4.8795838096937345","2.4887905570394926","2.4887905570394926","2.4887905570394926"
"77","30800","30800","30800","2.402555156246662","2.402555156246662","2.402555156246662","4.842915805643154","4.842915805643154","4.842915805643154","2.480120915479841","2.480120915479841","2.480120915479841"
"77.25","30900","30900","30900","2.3819932439728344","2.3819932439728344","2.3819932439728344","4.801468428384713","4.801468428384713","4.801468428384713","2.4690036940052327","2.4690036940052327","2.4690036940052327"
"77.5","31000","31000","31000","2.3590805919487368","2.3590805919487368","2.3590805919487368","4.755282581475766","4.755282581475766","4.755282581475766","2.4554498639710745","2.4554498639710745","2.4554498639710745"
"77.75","31100","31100","31100","2.333839812195636","2.333839812195636","2.333839812195636","4.704403844771125","4.704403844771125","4.704403844771125","2.4394728013712266","2.4394728013712266","2.4394728013712266"
"78","31200","31200","31200","2.306295814315791","2.306295814315791","2.306295814315791","4.648882429441255","4.648882429441255","4.648882429441255","2.421088273637543","2.421088273637543","2.421088273637543"
"78.25","31300","31300","31300","2.276475780909687","2.276475780909687","2.276475780909687","4.588773128419904","4.588773128419904","4.588773128419904","2.400314424079315","2.400314424079315","2.400314424079315"
"78.5","31400","31400","31400","2.244409140750077","2.244409140750077","2.244409140750077","4.5241352623300966","4.5241352623300966","4.5241352623300966","2.3771717539779895","2.3771717539779895","2.3771717539779895"
"78.75","31500","31500","31500","2.2101275397393443","2.2101275397393443","2.2101275397393443","4.4550326209418385","4.4550326209418385","4.4550326209418385","2.35168310235491","2.35168310235491","2.35168310235491"
"79","31600","31600","31600","2.1736648096788223","2.1736648096788223","2.1736648096788223","4.381533400219317","4.381533400219317","4.381533400219317","2.3238736234319552","2.3238736234319552","2.3238736234319552"
"79.25","31700","31700","31700","2.13505693488088","2.13505693488088","2.13505693488088","4.303710135019718","4.303710135019718","4.303710135019718","2.2937707618073313","2.2937707618073313","2.2937707618073313"
"79.5","31800","31800","31800","2.0943420166567575","2.0943420166567575","2.0943420166567575","4.22163962751007","4.22163962751007","4.22163962751007","2.2614042253711046","2.2614042253711046","2.2614042253711046"
"79.75","31900","31900","31900","2.0515602357151694","2.0515602357151694","2.0515602357151694","4.135402871372805","4.135402871372805","4.135402871372805","2.226805955987074","2.226805955987074","2.226805955987074"
"80","32000","32000","32000","2.0067538125088005","2.0067538125088005","2.0067538125088005","4.045084971874733","4.045084971874733","4.045084971874733","2.19001009797003","2.19001009797003","2.19001009797003"
"80.25","32100","32100","32100","1.959966965567808","1.959966965567808","1.959966965567808","3.9507750618784483","3.9507750618784483","3.9507750618784483","2.1510529643894083","2.1510529643894083","2.1510529643894083"
"80.5","32200","32200","32200","1.9112458678614797","1.9112458678614797","1.9112458678614797","3.852566213878943","3.852566213878943","3.852566213878943","2.1099730012327083","2.1099730012327083","2.1099730012327083"
"80.75","32300","32300","32300","1.8606386012310818","1.8606386012310818","1.8606386012310818","3.750555348152295","3.750555348152295","3.750555348152295","2.0668107494639147","2.0668107494639147","2.0668107494639147"
"81","32400","32400","32400","1.8081951089388915","1.8081951089388915","1.8081951089388915","3.644843137107055","3.644843137107055","3.644843137107055","2.021608805014492","2.021608805014492","2.021608805014492"
"81.25","32500","32500","32500","1.7539671463802187","1.7539671463802187","1.7539671463802187","3.535533905932736","3.535533905932736","3.535533905932736","1.9744117767463054","1.9744117767463054","1.9744117767463054"
"81.5","32600","32600","32600","1.6980082300070884","1.6980082300070884","1.6980082300070884","3.422735529643436","3.422735529643436","3.422735529643436","1.9252662424280946","1.9252662424280946","1.9252662424280946"
"81.75","32700","32700","32700","1.6403735845139602","1.6403735845139602","1.6403735845139602","3.306559326618259","3.306559326618259","3.306559326618259","1.8742207027688176","1.8742207027688176","1.8742207027688176"
"82","32800","32800","32800","1.5811200883376195","1.5811200883376195","1.5811200883376195","3.187119948743442","3.187119948743442","3.187119948743442","1.8213255335533194","1.8213255335533194","1.8213255335533194"
"82.25","32900","32900","32900","1.5203062175250308","1.5203062175250308","1.5203062175250308","3.0645352682648834","3.0645352682648834","3.0645352682648834","1.7666329359274975","1.7666329359274975","1.7666329359274975"
"82.5","33000","33000","33000","1.4579919880245396","1.4579919880245396","1.4579919880245396","2.93892626146236","2.93892626146236","2.93892626146236","1.7101968848820959","1.7101968848820959","1.7101968848820959"
"82.75","33100","33100","33100","1.394238896457372","1.394238896457372","1.394238896457372","2.810416889260656","2.810416889260656","2.810416889260656","1.6520730759858837","1.6520730759858837","1.6520730759858837"
"83","33200","33200","33200","1.329109859427903","1.329109859427903","1.329109859427903","2.6791339748949787","2.6791339748949787","2.6791339748949787","1.5923188704208717","1.5923188704208717","1.5923188704208717"
"83.25","33300","33300","33300","1.2626691514325585","1.2626691514325585","1.2626691514325585","2.5452070787518455","2.5452070787518455","2.5452070787518455","1.5309932383737468","1.5309932383737468","1.5309932383737468"
"83.5","33400","33400","33400","1.1949823414286436","1.1949823414286436","1.1949823414286436","2.4087683705085734","2.4087683705085734","2.4087683705085734","1.4681567008393994","1.4681567008393994","1.4681567008393994"
"83.75","33500","33500","33500","1.1261162281257044","1.1261162281257044","1.1261162281257044","2.269952498697724","2.269952498697724","2.269952498697724","1.4038712698940283","1.4038712698940283","1.4038712698940283"
"84","33600","33600","33600","1.0561387740632655","1.0561387740632655","1.0561387740632655","2.1288964578253617","2.1288964578253617","2.1288964578253617","1.3382003874967048","1.3382003874967048","1.3382003874967048"
"84.25","33700","33700","33700","0.9851190385400054","0.9851190385400054","0.9851190385400054","1.9857394531738946","1.9857394531738946","1.9857394531738946","1.2712088628798128","1.2712088628798128","1.2712088628798128"
"84.5","33800","33800","33800","0.9131271094605692","0.9131271094605692","0.9131271094605692","1.84062276342339","1.84062276342339","1.84062276342339","1.2029628085901642","1.2029628085901642","1.2029628085901642"
"84.75","33900","33900","33900","0.840234034167267","0.840234034167267","0.840234034167267","1.6936896012264495","1.6936896012264495","1.6936896012264495","1.1335295752438965","1.1335295752438965","1.1335295752438965"
"85","34000","34000","34000","0.766511749324926","0.766511749324926","0.766511749324926","1.5450849718747393","1.5450849718747393","1.5450849718747393","1.0629776850595465","1.0629776850595465","1.0629776850595465"
"85.25","34100","34100","34100","0.6920330099280865","0.6920330099280865","0.6920330099280865","1.3949555301961405","1.3949555301961405","1.3949555301961405","0.9913767642348952","0.9913767642348952","0.9913767642348952"
"85.5","34200","34200","34200","0.616871317500606","0.616871317500606","0.616871317500606","1.2434494358242778","1.2434494358242778","1.2434494358242778","0.9187974742343118","0.9187974742343118","0.9187974742343118"
"85.75","34300","34300","34300","0.5411008475585284","0.5411008475585284","0.5411008475585284","1.0907162069827088","1.0907162069827088","1.0907162069827088","0.8453114420544205","0.8453114420544205","0.8453114420544205"
"86","34400","34400","34400","0.4647963764078082","0.4647963764078082","0.4647963764078082","0.9369065729286112","0.9369065729286112","0.9369065729286112","0.7709911895369104","0.7709911895369104","0.7709911895369104"
"86.25","34500","34500","34500","0.38803320734912017","0.38803320734912017","0.38803320734912017","0.782172325201152","0.782172325201152","0.782172325201152","0.6959100617982215","0.6959100617982215","0.6959100617982215"
"86.5","34600","34600","34600","0.31088709636259565","0.31088709636259565","0.31088709636259565","0.6266661678215109","0.6266661678215109","0.6266661678215109","0.6201421548467787","0.6201421548467787","0.6201421548467787"
"86.75","34700","34700","34700","0.23343417734581498","0.23343417734581498","0.23343417734581498","0.47054156659257107","0.47054156659257107","0.47054156659257107","0.5437622424591712","0.5437622424591712","0.5437622424591712"
"87","34800","34800","34800","0.1557508869788438","0.1557508869788438","0.1557508869788438","0.3139525976465584","0.3139525976465584","0.3139525976465584","0.4668457023874675","0.4668457023874675","0.4668457023874675"
"87.25","34900","34900","34900","0.07791388929045687","0.07791388929045687","0.07791388929045687","0.1570537953906427","0.1570537953906427","0.1570537953906427","0.389468441970472","0.389468441970472","0.389468441970472"
"87.5","35000","35000","35000","-1.888354923818003e-15","-1.888354923818003e-15","-1.888354923818003e-15","-6.738652298493384e-15","-6.738652298493384e-15","-6.738652298493384e-15","0.3117068232223462","0.3117068232223462","0.3117068232223462"
"87.75","35100","35100","35100","-0.07791388929046064","-0.07791388929046064","-0.07791388929046064","-0.15705379539063843","-0.15705379539063843","-0.15705379539063843","0.23363758747252136","0.23363758747252136","0.23363758747252136"
"88","35200","35200","35200","-0.15575088697884756","-0.15575088697884756","-0.15575088697884756","-0.3139525976465718","-0.3139525976465718","-0.3139525976465718","0.15533777963126827","0.15533777963126827","0.15533777963126827"
"88.25","35300","35300","35300","-0.23343417734581884","-0.23343417734581884","-0.23343417734581884","-0.47054156659256674","-0.47054156659256674","-0.47054156659256674","0.0768846721556774","0.0768846721556774","0.0768846721556774"
"88.5","35400","35400","35400","-0.31088709636259965","-0.31088709636259965","-0.31088709636259965","-0.6266661678215245","-0.6266661678215245","-0.6266661678215245","-0.00164431120893338","-0.00164431120893338","-0.00164431120893338"
"88.75","35500","35500","35500","-0.3880332073491243","-0.3880332073491243","-0.3880332073491243","-0.7821723252011654","-0.7821723252011654","-0.7821723252011654","-0.08017167183689955","-0.08017167183689955","-0.08017167183689955"
"89","35600","35600","35600","-0.46479637640781263","-0.46479637640781263","-0.46479637640781263","-0.9369065729286246","-0.9369065729286246","-0.9369065729286246","-0.15861991270400733","-0.15861991270400733","-0.15861991270400733"
"89.25","35700","35700","35700","-0.5411008475585328","-0.5411008475585328","-0.5411008475585328","-1.090716206982722","-1.090716206982722","-1.090716206982722","-0.2369116148676902","-0.2369116148676902","-0.2369116148676902"
"89.5","35800","35800","35800","-0.6168713175006105","-0.6168713175006105","-0.6168713175006105","-1.2434494358242734","-1.2434494358242734","-1.2434494358242734","-0.3149695138701858","-0.3149695138701858","-0.3149695138701858"
"89.75","35900","35900","35900","-0.6920330099280909","-0.6920330099280909","-0.6920330099280909","-1.3949555301961534","-1.3949555301961534","-1.3949555301961534","-0.3927165759892193","-0.3927165759892193","-0.3927165759892193"
"90","36000","36000","36000","-0.7665117493249306","-0.7665117493249306","-0.7665117493249306","-1.545084971874735","-1.545084971874735","-1.545084971874735","-0.4700760742609993","-0.4700760742609993","-0.4700760742609993"
"90.25","36100","36100","36100","-0.8402340341672714","-0.8402340341672714","-0.8402340341672714","-1.6936896012264624","-1.6936896012264624","-1.6936896012264624","-0.5469716642004574","-0.5469716642004574","-0.5469716642004574"
"90.5","36200","36200","36200","-0.9131271094605731","-0.9131271094605731","-0.9131271094605731","-1.840622763423386","-1.840622763423386","-1.840622763423386","-0.6233274591440379","-0.6233274591440379","-0.6233274591440379"
"90.75","36300","36300","36300","-0.9851190385400088","-0.9851190385400088","-0.9851190385400088","-1.9857394531739068","-1.9857394531739068","-1.9857394531739068","-0.6990681051406775","-0.6990681051406775","-0.6990681051406775"
"91","36400","36400","36400","-1.056138774063268","-1.056138774063268","-1.056138774063268","-2.128896457825374","-2.128896457825374","-2.128896457825374","-0.7741188553170579","-0.7741188553170579","-0.7741188553170579"
"91.25","36500","36500","36500","-1.1261162281257069","-1.1261162281257069","-1.1261162281257069","-2.269952498697736","-2.269952498697736","-2.269952498697736","-0.8484056436437435","-0.8484056436437435","-0.8484056436437435"
"91.5","36600","36600","36600","-1.1949823414286456","-1.1949823414286456","-1.1949823414286456","-2.4087683705085854","-2.4087683705085854","-2.4087683705085854","-0.9218551580294079","-0.9218551580294079","-0.9218551580294079"
"91.75","36700","36700","36700","-1.2626691514325603","-1.2626691514325603","-1.2626691514325603","-2.5452070787518566","-2.5452070787518566","-2.5452070787518566","-0.9943949126710199","-0.9943949126710199","-0.9943949126710199"
"92","36800","36800","36800","-1.3291098594279047","-1.3291098594279047","-1.3291098594279047","-2.67913397489499","-2.67913397489499","-2.67913397489499","-1.0659533195885764","-1.0659533195885764","-1.0659533195885764"
"92.25","36900","36900","36900","-1.3942388964573738","-1.3942388964573738","-1.3942388964573738","-2.810416889260652","-2.810416889260652","-2.810416889260652","-1.1364597592738077","-1.1364597592738077","-1.1364597592738077"
"92.5","37000","37000","37000","-1.4579919880245402","-1.4579919880245402","-1.4579919880245402","-2.938926261462371","-2.938926261462371","-2.938926261462371","-1.2058446503830798","-1.2058446503830798","-1.2058446503830798"
"92.75","37100","37100","37100","-1.5203062175250324","-1.5203062175250324","-1.5203062175250324","-3.06453526826488","-3.06453526826488","-3.06453526826488","-1.2740395184058118","-1.2740395184058118","-1.2740395184058118"
"93","37200","37200","37200","-1.5811200883376217","-1.5811200883376217","-1.5811200883376217","-3.187119948743452","-3.187119948743452","-3.187119948743452","-1.3409770632405373","-1.3409770632405373","-1.3409770632405373"
"93.25","37300","37300","37300","-1.6403735845139635","-1.6403735845139635","-1.6403735845139635","-3.306559326618256","-3.306559326618256","-3.306559326618256","-1.4065912256119661","-1.4065912256119661","-1.4065912256119661"
"93.5","37400","37400","37400","-1.698008230007092","-1.698008230007092","-1.698008230007092","-3.4227355296434454","-3.4227355296434454","-3.4227355296434454","-1.4708172522635299","-1.4708172522635299","-1.4708172522635299"
"93.75","37500","37500","37500","-1.7539671463802224","-1.7539671463802224","-1.7539671463802224","-3.535533905932745","-3.535533905932745","-3.535533905932745","-1.5335917598610345","-1.5335917598610345","-1.5335917598610345"
"94","37600","37600","37600","-1.8081951089388955","-1.8081951089388955","-1.8081951089388955","-3.644843137107059","-3.644843137107059","-3.644843137107059","-1.5948527975443314","-1.5948527975443314","-1.5948527975443314"
"94.25","37700","37700","37700","-1.8606386012310858","-1.8606386012310858","-1.8606386012310858","-3.750555348152304","-3.750555348152304","-3.750555348152304","-1.6545399080653578","-1.6545399080653578","-1.6545399080653578"
"94.5","37800","37800","37800","-1.9112458678614832","-1.9112458678614832","-1.9112458678614832","-3.8525662138789456","-3.8525662138789456","-3.8525662138789456","-1.7125941874521526","-1.7125941874521526","-1.7125941874521526"
"94.75","37900","37900","37900","-1.9599669655678107","-1.9599669655678107","-1.9599669655678107","-3.9507750618784563","-3.9507750618784563","-3.9507750618784563","-1.7689583431399347","-1.7689583431399347","-1.7689583431399347"
"95","38000","38000","38000","-2.0067538125088027","-2.0067538125088027","-2.0067538125088027","-4.045084971874736","-4.045084971874736","-4.045084971874736","-1.8235767505119673","-1.8235767505119673","-1.8235767505119673"
"95.25","38100","38100","38100","-2.05156023571517","-2.05156023571517","-2.05156023571517","-4.135402871372812","-4.135402871372812","-4.135402871372812","-1.876395507794327","-1.876395507794327","-1.876395507794327"
"95.5","38200","38200","38200","-2.094342016656758","-2.094342016656758","-2.094342016656758","-4.221639627510073","-4.221639627510073","-4.221639627510073","-1.927362489250474","-1.927362489250474","-1.927362489250474"
"95.75","38300","38300","38300","-2.1350569348808794","-2.1350569348808794","-2.1350569348808794","-4.30371013501972","-4.30371013501972","-4.30371013501972","-1.9764273966230212","-1.9764273966230212","-1.9764273966230212"
"96","38400","38400","38400","-2.1736648096788214","-2.1736648096788214","-2.1736648096788214","-4.38153340021932","-4.38153340021932","-4.38153340021932","-2.0235418087720696","-2.0235418087720696","-2.0235418087720696"
"96.25","38500","38500","38500","-2.210127539739344","-2.210127539739344","-2.210127539739344","-4.45503262094184","-4.45503262094184","-4.45503262094184","-2.0686592294610278","-2.0686592294610278","-2.0686592294610278"
"96.5","38600","38600","38600","-2.244409140750076","-2.244409140750076","-2.244409140750076","-4.524135262330102","-4.524135262330102","-4.524135262330102","-2.1117351332427683","-2.1117351332427683","-2.1117351332427683"
"96.75","38700","38700","38700","-2.276475780909687","-2.276475780909687","-2.276475780909687","-4.588773128419906","-4.588773128419906","-4.588773128419906","-2.1527270094008673","-2.1527270094008673","-2.1527270094008673"
"97","38800","38800","38800","-2.306295814315791","-2.306295814315791","-2.306295814315791","-4.64888242944126","-4.64888242944126","-4.64888242944126","-2.191594403902565","-2.191594403902565","-2.191594403902565"
"97.25","38900","38900","38900","-2.3338398121956354","-2.3338398121956354","-2.3338398121956354","-4.704403844771127","-4.704403844771127","-4.704403844771127","-2.2282989593220184","-2.2282989593220184","-2.2282989593220184"
"97.5","39000","39000","39000","-2.3590805919487354","-2.3590805919487354","-2.3590805919487354","-4.75528258147577","-4.75528258147577","-4.75528258147577","-2.2628044526944073","-2.2628044526944073","-2.2628044526944073"
"97.75","39100","39100","39100","-2.3819932439728326","-2.3819932439728326","-2.3819932439728326","-4.801468428384714","-4.801468428384714","-4.801468428384714","-2.2950768312636747","-2.2950768312636747","-2.2950768312636747"
"98","39200","39200","39200","-2.4025551562466596","-2.4025551562466596","-2.4025551562466596","-4.842915805643156","-4.842915805643156","-4.842915805643156","-2.325084246088477","-2.325084246088477","-2.325084246088477"
"98.25","39300","39300","39300","-2.4207460366452684","-2.4207460366452684","-2.4207460366452684","-4.879583809693738","-4.879583809693738","-4.879583809693738","-2.3527970834732033","-2.3527970834732033","-2.3527970834732033"
"98.5","39400","39400","39400","-2.436547932965921","-2.436547932965921","-2.436547932965921","-4.911436253643444","-4.911436253643444","-4.911436253643444","-2.3781879941931803","-2.3781879941931803","-2.3781879941931803"
"98.75","39500","39500","39500","-2.449945250644735","-2.449945250644735","-2.449945250644735","-4.938441702975689","-4.938441702975689","-4.938441702975689","-2.401231920485011","-2.401231920485011","-2.401231920485011"
"99","39600","39600","39600","-2.4609247681466364","-2.4609247681466364","-2.4609247681466364","-4.9605735065723895","-4.9605735065723895","-4.9605735065723895","-2.4219061207755646","-2.4219061207755646","-2.4219061207755646"
"99.25","39700","39700","39700","-2.4694756500134254","-2.4694756500134254","-2.4694756500134254","-4.977809823015401","-4.977809823015401","-4.977809823015401","-2.440190192125183","-2.440190192125183","-2.440190192125183"
"99.5","39800","39800","39800","-2.4755894575570596","-2.4755894575570596","-2.4755894575570596","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.456066090362907","-2.456066090362907","-2.456066090362907"
"99.75","39900","39900","39900","-2.4792601571876216","-2.4792601571876216","-2.4792601571876216","-4.997532801828658","-4.997532801828658","-4.997532801828658","-2.46951814789389","-2.46951814789389","-2.46951814789389"
"100","40000","40000","40000","-2.480484126367746","-2.480484126367746","-2.480484126367746","-5","-5","-5","-2.4805330891614465","-2.4805330891614465","-2.4805330891614465"
"100.25","40100","40100","40100","-2.479260157187621","-2.479260157187621","-2.479260157187621","-4.997532801828657","-4.997532801828657","-4.997532801828657","-2.489100043748383","-2.489100043748383","-2.489100043748383"
"100.5","40200","40200","40200","-2.475589457557059","-2.475589457557059","-2.475589457557059","-4.990133642141358","-4.990133642141358","-4.990133642141358","-2.495210557104832","-2.495210557104832","-2.495210557104832"
"100.75","40300","40300","40300","-2.469475650013425","-2.469475650013425","-2.469475650013425","-4.9778098230154","-4.9778098230154","-4.9778098230154","-2.498858598891839","-2.498858598891839","-2.498858598891839"
"101","40400","40400","40400","-2.4609247681466373","-2.4609247681466373","-2.4609247681466373","-4.960573506572389","-4.960573506572389","-4.960573506572389","-2.500040568932595","-2.500040568932595","-2.500040568932595"
"101.25","40500","40500","40500","-2.4499452506447366","-2.4499452506447366","-2.4499452506447366","-4.938441702975688","-4.938441702975688","-4.938441702975688","-2.498755300765373","-2.498755300765373","-2.498755300765373"
"101.5","40600","40600","40600","-2.4365479329659236","-2.4365479329659236","-2.4365479329659236","-4.9114362536434415","-4.9114362536434415","-4.9114362536434415","-2.495004062794676","-2.495004062794676","-2.495004062794676"
"101.75","40700","40700","40700","-2.4207460366452715","-2.4207460366452715","-2.4207460366452715","-4.879583809693737","-4.879583809693737","-4.879583809693737","-2.4887905570394935","-2.4887905570394935","-2.4887905570394935"
"102","40800","40800","40800","-2.402555156246662","-2.402555156246662","-2.402555156246662","-4.842915805643154","-4.842915805643154","-4.842915805643154","-2.480120915479842","-2.480120915479842","-2.480120915479842"
"102.25","40900","40900","40900","-2.381993243972834","-2.381993243972834","-2.381993243972834","-4.801468428384716","-4.801468428384716","-4.801468428384716","-2.4690036940052327","-2.4690036940052327","-2.4690036940052327"
"102.5","41000","41000","41000","-2.3590805919487363","-2.3590805919487363","-2.3590805919487363","-4.755282581475766","-4.755282581475766","-4.755282581475766","-2.4554498639710745","-2.4554498639710745","-2.4554498639710745"
"102.75","41100","41100","41100","-2.3338398121956354","-2.3338398121956354","-2.3338398121956354","-4.704403844771125","-4.704403844771125","-4.704403844771125","-2.439472801371227","-2.439472801371227","-2.439472801371227"
"103","41200","41200","41200","-2.3062958143157903","-2.3062958143157903","-2.3062958143157903","-4.648882429441255","-4.648882429441255","-4.648882429441255","-2.4210882736375425","-2.4210882736375425","-2.4210882736375425"
"103.25","41300","41300","41300","-2.2764757809096867","-2.2764757809096867","-2.2764757809096867","-4.588773128419904","-4.588773128419904","-4.588773128419904","-2.4003144240793155","-2.4003144240793155","-2.4003144240793155"
"103.5","41400","41400","41400","-2.2444091407500757","-2.2444091407500757","-2.2444091407500757","-4.5241352623300966","-4.5241352623300966","-4.5241352623300966","-2.377171753977989","-2.377171753977989","-2.377171753977989"
"103.75","41500","41500","41500","-2.210127539739343","-2.210127539739343","-2.210127539739343","-4.4550326209418385","-4.4550326209418385","-4.4550326209418385","-2.351683102354912","-2.351683102354912","-2.351683102354912"
"104","41600","41600","41600","-2.1736648096788205","-2.1736648096788205","-2.1736648096788205","-4.381533400219317","-4.381533400219317","-4.381533400219317","-2.323873623431956","-2.323873623431956","-2.323873623431956"
"104.25","41700","41700","41700","-2.1350569348808777","-2.1350569348808777","-2.1350569348808777","-4.303710135019713","-4.303710135019713","-4.303710135019713","-2.2937707618073317","-2.2937707618073317","-2.2937707618073317"
"104.5","41800","41800","41800","-2.0943420166567543","-2.0943420166567543","-2.0943420166567543","-4.221639627510076","-4.221639627510076","-4.221639627510076","-2.261404225371106","-2.261404225371106","-2.261404225371106"
"104.75","41900","41900","41900","-2.0515602357151654","-2.0515602357151654","-2.0515602357151654","-4.135402871372805","-4.135402871372805","-4.135402871372805","-2.226805955987074","-2.226805955987074","-2.226805955987074"
"105","42000","42000","42000","-2.006753812508795","-2.006753812508795","-2.006753812508795","-4.045084971874734","-4.045084971874734","-4.045084971874734","-2.190010097970028","-2.190010097970028","-2.190010097970028"
"105.25","42100","42100","42100","-1.9599669655678016","-1.9599669655678016","-1.9599669655678016","-3.9507750618784483","-3.9507750618784483","-3.9507750618784483","-2.15105296438941","-2.15105296438941","-2.15105296438941"
"105.5","42200","42200","42200","-1.9112458678614712","-1.9112458678614712","-1.9112458678614712","-3.852566213878943","-3.852566213878943","-3.852566213878943","-2.109973001232709","-2.109973001232709","-2.109973001232709"
"105.75","42300","42300","42300","-1.8606386012310707","-1.8606386012310707","-1.8606386012310707","-3.7505553481522953","-3.7505553481522953","-3.7505553481522953","-2.066810749463925","-2.066810749463925","-2.066810749463925"
"106","42400","42400","42400","-1.808195108938874","-1.808195108938874","-1.808195108938874","-3.6448431371070553","-3.6448431371070553","-3.6448431371070553","-2.0216088050145027","-2.0216088050145027","-2.0216088050145027"
"106.25","42500","42500","42500","-1.7539671463801925","-1.7539671463801925","-1.7539671463801925","-3.535533905932736","-3.535533905932736","-3.535533905932736","-1.9744117767463227","-1.9744117767463227","-1.9744117767463227"
"106.5","42600","42600","42600","-1.6980082300070507","-1.6980082300070507","-1.6980082300070507","-3.4227355296434423","-3.4227355296434423","-3.4227355296434423","-1.9252662424281204","-1.9252662424281204","-1.9252662424281204"
"106.75","42700","42700","42700","-1.6403735845139036","-1.6403735845139036","-1.6403735845139036","-3.306559326618259","-3.306559326618259","-3.306559326618259","-1.874220702768847","-1.874220702768847","-1.874220702768847"
"107","42800","42800","42800","-1.5811200883375378","-1.5811200883375378","-1.5811200883375378","-3.1871199487434425","-3.1871199487434425","-3.1871199487434425","-1.8213255335533554","-1.8213255335533554","-1.8213255335533554"
"107.25","42900","42900","42900","-1.5203062175249136","-1.5203062175249136","-1.5203062175249136","-3.0645352682648768","-3.0645352682648768","-3.0645352682648768","-1.7666329359275457","-1.7666329359275457","-1.7666329359275457"
"107.5","43000","43000","43000","-1.4579919880243721","-1.4579919880243721","-1.4579919880243721","-2.9389262614623606","-2.9389262614623606","-2.9389262614623606","-1.7101968848821643","-1.7101968848821643","-1.7101968848821643"
"107.75","43100","43100","43100","-1.3942388964571344","-1.3942388964571344","-1.3942388964571344","-2.8104168892606483","-2.8104168892606483","-2.8104168892606483","-1.652073075985983","-1.652073075985983","-1.652073075985983"
"108","43200","43200","43200","-1.3291098594275643","-1.3291098594275643","-1.3291098594275643","-2.679133974894979","-2.679133974894979","-2.679133974894979","-1.5923188704210143","-1.5923188704210143","-1.5923188704210143"
"108.25","43300","43300","43300","-1.2626691514320747","-1.2626691514320747","-1.2626691514320747","-2.5452070787518535","-2.5452070787518535","-2.5452070787518535","-1.5309932383739457","-1.5309932383739457","-1.5309932383739457"
"108.5","43400","43400","43400","-1.1949823414279541","-1.1949823414279541","-1.1949823414279541","-2.4087683705085743","-2.4087683705085743","-2.4087683705085743","-1.4681567008396825","-1.4681567008396825","-1.4681567008396825"
"108.75","43500","43500","43500","-1.1261162281247237","-1.1261162281247237","-1.1261162281247237","-2.2699524986977324","-2.2699524986977324","-2.2699524986977324","-1.403871269894436","-1.403871269894436","-1.403871269894436"
"109","43600","43600","43600","-1.0561387740618688","-1.0561387740618688","-1.0561387740618688","-2.1288964578253626","-2.1288964578253626","-2.1288964578253626","-1.3382003874972896","-1.3382003874972896","-1.3382003874972896"
"109.25","43700","43700","43700","-0.9851190385380151","-0.9851190385380151","-0.9851190385380151","-1.985739453173895","-1.985739453173895","-1.985739453173895","-1.2712088628806457","-1.2712088628806457","-1.2712088628806457"
"109.5","43800","43800","43800","-0.9131271094577331","-0.9131271094577331","-0.9131271094577331","-1.8406227634233825","-1.8406227634233825","-1.8406227634233825","-1.2029628085913524","-1.2029628085913524","-1.2029628085913524"
"109.75","43900","43900","43900","-0.8402340341632256","-0.8402340341632256","-0.8402340341632256","-1.6936896012264502","-1.6936896012264502","-1.6936896012264502","-1.1335295752455887","-1.1335295752455887","-1.1335295752455887"
"110","44000","44000","44000","-0.7665117493191673","-0.7665117493191673","-0.7665117493191673","-1.545084971874731","-1.545084971874731","-1.545084971874731","-1.062977685061959","-1.062977685061959","-1.062977685061959"
"110.25","44100","44100","44100","-0.6920330099198813","-0.6920330099198813","-0.6920330099198813","-1.3949555301961412","-1.3949555301961412","-1.3949555301961412","-0.9913767642383344","-0.9913767642383344","-0.9913767642383344"
"110.5","44200","44200","44200","-0.6168713174889134","-0.6168713174889134","-0.6168713174889134","-1.2434494358242696","-1.2434494358242696","-1.2434494358242696","-0.9187974742392125","-0.9187974742392125","-0.9187974742392125"
"110.75","44300","44300","44300","-0.5411008475418674","-0.5411008475418674","-0.5411008475418674","-1.0907162069827094","-1.0907162069827094","-1.0907162069827094","-0.8453114420614067","-0.8453114420614067","-0.8453114420614067"
"111","44400","44400","44400","-0.46479637638406596","-0.46479637638406596","-0.46479637638406596","-0.9369065729286207","-0.9369065729286207","-0.9369065729286207","-0.7709911895468653","-0.7709911895468653","-0.7709911895468653"
"111.25","44500","44500","44500","-0.38803320731528707","-0.38803320731528707","-0.38803320731528707","-0.7821723252011527","-0.7821723252011527","-0.7821723252011527","-0.6959100618124072","-0.6959100618124072","-0.6959100618124072"
"111.5","44600","44600","44600","-0.31088709631438227","-0.31088709631438227","-0.31088709631438227","-0.6266661678215204","-0.6266661678215204","-0.6266661678215204","-0.620142154866991","-0.620142154866991","-0.620142154866991"
"111.75","44700","44700","44700","-0.23343417727711044","-0.23343417727711044","-0.23343417727711044","-0.4705415665925628","-0.4705415665925628","-0.4705415665925628","-0.5437622424879737","-0.5437622424879737","-0.5437622424879737"
"112","44800","44800","44800","-0.15575088688093905","-0.15575088688093905","-0.15575088688093905","-0.31395259764655903","-0.31395259764655903","-0.31395259764655903","-0.4668457024285112","-0.4668457024285112","-0.4668457024285112"
"112.25","44900","44900","44900","-0.07791388915094177","-0.07791388915094177","-0.07791388915094177","-0.15705379539063447","-0.15705379539063447","-0.15705379539063447","-0.3894684420289599","-0.3894684420289599","-0.3894684420289599"
"112.5","45000","45000","45000","1.988121673584045e-10","1.988121673584045e-10","1.988121673584045e-10","6.1263288989197075e-15","6.1263288989197075e-15","6.1263288989197075e-15","-0.31170682330569294","-0.31170682330569294","-0.31170682330569294"
"112.75","45100","45100","45100","0.07791388957376724","0.07791388957376724","0.07791388957376724","0.1570537953906467","0.1570537953906467","0.1570537953906467","-0.23363758759129116","-0.23363758759129116","-0.23363758759129116"
"113","45200","45200","45200","0.15575088738256235","0.15575088738256235","0.15575088738256235","0.3139525976465712","0.3139525976465712","0.3139525976465712","-0.15533777980051733","-0.15533777980051733","-0.15533777980051733"
"113.25","45300","45300","45300","0.23343417792111681","0.23343417792111681","0.23343417792111681","0.470541566592575","0.470541566592575","0.470541566592575","-0.07688467239685826","-0.07688467239685826","-0.07688467239685826"
"113.5","45400","45400","45400","0.31088709718240526","0.31088709718240526","0.31088709718240526","0.6266661678215237","0.6266661678215237","0.6266661678215237","0.0016443108652459681","0.0016443108652459681","0.0016443108652459681"
"113.75","45500","45500","45500","0.3880332085173566","0.3880332085173566","0.3880332085173566","0.782172325201156","0.782172325201156","0.782172325201156","0.08017167134714143","0.08017167134714143","0.08017167134714143"
"114","45600","45600","45600","0.46479637807255664","0.46479637807255664","0.46479637807255664","0.9369065729286326","0.9369065729286326","0.9369065729286326","0.1586199120060955","0.1586199120060955","0.1586199120060955"
"114.25","45700","45700","45700","0.5411008499308119","0.5411008499308119","0.5411008499308119","1.0907162069827125","1.0907162069827125","1.0907162069827125","0.2369116138731573","0.2369116138731573","0.2369116138731573"
"114.5","45800","45800","45800","0.616871320881134","0.616871320881134","0.616871320881134","1.2434494358242816","1.2434494358242816","1.2434494358242816","0.3149695124529619","0.3149695124529619","0.3149695124529619"
"114.75","45900","45900","45900","0.6920330147453764","0.6920330147453764","0.6920330147453764","1.3949555301961531","1.3949555301961531","1.3949555301961531","0.3927165739696603","0.3927165739696603","0.3927165739696603"
"115","46000","46000","46000","0.7665117561896179","0.7665117561896179","0.7665117561896179","1.5450849718747428","1.5450849718747428","1.5450849718747428","0.47007607138310714","0.47007607138310714","0.47007607138310714"
"115.25","46100","46100","46100","0.8402340439495295","0.8402340439495295","0.8402340439495295","1.693689601226462","1.693689601226462","1.693689601226462","0.5469716600994257","0.5469716600994257","0.5469716600994257"
"115.5","46200","46200","46200","0.9131271234004035","0.9131271234004035","0.9131271234004035","1.8406227634233938","1.8406227634233938","1.8406227634233938","0.6233274533000217","0.6233274533000217","0.6233274533000217"
"115.75","46300","46300","46300","0.985119058404428","0.985119058404428","0.985119058404428","1.985739453173906","1.985739453173906","1.985739453173906","0.6990680968128915","0.6990680968128915","0.6990680968128915"
"116","46400","46400","46400","1.0561388023702936","1.0561388023702936","1.0561388023702936","2.1288964578253653","2.1288964578253653","2.1288964578253653","0.7741188434498685","0.7741188434498685","0.7741188434498685"
"116.25","46500","46500","46500","1.1261162684635433","1.1261162684635433","1.1261162684635433","2.269952498697743","2.269952498697743","2.269952498697743","0.848405626732863","0.848405626732863","0.848405626732863"
"116.5","46600","46600","46600","1.1949823989105248","1.1949823989105248","1.1949823989105248","2.408768370508577","2.408768370508577","2.408768370508577","0.9218551339312089","0.9218551339312089","0.9218551339312089"
"116.75","46700","46700","46700","1.2626692333448983","1.2626692333448983","1.2626692333448983","2.5452070787518637","2.5452070787518637","2.5452070787518637","0.9943948783308092","0.9943948783308092","0.9943948783308092"
"117","46800","46800","46800","1.329109976153926","1.329109976153926","1.329109976153926","2.6791339748949894","2.6791339748949894","2.6791339748949894","1.0659532706533832","1.0659532706533832","1.0659532706533832"
"117.25","46900","46900","46900","1.3942390627932904","1.3942390627932904","1.3942390627932904","2.8104168892606585","2.8104168892606585","2.8104168892606585","1.1364596895405903","1.1364596895405903","1.1364596895405903"
"117.5","47000","47000","47000","1.4579922250551292","1.4579922250551292","1.4579922250551292","2.938926261462371","2.938926261462371","2.938926261462371","1.2058445510124458","1.2058445510124458","1.2058445510124458"
"117.75","47100","47100","47100","1.5203065552963402","1.5203065552963402","1.5203065552963402","3.064535268264886","3.064535268264886","3.064535268264886","1.2740393768015195","1.2740393768015195","1.2740393768015195"
"118","47200","47200","47200","1.581120569665609","1.581120569665609","1.581120569665609","3.187119948743452","3.187119948743452","3.187119948743452","1.3409768614527877","1.3409768614527877","1.3409768614527877"
"118.25","47300","47300","47300","1.6403742704118667","1.6403742704118667","1.6403742704118667","3.306559326618262","3.306559326618262","3.306559326618262","1.4065909380621004","1.4065909380621004","1.4065909380621004"
"118.5","47400","47400","47400","1.698009207419475","1.698009207419475","1.698009207419475","3.422735529643451","3.422735529643451","3.422735529643451","1.4708168425016672","1.4708168425016672","1.4708168425016672"
"118.75","47500","47500","47500","1.753968539204085","1.753968539204085","1.753968539204085","3.5355339059327386","3.5355339059327386","3.5355339059327386","1.533591175945674","1.533591175945674","1.533591175945674"
"119","47600","47600","47600","1.8081970937288832","1.8081970937288832","1.8081970937288832","3.6448431371070638","3.6448431371070638","3.6448431371070638","1.5948519654582372","1.5948519654582372","1.5948519654582372"
"119.25","47700","47700","47700","1.860641429579597","1.860641429579597","1.860641429579597","3.7505553481522975","3.7505553481522975","3.7505553481522975","1.6545387223331258","1.6545387223331258","1.6545387223331258"
"119.5","47800","47800","47800","1.911249898290572","1.911249898290572","1.911249898290572","3.8525662138789505","3.8525662138789505","3.8525662138789505","1.7125924977701108","1.7125924977701108","1.7125924977701108"
"119.75","47900","47900","47900","1.9599727089755206","1.9599727089755206","1.9599727089755206","3.950775061878456","3.950775061878456","3.950775061878456","1.7689559353236346","1.7689559353236346","1.7689559353236346"
"120","48000","48000","48000","2.0067619969307056","2.0067619969307056","2.0067619969307056","4.045084971874741","4.045084971874741","4.045084971874741","1.8235733193461048","1.8235733193461048","1.8235733193461048"
"120.25","48100","48100","48100","2.051571898610315","2.051571898610315","2.051571898610315","4.135402871372812","4.135402871372812","4.135402871372812","1.8763906183436014","1.8763906183436014","1.8763906183436014"
"120.5","48200","48200","48200","2.094358636416193","2.094358636416193","2.094358636416193","4.221639627510077","4.221639627510077","4.221639627510077","1.9273555217270757","1.9273555217270757","1.9273555217270757"
"120.75","48300","48300","48300","2.135080618228818","2.135080618228818","2.135080618228818","4.303710135019724","4.303710135019724","4.303710135019724","1.9764174678222117","1.9764174678222117","1.9764174678222117"
"121","48400","48400","48400","2.173698558721445","2.173698558721445","2.173698558721445","4.381533400219319","4.381533400219319","4.381533400219319","2.0235276601169696","2.0235276601169696","2.0235276601169696"
"121.25","48500","48500","48500","2.210175632512416","2.210175632512416","2.210175632512416","4.455032620941844","4.455032620941844","4.455032620941844","2.0686390674651256","2.0686390674651256","2.0686390674651256"
"121.5","48600","48600","48600","2.244477673503659","2.244477673503659","2.244477673503659","4.524135262330098","4.524135262330098","4.524135262330098","2.111706402167206","2.111706402167206","2.111706402167206"
"121.75","48700","48700","48700","2.276573440870085","2.276573440870085","2.276573440870085","4.588773128419909","4.588773128419909","4.588773128419909","2.152686067288446","2.152686067288446","2.152686067288446"
"122","48800","48800","48800","2.30643498088019","2.30643498088019","2.30643498088019","4.648882429441256","4.648882429441256","4.648882429441256","2.191536060922479","2.191536060922479","2.191536060922479"
"122.25","48900","48900","48900","2.3340381261471","2.3340381261471","2.3340381261471","4.70440384477113","4.70440384477113","4.70440384477113","2.228215819905786","2.228215819905786","2.228215819905786"
"122.5","49000","49000","49000","2.3593631916056013","2.3593631916056013","2.3593631916056013","4.755282581475773","4.755282581475773","4.755282581475773","2.2626859780720965","2.2626859780720965","2.2626859780720965"
"122.75","49100","49100","49100","2.382395951727236","2.382395951727236","2.382395951727236","4.801468428384717","4.801468428384717","4.801468428384717","2.294908003567172","2.294908003567172","2.294908003567172"
"123","49200","49200","49200","2.403129019418517","2.403129019418517","2.403129019418517","4.842915805643159","4.842915805643159","4.842915805643159","2.3248436646833337","2.3248436646833337","2.3248436646833337"
"123.25","49300","49300","49300","2.4215637982513325","2.4215637982513325","2.4215637982513325","4.879583809693738","4.879583809693738","4.879583809693738","2.352454252209754","2.352454252209754","2.352454252209754"
"123.5","49400","49400","49400","2.437713252639926","2.437713252639926","2.437713252639926","4.911436253643445","4.911436253643445","4.911436253643445","2.3776994557081257","2.3776994557081257","2.3776994557081257"
"123.75","49500","49500","49500","2.4516058445544386","2.4516058445544386","2.4516058445544386","4.938441702975689","4.938441702975689","4.938441702975689","2.400535747536894","2.400535747536894","2.400535747536894"
"124","49600","49600","49600","2.4632911335264254","2.4632911335264254","2.4632911335264254","4.96057350657239","4.96057350657239","4.96057350657239","2.4209140663345887","2.4209140663345887","2.4209140663345887"
"124.25","49700","49700","49700","2.4728477478381485","2.4728477478381485","2.4728477478381485","4.9778098230154","4.9778098230154","4.9778098230154","2.4387765031610806","2.4387765031610806","2.4387765031610806"
"124.5","49800","49800","49800","2.4803947356585008","2.4803947356585008","2.4803947356585008","4.990133642141358","4.990133642141358","4.990133642141358","2.454051567364294","2.454051567364294","2.454051567364294"
"124.75","49900","49900","49900","2.4861077336318487","2.4861077336318487","2.4861077336318487","4.997532801828657","4.997532801828657","4.997532801828657","2.466647429500401","2.466647429500401","2.466647429500401"
"125","50000","50000","50000","2.490242001389686","2.490242001389686","2.490242001389686","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4764422818847462","2.4764422818847462","2.4764422818847462"
"125.25","50100","50100","50100","2.4931523000325613","2.4931523000325613","2.4931523000325613","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4834683643389317","2.4834683643389317","2.4834683643389317"
"125.5","50200","50200","50200","2.4951945984210724","2.4951945984210724","2.4951945984210724","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4883989088068876","2.4883989088068876","2.4883989088068876"
"125.75","50300","50300","50300","2.4966277787298807","2.4966277787298807","2.4966277787298807","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.491858912145739","2.491858912145739","2.491858912145739"
"126","50400","50400","50400","2.4976335111973356","2.4976335111973356","2.4976335111973356","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4942869651087873","2.4942869651087873","2.4942869651087873"
"126.25","50500","50500","50500","2.498339282683223","2.498339282683223","2.498339282683223","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.495990848201954","2.495990848201954","2.495990848201954"
"126.5","50600","50600","50600","2.4988345569300123","2.4988345569300123","2.4988345569300123","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.497186546005646","2.497186546005646","2.497186546005646"
"126.75","50700","50700","50700","2.499182115005734","2.499182115005734","2.499182115005734","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4980256254257656","2.4980256254257656","2.4980256254257656"
"127","50800","50800","50800","2.4994260134454014","2.4994260134454014","2.4994260134454014","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.498614448346652","2.498614448346652","2.498614448346652"
"127.25","50900","50900","50900","2.499597168866688","2.499597168866688","2.499597168866688","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499027654085996","2.499027654085996","2.499027654085996"
"127.5","51000","51000","51000","2.4997172769669107","2.4997172769669107","2.4997172769669107","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499317620690505","2.499317620690505","2.499317620690505"
"127.75","51100","51100","51100","2.4998015626742","2.4998015626742","2.4998015626742","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4995211043881564","2.4995211043881564","2.4995211043881564"
"128","51200","51200","51200","2.499860710062591","2.499860710062591","2.499860710062591","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499663898815389","2.499663898815389","2.499663898815389"
"128.25","51300","51300","51300","2.499902216667522","2.499902216667522","2.499902216667522","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4997641046239423","2.4997641046239423","2.4997641046239423"
"128.5","51400","51400","51400","2.499931343874987","2.499931343874987","2.499931343874987","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499834423923237","2.499834423923237","2.499834423923237"
"128.75","51500","51500","51500","2.499951783855956","2.499951783855956","2.499951783855956","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4998837704025076","2.4998837704025076","2.4998837704025076"
"129","51600","51600","51600","2.4999661275867258","2.4999661275867258","2.4999661275867258","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499918399231867","2.499918399231867","2.499918399231867"
"129.25","51700","51700","51700","2.499976193281636","2.499976193281636","2.499976193281636","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999426999690337","2.4999426999690337","2.4999426999690337"
"129.5","51800","51800","51800","2.499983256870297","2.499983256870297","2.499983256870297","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499959752980578","2.499959752980578","2.499959752980578"
"129.75","51900","51900","51900","2.4999882137346954","2.4999882137346954","2.4999882137346954","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499971719909836","2.499971719909836","2.499971719909836"
"130","52000","52000","52000","2.499991692208016","2.499991692208016","2.499991692208016","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999801176873024","2.4999801176873024","2.4999801176873024"
"130.25","52100","52100","52100","2.499994133222263","2.499994133222263","2.499994133222263","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499986010817004","2.499986010817004","2.499986010817004"
"130.5","52200","52200","52200","2.4999958462009215","2.4999958462009215","2.4999958462009215","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499990146313313","2.499990146313313","2.499990146313313"
"130.75","52300","52300","52300","2.4999970482815264","2.4999970482815264","2.4999970482815264","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999930483926125","2.4999930483926125","2.4999930483926125"
"131","52400","52400","52400","2.4999978918400707","2.4999978918400707","2.4999978918400707","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499995084923091","2.499995084923091","2.499995084923091"
"131.25","52500","52500","52500","2.49999848380621","2.49999848380621","2.49999848380621","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999965140557725","2.4999965140557725","2.4999965140557725"
"131.5","52600","52600","52600","2.4999988992176982","2.4999988992176982","2.4999988992176982","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499997516947822","2.499997516947822","2.499997516947822"
"131.75","52700","52700","52700","2.499999190732185","2.499999190732185","2.499999190732185","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999982207260496","2.4999982207260496","2.4999982207260496"
"132","52800","52800","52800","2.499999395302106","2.499999395302106","2.499999395302106","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499998714601527","2.499998714601527","2.499998714601527"
"132.25","52900","52900","52900","2.499999538858789","2.499999538858789","2.499999538858789","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999061178018","2.499999061178018","2.499999061178018"
"132.5","53000","53000","53000","2.49999963959951","2.49999963959951","2.49999963959951","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999304387633","2.499999304387633","2.499999304387633"
"132.75","53100","53100","53100","2.4999997102941833","2.4999997102941833","2.4999997102941833","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999994750596723","2.4999994750596723","2.4999994750596723"
"133","53200","53200","53200","2.4999997599040813","2.4999997599040813","2.4999997599040813","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999995948285605","2.4999995948285605","2.4999995948285605"
"133.25","53300","53300","53300","2.4999997947177643","2.4999997947177643","2.4999997947177643","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999678876226","2.499999678876226","2.499999678876226"
"133.5","53400","53400","53400","2.499999819148222","2.499999819148222","2.499999819148222","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999997378565686","2.4999997378565686","2.4999997378565686"
"133.75","53500","53500","53500","2.4999998362922664","2.4999998362922664","2.4999998362922664","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999779245953","2.499999779245953","2.499999779245953"
"134","53600","53600","53600","2.499999848323078","2.499999848323078","2.499999848323078","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998082909016","2.4999998082909016","2.4999998082909016"
"134.25","53700","53700","53700","2.499999856765683","2.499999856765683","2.499999856765683","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999828673154","2.499999828673154","2.499999828673154"
"134.5","53800","53800","53800","2.4999998626902706","2.4999998626902706","2.4999998626902706","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999842976373","2.499999842976373","2.499999842976373"
"134.75","53900","53900","53900","2.499999866847842","2.499999866847842","2.499999866847842","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998530136383","2.4999998530136383","2.4999998530136383"
"135","54000","54000","54000","2.4999998697654147","2.4999998697654147","2.4999998697654147","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999860057282","2.499999860057282","2.499999860057282"
"135.25","54100","54100","54100","2.499999871812818","2.499999871812818","2.499999871812818","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998650001505","2.4999998650001505","2.4999998650001505"
"135.5","54200","54200","54200","2.4999998732495805","2.4999998732495805","2.4999998732495805","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998684688025","2.4999998684688025","2.4999998684688025"
"135.75","54300","54300","54300","2.4999998742578238","2.4999998742578238","2.4999998742578238","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998709029168","2.4999998709029168","2.4999998709029168"
"136","54400","54400","54400","2.4999998749653605","2.4999998749653605","2.4999998749653605","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998726110615","2.4999998726110615","2.4999998726110615"
"136.25","54500","54500","54500","2.4999998754618713","2.4999998754618713","2.4999998754618713","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998738097444","2.4999998738097444","2.4999998738097444"
"136.5","54600","54600","54600","2.499999875810297","2.499999875810297","2.499999875810297","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998746509187","2.4999998746509187","2.4999998746509187"
"136.75","54700","54700","54700","2.4999998760548054","2.4999998760548054","2.4999998760548054","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998752412145","2.4999998752412145","2.4999998752412145"
"137","54800","54800","54800","2.4999998762263878","2.4999998762263878","2.4999998762263878","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998756554502","2.4999998756554502","2.4999998756554502"
"137.25","54900","54900","54900","2.499999876346795","2.499999876346795","2.499999876346795","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998759461395","2.4999998759461395","2.4999998759461395"
"137.5","55000","55000","55000","2.499999876431291","2.499999876431291","2.499999876431291","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876150131","2.499999876150131","2.499999876150131"
"137.75","55100","55100","55100","2.499999876490588","2.499999876490588","2.499999876490588","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998762932867","2.4999998762932867","2.4999998762932867"
"138","55200","55200","55200","2.4999998765321996","2.4999998765321996","2.4999998765321996","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876393746","2.499999876393746","2.499999876393746"
"138.25","55300","55300","55300","2.4999998765613993","2.4999998765613993","2.4999998765613993","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998764642397","2.4999998764642397","2.4999998764642397"
"138.5","55400","55400","55400","2.4999998765818887","2.4999998765818887","2.4999998765818887","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876513706","2.499999876513706","2.499999876513706"
"138.75","55500","55500","55500","2.499999876596266","2.499999876596266","2.499999876596266","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876548416","2.499999876548416","2.499999876548416"
"139","55600","55600","55600","2.499999876606357","2.499999876606357","2.499999876606357","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876572778","2.499999876572778","2.499999876572778"
"139.25","55700","55700","55700","2.4999998766134373","2.4999998766134373","2.4999998766134373","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998765898708","2.4999998765898708","2.4999998765898708"
"139.5","55800","55800","55800","2.4999998766184075","2.4999998766184075","2.4999998766184075","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987660187","2.49999987660187","2.49999987660187"
"139.75","55900","55900","55900","2.499999876621895","2.499999876621895","2.499999876621895","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876610289","2.499999876610289","2.499999876610289"
"140","56000","56000","56000","2.4999998766243428","2.4999998766243428","2.4999998766243428","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876616199","2.499999876616199","2.499999876616199"
"140.25","56100","56100","56100","2.499999876626061","2.499999876626061","2.499999876626061","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876620347","2.499999876620347","2.499999876620347"
"140.5","56200","56200","56200","2.4999998766272657","2.4999998766272657","2.4999998766272657","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766232556","2.4999998766232556","2.4999998766232556"
"140.75","56300","56300","56300","2.499999876628111","2.499999876628111","2.499999876628111","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766252958","2.4999998766252958","2.4999998766252958"
"141","56400","56400","56400","2.499999876628704","2.499999876628704","2.499999876628704","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766267284","2.4999998766267284","2.4999998766267284"
"141.25","56500","56500","56500","2.4999998766291207","2.4999998766291207","2.4999998766291207","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876627734","2.499999876627734","2.499999876627734"
"141.5","56600","56600","56600","2.4999998766294147","2.4999998766294147","2.4999998766294147","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766284435","2.4999998766284435","2.4999998766284435"
"141.75","56700","56700","56700","2.4999998766296168","2.4999998766296168","2.4999998766296168","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876628932","2.499999876628932","2.499999876628932"
"142","56800","56800","56800","2.4999998766297615","2.4999998766297615","2.4999998766297615","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629281","2.499999876629281","2.499999876629281"
"142.25","56900","56900","56900","2.4999998766298592","2.4999998766298592","2.4999998766298592","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766295173","2.4999998766295173","2.4999998766295173"
"142.5","57000","57000","57000","2.4999998766299307","2.4999998766299307","2.4999998766299307","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766296896","2.4999998766296896","2.4999998766296896"
"142.75","57100","57100","57100","2.499999876629975","2.499999876629975","2.499999876629975","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629797","2.499999876629797","2.499999876629797"
"143","57200","57200","57200","2.4999998766300195","2.4999998766300195","2.4999998766300195","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766299036","2.4999998766299036","2.4999998766299036"
"143.25","57300","57300","57300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"143.5","57400","57400","57400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"143.75","57500","57500","57500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"144","57600","57600","57600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"144.25","57700","57700","57700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"144.5","57800","57800","57800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"144.75","57900","57900","57900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"145","58000","58000","58000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"145.25","58100","58100","58100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"145.5","58200","58200","58200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"145.75","58300","58300","58300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"146","58400","58400","58400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"146.25","58500","58500","58500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"146.5","58600","58600","58600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"146.75","58700","58700","58700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"147","58800","58800","58800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"147.25","58900","58900","58900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"147.5","59000","59000","59000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"147.75","59100","59100","59100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"148","59200","59200","59200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"148.25","59300","59300","59300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"148.5","59400","59400","59400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"148.75","59500","59500","59500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"149","59600","59600","59600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"149.25","59700","59700","59700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"149.5","59800","59800","59800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"149.75","59900","59900","59900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"150","60000","60000","60000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"150.25","60100","60100","60100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"150.5","60200","60200","60200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"150.75","60300","60300","60300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"151","60400","60400","60400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"151.25","60500","60500","60500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"151.5","60600","60600","60600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"151.75","60700","60700","60700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"152","60800","60800","60800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"152.25","60900","60900","60900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"152.5","61000","61000","61000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"152.75","61100","61100","61100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"153","61200","61200","61200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"153.25","61300","61300","61300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"153.5","61400","61400","61400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"153.75","61500","61500","61500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"154","61600","61600","61600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"154.25","61700","61700","61700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"154.5","61800","61800","61800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"154.75","61900","61900","61900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"155","62000","62000","62000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"155.25","62100","62100","62100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"155.5","62200","62200","62200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"155.75","62300","62300","62300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"156","62400","62400","62400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"156.25","62500","62500","62500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"156.5","62600","62600","62600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"156.75","62700","62700","62700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"157","62800","62800","62800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"157.25","62900","62900","62900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"157.5","63000","63000","63000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"157.75","63100","63100","63100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"158","63200","63200","63200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"158.25","63300","63300","63300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"158.5","63400","63400","63400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"158.75","63500","63500","63500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"159","63600","63600","63600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"159.25","63700","63700","63700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"159.5","63800","63800","63800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"159.75","63900","63900","63900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"160","64000","64000","64000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"160.25","64100","64100","64100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"160.5","64200","64200","64200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"160.75","64300","64300","64300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"161","64400","64400","64400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"161.25","64500","64500","64500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"161.5","64600","64600","64600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"161.75","64700","64700","64700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"162","64800","64800","64800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"162.25","64900","64900","64900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"162.5","65000","65000","65000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"162.75","65100","65100","65100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"163","65200","65200","65200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"163.25","65300","65300","65300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"163.5","65400","65400","65400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"163.75","65500","65500","65500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"164","65600","65600","65600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"164.25","65700","65700","65700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"164.5","65800","65800","65800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"164.75","65900","65900","65900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"165","66000","66000","66000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"165.25","66100","66100","66100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"165.5","66200","66200","66200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"165.75","66300","66300","66300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"166","66400","66400","66400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"166.25","66500","66500","66500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"166.5","66600","66600","66600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"166.75","66700","66700","66700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"167","66800","66800","66800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"167.25","66900","66900","66900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"167.5","67000","67000","67000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"167.75","67100","67100","67100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"168","67200","67200","67200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"168.25","67300","67300","67300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"168.5","67400","67400","67400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"168.75","67500","67500","67500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"169","67600","67600","67600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"169.25","67700","67700","67700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"169.5","67800","67800","67800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"169.75","67900","67900","67900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"170","68000","68000","68000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"170.25","68100","68100","68100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"170.5","68200","68200","68200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"170.75","68300","68300","68300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"171","68400","68400","68400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"171.25","68500","68500","68500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"171.5","68600","68600","68600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"171.75","68700","68700","68700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"172","68800","68800","68800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"172.25","68900","68900","68900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"172.5","69000","69000","69000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"172.75","69100","69100","69100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"173","69200","69200","69200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"173.25","69300","69300","69300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"173.5","69400","69400","69400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"173.75","69500","69500","69500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"174","69600","69600","69600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"174.25","69700","69700","69700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"174.5","69800","69800","69800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"174.75","69900","69900","69900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"175","70000","70000","70000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"175.25","70100","70100","70100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"175.5","70200","70200","70200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"175.75","70300","70300","70300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"176","70400","70400","70400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"176.25","70500","70500","70500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"176.5","70600","70600","70600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"176.75","70700","70700","70700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"177","70800","70800","70800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"177.25","70900","70900","70900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"177.5","71000","71000","71000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"177.75","71100","71100","71100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"178","71200","71200","71200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"178.25","71300","71300","71300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"178.5","71400","71400","71400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"178.75","71500","71500","71500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"179","71600","71600","71600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"179.25","71700","71700","71700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"179.5","71800","71800","71800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"179.75","71900","71900","71900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"180","72000","72000","72000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"180.25","72100","72100","72100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"180.5","72200","72200","72200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"180.75","72300","72300","72300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"181","72400","72400","72400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"181.25","72500","72500","72500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"181.5","72600","72600","72600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"181.75","72700","72700","72700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"182","72800","72800","72800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"182.25","72900","72900","72900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"182.5","73000","73000","73000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"182.75","73100","73100","73100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"183","73200","73200","73200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"183.25","73300","73300","73300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"183.5","73400","73400","73400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"183.75","73500","73500","73500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"184","73600","73600","73600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"184.25","73700","73700","73700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"184.5","73800","73800","73800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"184.75","73900","73900","73900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"185","74000","74000","74000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"185.25","74100","74100","74100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"185.5","74200","74200","74200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"185.75","74300","74300","74300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"186","74400","74400","74400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"186.25","74500","74500","74500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"186.5","74600","74600","74600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"186.75","74700","74700","74700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"187","74800","74800","74800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"187.25","74900","74900","74900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"187.5","75000","75000","75000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"187.75","75100","75100","75100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"188","75200","75200","75200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"188.25","75300","75300","75300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"188.5","75400","75400","75400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"188.75","75500","75500","75500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"189","75600","75600","75600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"189.25","75700","75700","75700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"189.5","75800","75800","75800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"189.75","75900","75900","75900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"190","76000","76000","76000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"190.25","76100","76100","76100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"190.5","76200","76200","76200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"190.75","76300","76300","76300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"191","76400","76400","76400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"191.25","76500","76500","76500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"191.5","76600","76600","76600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"191.75","76700","76700","76700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"192","76800","76800","76800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"192.25","76900","76900","76900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"192.5","77000","77000","77000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"192.75","77100","77100","77100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"193","77200","77200","77200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"193.25","77300","77300","77300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"193.5","77400","77400","77400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"193.75","77500","77500","77500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"194","77600","77600","77600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"194.25","77700","77700","77700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"194.5","77800","77800","77800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"194.75","77900","77900","77900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"195","78000","78000","78000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"195.25","78100","78100","78100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"195.5","78200","78200","78200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"195.75","78300","78300","78300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"196","78400","78400","78400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"196.25","78500","78500","78500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"196.5","78600","78600","78600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"196.75","78700","78700","78700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"197","78800","78800","78800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"197.25","78900","78900","78900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"197.5","79000","79000","79000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"197.75","79100","79100","79100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"198","79200","79200","79200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"198.25","79300","79300","79300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"198.5","79400","79400","79400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"198.75","79500","79500","79500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"199","79600","79600","79600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"199.25","79700","79700","79700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"199.5","79800","79800","79800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"199.75","79900","79900","79900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"200","80000","80000","80000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"200.25","80100","80100","80100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"200.5","80200","80200","80200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"200.75","80300","80300","80300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"201","80400","80400","80400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"201.25","80500","80500","80500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"201.5","80600","80600","80600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"201.75","80700","80700","80700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"202","80800","80800","80800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"202.25","80900","80900","80900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"202.5","81000","81000","81000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"202.75","81100","81100","81100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"203","81200","81200","81200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"203.25","81300","81300","81300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"203.5","81400","81400","81400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"203.75","81500","81500","81500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"204","81600","81600","81600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"204.25","81700","81700","81700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"204.5","81800","81800","81800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"204.75","81900","81900","81900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"205","82000","82000","82000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"205.25","82100","82100","82100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"205.5","82200","82200","82200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"205.75","82300","82300","82300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"206","82400","82400","82400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"206.25","82500","82500","82500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"206.5","82600","82600","82600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"206.75","82700","82700","82700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"207","82800","82800","82800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"207.25","82900","82900","82900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"207.5","83000","83000","83000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"207.75","83100","83100","83100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"208","83200","83200","83200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"208.25","83300","83300","83300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"208.5","83400","83400","83400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"208.75","83500","83500","83500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"209","83600","83600","83600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"209.25","83700","83700","83700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"209.5","83800","83800","83800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"209.75","83900","83900","83900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"210","84000","84000","84000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"210.25","84100","84100","84100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"210.5","84200","84200","84200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"210.75","84300","84300","84300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"211","84400","84400","84400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"211.25","84500","84500","84500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"211.5","84600","84600","84600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"211.75","84700","84700","84700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"212","84800","84800","84800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"212.25","84900","84900","84900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"212.5","85000","85000","85000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"212.75","85100","85100","85100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"213","85200","85200","85200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"213.25","85300","85300","85300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"213.5","85400","85400","85400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"213.75","85500","85500","85500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"214","85600","85600","85600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"214.25","85700","85700","85700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"214.5","85800","85800","85800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"214.75","85900","85900","85900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"215","86000","86000","86000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"215.25","86100","86100","86100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"215.5","86200","86200","86200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"215.75","86300","86300","86300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"216","86400","86400","86400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"216.25","86500","86500","86500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"216.5","86600","86600","86600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"216.75","86700","86700","86700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"217","86800","86800","86800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"217.25","86900","86900","86900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"217.5","87000","87000","87000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"217.75","87100","87100","87100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"218","87200","87200","87200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"218.25","87300","87300","87300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"218.5","87400","87400","87400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"218.75","87500","87500","87500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"219","87600","87600","87600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"219.25","87700","87700","87700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"219.5","87800","87800","87800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"219.75","87900","87900","87900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"220","88000","88000","88000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"220.25","88100","88100","88100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"220.5","88200","88200","88200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"220.75","88300","88300","88300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"221","88400","88400","88400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"221.25","88500","88500","88500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"221.5","88600","88600","88600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"221.75","88700","88700","88700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"222","88800","88800","88800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"222.25","88900","88900","88900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"222.5","89000","89000","89000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"222.75","89100","89100","89100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"223","89200","89200","89200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"223.25","89300","89300","89300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"223.5","89400","89400","89400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"223.75","89500","89500","89500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"224","89600","89600","89600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"224.25","89700","89700","89700","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"224.5","89800","89800","89800","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"224.75","89900","89900","89900","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"225","90000","90000","90000","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"225.25","90100","90100","90100","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"225.5","90200","90200","90200","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"225.75","90300","90300","90300","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"226","90400","90400","90400","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"226.25","90500","90500","90500","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"226.5","90600","90600","90600","2.4999998766300386","2.4999998766300386","2.4999998766300386","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987662995","2.49999987662995","2.49999987662995"
"226.75","90700","90700","90700","2.4999998766300546","2.4999998766300546","2.4999998766300546","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766299654","2.4999998766299654","2.4999998766299654"
"227","90800","90800","90800","2.4999998766300866","2.4999998766300866","2.4999998766300866","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766299982","2.4999998766299982","2.4999998766299982"
"227.25","90900","90900","90900","2.4999998766301177","2.4999998766301177","2.4999998766301177","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766300284","2.4999998766300284","2.4999998766300284"
"227.5","91000","91000","91000","2.4999998766301585","2.4999998766301585","2.4999998766301585","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987663005","2.49999987663005","2.49999987663005"
"227.75","91100","91100","91100","2.499999876630203","2.499999876630203","2.499999876630203","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876630055","2.499999876630055","2.499999876630055"
"228","91200","91200","91200","2.4999998766302474","2.4999998766302474","2.4999998766302474","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876630013","2.499999876630013","2.499999876630013"
"228.25","91300","91300","91300","2.4999998766303237","2.4999998766303237","2.4999998766303237","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766299854","2.4999998766299854","2.4999998766299854"
"228.5","91400","91400","91400","2.499999876630427","2.499999876630427","2.499999876630427","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766299316","2.4999998766299316","2.4999998766299316"
"228.75","91500","91500","91500","2.4999998766305787","2.4999998766305787","2.4999998766305787","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766298646","2.4999998766298646","2.4999998766298646"
"229","91600","91600","91600","2.4999998766307936","2.4999998766307936","2.4999998766307936","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629766","2.499999876629766","2.499999876629766"
"229.25","91700","91700","91700","2.4999998766311027","2.4999998766311027","2.4999998766311027","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766296327","2.4999998766296327","2.4999998766296327"
"229.5","91800","91800","91800","2.499999876631544","2.499999876631544","2.499999876631544","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766294436","2.4999998766294436","2.4999998766294436"
"229.75","91900","91900","91900","2.499999876632174","2.499999876632174","2.499999876632174","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876629176","2.499999876629176","2.499999876629176"
"230","92000","92000","92000","2.4999998766330718","2.4999998766330718","2.4999998766330718","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876628798","2.499999876628798","2.499999876628798"
"230.25","92100","92100","92100","2.4999998766343516","2.4999998766343516","2.4999998766343516","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766282605","2.4999998766282605","2.4999998766282605"
"230.5","92200","92200","92200","2.4999998766361773","2.4999998766361773","2.4999998766361773","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766274967","2.4999998766274967","2.4999998766274967"
"230.75","92300","92300","92300","2.499999876638778","2.499999876638778","2.499999876638778","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766264064","2.4999998766264064","2.4999998766264064"
"231","92400","92400","92400","2.4999998766424825","2.4999998766424825","2.4999998766424825","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876624852","2.499999876624852","2.499999876624852"
"231.25","92500","92500","92500","2.499999876647762","2.499999876647762","2.499999876647762","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766226375","2.4999998766226375","2.4999998766226375"
"231.5","92600","92600","92600","2.499999876655285","2.499999876655285","2.499999876655285","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766194804","2.4999998766194804","2.4999998766194804"
"231.75","92700","92700","92700","2.4999998766660063","2.4999998766660063","2.4999998766660063","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766149836","2.4999998766149836","2.4999998766149836"
"232","92800","92800","92800","2.499999876681285","2.499999876681285","2.499999876681285","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998766085794","2.4999998766085794","2.4999998766085794"
"232.25","92900","92900","92900","2.4999998767030585","2.4999998767030585","2.4999998767030585","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876599451","2.499999876599451","2.499999876599451"
"232.5","93000","93000","93000","2.4999998767340847","2.4999998767340847","2.4999998767340847","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998765864455","2.4999998765864455","2.4999998765864455"
"232.75","93100","93100","93100","2.4999998767782965","2.4999998767782965","2.4999998767782965","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876567906","2.499999876567906","2.499999876567906"
"233","93200","93200","93200","2.4999998768413008","2.4999998768413008","2.4999998768413008","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998765414904","2.4999998765414904","2.4999998765414904"
"233.25","93300","93300","93300","2.499999876931086","2.499999876931086","2.499999876931086","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987650386","2.49999987650386","2.49999987650386"
"233.5","93400","93400","93400","2.4999998770590257","2.4999998770590257","2.4999998770590257","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998764502216","2.4999998764502216","2.4999998764502216"
"233.75","93500","93500","93500","2.499999877241342","2.499999877241342","2.499999877241342","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876373786","2.499999876373786","2.499999876373786"
"234","93600","93600","93600","2.4999998775011445","2.4999998775011445","2.4999998775011445","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876264864","2.499999876264864","2.499999876264864"
"234.25","93700","93700","93700","2.4999998778713675","2.4999998778713675","2.4999998778713675","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999876109653","2.499999876109653","2.499999876109653"
"234.5","93800","93800","93800","2.499999878398941","2.499999878398941","2.499999878398941","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998758884807","2.4999998758884807","2.4999998758884807"
"234.75","93900","93900","93900","2.49999987915074","2.49999987915074","2.49999987915074","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999875573306","2.499999875573306","2.499999875573306"
"235","94000","94000","94000","2.4999998802220595","2.4999998802220595","2.4999998802220595","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999875124177","2.499999875124177","2.499999875124177"
"235.25","94100","94100","94100","2.4999998817487015","2.4999998817487015","2.4999998817487015","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998744841574","2.4999998744841574","2.4999998744841574"
"235.5","94200","94200","94200","2.499999883924185","2.499999883924185","2.499999883924185","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998735721283","2.4999998735721283","2.4999998735721283"
"235.75","94300","94300","94300","2.499999887024275","2.499999887024275","2.499999887024275","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999987227248","2.49999987227248","2.49999987227248"
"236","94400","94400","94400","2.4999998914419357","2.4999998914419357","2.4999998914419357","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998704204565","2.4999998704204565","2.4999998704204565"
"236.25","94500","94500","94500","2.499999897737154","2.499999897737154","2.499999897737154","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998677813045","2.4999998677813045","2.4999998677813045"
"236.5","94600","94600","94600","2.4999999067079117","2.4999999067079117","2.4999999067079117","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998640204812","2.4999998640204812","2.4999998640204812"
"236.75","94700","94700","94700","2.499999919491345","2.499999919491345","2.499999919491345","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999858661266","2.499999858661266","2.499999858661266"
"237","94800","94800","94800","2.499999937707883","2.499999937707883","2.499999937707883","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999851024319","2.499999851024319","2.499999851024319"
"237.25","94900","94900","94900","2.499999963666661","2.499999963666661","2.499999963666661","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998401415873","2.4999998401415873","2.4999998401415873"
"237.5","95000","95000","95000","2.5000000006582184","2.5000000006582184","2.5000000006582184","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999998246335715","2.4999998246335715","2.4999998246335715"
"237.75","95100","95100","95100","2.5000000533716094","2.5000000533716094","2.5000000533716094","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999802534466","2.499999802534466","2.499999802534466"
"238","95200","95200","95200","2.5000001284887974","2.5000001284887974","2.5000001284887974","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999771042988","2.499999771042988","2.499999771042988"
"238.25","95300","95300","95300","2.5000002355316564","2.5000002355316564","2.5000002355316564","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999997261672204","2.4999997261672204","2.4999997261672204"
"238.5","95400","95400","95400","2.500000388068974","2.500000388068974","2.500000388068974","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999996622187783","2.4999996622187783","2.4999996622187783"
"238.75","95500","95500","95500","2.500000605436409","2.500000605436409","2.500000605436409","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999571091523","2.499999571091523","2.499999571091523"
"239","95600","95600","95600","2.500000915187504","2.500000915187504","2.500000915187504","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499999441234149","2.499999441234149","2.499999441234149"
"239.25","95700","95700","95700","2.500001356586375","2.500001356586375","2.500001356586375","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999992561859106","2.4999992561859106","2.4999992561859106"
"239.5","95800","95800","95800","2.5000019855848343","2.5000019855848343","2.5000019855848343","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999989924900587","2.4999989924900587","2.4999989924900587"
"239.75","95900","95900","95900","2.500002881914861","2.500002881914861","2.500002881914861","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999986167204487","2.4999986167204487","2.4999986167204487"
"240","96000","96000","96000","2.5000041591954356","2.5000041591954356","2.5000041591954356","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999980812444407","2.4999980812444407","2.4999980812444407"
"240.25","96100","96100","96100","2.5000059793349174","2.5000059793349174","2.5000059793349174","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999973181849944","2.4999973181849944","2.4999973181849944"
"240.5","96200","96200","96200","2.5000085730545702","2.5000085730545702","2.5000085730545702","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499996230816532","2.499996230816532","2.499996230816532"
"240.75","96300","96300","96300","2.500012269134841","2.500012269134841","2.500012269134841","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49999468130398","2.49999468130398","2.49999468130398"
"241","96400","96400","96400","2.5000175360916503","2.5000175360916503","2.5000175360916503","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499992473230821","2.499992473230821","2.499992473230821"
"241.25","96500","96500","96500","2.5000250415655465","2.5000250415655465","2.5000250415655465","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499989326701219","2.499989326701219","2.499989326701219"
"241.5","96600","96600","96600","2.500035736951991","2.500035736951991","2.500035736951991","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999848428604197","2.4999848428604197","2.4999848428604197"
"241.75","96700","96700","96700","2.500050978000425","2.500050978000425","2.500050978000425","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499978453335829","2.499978453335829","2.499978453335829"
"242","96800","96800","96800","2.500072696669363","2.500072696669363","2.500072696669363","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999693481899548","2.4999693481899548","2.4999693481899548"
"242.25","96900","96900","96900","2.500103646021863","2.500103646021863","2.500103646021863","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999563732525965","2.4999563732525965","2.4999563732525965"
"242.5","97000","97000","97000","2.500147749204376","2.500147749204376","2.500147749204376","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4999378838179376","2.4999378838179376","2.4999378838179376"
"242.75","97100","97100","97100","2.500210596745622","2.500210596745622","2.500210596745622","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499911536161346","2.499911536161346","2.499911536161346"
"243","97200","97200","97200","2.500300155213189","2.500300155213189","2.500300155213189","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499873990448337","2.499873990448337","2.499873990448337"
"243.25","97300","97300","97300","2.5004277770573147","2.5004277770573147","2.5004277770573147","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4998204873764154","2.4998204873764154","2.4998204873764154"
"243.5","97400","97400","97400","2.500609639649869","2.500609639649869","2.500609639649869","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4997442448849916","2.4997442448849916","2.4997442448849916"
"243.75","97500","97500","97500","2.500868795931385","2.500868795931385","2.500868795931385","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.499635598459979","2.499635598459979","2.499635598459979"
"244","97600","97600","97600","2.5012380966065937","2.5012380966065937","2.5012380966065937","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4994807760582622","2.4994807760582622","2.4994807760582622"
"244.25","97700","97700","97700","2.5017643543064376","2.5017643543064376","2.5017643543064376","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4992601523614195","2.4992601523614195","2.4992601523614195"
"244.5","97800","97800","97800","2.5025142775663314","2.5025142775663314","2.5025142775663314","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.498945761068509","2.498945761068509","2.498945761068509"
"244.75","97900","97900","97900","2.5035829268121312","2.5035829268121312","2.5035829268121312","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4984977498886503","2.4984977498886503","2.4984977498886503"
"245","98000","98000","98000","2.5051057642338073","2.5051057642338073","2.5051057642338073","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.497859328875773","2.497859328875773","2.497859328875773"
"245.25","98100","98100","98100","2.50727582498393","2.50727582498393","2.50727582498393","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4969495717797456","2.4969495717797456","2.4969495717797456"
"245.5","98200","98200","98200","2.510368186304253","2.510368186304253","2.510368186304253","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4956531579820487","2.4956531579820487","2.4956531579820487"
"245.75","98300","98300","98300","2.5147748362297575","2.5147748362297575","2.5147748362297575","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.49380575490559","2.49380575490559","2.49380575490559"
"246","98400","98400","98400","2.5210543616541754","2.5210543616541754","2.5210543616541754","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4911731885608077","2.4911731885608077","2.4911731885608077"
"246.25","98500","98500","98500","2.5300027537042826","2.5300027537042826","2.5300027537042826","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.487421763593518","2.487421763593518","2.487421763593518"
"246.5","98600","98600","98600","2.5427543042145366","2.5427543042145366","2.5427543042145366","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4820759755518944","2.4820759755518944","2.4820759755518944"
"246.75","98700","98700","98700","2.5609253785819055","2.5609253785819055","2.5609253785819055","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4744582692993706","2.4744582692993706","2.4744582692993706"
"247","98800","98800","98800","2.5868192770166805","2.5868192770166805","2.5868192770166805","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4636032487022383","2.4636032487022383","2.4636032487022383"
"247.25","98900","98900","98900","2.623718115903351","2.623718115903351","2.623718115903351","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4481355817580273","2.4481355817580273","2.4481355817580273"
"247.5","99000","99000","99000","2.676298623185381","2.676298623185381","2.676298623185381","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.4260964639048295","2.4260964639048295","2.4260964639048295"
"247.75","99100","99100","99100","2.75122425469552","2.75122425469552","2.75122425469552","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.3946975956796575","2.3946975956796575","2.3946975956796575"
"248","99200","99200","99200","2.8579878491190938","2.8579878491190938","2.8579878491190938","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.3499740812746692","2.3499740812746692","2.3499740812746692"
"248.25","99300","99300","99300","3.0101093651077933","3.0101093651077933","3.0101093651077933","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.2862988186423667","2.2862988186423667","2.2862988186423667"
"248.5","99400","99400","99400","3.226834803159692","3.226834803159692","3.226834803159692","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.1957110103265016","2.1957110103265016","2.1957110103265016"
"248.75","99500","99500","99500","3.535539312264343","3.535539312264343","3.535539312264343","4.9999997532598925","4.9999997532598925","4.9999997532598925","2.066993047682682","2.066993047682682","2.066993047682682"
"249","99600","99600","99600","3.975120757296937","3.975120757296937","3.975120757296937","4.9999997532598925","4.9999997532598925","4.9999997532598925","1.884362033600576","1.884362033600576","1.884362033600576"
"249.25","99700","99700","99700","4.600812100004527","4.600812100004527","4.600812100004527","4.9999997532598925","4.9999997532598925","4.9999997532598925","1.6254461695677858","1.6254461695677858","1.6254461695677858"
"249.5","99800","99800","99800","5.491086423118648","5.491086423118648","5.491086423118648","4.9999997532598925","4.9999997532598925","4.9999997532598925","1.2580378592599608","1.2580378592599608","1.2580378592599608"
"249.75","99900","99900","99900","6.757626857686423","6.757626857686423","6.757626857686423","4.9999997532598925","4.9999997532598925","4.9999997532598925","0.7355146445779475","0.7355146445779475","0.7355146445779475"

==> figs/csv_old/r1_z1_aff.csv <==
"time","breezy-sweep-31 - _step","breezy-sweep-31 - _step__MIN","breezy-sweep-31 - _step__MAX","breezy-sweep-31 - y_aff","breezy-sweep-31 - y_aff__MIN","breezy-sweep-31 - y_aff__MAX","breezy-sweep-31 - z","breezy-sweep-31 - z__MIN","breezy-sweep-31 - z__MAX","breezy-sweep-31 - p_aff","breezy-sweep-31 - p_aff__MIN","breezy-sweep-31 - p_aff__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","0","0","0"
"0.25","100","100","100","2.246294559029485","2.246294559029485","2.246294559029485","-6.479922984823493","-6.479922984823493","-6.479922984823493","2.503368571931889","2.503368571931889","2.503368571931889"
"0.5","200","200","200","1.8105368974579787","1.8105368974579787","1.8105368974579787","-6.445779488421929","-6.445779488421929","-6.445779488421929","5.087760270870849","5.087760270870849","5.087760270870849"
"0.75","300","300","300","0.6832455605491217","0.6832455605491217","0.6832455605491217","-6.397746515390242","-6.397746515390242","-6.397746515390242","6.165405931600782","6.165405931600782","6.165405931600782"
"1","400","400","400","-0.7547920352967955","-0.7547920352967955","-0.7547920352967955","-6.336061014766998","-6.336061014766998","-6.336061014766998","4.929649476217168","4.929649476217168","4.929649476217168"
"1.25","500","500","500","-2.0328662545414393","-2.0328662545414393","-2.0328662545414393","-6.261018391725194","-6.261018391725194","-6.261018391725194","2.344950249241072","2.344950249241072","2.344950249241072"
"1.5","600","600","600","-2.920376141271649","-2.920376141271649","-2.920376141271649","-6.172970687446885","-6.172970687446885","-6.172970687446885","-0.19590642510677103","-0.19590642510677103","-0.19590642510677103"
"1.75","700","700","700","-3.427008328431433","-3.427008328431433","-3.427008328431433","-6.072324439437726","-6.072324439437726","-6.072324439437726","-2.036534492613294","-2.036534492613294","-2.036534492613294"
"2","800","800","800","-3.656367719539043","-3.656367719539043","-3.656367719539043","-5.959538236450288","-5.959538236450288","-5.959538236450288","-3.150615038418376","-3.150615038418376","-3.150615038418376"
"2.25","900","900","900","-3.711740041169864","-3.711740041169864","-3.711740041169864","-5.835119984002636","-5.835119984002636","-5.835119984002636","-3.7301361822369925","-3.7301361822369925","-3.7301361822369925"
"2.5","1000","1000","1000","-3.668109758889324","-3.668109758889324","-3.668109758889324","-5.699623898190477","-5.699623898190477","-5.699623898190477","-3.970465582016751","-3.970465582016751","-3.970465582016751"
"2.75","1100","1100","1100","-3.573148435873734","-3.573148435873734","-3.573148435873734","-5.553647247086542","-5.553647247086542","-5.553647247086542","-4.013681546196483","-4.013681546196483","-4.013681546196483"
"3","1200","1200","1200","-3.454924356903522","-3.454924356903522","-3.454924356903522","-5.397826860490848","-5.397826860490848","-5.397826860490848","-3.9507711723229963","-3.9507711723229963","-3.9507711723229963"
"3.25","1300","1300","1300","-3.3289250916739093","-3.3289250916739093","-3.3289250916739093","-5.232835430130989","-5.232835430130989","-5.232835430130989","-3.8361659362249183","-3.8361659362249183","-3.8361659362249183"
"3.5","1400","1400","1400","-3.203022204862688","-3.203022204862688","-3.203022204862688","-5.059377623605114","-5.059377623605114","-5.059377623605114","-3.700741679091694","-3.700741679091694","-3.700741679091694"
"3.75","1500","1500","1500","-3.080674845483078","-3.080674845483078","-3.080674845483078","-4.87818603640479","-4.87818603640479","-4.87818603640479","-3.560958222400771","-3.560958222400771","-3.560958222400771"
"4","1600","1600","1600","-2.962908539286656","-2.962908539286656","-2.962908539286656","-4.690017007244723","-4.690017007244723","-4.690017007244723","-3.424765642775706","-3.424765642775706","-3.424765642775706"
"4.25","1700","1700","1700","-2.8495023459464006","-2.8495023459464006","-2.8495023459464006","-4.495646322656254","-4.495646322656254","-4.495646322656254","-3.295276653824901","-3.295276653824901","-3.295276653824901"
"4.5","1800","1800","1800","-2.739680783429549","-2.739680783429549","-2.739680783429549","-4.295864837367887","-4.295864837367887","-4.295864837367887","-3.1729953089904606","-3.1729953089904606","-3.1729953089904606"
"4.75","1900","1900","1900","-2.6325019661475464","-2.6325019661475464","-2.6325019661475464","-4.091474037395923","-4.091474037395923","-4.091474037395923","-3.0571389717697026","-3.0571389717697026","-3.0571389717697026"
"5","2000","2000","2000","-2.5270626893409407","-2.5270626893409407","-2.5270626893409407","-3.883281572999747","-3.883281572999747","-3.883281572999747","-2.9463999706423416","-2.9463999706423416","-2.9463999706423416"
"5.25","2100","2100","2100","-2.4225956123762673","-2.4225956123762673","-2.4225956123762673","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-2.839365912168183","-2.839365912168183","-2.839365912168183"
"5.5","2200","2200","2200","-2.3185047995608428","-2.3185047995608428","-2.3185047995608428","-3.458726277600581","-3.458726277600581","-3.458726277600581","-2.734735636967174","-2.734735636967174","-2.734735636967174"
"5.75","2300","2300","2300","-2.2143677049905035","-2.2143677049905035","-2.2143677049905035","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-2.631415767272894","-2.631415767272894","-2.631415767272894"
"6","2400","2400","2400","-2.1099203347310853","-2.1099203347310853","-2.1099203347310853","-3.028614398558494","-3.028614398558494","-3.028614398558494","-2.528549956793233","-2.528549956793233","-2.528549956793233"
"6.25","2500","2500","2500","-2.0050352869909185","-2.0050352869909185","-2.0050352869909185","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-2.4255123285270765","-2.4255123285270765","-2.4255123285270765"
"6.5","2600","2600","2600","-1.8996980673041621","-1.8996980673041621","-1.8996980673041621","-2.599178791472349","-2.599178791472349","-2.599178791472349","-2.3218837167943014","-2.3218837167943014","-2.3218837167943014"
"6.75","2700","2700","2700","-1.7939844872634791","-1.7939844872634791","-1.7939844872634791","-2.386579659648942","-2.386579659648942","-2.386579659648942","-2.2174213778356053","-2.2174213778356053","-2.2174213778356053"
"7","2800","2800","2800","-1.68804043638312","-1.68804043638312","-1.68804043638312","-2.176337314367673","-2.176337314367673","-2.176337314367673","-2.1120279884959396","-2.1120279884959396","-2.1120279884959396"
"7.25","2900","2900","2900","-1.5820644570469238","-1.5820644570469238","-1.5820644570469238","-1.96912213041497","-1.96912213041497","-1.96912213041497","-2.005722858653602","-2.005722858653602","-2.005722858653602"
"7.5","3000","3000","3000","-1.4762930928628737","-1.4762930928628737","-1.4762930928628737","-1.765570124301592","-1.765570124301592","-1.765570124301592","-1.898616602808552","-1.898616602808552","-1.898616602808552"
"7.75","3100","3100","3100","-1.3709887584066514","-1.3709887584066514","-1.3709887584066514","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-1.7908895809879959","-1.7908895809879959","-1.7908895809879959"
"8","3200","3200","3200","-1.2664297923280567","-1.2664297923280567","-1.2664297923280567","-1.371809540399278","-1.371809540399278","-1.371809540399278","-1.6827739329399858","-1.6827739329399858","-1.6827739329399858"
"8.25","3300","3300","3300","-1.1629023443902833","-1.1629023443902833","-1.1629023443902833","-1.182674541294151","-1.182674541294151","-1.182674541294151","-1.5745388072941386","-1.5745388072941386","-1.5745388072941386"
"8.5","3400","3400","3400","-1.060693773233672","-1.060693773233672","-1.060693773233672","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-1.4664783145388263","-1.4664783145388263","-1.4664783145388263"
"8.75","3500","3500","3500","-0.9600872739690341","-0.9600872739690341","-0.9600872739690341","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-1.3589017397510161","-1.3589017397510161","-1.3589017397510161"
"9","3600","3600","3600","-0.8613575010851757","-0.8613575010851757","-0.8613575010851757","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-1.2521255967085936","-1.2521255967085936","-1.2521255967085936"
"9.25","3700","3700","3700","-0.7647669963205744","-0.7647669963205744","-0.7647669963205744","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-1.1464671655584544","-1.1464671655584544","-1.1464671655584544"
"9.5","3800","3800","3800","-0.6705632702051736","-0.6705632702051736","-0.6705632702051736","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-1.0422392185938518","-1.0422392185938518","-1.0422392185938518"
"9.75","3900","3900","3900","-0.5789764189534469","-0.5789764189534469","-0.5789764189534469","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.9397456963421249","-0.9397456963421249","-0.9397456963421249"
"10","4000","4000","4000","-0.490217185346186","-0.490217185346186","-0.490217185346186","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.8392781462637755","-0.8392781462637755","-0.8392781462637755"
"10.25","4100","4100","4100","-0.40447539374139324","-0.40447539374139324","-0.40447539374139324","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.7411127781998262","-0.7411127781998262","-0.7411127781998262"
"10.5","4200","4200","4200","-0.3219187061677046","-0.3219187061677046","-0.3219187061677046","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.6455080246568611","-0.6455080246568611","-0.6455080246568611"
"10.75","4300","4300","4300","-0.24269165937067225","-0.24269165937067225","-0.24269165937067225","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.5527025209752489","-0.5527025209752489","-0.5527025209752489"
"11","4400","4400","4400","-0.16691495244128907","-0.16691495244128907","-0.16691495244128907","0.4465865197808661","0.4465865197808661","0.4465865197808661","-0.4629134414439186","-0.4629134414439186","-0.4629134414439186"
"11.25","4500","4500","4500","-0.0946849619034335","-0.0946849619034335","-0.0946849619034335","0.5493187459448557","0.5493187459448557","0.5493187459448557","-0.37633514355328535","-0.37633514355328535","-0.37633514355328535"
"11.5","4600","4600","4600","-0.026073466415985562","-0.026073466415985562","-0.026073466415985562","0.6445380055626164","0.6445380055626164","0.6445380055626164","-0.2931380847677588","-0.2931380847677588","-0.2931380847677588"
"11.75","4700","4700","4700","0.038872432998386816","0.038872432998386816","0.038872432998386816","0.7324273240243417","0.7324273240243417","0.7324273240243417","-0.21346798527004862","-0.21346798527004862","-0.21346798527004862"
"12","4800","4800","4800","0.10013020869456034","0.10013020869456034","0.10013020869456034","0.8132138960999326","0.8132138960999326","0.8132138960999326","-0.13744521676310917","-0.13744521676310917","-0.13744521676310917"
"12.25","4900","4900","4900","0.1577016279035773","0.1577016279035773","0.1577016279035773","0.8871667480144838","0.8871667480144838","0.8871667480144838","-0.06516440216638231","-0.06516440216638231","-0.06516440216638231"
"12.5","5000","5000","5000","0.21161230872569245","0.21161230872569245","0.21161230872569245","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.003305785646419479","0.003305785646419479","0.003305785646419479"
"12.75","5100","5100","5100","0.261911118792069","0.261911118792069","0.261911118792069","1.015840829361554","1.015840829361554","1.015840829361554","0.06792263570141732","0.06792263570141732","0.06792263570141732"
"13","5200","5200","5200","0.30866942456040575","0.30866942456040575","0.30866942456040575","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.1286692296039218","0.1286692296039218","0.1286692296039218"
"13.25","5300","5300","5300","0.3519801992524911","0.3519801992524911","0.3519801992524911","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.18555409848466464","0.18555409848466464","0.18555409848466464"
"13.5","5400","5400","5400","0.391956997657704","0.391956997657704","0.391956997657704","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.23861071330915706","0.23861071330915706","0.23861071330915706"
"13.75","5500","5500","5500","0.4287328063558659","0.4287328063558659","0.4287328063558659","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.28789681562290714","0.28789681562290714","0.28789681562290714"
"14","5600","5600","5600","0.4624587783098664","0.4624587783098664","0.4624587783098664","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.33349359600868766","0.33349359600868766","0.33349359600868766"
"14.25","5700","5700","5700","0.49330286120814265","0.49330286120814265","0.49330286120814265","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.37550472788982325","0.37550472788982325","0.37550472788982325"
"14.5","5800","5800","5800","0.5214483293726869","0.5214483293726869","0.5214483293726869","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.41405526477018617","0.41405526477018617","0.41405526477018617"
"14.75","5900","5900","5900","0.5470922294693791","0.5470922294693791","0.5470922294693791","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.44929040951501986","0.44929040951501986","0.44929040951501986"
"15","6000","6000","6000","0.5704437506484485","0.5704437506484485","0.5704437506484485","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.48137416481434536","0.48137416481434536","0.48137416481434536"
"15.25","6100","6100","6100","0.5917225300918519","0.5917225300918519","0.5917225300918519","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.5104878745077225","0.5104878745077225","0.5104878745077225"
"15.5","6200","6200","6200","0.6111569052422807","0.6111569052422807","0.6111569052422807","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.53682866596648","0.53682866596648","0.53682866596648"
"15.75","6300","6300","6300","0.6289821242285307","0.6289821242285307","0.6289821242285307","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.5606078042122942","0.5606078042122942","0.5606078042122942"
"16","6400","6400","6400","0.6454385261790699","0.6454385261790699","0.6454385261790699","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.5820489688879397","0.5820489688879397","0.5820489688879397"
"16.25","6500","6500","6500","0.6607697032262296","0.6607697032262296","0.6607697032262296","1.475456794630587","1.475456794630587","1.475456794630587","0.6013864655782948","0.6013864655782948","0.6013864655782948"
"16.5","6600","6600","6600","0.6752206560450833","0.6752206560450833","0.6752206560450833","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.6188633833005874","0.6188633833005874","0.6188633833005874"
"16.75","6700","6700","6700","0.6890359547423576","0.6890359547423576","0.6890359547423576","1.525423694633091","1.525423694633091","1.525423694633091","0.6347297102372984","0.6347297102372984","0.6347297102372984"
"17","6800","6800","6800","0.7024579168110482","0.7024579168110482","0.7024579168110482","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.6492404199694544","0.6492404199694544","0.6492404199694544"
"17.25","6900","6900","6900","0.7157248136959291","0.7157248136959291","0.7157248136959291","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.6626535405794398","0.6626535405794398","0.6626535405794398"
"17.5","7000","7000","7000","0.7290691172747215","0.7290691172747215","0.7290691172747215","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.6752282190296024","0.6752282190296024","0.6752282190296024"
"17.75","7100","7100","7100","0.7427157972506264","0.7427157972506264","0.7427157972506264","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.6872227931845281","0.6872227931845281","0.6872227931845281"
"18","7200","7200","7200","0.7568806800762745","0.7568806800762745","0.7568806800762745","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.6988928837312745","0.6988928837312745","0.6988928837312745"
"18.25","7300","7300","7300","0.7717688795892171","0.7717688795892171","0.7717688795892171","1.731569614394402","1.731569614394402","1.731569614394402","0.7104895180632147","0.7104895180632147","0.7104895180632147"
"18.5","7400","7400","7400","0.7875733090378898","0.7875733090378898","0.7875733090378898","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.7222572979309949","0.7222572979309949","0.7222572979309949"
"18.75","7500","7500","7500","0.8044732836176441","0.8044732836176441","0.8044732836176441","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.7344326223297353","0.7344326223297353","0.7344326223297353"
"19","7600","7600","7600","0.8226332220228093","0.8226332220228093","0.8226332220228093","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.7472419766876277","0.7472419766876277","0.7472419766876277"
"19.25","7700","7700","7700","0.8422014548567137","0.8422014548567137","0.8422014548567137","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.7609002989499285","0.7609002989499285","0.7609002989499285"
"19.5","7800","7800","7800","0.8633091470315313","0.8633091470315313","0.8633091470315313","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.7756094326172414","0.7756094326172414","0.7756094326172414"
"19.75","7900","7900","7900","0.886069340538359","0.886069340538359","0.886069340538359","2.067446009596716","2.067446009596716","2.067446009596716","0.7915566762015054","0.7915566762015054","0.7915566762015054"
"20","8000","8000","8000","0.9105761231799209","0.9105761231799209","0.9105761231799209","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.808913437911227","0.808913437911227","0.808913437911227"
"20.25","8100","8100","8100","0.9369039280387679","0.9369039280387679","0.9369039280387679","2.212342517707873","2.212342517707873","2.212342517707873","0.827834003673324","0.827834003673324","0.827834003673324"
"20.5","8200","8200","8200","0.965106967608156","0.965106967608156","0.965106967608156","2.290729549492121","2.290729549492121","2.290729549492121","0.8484544258473703","0.8484544258473703","0.8484544258473703"
"20.75","8300","8300","8300","0.9952188056462009","0.9952188056462009","0.9952188056462009","2.372859482188952","2.372859482188952","2.372859482188952","0.870891539193668","0.870891539193668","0.870891539193668"
"21","8400","8400","8400","1.0272520689320768","1.0272520689320768","1.0272520689320768","2.4585172566461218","2.4585172566461218","2.4585172566461218","0.8952421098247945","0.8952421098247945","0.8952421098247945"
"21.25","8500","8500","8500","1.0611983002113965","1.0611983002113965","1.0611983002113965","2.5474470574051744","2.5474470574051744","2.5474470574051744","0.9215821220062099","0.9215821220062099","0.9215821220062099"
"21.5","8600","8600","8600","1.0970279527222118","1.0970279527222118","1.0970279527222118","2.639353894167369","2.639353894167369","2.639353894167369","0.9499662067809587","0.9499662067809587","0.9499662067809587"
"21.75","8700","8700","8700","1.1346905257988498","1.1346905257988498","1.1346905257988498","2.7339054404401226","2.7339054404401226","2.7339054404401226","0.9804272154818874","0.9804272154818874","0.9804272154818874"
"22","8800","8800","8800","1.1741148401636894","1.1741148401636894","1.1741148401636894","2.8307341168121614","2.8307341168121614","2.8307341168121614","1.012975940268162","1.012975940268162","1.012975940268162"
"22.25","8900","8900","8900","1.2152094506424664","1.2152094506424664","1.2152094506424664","2.9294394048170282","2.9294394048170282","2.9294394048170282","1.047600982886819","1.047600982886819","1.047600982886819"
"22.5","9000","9000","9000","1.2578631931822215","1.2578631931822215","1.2578631931822215","3.0295903759506757","3.0295903759506757","3.0295903759506757","1.0842687719207842","1.0842687719207842","1.0842687719207842"
"22.75","9100","9100","9100","1.3019458622178464","1.3019458622178464","1.3019458622178464","3.130728419117563","3.130728419117563","3.130728419117563","1.122923727847895","1.122923727847895","1.122923727847895"
"23","9200","9200","9200","1.3473090136284231","1.3473090136284231","1.3473090136284231","3.2323701485988288","3.2323701485988288","3.2323701485988288","1.1634885743069692","1.1634885743069692","1.1634885743069692"
"23.25","9300","9300","9300","1.3937868877531565","1.3937868877531565","1.3937868877531565","3.334010473572528","3.334010473572528","3.334010473572528","1.2058647930526312","1.2058647930526312","1.2058647930526312"
"23.5","9400","9400","9400","1.4411974462032897","1.4411974462032897","1.4411974462032897","3.435125809275708","3.435125809275708","3.435125809275708","1.2499332191859787","1.2499332191859787","1.2499332191859787"
"23.75","9500","9500","9500","1.4893435155154342","1.4893435155154342","1.4893435155154342","3.5351774090867236","3.5351774090867236","3.5351774090867236","1.2955547723789484","1.2955547723789484","1.2955547723789484"
"24","9600","9600","9600","1.5380140300473866","1.5380140300473866","1.5380140300473866","3.6336147961280543","3.6336147961280543","3.6336147961280543","1.3425713189716335","1.3425713189716335","1.3425713189716335"
"24.25","9700","9700","9700","1.5869853659234723","1.5869853659234723","1.5869853659234723","3.7298792724486223","3.7298792724486223","3.7298792724486223","1.3908066590188444","1.3908066590188444","1.3908066590188444"
"24.5","9800","9800","9800","1.636022757296426","1.636022757296426","1.636022757296426","3.823407483443133","3.823407483443133","3.823407483443133","1.4400676316000292","1.4400676316000292","1.4400676316000292"
"24.75","9900","9900","9900","1.6848817857097187","1.6848817857097187","1.6848817857097187","3.913635014905986","3.913635014905986","3.913635014905986","1.490145330989546","1.490145330989546","1.490145330989546"
"25","10000","10000","10000","1.7333099329210653","1.7333099329210653","1.7333099329210653","3.9999999999999996","3.9999999999999996","3.9999999999999996","1.5408164256168084","1.5408164256168084","1.5408164256168084"
"25.25","10100","10100","10100","1.7810481871867376","1.7810481871867376","1.7810481871867376","4.081946713445499","4.081946713445499","4.081946713445499","1.5918445711316327","1.5918445711316327","1.5918445711316327"
"25.5","10200","10200","10200","1.827832692709493","1.827832692709493","1.827832692709493","4.158929130402558","4.158929130402558","4.158929130402558","1.6429819083331552","1.6429819083331552","1.6429819083331552"
"25.75","10300","10300","10300","1.8733964317217928","1.8733964317217928","1.8733964317217928","4.230414427826612","4.230414427826612","4.230414427826612","1.6939706362239626","1.6939706362239626","1.6939706362239626"
"26","10400","10400","10400","1.9174709285117628","1.9174709285117628","1.9174709285117628","4.2958864065227695","4.2958864065227695","4.2958864065227695","1.7445446500174273","1.7445446500174273","1.7445446500174273"
"26.25","10500","10500","10500","1.9597879646027943","1.9597879646027943","1.9597879646027943","4.354848812703426","4.354848812703426","4.354848812703426","1.7944312335583246","1.7944312335583246","1.7944312335583246"
"26.5","10600","10600","10600","2.0000812942690094","2.0000812942690094","2.0000812942690094","4.406828538563178","4.406828538563178","4.406828538563178","1.843352795316298","1.843352795316298","1.843352795316298"
"26.75","10700","10700","10700","2.0380883496080138","2.0380883496080138","2.0380883496080138","4.4513786822193815","4.4513786822193815","4.4513786822193815","1.89102863688055","1.89102863688055","1.89102863688055"
"27","10800","10800","10800","2.0735519244987772","2.0735519244987772","2.0735519244987772","4.488081448320182","4.488081448320182","4.488081448320182","1.9371767427232114","1.9371767427232114","1.9371767427232114"
"27.25","10900","10900","10900","2.1062218269451822","2.1062218269451822","2.1062218269451822","4.516550871688152","4.516550871688152","4.516550871688152","1.981515579908788","1.981515579908788","1.981515579908788"
"27.5","11000","11000","11000","2.1358564895434786","2.1358564895434786","2.1358564895434786","4.536435347539359","4.536435347539359","4.536435347539359","2.023765896408544","2.023765896408544","2.023765896408544"
"27.75","11100","11100","11100","2.1622245281126014","2.1622245281126014","2.1622245281126014","4.547419953087174","4.547419953087174","4.547419953087174","2.063652506730917","2.063652506730917","2.063652506730917"
"28","11200","11200","11200","2.1851062388880997","2.1851062388880997","2.1851062388880997","4.549228546698854","4.549228546698854","4.549228546698854","2.1009060537019257","2.1009060537019257","2.1009060537019257"
"28.25","11300","11300","11300","2.204295025100573","2.204295025100573","2.204295025100573","4.541625632212107","4.541625632212107","4.541625632212107","2.1352647354214627","2.1352647354214627","2.1352647354214627"
"28.5","11400","11400","11400","2.219598744235235","2.219598744235235","2.219598744235235","4.524417977528965","4.524417977528965","4.524417977528965","2.1664759866813728","2.1664759866813728","2.1664759866813728"
"28.75","11500","11500","11500","2.230840967797246","2.230840967797246","2.230840967797246","4.4974559781757515","4.4974559781757515","4.4974559781757515","2.1942981044568866","2.1942981044568866","2.1942981044568866"
"29","11600","11600","11600","2.237862145984248","2.237862145984248","2.237862145984248","4.4606347581404515","4.4606347581404515","4.4606347581404515","2.218501807472309","2.218501807472309","2.218501807472309"
"29.25","11700","11700","11700","2.2405206702892446","2.2405206702892446","2.2405206702892446","4.413895001962034","4.413895001962034","4.413895001962034","2.2388717202919013","2.2388717202919013","2.2388717202919013"
"29.5","11800","11800","11800","2.238693827719493","2.238693827719493","2.238693827719493","4.357223513739725","4.357223513739725","4.357223513739725","2.2552077728946616","2.2552077728946616","2.2552077728946616"
"29.75","11900","11900","11900","2.2322786410162565","2.2322786410162565","2.2322786410162565","4.290653500443044","4.290653500443044","4.290653500443044","2.2673265072540545","2.2673265072540545","2.2673265072540545"
"30","12000","12000","12000","2.221192589991116","2.221192589991116","2.221192589991116","4.2142645786248","4.2142645786248","4.2142645786248","2.2750622830559193","2.2750622830559193","2.2750622830559193"
"30.25","12100","12100","12100","2.205374209852948","2.205374209852948","2.205374209852948","4.128182505358433","4.128182505358433","4.128182505358433","2.2782683753471704","2.2782683753471704","2.2782683753471704"
"30.5","12200","12200","12200","2.1847835631802783","2.1847835631802783","2.1847835631802783","4.032578635927369","4.032578635927369","4.032578635927369","2.2768179576089955","2.2768179576089955","2.2768179576089955"
"30.75","12300","12300","12300","2.159402582991709","2.159402582991709","2.159402582991709","3.9276691124766034","3.9276691124766034","3.9276691124766034","2.270604964486785","2.270604964486785","2.270604964486785"
"31","12400","12400","12400","2.129235285177498","2.129235285177498","2.129235285177498","3.8137137894854396","3.8137137894854396","3.8137137894854396","2.2595448291807125","2.2595448291807125","2.2595448291807125"
"31.25","12500","12500","12500","2.094307849372861","2.094307849372861","2.094307849372861","3.69101490352475","3.69101490352475","3.69101490352475","2.2435750912997663","2.2435750912997663","2.2435750912997663"
"31.5","12600","12600","12600","2.0546685681731556","2.0546685681731556","2.0546685681731556","3.559915496312644","3.559915496312644","3.559915496312644","2.222655871804212","2.222655871804212","2.222655871804212"
"31.75","12700","12700","12700","2.0103876654074706","2.0103876654074706","2.0103876654074706","3.4207976015694515","3.4207976015694515","3.4207976015694515","2.1967702125001813","2.1967702125001813","2.1967702125001813"
"32","12800","12800","12800","1.9615569849955588","1.9615569849955588","1.9615569849955588","3.2740802075875672","3.2740802075875672","3.2740802075875672","2.1659242784018913","2.1659242784018913","2.1659242784018913"
"32.25","12900","12900","12900","1.9082895527078811","1.9082895527078811","1.9082895527078811","3.120217008765377","3.120217008765377","3.120217008765377","2.1301474221343257","2.1301474221343257","2.1301474221343257"
"32.5","13000","13000","13000","1.8507190139256464","1.8507190139256464","1.8507190139256464","2.95969396059922","2.95969396059922","2.95969396059922","2.0894921104088144","2.0894921104088144","2.0894921104088144"
"32.75","13100","13100","13100","1.7889989512516098","1.7889989512516098","1.7889989512516098","2.793026653775874","2.793026653775874","2.793026653775874","2.044033713458784","2.044033713458784","2.044033713458784"
"33","13200","13200","13200","1.723302086548937","1.723302086548937","1.723302086548937","2.620757524053597","2.620757524053597","2.620757524053597","1.9938701591685626","1.9938701591685626","1.9938701591685626"
"33.25","13300","13300","13300","1.653819372680038","1.653819372680038","1.653819372680038","2.4434529155561218","2.4434529155561218","2.4434529155561218","1.9391214544590958","1.9391214544590958","1.9391214544590958"
"33.5","13400","13400","13400","1.5807589808756966","1.5807589808756966","1.5807589808756966","2.261700015926302","2.261700015926302","2.261700015926302","1.8799290773054376","1.8799290773054376","1.8799290773054376"
"33.75","13500","13500","13500","1.5043451902832543","1.5043451902832543","1.5043451902832543","2.0761036824891157","2.0761036824891157","2.0761036824891157","1.816455243547204","1.816455243547204","1.816455243547204"
"34","13600","13600","13600","1.4248171868172306","1.4248171868172306","1.4248171868172306","1.8872831791543059","1.8872831791543059","1.8872831791543059","1.7488820534097764","1.7488820534097764","1.7488820534097764"
"34.25","13700","13700","13700","1.3424277789633141","1.3424277789633141","1.3424277789633141","1.6958688442433354","1.6958688442433354","1.6958688442433354","1.677410523376535","1.677410523376535","1.677410523376535"
"34.5","13800","13800","13800","1.2574420386639864","1.2574420386639864","1.2574420386639864","1.5024987097522235","1.5024987097522235","1.5024987097522235","1.6022595097362633","1.6022595097362633","1.6022595097362633"
"34.75","13900","13900","13900","1.1701358758384235","1.1701358758384235","1.1701358758384235","1.3078150927587557","1.3078150927587557","1.3078150927587557","1.5236645307711048","1.5236645307711048","1.5236645307711048"
"35","14000","14000","14000","1.080794555458391","1.080794555458391","1.080794555458391","1.1124611797498087","1.1124611797498087","1.1124611797498087","1.4418764951452074","1.4418764951452074","1.4418764951452074"
"35.25","14100","14100","14100","0.9897111664135375","0.9897111664135375","0.9897111664135375","0.9170776245819421","0.9170776245819421","0.9170776245819421","1.3571603445990075","1.3571603445990075","1.3571603445990075"
"35.5","14200","14200","14200","0.8971850516521063","0.8971850516521063","0.8971850516521063","0.7222991805969723","0.7222991805969723","0.7222991805969723","1.2697936195457786","1.2697936195457786","1.2697936195457786"
"35.75","14300","14300","14300","0.8035202092754159","0.8035202092754159","0.8035202092754159","0.5287513870959808","0.5287513870959808","0.5287513870959808","1.1800649566027284","1.1800649566027284","1.1800649566027284"
"36","14400","14400","14400","0.7090236743955279","0.7090236743955279","0.7090236743955279","0.33704732993273323","0.33704732993273323","0.33704732993273323","1.0882725274663598","1.0882725274663598","1.0882725274663598"
"36.25","14500","14500","14500","0.6140038916348369","0.6140038916348369","0.6140038916348369","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.9947224288585556","0.9947224288585556","0.9947224288585556"
"36.5","14600","14600","14600","0.5187690881537594","0.5187690881537594","0.5187690881537594","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.8997270335245545","0.8997270335245545","0.8997270335245545"
"36.75","14700","14700","14700","0.42362565703853566","0.42362565703853566","0.42362565703853566","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.8036033124552264","0.8036033124552264","0.8036033124552264"
"37","14800","14800","14800","0.32887656076602356","0.32887656076602356","0.32887656076602356","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.7066711386329333","0.7066711386329333","0.7066711386329333"
"37.25","14900","14900","14900","0.23481976428728896","0.23481976428728896","0.23481976428728896","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.6092515826623351","0.6092515826623351","0.6092515826623351"
"37.5","15000","15000","15000","0.14174670703821124","0.14174670703821124","0.14174670703821124","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","0.5116652106447522","0.5116652106447522","0.5116652106447522"
"37.75","15100","15100","15100","0.049940822894931174","0.049940822894931174","0.049940822894931174","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","0.41423039458732874","0.41423039458732874","0.41423039458732874"
"38","15200","15200","15200","-0.04032388325305309","-0.04032388325305309","-0.04032388325305309","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","0.3172616455071865","0.3172616455071865","0.3172616455071865"
"38.25","15300","15300","15300","-0.12878419403660535","-0.12878419403660535","-0.12878419403660535","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","0.22106797919699533","0.22106797919699533","0.22106797919699533"
"38.5","15400","15400","15400","-0.21518896541866758","-0.21518896541866758","-0.21518896541866758","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","0.12595132436354728","0.12595132436354728","0.12595132436354728"
"38.75","15500","15500","15500","-0.2993003324482891","-0.2993003324482891","-0.2993003324482891","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","0.03220498253687909","0.03220498253687909","0.03220498253687909"
"39","15600","15600","15600","-0.3808948281574922","-0.3808948281574922","-0.3808948281574922","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.05988785122349216","-0.05988785122349216","-0.05988785122349216"
"39.25","15700","15700","15700","-0.45976440937720975","-0.45976440937720975","-0.45976440937720975","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.15005549822394681","-0.15005549822394681","-0.15005549822394681"
"39.5","15800","15800","15800","-0.5357173838599081","-0.5357173838599081","-0.5357173838599081","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.238039128509141","-0.238039128509141","-0.238039128509141"
"39.75","15900","15900","15900","-0.6085792337395489","-0.6085792337395489","-0.6085792337395489","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.3235940081115307","-0.3235940081115307","-0.3235940081115307"
"40","16000","16000","16000","-0.6781933310300634","-0.6781933310300634","-0.6781933310300634","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.4064906541475639","-0.4064906541475639","-0.4064906541475639"
"40.25","16100","16100","16100","-0.7444215415571157","-0.7444215415571157","-0.7444215415571157","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.4865158913401917","-0.4865158913401917","-0.4865158913401917"
"40.5","16200","16200","16200","-0.8071447144301943","-0.8071447144301943","-0.8071447144301943","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.5634738041941731","-0.5634738041941731","-0.5634738041941731"
"40.75","16300","16300","16300","-0.8662630548884058","-0.8662630548884058","-0.8662630548884058","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.6371865797300826","-0.6371865797300826","-0.6371865797300826"
"41","16400","16400","16400","-0.9216963790891239","-0.9216963790891239","-0.9216963790891239","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-0.7074952363902798","-0.7074952363902798","-0.7074952363902798"
"41.25","16500","16500","16500","-0.9733842501491748","-0.9733842501491748","-0.9733842501491748","-2.449367104301327","-2.449367104301327","-2.449367104301327","-0.7742602354610013","-0.7742602354610013","-0.7742602354610013"
"41.5","16600","16600","16600","-1.0212859954889322","-1.0212859954889322","-1.0212859954889322","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-0.8373619721044385","-0.8373619721044385","-0.8373619721044385"
"41.75","16700","16700","16700","-1.0653806062657736","-1.0653806062657736","-1.0653806062657736","-2.546895438638476","-2.546895438638476","-2.546895438638476","-0.8967011438582149","-0.8967011438582149","-0.8967011438582149"
"42","16800","16800","16800","-1.105666520410335","-1.105666520410335","-1.105666520410335","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-0.9521989952324534","-0.9521989952324534","-0.9521989952324534"
"42.25","16900","16900","16900","-1.1421612914923134","-1.1421612914923134","-1.1421612914923134","-2.615579104531383","-2.615579104531383","-2.615579104531383","-1.0037974378114556","-1.0037974378114556","-1.0037974378114556"
"42.5","17000","17000","17000","-1.174901146337822","-1.174901146337822","-1.174901146337822","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-1.0514590460433324","-1.0514590460433324","-1.0514590460433324"
"42.75","17100","17100","17100","-1.2039404349932423","-1.2039404349932423","-1.2039404349932423","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-1.0951669296714612","-1.0951669296714612","-1.0951669296714612"
"43","17200","17200","17200","-1.229350977277013","-1.229350977277013","-1.229350977277013","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-1.1349244845220017","-1.1349244845220017","-1.1349244845220017"
"43.25","17300","17300","17300","-1.2512213107769428","-1.2512213107769428","-1.2512213107769428","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-1.170755024106774","-1.170755024106774","-1.170755024106774"
"43.5","17400","17400","17400","-1.269655845732772","-1.269655845732772","-1.269655845732772","-2.675626274072804","-2.675626274072804","-2.675626274072804","-1.2027012952263891","-1.2027012952263891","-1.2027012952263891"
"43.75","17500","17500","17500","-1.2847739327882612","-1.2847739327882612","-1.2847739327882612","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-1.2308248814597584","-1.2308248814597584","-1.2308248814597584"
"44","17600","17600","17600","-1.29670885010096","-1.29670885010096","-1.29670885010096","-2.662222871377822","-2.662222871377822","-2.662222871377822","-1.2552054990990733","-1.2552054990990733","-1.2552054990990733"
"44.25","17700","17700","17700","-1.305606716757998","-1.305606716757998","-1.305606716757998","-2.649067312482758","-2.649067312482758","-2.649067312482758","-1.2759401907297814","-1.2759401907297814","-1.2759401907297814"
"44.5","17800","17800","17800","-1.3116253398600743","-1.3116253398600743","-1.3116253398600743","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-1.2931424222591277","-1.2931424222591277","-1.2931424222591277"
"44.75","17900","17900","17900","-1.3149330030010449","-1.3149330030010449","-1.3149330030010449","-2.61195369891188","-2.61195369891188","-2.61195369891188","-1.30694108976106","-1.30694108976106","-1.30694108976106"
"45","18000","18000","18000","-1.3157072041849982","-1.3157072041849982","-1.3157072041849982","-2.588854381999832","-2.588854381999832","-2.588854381999832","-1.317479443026149","-1.317479443026149","-1.317479443026149"
"45.25","18100","18100","18100","-1.3141333514848206","-1.3141333514848206","-1.3141333514848206","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-1.3249139331797675","-1.3249139331797675","-1.3249139331797675"
"45.5","18200","18200","18200","-1.3104034249546774","-1.3104034249546774","-1.3104034249546774","-2.53572432344803","-2.53572432344803","-2.53572432344803","-1.3294129921574758","-1.3294129921574758","-1.3294129921574758"
"45.75","18300","18300","18300","-1.3047146134624428","-1.3047146134624428","-1.3047146134624428","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-1.3311557522005661","-1.3311557522005661","-1.3311557522005661"
"46","18400","18400","18400","-1.2972679352063965","-1.2972679352063965","-1.2972679352063965","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-1.3303307138555782","-1.3303307138555782","-1.3303307138555782"
"46.25","18500","18500","18500","-1.288266850723032","-1.288266850723032","-1.288266850723032","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-1.3271343712269255","-1.3271343712269255","-1.3271343712269255"
"46.5","18600","18600","18600","-1.277915877179745","-1.277915877179745","-1.277915877179745","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-1.321769803440798","-1.321769803440798","-1.321769803440798"
"46.75","18700","18700","18700","-1.2664192126778127","-1.2664192126778127","-1.2664192126778127","-2.381945826122585","-2.381945826122585","-2.381945826122585","-1.3144452414298027","-1.3144452414298027","-1.3144452414298027"
"47","18800","18800","18800","-1.253979379168256","-1.253979379168256","-1.253979379168256","-2.35073563982559","-2.35073563982559","-2.35073563982559","-1.3053726192410318","-1.3053726192410318","-1.3053726192410318"
"47.25","18900","18900","18900","-1.240795892406901","-1.240795892406901","-1.240795892406901","-2.320204162355581","-2.320204162355581","-2.320204162355581","-1.2947661191049131","-1.2947661191049131","-1.2947661191049131"
"47.5","19000","19000","19000","-1.2270639671467436","-1.2270639671467436","-1.2270639671467436","-2.290665894011487","-2.290665894011487","-2.290665894011487","-1.2828407194786757","-1.2828407194786757","-1.2828407194786757"
"47.75","19100","19100","19100","-1.2129732654872338","-1.2129732654872338","-1.2129732654872338","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-1.2698107551967945","-1.2698107551967945","-1.2698107551967945"
"48","19200","19200","19200","-1.1987066959734014","-1.1987066959734014","-1.1987066959734014","-2.235704433473733","-2.235704433473733","-2.235704433473733","-1.255888498722351","-1.255888498722351","-1.255888498722351"
"48.25","19300","19300","19300","-1.1844392706652234","-1.1844392706652234","-1.1844392706652234","-2.210782867781837","-2.210782867781837","-2.210782867781837","-1.2412827712990493","-1.2412827712990493","-1.2412827712990493"
"48.5","19400","19400","19400","-1.1703370269818465","-1.1703370269818465","-1.1703370269818465","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-1.226197592555114","-1.226197592555114","-1.226197592555114"
"48.75","19500","19500","19500","-1.156556020669142","-1.156556020669142","-1.156556020669142","-2.167099666567343","-2.167099666567343","-2.167099666567343","-1.210830876809492","-1.210830876809492","-1.210830876809492"
"49","19600","19600","19600","-1.1432413957457064","-1.1432413957457064","-1.1432413957457064","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-1.1953731839797685","-1.1953731839797685","-1.1953731839797685"
"49.25","19700","19700","19700","-1.130526536755107","-1.130526536755107","-1.130526536755107","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-1.1800065325925275","-1.1800065325925275","-1.1800065325925275"
"49.5","19800","19800","19800","-1.1185323080945362","-1.1185323080945362","-1.1185323080945362","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-1.1649032819533767","-1.1649032819533767","-1.1649032819533767"
"49.75","19900","19900","19900","-1.107366384605663","-1.107366384605663","-1.107366384605663","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-1.1502250900484985","-1.1502250900484985","-1.1502250900484985"
"50","20000","20000","20000","-1.0971226770063585","-1.0971226770063585","-1.0971226770063585","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-1.136121953225847","-1.136121953225847","-1.136121953225847"
"50.25","20100","20100","20100","-1.0878808551158952","-1.0878808551158952","-1.0878808551158952","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-1.1227313331451894","-1.1227313331451894","-1.1227313331451894"
"50.5","20200","20200","20200","-1.0797059711854835","-1.0797059711854835","-1.0797059711854835","-2.091126274224196","-2.091126274224196","-2.091126274224196","-1.110177375896361","-1.110177375896361","-1.110177375896361"
"50.75","20300","20300","20300","-1.072648184994537","-1.072648184994537","-1.072648184994537","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-1.0985702275676275","-1.0985702275676275","-1.0985702275676275"
"51","20400","20400","20400","-1.0667425917151956","-1.0667425917151956","-1.0667425917151956","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-1.0880054499056167","-1.0880054499056167","-1.0880054499056167"
"51.25","20500","20500","20500","-1.0620091528874867","-1.0620091528874867","-1.0620091528874867","-2.096047218483167","-2.096047218483167","-2.096047218483167","-1.0785635390486248","-1.0785635390486248","-1.0785635390486248"
"51.5","20600","20600","20600","-1.0584527301893059","-1.0584527301893059","-1.0584527301893059","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-1.0703095496406874","-1.0703095496406874","-1.0703095496406874"
"51.75","20700","20700","20700","-1.0560632210332999","-1.0560632210332999","-1.0560632210332999","-2.109965408013282","-2.109965408013282","-2.109965408013282","-1.06329282594906","-1.06329282594906","-1.06329282594906"
"52","20800","20800","20800","-1.0548157943808083","-1.0548157943808083","-1.0548157943808083","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-1.0575468409168713","-1.0575468409168713","-1.0575468409168713"
"52.25","20900","20900","20900","-1.054671224535316","-1.054671224535316","-1.054671224535316","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-1.0530891433903256","-1.0530891433903256","-1.0530891433903256"
"52.5","21000","21000","21000","-1.0555763200682222","-1.0555763200682222","-1.0555763200682222","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-1.0499214130701404","-1.0499214130701404","-1.0499214130701404"
"52.75","21100","21100","21100","-1.0574644444419232","-1.0574644444419232","-1.0574644444419232","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-1.0480296220543361","-1.0480296220543361","-1.0480296220543361"
"53","21200","21200","21200","-1.0602561243328643","-1.0602561243328643","-1.0602561243328643","-2.169909821377468","-2.169909821377468","-2.169909821377468","-1.0473843011684316","-1.0473843011684316","-1.0473843011684316"
"53.25","21300","21300","21300","-1.063859741123708","-1.063859741123708","-1.063859741123708","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-1.0479409086235907","-1.0479409086235907","-1.0479409086235907"
"53.5","21400","21400","21400","-1.068172300532274","-1.068172300532274","-1.068172300532274","-2.198281521276285","-2.198281521276285","-2.198281521276285","-1.0496402979072674","-1.0496402979072674","-1.0496402979072674"
"53.75","21500","21500","21500","-1.073080274878519","-1.073080274878519","-1.073080274878519","-2.212174259264695","-2.212174259264695","-2.212174259264695","-1.0524092811987307","-1.0524092811987307","-1.0524092811987307"
"54","21600","21600","21600","-1.0784605120622195","-1.0784605120622195","-1.0784605120622195","-2.225428492117116","-2.225428492117116","-2.225428492117116","-1.0561612840168055","-1.0561612840168055","-1.0561612840168055"
"54.25","21700","21700","21700","-1.0841812049356345","-1.0841812049356345","-1.0841812049356345","-2.237704822507496","-2.237704822507496","-2.237704822507496","-1.0607970862529705","-1.0607970862529705","-1.0607970862529705"
"54.5","21800","21800","21800","-1.0901029144096293","-1.0901029144096293","-1.0901029144096293","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-1.0662056442230707","-1.0662056442230707","-1.0662056442230707"
"54.75","21900","21900","21900","-1.0960796393303427","-1.0960796393303427","-1.0960796393303427","-2.257955396012942","-2.257955396012942","-2.257955396012942","-1.0722649878881898","-1.0722649878881898","-1.0722649878881898"
"55","22000","22000","22000","-1.101959925908165","-1.101959925908165","-1.101959925908165","-2.265247584249853","-2.265247584249853","-2.265247584249853","-1.078843186952646","-1.078843186952646","-1.078843186952646"
"55.25","22100","22100","22100","-1.1075880092729273","-1.1075880092729273","-1.1075880092729273","-2.27020274765238","-2.27020274765238","-2.27020274765238","-1.0857993791472094","-1.0857993791472094","-1.0857993791472094"
"55.5","22200","22200","22200","-1.1128049795697905","-1.1128049795697905","-1.1128049795697905","-2.272493158760248","-2.272493158760248","-2.272493158760248","-1.092984853650719","-1.092984853650719","-1.092984853650719"
"55.75","22300","22300","22300","-1.1174499649000744","-1.1174499649000744","-1.1174499649000744","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-1.100244182295266","-1.100244182295266","-1.100244182295266"
"56","22400","22400","22400","-1.121361323350637","-1.121361323350637","-1.121361323350637","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-1.107416390940811","-1.107416390940811","-1.107416390940811"
"56.25","22500","22500","22500","-1.1243778363444081","-1.1243778363444081","-1.1243778363444081","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-1.1143361631956332","-1.1143361631956332","-1.1143361631956332"
"56.5","22600","22600","22600","-1.126339895583145","-1.126339895583145","-1.126339895583145","-2.248839261030514","-2.248839261030514","-2.248839261030514","-1.1208350685007062","-1.1208350685007062","-1.1208350685007062"
"56.75","22700","22700","22700","-1.127090675940798","-1.127090675940798","-1.127090675940798","-2.233307716835932","-2.233307716835932","-2.233307716835932","-1.1267428064893326","-1.1267428064893326","-1.1267428064893326"
"57","22800","22800","22800","-1.126477286801246","-1.126477286801246","-1.126477286801246","-2.213426017987093","-2.213426017987093","-2.213426017987093","-1.1318884594787313","-1.1318884594787313","-1.1318884594787313"
"57.25","22900","22900","22900","-1.124351894516437","-1.124351894516437","-1.124351894516437","-2.188979378692003","-2.188979378692003","-2.188979378692003","-1.1361017449478106","-1.1361017449478106","-1.1361017449478106"
"57.5","23000","23000","23000","-1.1205728088886058","-1.1205728088886058","-1.1205728088886058","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-1.139214259904479","-1.139214259904479","-1.139214259904479"
"57.75","23100","23100","23100","-1.115005526851697","-1.115005526851697","-1.115005526851697","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-1.1410607091463747","-1.1410607091463747","-1.1410607091463747"
"58","23200","23200","23200","-1.1075237268401825","-1.1075237268401825","-1.1075237268401825","-2.086465474021168","-2.086465474021168","-2.086465474021168","-1.141480109569445","-1.141480109569445","-1.141480109569445"
"58.25","23300","23300","23300","-1.0980102076860743","-1.0980102076860743","-1.0980102076860743","-2.042105351701119","-2.042105351701119","-2.042105351701119","-1.1403169628783871","-1.1403169628783871","-1.1403169628783871"
"58.5","23400","23400","23400","-1.0863577662744934","-1.0863577662744934","-1.0863577662744934","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-1.1374223892999726","-1.1374223892999726","-1.1374223892999726"
"58.75","23500","23500","23500","-1.0724700086119918","-1.0724700086119918","-1.0724700086119918","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-1.1326552151926663","-1.1326552151926663","-1.1326552151926663"
"59","23600","23600","23600","-1.0562620894170405","-1.0562620894170405","-1.0562620894170405","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-1.1258830077818818","-1.1258830077818818","-1.1258830077818818"
"59.25","23700","23700","23700","-1.037661375825603","-1.037661375825603","-1.037661375825603","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-1.1169830506270368","-1.1169830506270368","-1.1169830506270368"
"59.5","23800","23800","23800","-1.0166080313132178","-1.0166080313132178","-1.0166080313132178","-1.740809363741632","-1.740809363741632","-1.740809363741632","-1.1058432538417207","-1.1058432538417207","-1.1058432538417207"
"59.75","23900","23900","23900","-0.9930555164651862","-0.9930555164651862","-0.9930555164651862","-1.664692244153248","-1.664692244153248","-1.664692244153248","-1.0923629935389494","-1.0923629935389494","-1.0923629935389494"
"60","24000","24000","24000","-0.9669710037747438","-0.9669710037747438","-0.9669710037747438","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-1.0764538754564361","-1.0764538754564361","-1.0764538754564361"
"60.25","24100","24100","24100","-0.9383357042119208","-0.9383357042119208","-0.9383357042119208","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-1.0580404182289622","-1.0580404182289622","-1.0580404182289622"
"60.5","24200","24200","24200","-0.9071451038794464","-0.9071451038794464","-0.9071451038794464","-1.406090684505961","-1.406090684505961","-1.406090684505961","-1.0370606523125807","-1.0370606523125807","-1.0370606523125807"
"60.75","24300","24300","24300","-0.8734091096528778","-0.8734091096528778","-0.8734091096528778","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-1.013466631125337","-1.013466631125337","-1.013466631125337"
"61","24400","24400","24400","-0.8371521032863078","-0.8371521032863078","-0.8371521032863078","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.9872248515472679","-0.9872248515472679","-0.9872248515472679"
"61.25","24500","24500","24500","-0.7984129040488497","-0.7984129040488497","-0.7984129040488497","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.9583165815152699","-0.9583165815152699","-0.9583165815152699"
"61.5","24600","24600","24600","-0.7572446405368894","-0.7572446405368894","-0.7572446405368894","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.926738093051938","-0.926738093051938","-0.926738093051938"
"61.75","24700","24700","24700","-0.713714532879111","-0.713714532879111","-0.713714532879111","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.8925007996777061","-0.8925007996777061","-0.8925007996777061"
"62","24800","24800","24800","-0.6679035871120432","-0.6679035871120432","-0.6679035871120432","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.8556312977688507","-0.8556312977688507","-0.8556312977688507"
"62.25","24900","24900","24900","-0.619906204049738","-0.619906204049738","-0.619906204049738","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.8161713120359892","-0.8161713120359892","-0.8161713120359892"
"62.5","25000","25000","25000","-0.5698297054988845","-0.5698297054988845","-0.5698297054988845","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.7741775459049103","-0.7741775459049103","-0.7741775459049103"
"62.75","25100","25100","25100","-0.5177937811768664","-0.5177937811768664","-0.5177937811768664","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.7297214381799462","-0.7297214381799462","-0.7297214381799462"
"63","25200","25200","25200","-0.46392986017195587","-0.46392986017195587","-0.46392986017195587","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.6828888279560006","-0.6828888279560006","-0.6828888279560006"
"63.25","25300","25300","25300","-0.4083804112390319","-0.4083804112390319","-0.4083804112390319","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.6337795303149498","-0.6337795303149498","-0.6337795303149498"
"63.5","25400","25400","25400","-0.3512981766482706","-0.3512981766482706","-0.3512981766482706","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.5825068258921758","-0.5825068258921758","-0.5825068258921758"
"63.75","25500","25500","25500","-0.2928453446955856","-0.2928453446955856","-0.2928453446955856","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.5291968679257744","-0.5291968679257744","-0.5291968679257744"
"64","25600","25600","25600","-0.2331926663399899","-0.2331926663399899","-0.2331926663399899","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.47398801090157594","-0.47398801090157594","-0.47398801090157594"
"64.25","25700","25700","25700","-0.17251852175241855","-0.17251852175241855","-0.17251852175241855","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.4170300653783361","-0.4170300653783361","-0.4170300653783361"
"64.5","25800","25800","25800","-0.111007942841103","-0.111007942841103","-0.111007942841103","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.35848348401650904","-0.35848348401650904","-0.35848348401650904"
"64.75","25900","25900","25900","-0.04885159805880788","-0.04885159805880788","-0.04885159805880788","0.6156426393433108","0.6156426393433108","0.6156426393433108","-0.2985184842383807","-0.2985184842383807","-0.2985184842383807"
"65","26000","26000","26000","0.013755254004166828","0.013755254004166828","0.013755254004166828","0.7416407864998712","0.7416407864998712","0.7416407864998712","-0.23731411331456634","-0.23731411331456634","-0.23731411331456634"
"65.25","26100","26100","26100","0.07661383558132191","0.07661383558132191","0.07661383558132191","0.8658388010231151","0.8658388010231151","0.8658388010231151","-0.17505726199993552","-0.17505726199993552","-0.17505726199993552"
"65.5","26200","26200","26200","0.1395229384730694","0.1395229384730694","0.1395229384730694","0.9878306434282595","0.9878306434282595","0.9878306434282595","-0.1119416331290457","-0.1119416331290457","-0.1119416331290457"
"65.75","26300","26300","26300","0.20228002373013892","0.20228002373013892","0.20228002373013892","1.1072201545059799","1.1072201545059799","1.1072201545059799","-0.048166671825585095","-0.048166671825585095","-0.048166671825585095"
"66","26400","26400","26400","0.26468232541079123","0.26468232541079123","0.26468232541079123","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.016063535819129338","0.016063535819129338","0.016063535819129338"
"66.25","26500","26500","26500","0.3265279515641076","0.3265279515641076","0.3265279515641076","1.336669494205324","1.336669494205324","1.336669494205324","0.08054138858787308","0.08054138858787308","0.08054138858787308"
"66.5","26600","26600","26600","0.38761697565375086","0.38761697565375086","0.38761697565375086","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.1450569133786337","0.1450569133786337","0.1450569133786337"
"66.75","26700","26700","26700","0.44775251174136965","0.44775251174136965","0.44775251174136965","1.551292995434814","1.551292995434814","1.551292995434814","0.20939891866014693","0.20939891866014693","0.20939891866014693"
"67","26800","26800","26800","0.5067417668953362","0.5067417668953362","0.5067417668953362","1.652216699946832","1.652216699946832","1.652216699946832","0.2733561509388249","0.2733561509388249","0.2733561509388249"
"67.25","26900","26900","26900","0.5643970644775005","0.5643970644775005","0.5643970644775005","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.3367184470618638","0.3367184470618638","0.3367184470618638"
"67.5","27000","27000","27000","0.6205368321866711","0.6205368321866711","0.6205368321866711","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.39927787525451697","0.39927787525451697","0.39927787525451697"
"67.75","27100","27100","27100","0.6749865490008874","0.6749865490008874","0.6749865490008874","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.4608298579073966","0.4608298579073966","0.4608298579073966"
"68","27200","27200","27200","0.7275796454592578","0.7275796454592578","0.7275796454592578","2.006694320779478","2.006694320779478","2.006694320779478","0.521174269291059","0.521174269291059","0.521174269291059"
"68.25","27300","27300","27300","0.7781583520561045","0.7781583520561045","0.7781583520561045","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.5801165015787948","0.5801165015787948","0.5801165015787948"
"68.5","27400","27400","27400","0.8265744908829757","0.8265744908829757","0.8265744908829757","2.15117888279855","2.15117888279855","2.15117888279855","0.6374684928029033","0.6374684928029033","0.6374684928029033"
"68.75","27500","27500","27500","0.872690206045248","0.872690206045248","0.872690206045248","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.6930497106528228","0.6930497106528228","0.6930497106528228"
"69","27600","27600","27600","0.916378628796873","0.916378628796873","0.916378628796873","2.271999704374306","2.271999704374306","2.271999704374306","0.7466880863434704","0.7466880863434704","0.7466880863434704"
"69.25","27700","27700","27700","0.9575244737764004","0.9575244737764004","0.9575244737764004","2.3232631620219713","2.3232631620219713","2.3232631620219713","0.7982208931363861","0.7982208931363861","0.7982208931363861"
"69.5","27800","27800","27800","0.9960245631868728","0.9960245631868728","0.9960245631868728","2.368339833798616","2.368339833798616","2.368339833798616","0.8474955644826567","0.8474955644826567","0.8474955644826567"
"69.75","27900","27900","27900","1.0317882762383506","1.0317882762383506","1.0317882762383506","2.4071987696153414","2.4071987696153414","2.4071987696153414","0.8943704471721083","0.8943704471721083","0.8943704471721083"
"70","28000","28000","28000","1.0647379216615729","1.0647379216615729","1.0647379216615729","2.4398373876248862","2.4398373876248862","2.4398373876248862","0.9387154853151789","0.9387154853151789","0.9387154853151789"
"70.25","28100","28100","28100","1.0948090316013703","1.0948090316013703","1.0948090316013703","2.4662811459239573","2.4662811459239573","2.4662811459239573","0.9804128314492158","0.9804128314492158","0.9804128314492158"
"70.5","28200","28200","28200","1.1219505757056183","1.1219505757056183","1.1219505757056183","2.4865830523436143","2.4865830523436143","2.4865830523436143","1.0193573815465098","1.0193573815465098","1.0193573815465098"
"70.75","28300","28300","28300","1.1461250947364385","1.1461250947364385","1.1461250947364385","2.5008230167774457","2.5008230167774457","2.5008230167774457","1.0554572312039163","1.0554572312039163","1.0554572312039163"
"71","28400","28400","28400","1.1673087535417555","1.1673087535417555","1.1673087535417555","2.509107051454006","2.509107051454006","2.509107051454006","1.088634050810054","1.088634050810054","1.088634050810054"
"71.25","28500","28500","28500","1.1854913137339167","1.1854913137339167","1.1854913137339167","2.5115663254747718","2.5115663254747718","2.5115663254747718","1.118823378012584","1.118823378012584","1.118823378012584"
"71.5","28600","28600","28600","1.2006760269245818","1.2006760269245818","1.2006760269245818","2.508356080806214","2.508356080806214","2.508356080806214","1.145974826341221","1.145974826341221","1.145974826341221"
"71.75","28700","28700","28700","1.2128794498584083","1.2128794498584083","1.2128794498584083","2.4996544177291455","2.4996544177291455","2.4996544177291455","1.1700522093787733","1.1700522093787733","1.1700522093787733"
"72","28800","28800","28800","1.222131183268957","1.222131183268957","1.222131183268957","2.4856609585055613","2.4856609585055613","2.4856609585055613","1.1910335804088024","1.1910335804088024","1.1910335804088024"
"72.25","28900","28900","28900","1.228473536745934","1.228473536745934","1.228473536745934","2.4665953987182365","2.4665953987182365","2.4665953987182365","1.2089111880015202","1.2089111880015202","1.2089111880015202"
"72.5","29000","29000","29000","1.231961122350203","1.231961122350203","1.231961122350203","2.442695956367348","2.442695956367348","2.442695956367348","1.2236913485252203","1.2236913485252203","1.2236913485252203"
"72.75","29100","29100","29100","1.2326603801395382","1.2326603801395382","1.2326603801395382","2.414217729367838","2.414217729367838","2.414217729367838","1.2353942370863067","1.2353942370863067","1.2353942370863067"
"73","29200","29200","29200","1.2306490391709535","1.2306490391709535","1.2306490391709535","2.3814309725780562","2.3814309725780562","2.3814309725780562","1.2440535989029118","1.2440535989029118","1.2440535989029118"
"73.25","29300","29300","29300","1.2260155179224408","1.2260155179224408","1.2260155179224408","2.344619305901811","2.344619305901811","2.344619305901811","1.2497163836025755","1.2497163836025755","1.2497163836025755"
"73.5","29400","29400","29400","1.2188582684257354","1.2188582684257354","1.2188582684257354","2.30407786534014","2.30407786534014","2.30407786534014","1.2524423054001865","1.2524423054001865","1.2524423054001865"
"73.75","29500","29500","29500","1.2092850687202998","1.2092850687202998","1.2092850687202998","2.2601114091245633","2.2601114091245633","2.2601114091245633","1.2523033325556356","1.2523033325556356","1.2523033325556356"
"74","29600","29600","29600","1.197412268525254","1.197412268525254","1.197412268525254","2.2130323912390035","2.2130323912390035","2.2130323912390035","1.2493831099287038","1.2493831099287038","1.2493831099287038"
"74.25","29700","29700","29700","1.1833639932788937","1.1833639932788937","1.1833639932788937","2.1631590147324977","2.1631590147324977","2.1631590147324977","1.2437763188390891","1.2437763188390891","1.2437763188390891"
"74.5","29800","29800","29800","1.1672713119133244","1.1672713119133244","1.1672713119133244","2.110813277239489","2.110813277239489","2.110813277239489","1.235587978799904","1.235587978799904","1.235587978799904"
"74.75","29900","29900","29900","1.1492713739134868","1.1492713739134868","1.1492713739134868","2.056319021059011","2.056319021059011","2.056319021059011","1.22493269602124","1.22493269602124","1.22493269602124"
"75","30000","30000","30000","1.1295065213545261","1.1295065213545261","1.1295065213545261","1.9999999999999996","1.9999999999999996","1.9999999999999996","1.2119338638747603","1.2119338638747603","1.2119338638747603"
"75.25","30100","30100","30100","1.1081233817185017","1.1081233817185017","1.1081233817185017","1.9421779749782835","1.9421779749782835","1.9421779749782835","1.1967228207690397","1.1967228207690397","1.1967228207690397"
"75.5","30200","30200","30200","1.085271947360305","1.085271947360305","1.085271947360305","1.8831708500540814","1.8831708500540814","1.8831708500540814","1.1794379711071088","1.1794379711071088","1.1794379711071088"
"75.75","30300","30300","30300","1.0611046475233727","1.0611046475233727","1.0611046475233727","1.823290860229226","1.823290860229226","1.823290860229226","1.1602238751813045","1.1602238751813045","1.1602238751813045"
"76","30400","30400","30400","1.035775418798256","1.035775418798256","1.035775418798256","1.7628428218839078","1.7628428218839078","1.7628428218839078","1.139230314005005","1.139230314005005","1.139230314005005"
"76.25","30500","30500","30500","1.0094387798718978","1.0094387798718978","1.0094387798718978","1.7021224562269412","1.7021224562269412","1.7021224562269412","1.1166113351858562","1.1166113351858562","1.1166113351858562"
"76.5","30600","30600","30600","0.9822489163329365","0.9822489163329365","0.9822489163329365","1.6414147955652396","1.6414147955652396","1.6414147955652396","1.0925242860097832","1.0925242860097832","1.0925242860097832"
"76.75","30700","30700","30700","0.9543587811795483","0.9543587811795483","0.9543587811795483","1.5809926815712487","1.5809926815712487","1.5809926815712487","1.0671288399299363","1.0671288399299363","1.0671288399299363"
"77","30800","30800","30800","0.9259192165220922","0.9259192165220922","0.9259192165220922","1.5211153640465058","1.5211153640465058","1.5211153640465058","1.0405860226392571","1.0405860226392571","1.0405860226392571"
"77.25","30900","30900","30900","0.8970781017846483","0.8970781017846483","0.8970781017846483","1.4620272079497647","1.4620272079497647","1.4620272079497647","1.0130572438505647","1.0130572438505647","1.0130572438505647"
"77.5","31000","31000","31000","0.8679795334886825","0.8679795334886825","0.8679795334886825","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.9847033408141188","0.9847033408141188","0.9847033408141188"
"77.75","31100","31100","31100","0.8387630414504402","0.8387630414504402","0.8387630414504402","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.9556836394708421","0.9556836394708421","0.9556836394708421"
"78","31200","31200","31200","0.8095628459429987","0.8095628459429987","0.8095628459429987","1.291694208642442","1.291694208642442","1.291694208642442","0.9261550389706064","0.9261550389706064","0.9261550389706064"
"78.25","31300","31300","31300","0.7805071600662883","0.7805071600662883","0.7805071600662883","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.8962711250807603","0.8962711250807603","0.8962711250807603"
"78.5","31400","31400","31400","0.7517175412361059","0.7517175412361059","0.7517175412361059","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.8661813177720639","0.8661813177720639","0.8661813177720639"
"78.75","31500","31500","31500","0.7233082953484009","0.7233082953484009","0.7233082953484009","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.8360300579989153","0.8360300579989153","0.8360300579989153"
"79","31600","31600","31600","0.6953859368005751","0.6953859368005751","0.6953859368005751","1.087421094285784","1.087421094285784","1.087421094285784","0.8059560383906492","0.8059560383906492","0.8059560383906492"
"79.25","31700","31700","31700","0.6680487071596394","0.6680487071596394","0.6680487071596394","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.7760914822424883","0.7760914822424883","0.7760914822424883"
"79.5","31800","31800","31800","0.6413861548606368","0.6413861548606368","0.6413861548606368","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.7465614748411984","0.7465614748411984","0.7465614748411984"
"79.75","31900","31900","31900","0.6154787779004174","0.6154787779004174","0.6154787779004174","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.7174833507837917","0.7174833507837917","0.7174833507837917"
"80","32000","32000","32000","0.5903977310645728","0.5903977310645728","0.5903977310645728","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.688966140550682","0.688966140550682","0.688966140550682"
"80.25","32100","32100","32100","0.5662045987918519","0.5662045987918519","0.5662045987918519","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.6611100791799656","0.6611100791799656","0.6611100791799656"
"80.5","32200","32200","32200","0.5429512343436563","0.5429512343436563","0.5429512343436563","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.6340061794601097","0.6340061794601097","0.6340061794601097"
"80.75","32300","32300","32300","0.5206796655090808","0.5206796655090808","0.5206796655090808","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.6077358716170027","0.6077358716170027","0.6077358716170027"
"81","32400","32400","32400","0.49942206664126876","0.49942206664126876","0.49942206664126876","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.5823707110210434","0.5823707110210434","0.5823707110210434"
"81.25","32500","32500","32500","0.47920079639145846","0.47920079639145846","0.47920079639145846","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.5579721549838784","0.5579721549838784","0.5579721549838784"
"81.5","32600","32600","32600","0.4600285000857248","0.4600285000857248","0.4600285000857248","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.5345914092553449","0.5345914092553449","0.5345914092553449"
"81.75","32700","32700","32700","0.4419082752787754","0.4419082752787754","0.4419082752787754","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.5122693443723467","0.5122693443723467","0.5122693443723467"
"82","32800","32800","32800","0.4248338986218424","0.4248338986218424","0.4248338986218424","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.49103648155565327","0.49103648155565327","0.49103648155565327"
"82.25","32900","32900","32900","0.40879011180020347","0.40879011180020347","0.40879011180020347","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.47091304740098405","0.47091304740098405","0.47091304740098405"
"82.5","33000","33000","33000","0.39375296393254733","0.39375296393254733","0.39375296393254733","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.4519090961701256","0.4519090961701256","0.4519090961701256"
"82.75","33100","33100","33100","0.3796902074814675","0.3796902074814675","0.3796902074814675","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.43402469805892685","0.43402469805892685","0.43402469805892685"
"83","33200","33200","33200","0.3665617444039505","0.3665617444039505","0.3665617444039505","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.41725019140469927","0.41725019140469927","0.41725019140469927"
"83.25","33300","33300","33300","0.3543201189746879","0.3543201189746879","0.3543201189746879","0.588327383380425","0.588327383380425","0.588327383380425","0.40156649639827163","0.40156649639827163","0.40156649639827163"
"83.5","33400","33400","33400","0.3429110534451498","0.3429110534451498","0.3429110534451498","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.38694548748824426","0.38694548748824426","0.38694548748824426"
"83.75","33500","33500","33500","0.3322740224591526","0.3322740224591526","0.3322740224591526","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.37335042130913926","0.37335042130913926","0.37335042130913926"
"84","33600","33600","33600","0.32234286193250955","0.32234286193250955","0.32234286193250955","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.3607364166333533","0.3607364166333533","0.3607364166333533"
"84.25","33700","33700","33700","0.3130464079213883","0.3130464079213883","0.3130464079213883","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.3490509825409585","0.3490509825409585","0.3490509825409585"
"84.5","33800","33800","33800","0.3043091608522126","0.3043091608522126","0.3043091608522126","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.3382345907233902","0.3382345907233902","0.3382345907233902"
"84.75","33900","33900","33900","0.2960519703660314","0.2960519703660314","0.2960519703660314","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.32822128758842073","0.32822128758842073","0.32822128758842073"
"85","34000","34000","34000","0.28819273594276396","0.28819273594276396","0.28819273594276396","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.31893934161590143","0.31893934161590143","0.31893934161590143"
"85.25","34100","34100","34100","0.2806471184159401","0.2806471184159401","0.2806471184159401","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.3103119212278764","0.3103119212278764","0.3103119212278764"
"85.5","34200","34200","34200","0.2733292574665215","0.2733292574665215","0.2733292574665215","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.30225779828358024","0.30225779828358024","0.30225779828358024"
"85.75","34300","34300","34300","0.2661524901950433","0.2661524901950433","0.2661524901950433","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.29469207219048893","0.29469207219048893","0.29469207219048893"
"86","34400","34400","34400","0.2590300659142319","0.2590300659142319","0.2590300659142319","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.28752690953726756","0.28752690953726756","0.28752690953726756"
"86.25","34500","34500","34500","0.25187585237894455","0.25187585237894455","0.25187585237894455","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.28067229410363964","0.28067229410363964","0.28067229410363964"
"86.5","34600","34600","34600","0.24460502877590798","0.24460502877590798","0.24460502877590798","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.274036782085749","0.274036782085749","0.274036782085749"
"86.75","34700","34700","34700","0.23713476093138894","0.23713476093138894","0.23713476093138894","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.2675282573934525","0.2675282573934525","0.2675282573934525"
"87","34800","34800","34800","0.22938485435942496","0.22938485435942496","0.22938485435942496","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.26105468192767034","0.26105468192767034","0.26105468192767034"
"87.25","34900","34900","34900","0.22127838096524377","0.22127838096524377","0.22127838096524377","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.25452483583083874","0.25452483583083874","0.25452483583083874"
"87.5","35000","35000","35000","0.21274227543649926","0.21274227543649926","0.21274227543649926","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.24784904282080755","0.24784904282080755","0.24784904282080755"
"87.75","35100","35100","35100","0.20370789759727115","0.20370789759727115","0.20370789759727115","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.24093987586713356","0.24093987586713356","0.24093987586713356"
"88","35200","35200","35200","0.194111557264597","0.194111557264597","0.194111557264597","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.2337128386474034","0.2337128386474034","0.2337128386474034"
"88.25","35300","35300","35300","0.18389499843267346","0.18389499843267346","0.18389499843267346","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.22608701842852197","0.22608701842852197","0.22608701842852197"
"88.5","35400","35400","35400","0.17300583991370008","0.17300583991370008","0.17300583991370008","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.21798570625220953","0.21798570625220953","0.21798570625220953"
"88.75","35500","35500","35500","0.16139796988446192","0.16139796988446192","0.16139796988446192","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.20933698056345967","0.20933698056345967","0.20933698056345967"
"89","35600","35600","35600","0.14903189212188145","0.14903189212188145","0.14903189212188145","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.2000742507035066","0.2000742507035066","0.2000742507035066"
"89.25","35700","35700","35700","0.1358750220565703","0.1358750220565703","0.1358750220565703","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.19013675699282234","0.19013675699282234","0.19013675699282234"
"89.5","35800","35800","35800","0.12190193112846104","0.12190193112846104","0.12190193112846104","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.17947002445262367","0.17947002445262367","0.17947002445262367"
"89.75","35900","35900","35900","0.10709453829045941","0.10709453829045941","0.10709453829045941","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.16802626755300124","0.16802626755300124","0.16802626755300124"
"90","36000","36000","36000","0.09144224787224049","0.09144224787224049","0.09144224787224049","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.15576474372966825","0.15576474372966825","0.15576474372966825"
"90.25","36100","36100","36100","0.07494203338434585","0.07494203338434585","0.07494203338434585","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.14265205377700424","0.14265205377700424","0.14265205377700424"
"90.5","36200","36200","36200","0.057598467210129914","0.057598467210129914","0.057598467210129914","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.12866238759996257","0.12866238759996257","0.12866238759996257"
"90.75","36300","36300","36300","0.03942369649742016","0.03942369649742016","0.03942369649742016","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.11377771418898647","0.11377771418898647","0.11377771418898647"
"91","36400","36400","36400","0.0204373659205614","0.0204373659205614","0.0204373659205614","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","0.09798791506766699","0.09798791506766699","0.09798791506766699"
"91.25","36500","36500","36500","0.0006664883344772842","0.0006664883344772842","0.0006664883344772842","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","0.08129086084993303","0.08129086084993303","0.08129086084993303"
"91.5","36600","36600","36600","-0.019854735316800733","-0.019854735316800733","-0.019854735316800733","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","0.06369243092942707","0.06369243092942707","0.06369243092942707"
"91.75","36700","36700","36700","-0.04108514514620193","-0.04108514514620193","-0.04108514514620193","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","0.04520647670585534","0.04520647670585534","0.04520647670585534"
"92","36800","36800","36800","-0.06297689851929429","-0.06297689851929429","-0.06297689851929429","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","0.025854729128970383","0.025854729128970383","0.025854729128970383"
"92.25","36900","36900","36900","-0.08547579099694753","-0.08547579099694753","-0.08547579099694753","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","0.005666651707973286","0.005666651707973286","0.005666651707973286"
"92.5","37000","37000","37000","-0.10852161944298891","-0.10852161944298891","-0.10852161944298891","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.015320759509859394","-0.015320759509859394","-0.015320759509859394"
"92.75","37100","37100","37100","-0.13204858445548168","-0.13204858445548168","-0.13204858445548168","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.03706322714490906","-0.03706322714490906","-0.03706322714490906"
"93","37200","37200","37200","-0.15598572904243854","-0.15598572904243854","-0.15598572904243854","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.05950949270189204","-0.05950949270189204","-0.05950949270189204"
"93.25","37300","37300","37300","-0.1802574102479281","-0.1802574102479281","-0.1802574102479281","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.08260166331468954","-0.08260166331468954","-0.08260166331468954"
"93.5","37400","37400","37400","-0.20478380024390258","-0.20478380024390258","-0.20478380024390258","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.106275602246786","-0.106275602246786","-0.106275602246786"
"93.75","37500","37500","37500","-0.22948141323772114","-0.22948141323772114","-0.22948141323772114","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.1304613601063277","-0.1304613601063277","-0.1304613601063277"
"94","37600","37600","37600","-0.25426365440617715","-0.25426365440617715","-0.25426365440617715","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.15508364348940645","-0.15508364348940645","-0.15508364348940645"
"94.25","37700","37700","37700","-0.27904138695454633","-0.27904138695454633","-0.27904138695454633","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.18006231754413415","-0.18006231754413415","-0.18006231754413415"
"94.5","37800","37800","37800","-0.3037235133143029","-0.3037235133143029","-0.3037235133143029","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.205312938752804","-0.205312938752804","-0.205312938752804"
"94.75","37900","37900","37900","-0.3282175664360023","-0.3282175664360023","-0.3282175664360023","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.23074731406091697","-0.23074731406091697","-0.23074731406091697"
"95","38000","38000","38000","-0.35243030710456885","-0.35243030710456885","-0.35243030710456885","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.2562740823410602","-0.2562740823410602","-0.2562740823410602"
"95.25","38100","38100","38100","-0.3762683232027898","-0.3762683232027898","-0.3762683232027898","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.28179931406723246","-0.28179931406723246","-0.28179931406723246"
"95.5","38200","38200","38200","-0.3996386268749678","-0.3996386268749678","-0.3996386268749678","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.3072271249917391","-0.3072271249917391","-0.3072271249917391"
"95.75","38300","38300","38300","-0.4224492455960079","-0.4224492455960079","-0.4224492455960079","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.3324602995625453","-0.3324602995625453","-0.3324602995625453"
"96","38400","38400","38400","-0.4446098032310857","-0.4446098032310857","-0.4446098032310857","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.3574009197940433","-0.3574009197940433","-0.3574009197940433"
"96.25","38500","38500","38500","-0.4660320872767196","-0.4660320872767196","-0.4660320872767196","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.38195099530856735","-0.38195099530856735","-0.38195099530856735"
"96.5","38600","38600","38600","-0.48663059860455393","-0.48663059860455393","-0.48663059860455393","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.4060130902992588","-0.4060130902992588","-0.4060130902992588"
"96.75","38700","38700","38700","-0.5063230801833861","-0.5063230801833861","-0.5063230801833861","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.42949094322667825","-0.42949094322667825","-0.42949094322667825"
"97","38800","38800","38800","-0.525031021431647","-0.525031021431647","-0.525031021431647","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.4522900751511335","-0.4522900751511335","-0.4522900751511335"
"97.25","38900","38900","38900","-0.5426801350502878","-0.5426801350502878","-0.5426801350502878","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.47431838271923743","-0.47431838271923743","-0.47431838271923743"
"97.5","39000","39000","39000","-0.5592008034032687","-0.5592008034032687","-0.5592008034032687","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.49548671196563643","-0.49548671196563643","-0.49548671196563643"
"97.75","39100","39100","39100","-0.5745284917479835","-0.5745284917479835","-0.5745284917479835","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.5157094092580583","-0.5157094092580583","-0.5157094092580583"
"98","39200","39200","39200","-0.5886041258691441","-0.5886041258691441","-0.5886041258691441","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.5349048459043254","-0.5349048459043254","-0.5349048459043254"
"98.25","39300","39300","39300","-0.6013744319351133","-0.6013744319351133","-0.6013744319351133","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.5529959131523805","-0.5529959131523805","-0.5529959131523805"
"98.5","39400","39400","39400","-0.6127922366734025","-0.6127922366734025","-0.6127922366734025","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.5699104845469742","-0.5699104845469742","-0.5699104845469742"
"98.75","39500","39500","39500","-0.6228167262500757","-0.6228167262500757","-0.6228167262500757","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.5855818428577111","-0.5855818428577111","-0.5855818428577111"
"99","39600","39600","39600","-0.6314136625340113","-0.6314136625340113","-0.6314136625340113","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.5999490690607258","-0.5999490690607258","-0.5999490690607258"
"99.25","39700","39700","39700","-0.6385555557293425","-0.6385555557293425","-0.6385555557293425","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.6129573911385071","-0.6129573911385071","-0.6129573911385071"
"99.5","39800","39800","39800","-0.64422179266568","-0.64422179266568","-0.64422179266568","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.6245584907570829","-0.6245584907570829","-0.6245584907570829"
"99.75","39900","39900","39900","-0.6483987203438928","-0.6483987203438928","-0.6483987203438928","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.6347107661848788","-0.6347107661848788","-0.6347107661848788"
"100","40000","40000","40000","-0.6510796846430791","-0.6510796846430791","-0.6510796846430791","-1.3","-1.3","-1.3","-0.6433795501309418","-0.6433795501309418","-0.6433795501309418"
"100.25","40100","40100","40100","-0.6522650243998027","-0.6522650243998027","-0.6522650243998027","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.6505372814995004","-0.6505372814995004","-0.6505372814995004"
"100.5","40200","40200","40200","-0.6519620213716317","-0.6519620213716317","-0.6519620213716317","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.6561636303809298","-0.6561636303809298","-0.6561636303809298"
"100.75","40300","40300","40300","-0.6501848068914357","-0.6501848068914357","-0.6501848068914357","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.6602455759237095","-0.6602455759237095","-0.6602455759237095"
"101","40400","40400","40400","-0.646954226304852","-0.646954226304852","-0.646954226304852","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.662777437055825","-0.662777437055825","-0.662777437055825"
"101.25","40500","40500","40500","-0.642297662558854","-0.642297662558854","-0.642297662558854","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.6637608563448387","-0.6637608563448387","-0.6637608563448387"
"101.5","40600","40600","40600","-0.6362488205727007","-0.6362488205727007","-0.6362488205727007","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.6632047376015487","-0.6632047376015487","-0.6632047376015487"
"101.75","40700","40700","40700","-0.6288474742719835","-0.6288474742719835","-0.6288474742719835","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.6611251381405614","-0.6611251381405614","-0.6611251381405614"
"102","40800","40800","40800","-0.6201391784003809","-0.6201391784003809","-0.6201391784003809","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.6575451169100823","-0.6575451169100823","-0.6575451169100823"
"102.25","40900","40900","40900","-0.6101749474406802","-0.6101749474406802","-0.6101749474406802","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.6524945399909998","-0.6524945399909998","-0.6524945399909998"
"102.5","41000","41000","41000","-0.5990109041751984","-0.5990109041751984","-0.5990109041751984","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.6460098452397811","-0.6460098452397811","-0.6460098452397811"
"102.75","41100","41100","41100","-0.5867079005947545","-0.5867079005947545","-0.5867079005947545","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.6381337681091785","-0.6381337681091785","-0.6381337681091785"
"103","41200","41200","41200","-0.5733311140237961","-0.5733311140237961","-0.5733311140237961","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.6289150309236259","-0.6289150309236259","-0.6289150309236259"
"103.25","41300","41300","41300","-0.5589496214661326","-0.5589496214661326","-0.5589496214661326","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.6184079981107988","-0.6184079981107988","-0.6184079981107988"
"103.5","41400","41400","41400","-0.5436359552903568","-0.5436359552903568","-0.5436359552903568","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.6066723000958703","-0.6066723000958703","-0.6066723000958703"
"103.75","41500","41500","41500","-0.5274656434657402","-0.5274656434657402","-0.5274656434657402","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.5937724287492412","-0.5937724287492412","-0.5937724287492412"
"104","41600","41600","41600","-0.5105167376278109","-0.5105167376278109","-0.5105167376278109","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.5797773074407889","-0.5797773074407889","-0.5797773074407889"
"104.25","41700","41700","41700","-0.49286933229765517","-0.49286933229765517","-0.49286933229765517","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.5647598388931461","-0.5647598388931461","-0.5647598388931461"
"104.5","41800","41800","41800","-0.4746050786001474","-0.4746050786001474","-0.4746050786001474","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.5487964341423067","-0.5487964341423067","-0.5487964341423067"
"104.75","41900","41900","41900","-0.45580669582388644","-0.45580669582388644","-0.45580669582388644","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.5319665260055053","-0.5319665260055053","-0.5319665260055053"
"105","42000","42000","42000","-0.43655748413980794","-0.43655748413980794","-0.43655748413980794","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.5143520705232564","-0.5143520705232564","-0.5143520705232564"
"105.25","42100","42100","42100","-0.41694084174667256","-0.41694084174667256","-0.41694084174667256","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.4960370398845426","-0.4960370398845426","-0.4960370398845426"
"105.5","42200","42200","42200","-0.39703978964044084","-0.39703978964044084","-0.39703978964044084","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.47710691036131353","-0.47710691036131353","-0.47710691036131353"
"105.75","42300","42300","42300","-0.3769365071116436","-0.3769365071116436","-0.3769365071116436","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.4576481487707271","-0.4576481487707271","-0.4576481487707271"
"106","42400","42400","42400","-0.3567118809611042","-0.3567118809611042","-0.3567118809611042","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.43774770095134535","-0.43774770095134535","-0.43774770095134535"
"106.25","42500","42500","42500","-0.3364450712907528","-0.3364450712907528","-0.3364450712907528","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.41749248568312497","-0.41749248568312497","-0.41749248568312497"
"106.5","42600","42600","42600","-0.31621309657392305","-0.31621309657392305","-0.31621309657392305","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.3969688974011835","-0.3969688974011835","-0.3969688974011835"
"106.75","42700","42700","42700","-0.2960904405396862","-0.2960904405396862","-0.2960904405396862","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.37626232095075257","-0.37626232095075257","-0.37626232095075257"
"107","42800","42800","42800","-0.27614868321981756","-0.27614868321981756","-0.27614868321981756","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.3554566615063489","-0.3554566615063489","-0.3554566615063489"
"107.25","42900","42900","42900","-0.25645615830638196","-0.25645615830638196","-0.25645615830638196","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.33463389263312515","-0.33463389263312515","-0.33463389263312515"
"107.5","43000","43000","43000","-0.2370776387542175","-0.2370776387542175","-0.2370776387542175","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.31387362530376856","-0.31387362530376856","-0.31387362530376856"
"107.75","43100","43100","43100","-0.21807405233742597","-0.21807405233742597","-0.21807405233742597","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.2932527005015697","-0.2932527005015697","-0.2932527005015697"
"108","43200","43200","43200","-0.1995022286340722","-0.1995022286340722","-0.1995022286340722","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.2728448078408318","-0.2728448078408318","-0.2728448078408318"
"108.25","43300","43300","43300","-0.1814146786703923","-0.1814146786703923","-0.1814146786703923","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.2527201324212079","-0.2527201324212079","-0.2527201324212079"
"108.5","43400","43400","43400","-0.1638594082067399","-0.1638594082067399","-0.1638594082067399","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.23294503190448618","-0.23294503190448618","-0.23294503190448618"
"108.75","43500","43500","43500","-0.14687976539408445","-0.14687976539408445","-0.14687976539408445","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.2135817455625518","-0.2135817455625518","-0.2135817455625518"
"109","43600","43600","43600","-0.13051432327397736","-0.13051432327397736","-0.13051432327397736","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.1946881367955327","-0.1946881367955327","-0.1946881367955327"
"109.25","43700","43700","43700","-0.11479679733837783","-0.11479679733837783","-0.11479679733837783","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.17631747036138212","-0.17631747036138212","-0.17631747036138212"
"109.5","43800","43800","43800","-0.09975599811042804","-0.09975599811042804","-0.09975599811042804","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.1585182252942381","-0.1585182252942381","-0.1585182252942381"
"109.75","43900","43900","43900","-0.08541581845501443","-0.08541581845501443","-0.08541581845501443","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.14133394422082723","-0.14133394422082723","-0.14133394422082723"
"110","44000","44000","44000","-0.07179525508053278","-0.07179525508053278","-0.07179525508053278","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.12480311951382773","-0.12480311951382773","-0.12480311951382773"
"110.25","44100","44100","44100","-0.05890846345244815","-0.05890846345244815","-0.05890846345244815","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.108959116450526","-0.108959116450526","-0.108959116450526"
"110.5","44200","44200","44200","-0.04676484510666709","-0.04676484510666709","-0.04676484510666709","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.09383013327614967","-0.09383013327614967","-0.09383013327614967"
"110.75","44300","44300","44300","-0.035369166128050744","-0.035369166128050744","-0.035369166128050744","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.07943919780592876","-0.07943919780592876","-0.07943919780592876"
"111","44400","44400","44400","-0.024721705348109003","-0.024721705348109003","-0.024721705348109003","0.05484395856958008","0.05484395856958008","0.05484395856958008","-0.0658041999400612","-0.0658041999400612","-0.0658041999400612"
"111.25","44500","44500","44500","-0.014818430617468065","-0.014818430617468065","-0.014818430617468065","0.06640116709223547","0.06640116709223547","0.06640116709223547","-0.05293795921318785","-0.05293795921318785","-0.05293795921318785"
"111.5","44600","44600","44600","-0.005651201324429414","-0.005651201324429414","-0.005651201324429414","0.07666311079379157","0.07666311079379157","0.07666311079379157","-0.040848326256473784","-0.040848326256473784","-0.040848326256473784"
"111.75","44700","44700","44700","0.002792004837942837","0.002792004837942837","0.002792004837942837","0.08569238007348888","0.08569238007348888","0.08569238007348888","-0.029538316817629633","-0.029538316817629633","-0.029538316817629633"
"112","44800","44800","44800","0.010526843006155355","0.010526843006155355","0.010526843006155355","0.09355558096724978","0.09355558096724978","0.09355558096724978","-0.019006276763784972","-0.019006276763784972","-0.019006276763784972"
"112.25","44900","44900","44900","0.017572332466905583","0.017572332466905583","0.017572332466905583","0.10032262560696044","0.10032262560696044","0.10032262560696044","-0.009246076285542693","-0.009246076285542693","-0.009246076285542693"
"112.5","45000","45000","45000","0.023950570565460183","0.023950570565460183","0.023950570565460183","0.1060660171779828","0.1060660171779828","0.1060660171779828","-0.0002473313291816298","-0.0002473313291816298","-0.0002473313291816298"
"112.75","45100","45100","45100","0.029686431700856913","0.029686431700856913","0.029686431700856913","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.008004349890899043","0.008004349890899043","0.008004349890899043"
"113","45200","45200","45200","0.03480725398501455","0.03480725398501455","0.03480725398501455","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.015527097604646531","0.015527097604646531","0.015527097604646531"
"113.25","45300","45300","45300","0.039342516200868156","0.039342516200868156","0.039342516200868156","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.022342490867502812","0.022342490867502812","0.022342490867502812"
"113.5","45400","45400","45400","0.04332350773242634","0.04332350773242634","0.04332350773242634","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.028475250173134584","0.028475250173134584","0.028475250173134584"
"113.75","45500","45500","45500","0.04678299415705654","0.04678299415705654","0.04678299415705654","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.03395291495956576","0.03395291495956576","0.03395291495956576"
"114","45600","45600","45600","0.04975488118737601","0.04975488118737601","0.04975488118737601","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.038805508748688516","0.038805508748688516","0.038805508748688516"
"114.25","45700","45700","45700","0.052273879627041886","0.052273879627041886","0.052273879627041886","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.04306519471611038","0.04306519471611038","0.04306519471611038"
"114.5","45800","45800","45800","0.054375173961818124","0.054375173961818124","0.054375173961818124","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.046765924523842164","0.046765924523842164","0.046765924523842164"
"114.75","45900","45900","45900","0.0560940971450217","0.0560940971450217","0.0560940971450217","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.04994308326236069","0.04994308326236069","0.04994308326236069"
"115","46000","46000","46000","0.057465814055424135","0.057465814055424135","0.057465814055424135","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.05263313334114818","0.05263313334114818","0.05263313334114818"
"115.25","46100","46100","46100","0.058525016006646925","0.058525016006646925","0.058525016006646925","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.054873260138135066","0.054873260138135066","0.054873260138135066"
"115.5","46200","46200","46200","0.05930562857091465","0.05930562857091465","0.05930562857091465","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.056701022168933746","0.056701022168933746","0.056701022168933746"
"115.75","46300","46300","46300","0.05984053484770416","0.05984053484770416","0.05984053484770416","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.058154008466860196","0.058154008466860196","0.058154008466860196"
"116","46400","46400","46400","0.06016131616046021","0.06016131616046021","0.06016131616046021","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.059269505775180614","0.059269505775180614","0.059269505775180614"
"116.25","46500","46500","46500","0.06029801200334098","0.06029801200334098","0.06029801200334098","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.06008417804458292","0.06008417804458292","0.06008417804458292"
"116.5","46600","46600","46600","0.06027890088621921","0.06027890088621921","0.06027890088621921","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.06063376060252014","0.06063376060252014","0.06063376060252014"
"116.75","46700","46700","46700","0.06013030354128061","0.06013030354128061","0.06013030354128061","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.06095277121785307","0.06095277121785307","0.06095277121785307"
"117","46800","46800","46800","0.05987640975999731","0.05987640975999731","0.05987640975999731","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.06107424012533619","0.06107424012533619","0.06107424012533619"
"117.25","46900","46900","46900","0.059539129926535546","0.059539129926535546","0.059539129926535546","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.06102946090122703","0.06102946090122703","0.06102946090122703"
"117.5","47000","47000","47000","0.05913797210436459","0.05913797210436459","0.05913797210436459","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.060847763895053975","0.060847763895053975","0.060847763895053975"
"117.75","47100","47100","47100","0.05868994531858737","0.05868994531858737","0.05868994531858737","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.06055631372483178","0.06055631372483178","0.06055631372483178"
"118","47200","47200","47200","0.05820948945896108","0.05820948945896108","0.05820948945896108","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.06017993213532581","0.06017993213532581","0.06017993213532581"
"118.25","47300","47300","47300","0.05770843200938553","0.05770843200938553","0.05770843200938553","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.0597409473029611","0.0597409473029611","0.0597409473029611"
"118.5","47400","47400","47400","0.05719597159047367","0.05719597159047367","0.05719597159047367","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.05925907044832335","0.05925907044832335","0.05925907044832335"
"118.75","47500","47500","47500","0.0566786880843499","0.0566786880843499","0.0566786880843499","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.058751300389633984","0.058751300389633984","0.058751300389633984"
"119","47600","47600","47600","0.056160578896681856","0.056160578896681856","0.056160578896681856","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.058231856439831","0.058231856439831","0.058231856439831"
"119.25","47700","47700","47700","0.05564312070175827","0.05564312070175827","0.05564312070175827","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.05771213981773318","0.05771213981773318","0.05771213981773318"
"119.5","47800","47800","47800","0.055125355813735316","0.055125355813735316","0.055125355813735316","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.05720072351194813","0.05720072351194813","0.05720072351194813"
"119.75","47900","47900","47900","0.05460400213250619","0.05460400213250619","0.05460400213250619","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.05670337030648068","0.05670337030648068","0.05670337030648068"
"120","48000","48000","48000","0.05407358542744237","0.05407358542744237","0.05407358542744237","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.056223078451118735","0.056223078451118735","0.056223078451118735"
"120.25","48100","48100","48100","0.053526592547879455","0.053526592547879455","0.053526592547879455","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.055760154239323664","0.055760154239323664","0.055760154239323664"
"120.5","48200","48200","48200","0.05295364398696034","0.05295364398696034","0.05295364398696034","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.05531231054317179","0.05531231054317179","0.05531231054317179"
"120.75","48300","48300","48300","0.05234368407648687","0.05234368407648687","0.05234368407648687","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.05487479015047375","0.05487479015047375","0.05487479015047375"
"121","48400","48400","48400","0.051684186955854916","0.051684186955854916","0.051684186955854916","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.054440512555045256","0.054440512555045256","0.054440512555045256"
"121.25","48500","48500","48500","0.05096137633892461","0.05096137633892461","0.05096137633892461","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.05400024266865866","0.05400024266865866","0.05400024266865866"
"121.5","48600","48600","48600","0.05016045699966454","0.05016045699966454","0.05016045699966454","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.053542779753795705","0.053542779753795705","0.053542779753795705"
"121.75","48700","48700","48700","0.0492658558113324","0.0492658558113324","0.0492658558113324","0.086055134929108","0.086055134929108","0.086055134929108","0.053055164721198714","0.053055164721198714","0.053055164721198714"
"122","48800","48800","48800","0.04826147010541687","0.04826147010541687","0.04826147010541687","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.052522903796495546","0.052522903796495546","0.052522903796495546"
"122.25","48900","48900","48900","0.04713092106602983","0.04713092106602983","0.04713092106602983","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.05193020643686454","0.05193020643686454","0.05193020643686454"
"122.5","49000","49000","49000","0.04585780984323908","0.04585780984323908","0.04585780984323908","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.0512602352726915","0.0512602352726915","0.0512602352726915"
"122.75","49100","49100","49100","0.04442597405515513","0.04442597405515513","0.04442597405515513","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.05049536576119489","0.05049536576119489","0.05049536576119489"
"123","49200","49200","49200","0.04281974235348804","0.04281974235348804","0.04281974235348804","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.04961745316967613","0.04961745316967613","0.04961745316967613"
"123.25","49300","49300","49300","0.04102418475068065","0.04102418475068065","0.04102418475068065","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.048608104455856956","0.048608104455856956","0.048608104455856956"
"123.5","49400","49400","49400","0.03902535644837463","0.03902535644837463","0.03902535644837463","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.04744895258201354","0.04744895258201354","0.04744895258201354"
"123.75","49500","49500","49500","0.03681053296651538","0.03681053296651538","0.03681053296651538","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.04612193078849978","0.04612193078849978","0.04612193078849978"
"124","49600","49600","49600","0.03436843444934766","0.03436843444934766","0.03436843444934766","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.04460954436078638","0.04460954436078638","0.04460954436078638"
"124.25","49700","49700","49700","0.031689437118271796","0.031689437118271796","0.031689437118271796","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.04289513745222234","0.04289513745222234","0.04289513745222234"
"124.5","49800","49800","49800","0.028765769951262034","0.028765769951262034","0.028765769951262034","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.040963152572078484","0.040963152572078484","0.040963152572078484"
"124.75","49900","49900","49900","0.025591694793425518","0.025591694793425518","0.025591694793425518","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.038799380414659454","0.038799380414659454","0.038799380414659454"
"125","50000","50000","50000","0.022163668242311644","0.022163668242311644","0.022163668242311644","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.03639119778981505","0.03639119778981505","0.03639119778981505"
"125.25","50100","50100","50100","0.01856687410996586","0.01856687410996586","0.01856687410996586","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","0.0328128253803908","0.0328128253803908","0.0328128253803908"
"125.5","50200","50200","50200","0.015144033881557255","0.015144033881557255","0.015144033881557255","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","0.02813182520218261","0.02813182520218261","0.02813182520218261"
"125.75","50300","50300","50300","0.01211133218218997","0.01211133218218997","0.01211133218218997","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","0.023324227397522077","0.023324227397522077","0.023324227397522077"
"126","50400","50400","50400","0.009540525096917845","0.009540525096917845","0.009540525096917845","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","0.01888194060717394","0.01888194060717394","0.01888194060717394"
"126.25","50500","50500","50500","0.007425861712835548","0.007425861712835548","0.007425861712835548","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","0.015014710064452782","0.015014710064452782","0.015014710064452782"
"126.5","50600","50600","50600","0.005723934261890254","0.005723934261890254","0.005723934261890254","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","0.011774671630634495","0.011774671630634495","0.011774671630634495"
"126.75","50700","50700","50700","0.004376652095973812","0.004376652095973812","0.004376652095973812","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","0.00913170854518227","0.00913170854518227","0.00913170854518227"
"127","50800","50800","50800","0.0033238613487317123","0.0033238613487317123","0.0033238613487317123","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","0.007017877639009111","0.007017877639009111","0.007017877639009111"
"127.25","50900","50900","50900","0.0025097430353871286","0.0025097430353871286","0.0025097430353871286","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","0.005352651883770073","0.005352651883770073","0.005352651883770073"
"127.5","51000","51000","51000","0.0018855782009608516","0.0018855782009608516","0.0018855782009608516","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","0.004056470500039788","0.004056470500039788","0.004056470500039788"
"127.75","51100","51100","51100","0.0014104780463120815","0.0014104780463120815","0.0014104780463120815","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","0.0030573257739774026","0.0030573257739774026","0.0030573257739774026"
"128","51200","51200","51200","0.0010510469573917407","0.0010510469573917407","0.0010510469573917407","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","0.0022933348696442986","0.0022933348696442986","0.0022933348696442986"
"128.25","51300","51300","51300","0.0007805500161450475","0.0007805500161450475","0.0007805500161450475","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","0.0017131056747446583","0.0017131056747446583","0.0017131056747446583"
"128.5","51400","51400","51400","0.000577910545848445","0.000577910545848445","0.000577910545848445","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","0.0012749837719133285","0.0012749837719133285","0.0012749837719133285"
"128.75","51500","51500","51500","0.0004267131288544439","0.0004267131288544439","0.0004267131288544439","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","0.0009458154036195037","0.0009458154036195037","0.0009458154036195037"
"129","51600","51600","51600","0.00031429800460845887","0.00031429800460845887","0.00031429800460845887","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","0.0006995821264984928","0.0006995821264984928","0.0006995821264984928"
"129.25","51700","51700","51700","0.00023098102475172612","0.00023098102475172612","0.00023098102475172612","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","0.0005160937316869222","0.0005160937316869222","0.0005160937316869222"
"129.5","51800","51800","51800","0.00016940482694419772","0.00016940482694419772","0.00016940482694419772","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","0.0003798261280523243","0.0003798261280523243","0.0003798261280523243"
"129.75","51900","51900","51900","0.00012401234308023607","0.00012401234308023607","0.00012401234308023607","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","0.0002789339873097169","0.0002789339873097169","0.0002789339873097169"
"130","52000","52000","52000","0.0000906273846874912","0.0000906273846874912","0.0000906273846874912","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","0.00020443727984034417","0.00020443727984034417","0.00020443727984034417"
"130.25","52100","52100","52100","0.00006612526715225021","0.00006612526715225021","0.00006612526715225021","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","0.00014956580395470402","0.00014956580395470402","0.00014956580395470402"
"130.5","52200","52200","52200","0.000048177072913238215","0.000048177072913238215","0.000048177072913238215","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","0.00010923982585474625","0.00010923982585474625","0.00010923982585474625"
"130.75","52300","52300","52300","0.00003505292702533413","0.00003505292702533413","0.00003505292702533413","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","0.00007966394654296754","0.00007966394654296754","0.00007966394654296754"
"131","52400","52400","52400","0.000025471832830353943","0.000025471832830353943","0.000025471832830353943","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","0.00005801285457598635","0.00005801285457598635","0.00005801285457598635"
"131.25","52500","52500","52500","0.00001848779390278003","0.00001848779390278003","0.00001848779390278003","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","0.000042190281612624266","0.000042190281612624266","0.000042190281612624266"
"131.5","52600","52600","52600","0.000013403935105913858","0.000013403935105913858","0.000013403935105913858","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","0.00003064544859647735","0.00003064544859647735","0.00003064544859647735"
"131.75","52700","52700","52700","0.000009708051105865985","0.000009708051105865985","0.000009708051105865985","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","0.000022234151088161968","0.000022234151088161968","0.000022234151088161968"
"132","52800","52800","52800","0.0000070244400704408695","0.0000070244400704408695","0.0000070244400704408695","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","0.0000161141841942339","0.0000161141841942339","0.0000161141841942339"
"132.25","52900","52900","52900","0.000005078041604627284","0.000005078041604627284","0.000005078041604627284","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","0.00001166698042644309","0.00001166698042644309","0.00001166698042644309"
"132.5","53000","53000","53000","0.0000036678239907714707","0.0000036678239907714707","0.0000036678239907714707","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","0.000008439126763812219","0.000008439126763812219","0.000008439126763812219"
"132.75","53100","53100","53100","0.0000026470935673180017","0.0000026470935673180017","0.0000026470935673180017","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","0.000006098873534299933","0.000006098873534299933","0.000006098873534299933"
"133","53200","53200","53200","0.000001908964479521072","0.000001908964479521072","0.000001908964479521072","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","0.000004403894738303574","0.000004403894738303574","0.000004403894738303574"
"133.25","53300","53300","53300","0.0000013756621831129368","0.0000013756621831129368","0.0000013756621831129368","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","0.000003177457001465727","0.000003177457001465727","0.000003177457001465727"
"133.5","53400","53400","53400","9.906663787294486e-7","9.906663787294486e-7","9.906663787294486e-7","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","0.000002290849230418973","0.000002290849230418973","0.000002290849230418973"
"133.75","53500","53500","53500","7.12951143641038e-7","7.12951143641038e-7","7.12951143641038e-7","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","0.0000016504583089408417","0.0000016504583089408417","0.0000016504583089408417"
"134","53600","53600","53600","5.127701932649338e-7","5.127701932649338e-7","5.127701932649338e-7","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","0.0000011882824088496349","0.0000011882824088496349","0.0000011882824088496349"
"134.25","53700","53700","53700","3.6857796090378965e-7","3.6857796090378965e-7","3.6857796090378965e-7","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","8.549810359118604e-7","8.549810359118604e-7","8.549810359118604e-7"
"134.5","53800","53800","53800","2.6478389434190973e-7","2.6478389434190973e-7","2.6478389434190973e-7","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","6.147925191166183e-7","6.147925191166183e-7","6.147925191166183e-7"
"134.75","53900","53900","53900","1.901168350456018e-7","1.901168350456018e-7","1.901168350456018e-7","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","4.418232335693162e-7","4.418232335693162e-7","4.418232335693162e-7"
"135","54000","54000","54000","1.3643532804100745e-7","1.3643532804100745e-7","1.3643532804100745e-7","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","3.1734242315991777e-7","3.1734242315991777e-7","3.1734242315991777e-7"
"135.25","54100","54100","54100","9.786335840600167e-8","9.786335840600167e-8","9.786335840600167e-8","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","2.278128679841452e-7","2.278128679841452e-7","2.278128679841452e-7"
"135.5","54200","54200","54200","7.016322405563869e-8","7.016322405563869e-8","7.016322405563869e-8","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","1.634590991104566e-7","1.634590991104566e-7","1.634590991104566e-7"
"135.75","54300","54300","54300","5.0280971960827575e-8","5.0280971960827575e-8","5.0280971960827575e-8","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","1.1722769199111031e-7","1.1722769199111031e-7","1.1722769199111031e-7"
"136","54400","54400","54400","3.601724863617884e-8","3.601724863617884e-8","3.601724863617884e-8","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","8.403312537592835e-8","8.403312537592835e-8","8.403312537592835e-8"
"136.25","54500","54500","54500","2.5789190152785247e-8","2.5789190152785247e-8","2.5789190152785247e-8","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","6.021135105368271e-8","6.021135105368271e-8","6.021135105368271e-8"
"136.5","54600","54600","54600","1.8458325475969263e-8","1.8458325475969263e-8","1.8458325475969263e-8","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","4.3124258115182325e-8","4.3124258115182325e-8","4.3124258115182325e-8"
"136.75","54700","54700","54700","1.3206296806794329e-8","1.3206296806794329e-8","1.3206296806794329e-8","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","3.0873629831389466e-8","3.0873629831389466e-8","3.0873629831389466e-8"
"137","54800","54800","54800","9.44518262107503e-9","9.44518262107503e-9","9.44518262107503e-9","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","2.2094464938284913e-8","2.2094464938284913e-8","2.2094464938284913e-8"
"137.25","54900","54900","54900","6.752837962424703e-9","6.752837962424703e-9","6.752837962424703e-9","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","1.5805766886609818e-8","1.5805766886609818e-8","1.5805766886609818e-8"
"137.5","55000","55000","55000","4.8263062460191136e-9","4.8263062460191136e-9","4.8263062460191136e-9","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","1.1302906130663212e-8","1.1302906130663212e-8","1.1302906130663212e-8"
"137.75","55100","55100","55100","3.4482746041199707e-9","3.4482746041199707e-9","3.4482746041199707e-9","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","8.080029898961273e-9","8.080029898961273e-9","8.080029898961273e-9"
"138","55200","55200","55200","2.4629364722117606e-9","2.4629364722117606e-9","2.4629364722117606e-9","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","5.77417083307576e-9","5.77417083307576e-9","5.77417083307576e-9"
"138.25","55300","55300","55300","1.7586339064928779e-9","1.7586339064928779e-9","1.7586339064928779e-9","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","4.125013011943984e-9","4.125013011943984e-9","4.125013011943984e-9"
"138.5","55400","55400","55400","1.2553826318381473e-9","1.2553826318381473e-9","1.2553826318381473e-9","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","2.9459474415082922e-9","2.9459474415082922e-9","2.9459474415082922e-9"
"138.75","55500","55500","55500","8.959113052957753e-10","8.959113052957753e-10","8.959113052957753e-10","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","2.1032617807510855e-9","2.1032617807510855e-9","2.1032617807510855e-9"
"139","55600","55600","55600","6.392284692748063e-10","6.392284692748063e-10","6.392284692748063e-10","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","1.501186936194082e-9","1.501186936194082e-9","1.501186936194082e-9"
"139.25","55700","55700","55700","4.5600653597073143e-10","4.5600653597073143e-10","4.5600653597073143e-10","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","1.0711580412802558e-9","1.0711580412802558e-9","1.0711580412802558e-9"
"139.5","55800","55800","55800","3.252712130639606e-10","3.252712130639606e-10","3.252712130639606e-10","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","7.641060918543908e-10","7.641060918543908e-10","7.641060918543908e-10"
"139.75","55900","55900","55900","2.3202832200439504e-10","2.3202832200439504e-10","2.3202832200439504e-10","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","5.449277205400607e-10","5.449277205400607e-10","5.449277205400607e-10"
"140","56000","56000","56000","1.6556338901387283e-10","1.6556338901387283e-10","1.6556338901387283e-10","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","3.8851953303701103e-10","3.8851953303701103e-10","3.8851953303701103e-10"
"140.25","56100","56100","56100","1.182238646163828e-10","1.182238646163828e-10","1.182238646163828e-10","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","2.7693567579503306e-10","2.7693567579503306e-10","2.7693567579503306e-10"
"140.5","56200","56200","56200","8.454742115063533e-11","8.454742115063533e-11","8.454742115063533e-11","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","1.9735138552916826e-10","1.9735138552916826e-10","1.9735138552916826e-10"
"140.75","56300","56300","56300","6.063832174256396e-11","6.063832174256396e-11","6.063832174256396e-11","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","1.4060459544435205e-10","1.4060459544435205e-10","1.4060459544435205e-10"
"141","56400","56400","56400","4.372155983516109e-11","4.372155983516109e-11","4.372155983516109e-11","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","1.0015193575729067e-10","1.0015193575729067e-10","1.0015193575729067e-10"
"141.25","56500","56500","56500","3.1824373936196093e-11","3.1824373936196093e-11","3.1824373936196093e-11","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","7.132167074821906e-11","7.132167074821906e-11","7.132167074821906e-11"
"141.5","56600","56600","56600","2.3549038358569408e-11","2.3549038358569408e-11","2.3549038358569408e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","5.077931641533445e-11","5.077931641533445e-11","5.077931641533445e-11"
"141.75","56700","56700","56700","1.79110958173399e-11","1.79110958173399e-11","1.79110958173399e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","3.614552796271224e-11","3.614552796271224e-11","3.614552796271224e-11"
"142","56800","56800","56800","1.4224568549907384e-11","1.4224568549907384e-11","1.4224568549907384e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","2.5722962677629098e-11","2.5722962677629098e-11","2.5722962677629098e-11"
"142.25","56900","56900","56900","1.202097949952492e-11","1.202097949952492e-11","1.202097949952492e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","1.830110388718033e-11","1.830110388718033e-11","1.830110388718033e-11"
"142.5","57000","57000","57000","1.0992823138480845e-11","1.0992823138480845e-11","1.0992823138480845e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","1.3016837856612901e-11","1.3016837856612901e-11","1.3016837856612901e-11"
"142.75","57100","57100","57100","1.0954870898056585e-11","1.0954870898056585e-11","1.0954870898056585e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","9.254887554522755e-12","9.254887554522755e-12","9.254887554522755e-12"
"143","57200","57200","57200","1.1818684692345299e-11","1.1818684692345299e-11","1.1818684692345299e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","6.576729549817728e-12","6.576729549817728e-12","6.576729549817728e-12"
"143.25","57300","57300","57300","1.3577164600823044e-11","1.3577164600823044e-11","1.3577164600823044e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","4.669858997239745e-12","4.669858997239745e-12","4.669858997239745e-12"
"143.5","57400","57400","57400","1.6297033762445313e-11","1.6297033762445313e-11","1.6297033762445313e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","3.3115861101296285e-12","3.3115861101296285e-12","3.3115861101296285e-12"
"143.75","57500","57500","57500","2.011798229185626e-11","2.011798229185626e-11","2.011798229185626e-11","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","2.3432065202684466e-12","2.3432065202684466e-12","2.3432065202684466e-12"
"144","57600","57600","57600","2.5257839720228083e-11","2.5257839720228083e-11","2.5257839720228083e-11","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.6515745726558386e-12","1.6515745726558386e-12","1.6515745726558386e-12"
"144.25","57700","57700","57700","3.2023688447647005e-11","3.2023688447647005e-11","3.2023688447647005e-11","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.1559570368677353e-12","1.1559570368677353e-12","1.1559570368677353e-12"
"144.5","57800","57800","57800","4.082932151441086e-11","4.082932151441086e-11","4.082932151441086e-11","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","7.986510652762244e-13","7.986510652762244e-13","7.986510652762244e-13"
"144.75","57900","57900","57900","5.221993071843268e-11","5.221993071843268e-11","5.221993071843268e-11","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","5.38283348268761e-13","5.38283348268761e-13","5.38283348268761e-13"
"145","58000","58000","58000","6.690542554075305e-11","6.690542554075305e-11","6.690542554075305e-11","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.450166036726332e-13","3.450166036726332e-13","3.450166036726332e-13"
"145.25","58100","58100","58100","8.580436861388973e-11","8.580436861388973e-11","8.580436861388973e-11","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","1.971100640987513e-13","1.971100640987513e-13","1.971100640987513e-13"
"145.5","58200","58200","58200","1.1010121122434519e-10","1.1010121122434519e-10","1.1010121122434519e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","7.84377125399039e-14","7.84377125399039e-14","7.84377125399039e-14"
"145.75","58300","58300","58300","1.4132036991104818e-10","1.4132036991104818e-10","1.4132036991104818e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-2.3320319594743184e-14","-2.3320319594743184e-14","-2.3320319594743184e-14"
"146","58400","58400","58400","1.8142175898463429e-10","1.8142175898463429e-10","1.8142175898463429e-10","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.1801868285230558e-13","-1.1801868285230558e-13","-1.1801868285230558e-13"
"146.25","58500","58500","58500","2.329237529988257e-10","2.329237529988257e-10","2.329237529988257e-10","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-2.1406988211908758e-13","-2.1406988211908758e-13","-2.1406988211908758e-13"
"146.5","58600","58600","58600","2.990612845293284e-10","2.990612845293284e-10","2.990612845293284e-10","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-3.1926055308135755e-13","-3.1926055308135755e-13","-3.1926055308135755e-13"
"146.75","58700","58700","58700","3.8398899574619715e-10","3.8398899574619715e-10","3.8398899574619715e-10","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-4.4144560156511113e-13","-4.4144560156511113e-13","-4.4144560156511113e-13"
"147","58800","58800","58800","4.930421969000682e-10","4.930421969000682e-10","4.930421969000682e-10","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-5.89187617725218e-13","-5.89187617725218e-13","-5.89187617725218e-13"
"147.25","58900","58900","58900","6.330720195383697e-10","6.330720195383697e-10","6.330720195383697e-10","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-7.72398706778932e-13","-7.72398706778932e-13","-7.72398706778932e-13"
"147.5","59000","59000","59000","8.128758157131276e-10","8.128758157131276e-10","8.128758157131276e-10","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-1.003037155031184e-12","-1.003037155031184e-12","-1.003037155031184e-12"
"147.75","59100","59100","59100","1.043749839862477e-9","1.043749839862477e-9","1.043749839862477e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-1.2959113175016035e-12","-1.2959113175016035e-12","-1.2959113175016035e-12"
"148","59200","59200","59200","1.3401989336550309e-9","1.3401989336550309e-9","1.3401989336550309e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-1.6696473686995397e-12","-1.6696473686995397e-12","-1.6696473686995397e-12"
"148.25","59300","59300","59300","1.7208477987328003e-9","1.7208477987328003e-9","1.7208477987328003e-9","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-2.1478860822442626e-12","-2.1478860822442626e-12","-2.1478860822442626e-12"
"148.5","59400","59400","59400","2.2096111078186643e-9","2.2096111078186643e-9","2.2096111078186643e-9","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-2.7607869285312533e-12","-2.7607869285312533e-12","-2.7607869285312533e-12"
"148.75","59500","59500","59500","2.8371959668560235e-9","2.8371959668560235e-9","2.8371959668560235e-9","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-3.5469361796308443e-12","-3.5469361796308443e-12","-3.5469361796308443e-12"
"149","59600","59600","59600","3.643031121455132e-9","3.643031121455132e-9","3.643031121455132e-9","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-4.555780436940014e-12","-4.555780436940014e-12","-4.555780436940014e-12"
"149.25","59700","59700","59700","4.677744111809266e-9","4.677744111809266e-9","4.677744111809266e-9","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-5.8507395243098574e-12","-5.8507395243098574e-12","-5.8507395243098574e-12"
"149.5","59800","59800","59800","6.006342005855885e-9","6.006342005855885e-9","6.006342005855885e-9","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-7.513195001366888e-12","-7.513195001366888e-12","-7.513195001366888e-12"
"149.75","59900","59900","59900","7.712295543628078e-9","7.712295543628078e-9","7.712295543628078e-9","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-9.647605257813011e-12","-9.647605257813011e-12","-9.647605257813011e-12"
"150","60000","60000","60000","9.902783283579634e-9","9.902783283579634e-9","9.902783283579634e-9","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-1.2388068639141151e-11","-1.2388068639141151e-11","-1.2388068639141151e-11"
"150.25","60100","60100","60100","1.2715425220028149e-8","1.2715425220028149e-8","1.2715425220028149e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-1.5906746707520893e-11","-1.5906746707520893e-11","-1.5906746707520893e-11"
"150.5","60200","60200","60200","1.632692891836999e-8","1.632692891836999e-8","1.632692891836999e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-2.0424676184806008e-11","-2.0424676184806008e-11","-2.0424676184806008e-11"
"150.75","60300","60300","60300","2.096419137041506e-8","2.096419137041506e-8","2.096419137041506e-8","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-2.622564758139635e-11","-2.622564758139635e-11","-2.622564758139635e-11"
"151","60400","60400","60400","2.6918554054856217e-8","2.6918554054856217e-8","2.6918554054856217e-8","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-3.367402022158232e-11","-3.367402022158232e-11","-3.367402022158232e-11"
"151.25","60500","60500","60500","3.4564106790290136e-8","3.4564106790290136e-8","3.4564106790290136e-8","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-4.323758914149299e-11","-4.323758914149299e-11","-4.323758914149299e-11"
"151.5","60600","60600","60600","4.438119033598122e-8","4.438119033598122e-8","4.438119033598122e-8","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-5.5516934207091885e-11","-5.5516934207091885e-11","-5.5516934207091885e-11"
"151.75","60700","60700","60700","5.698657430903492e-8","5.698657430903492e-8","5.698657430903492e-8","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-7.128308492444509e-11","-7.128308492444509e-11","-7.128308492444509e-11"
"152","60800","60800","60800","7.317220636466302e-8","7.317220636466302e-8","7.317220636466302e-8","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-9.152585005783018e-11","-9.152585005783018e-11","-9.152585005783018e-11"
"152.25","60900","60900","60900","9.395496707498052e-8","9.395496707498052e-8","9.395496707498052e-8","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-1.175158200090384e-10","-1.175158200090384e-10","-1.175158200090384e-10"
"152.5","61000","61000","61000","1.2064055636963822e-7","1.2064055636963822e-7","1.2064055636963822e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","-1.5088389046745833e-10","-1.5088389046745833e-10","-1.5088389046745833e-10"
"152.75","61100","61100","61100","1.5490552520366444e-7","1.5490552520366444e-7","1.5490552520366444e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","-1.937232262149809e-10","-1.937232262149809e-10","-1.937232262149809e-10"
"153","61200","61200","61200","1.989026060636683e-7","1.989026060636683e-7","1.989026060636683e-7","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","-2.4871994367308443e-10","-2.4871994367308443e-10","-2.4871994367308443e-10"
"153.25","61300","61300","61300","2.5539595961878137e-7","2.5539595961878137e-7","2.5539595961878137e-7","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","-3.193205123805138e-10","-3.193205123805138e-10","-3.193205123805138e-10"
"153.5","61400","61400","61400","3.2793483420478336e-7","3.2793483420478336e-7","3.2793483420478336e-7","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","-4.099460462295803e-10","-4.099460462295803e-10","-4.099460462295803e-10"
"153.75","61500","61500","61500","4.2107654793860756e-7","4.2107654793860756e-7","4.2107654793860756e-7","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","-5.262663764847836e-10","-5.262663764847836e-10","-5.262663764847836e-10"
"154","61600","61600","61600","5.406728016452188e-7","5.406728016452188e-7","5.406728016452188e-7","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","-6.755501839963955e-10","-6.755501839963955e-10","-6.755501839963955e-10"
"154.25","61700","61700","61700","6.942373090053621e-7","6.942373090053621e-7","6.942373090053621e-7","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","-8.671116357489259e-10","-8.671116357489259e-10","-8.671116357489259e-10"
"154.5","61800","61800","61800","8.914178381826253e-7","8.914178381826253e-7","8.914178381826253e-7","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","-1.1128790268870518e-9","-1.1128790268870518e-9","-1.1128790268870518e-9"
"154.75","61900","61900","61900","0.0000011446023173126708","0.0000011446023173126708","0.0000011446023173126708","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","-1.4281169342604285e-9","-1.4281169342604285e-9","-1.4281169342604285e-9"
"155","62000","62000","62000","0.0000014696970762367689","0.0000014696970762367689","0.0000014696970762367689","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","-1.8323402948976195e-9","-1.8323402948976195e-9","-1.8323402948976195e-9"
"155.25","62100","62100","62100","0.000001887126107037267","0.000001887126107037267","0.000001887126107037267","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","-2.350466368060235e-9","-2.350466368060235e-9","-2.350466368060235e-9"
"155.5","62200","62200","62200","0.0000024231141043005286","0.0000024231141043005286","0.0000024231141043005286","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","-3.014258045021984e-9","-3.014258045021984e-9","-3.014258045021984e-9"
"155.75","62300","62300","62300","0.0000031113338626287496","0.0000031113338626287496","0.0000031113338626287496","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","-3.86411800953393e-9","-3.86411800953393e-9","-3.86411800953393e-9"
"156","62400","62400","62400","0.000003995021479979871","0.000003995021479979871","0.000003995021479979871","0.000023308557841405","0.000023308557841405","0.000023308557841405","-4.9512950738172146e-9","-4.9512950738172146e-9","-4.9512950738172146e-9"
"156.25","62500","62500","62500","0.000005129692172700882","0.000005129692172700882","0.000005129692172700882","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","-6.340556575179835e-9","-6.340556575179835e-9","-6.340556575179835e-9"
"156.5","62600","62600","62600","0.000006586627187574851","0.000006586627187574851","0.000006586627187574851","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","-8.113355045707835e-9","-8.113355045707835e-9","-8.113355045707835e-9"
"156.75","62700","62700","62700","0.000008457350651127296","0.000008457350651127296","0.000008457350651127296","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","-1.0371457832695271e-8","-1.0371457832695271e-8","-1.0371457832695271e-8"
"157","62800","62800","62800","0.000010859377241784057","0.000010859377241784057","0.000010859377241784057","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","-1.3240888108845663e-8","-1.3240888108845663e-8","-1.3240888108845663e-8"
"157.25","62900","62900","62900","0.000013943591166394474","0.000013943591166394474","0.000013943591166394474","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","-1.6875799147330142e-8","-1.6875799147330142e-8","-1.6875799147330142e-8"
"157.5","63000","63000","63000","0.000017903719007339257","0.000017903719007339257","0.000017903719007339257","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","-2.146149388673052e-8","-2.146149388673052e-8","-2.146149388673052e-8"
"157.75","63100","63100","63100","0.00002298848989052266","0.00002298848989052266","0.00002298848989052266","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","-2.7215079591369278e-8","-2.7215079591369278e-8","-2.7215079591369278e-8"
"158","63200","63200","63200","0.000029517244161212474","0.000029517244161212474","0.000029517244161212474","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","-3.438099725050622e-8","-3.438099725050622e-8","-3.438099725050622e-8"
"158.25","63300","63300","63300","0.00003789996660252701","0.00003789996660252701","0.00003789996660252701","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","-4.3216528471137186e-8","-4.3216528471137186e-8","-4.3216528471137186e-8"
"158.5","63400","63400","63400","0.000048662995227734225","0.000048662995227734225","0.000048662995227734225","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","-5.395876348407197e-8","-5.395876348407197e-8","-5.395876348407197e-8"
"158.75","63500","63500","63500","0.0000624820083406314","0.0000624820083406314","0.0000624820083406314","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","-6.675842625773233e-8","-6.675842625773233e-8","-6.675842625773233e-8"
"159","63600","63600","63600","0.00008022434173248971","0.00008022434173248971","0.00008022434173248971","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","-8.155576646472467e-8","-8.155576646472467e-8","-8.155576646472467e-8"
"159.25","63700","63700","63700","0.0001030032607332306","0.0001030032607332306","0.0001030032607332306","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","-9.785675341144337e-8","-9.785675341144337e-8","-9.785675341144337e-8"
"159.5","63800","63800","63800","0.00013224754096642378","0.00013224754096642378","0.00013224754096642378","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","-1.143396135826506e-7","-1.143396135826506e-7","-1.143396135826506e-7"
"159.75","63900","63900","63900","0.0001697906373210271","0.0001697906373210271","0.0001697906373210271","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","-1.281750561975205e-7","-1.281750561975205e-7","-1.281750561975205e-7"
"160","64000","64000","64000","0.00021798489187111023","0.00021798489187111023","0.00021798489187111023","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","-1.3386637475853568e-7","-1.3386637475853568e-7","-1.3386637475853568e-7"
"160.25","64100","64100","64100","0.00027984770684738597","0.00027984770684738597","0.00027984770684738597","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","-1.2128842093010479e-7","-1.2128842093010479e-7","-1.2128842093010479e-7"
"160.5","64200","64200","64200","0.0003592484564323551","0.0003592484564323551","0.0003592484564323551","0.002093825115659007","0.002093825115659007","0.002093825115659007","-7.239525185256425e-8","-7.239525185256425e-8","-7.239525185256425e-8"
"160.75","64300","64300","64300","0.0004611472070419274","0.0004611472070419274","0.0004611472070419274","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","4.427697811973559e-8","4.427697811973559e-8","4.427697811973559e-8"
"161","64400","64400","64400","0.0005918991385898683","0.0005918991385898683","0.0005918991385898683","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","2.8274690461269764e-7","2.8274690461269764e-7","2.8274690461269764e-7"
"161.25","64500","64500","64500","0.0007596419797563532","0.0007596419797563532","0.0007596419797563532","0.004422284952695375","0.004422284952695375","0.004422284952695375","7.347155398804497e-7","7.347155398804497e-7","7.347155398804497e-7"
"161.5","64600","64600","64600","0.0009747878306430875","0.0009747878306430875","0.0009747878306430875","0.005671203013740938","0.005671203013740938","0.005671203013740938","0.0000015545232766012683","0.0000015545232766012683","0.0000015545232766012683"
"161.75","64700","64700","64700","0.0012506454229380037","0.0012506454229380037","0.0012506454229380037","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","0.000003000179827137954","0.000003000179827137954","0.000003000179827137954"
"162","64800","64800","64800","0.001604204008458524","0.001604204008458524","0.001604204008458524","0.009315959345066776","0.009315959345066776","0.009315959345066776","0.000005500573051201406","0.000005500573051201406","0.000005500573051201406"
"162.25","64900","64900","64900","0.002057115286106762","0.002057115286106762","0.002057115286106762","0.011930361211170276","0.011930361211170276","0.011930361211170276","0.000009765115651850197","0.000009765115651850197","0.000009765115651850197"
"162.5","65000","65000","65000","0.002636914290394925","0.002636914290394925","0.002636914290394925","0.01526715388037459","0.01526715388037459","0.01526715388037459","0.000016961786523237397","0.000016961786523237397","0.000016961786523237397"
"162.75","65100","65100","65100","0.0033785225356609836","0.0033785225356609836","0.0033785225356609836","0.019518775144003814","0.019518775144003814","0.019518775144003814","0.000029004593721789623","0.000029004593721789623","0.000029004593721789623"
"163","65200","65200","65200","0.004326074484179087","0.004326074484179087","0.004326074484179087","0.024924426647114264","0.024924426647114264","0.024924426647114264","0.00004901446487651229","0.00004901446487651229","0.00004901446487651229"
"163.25","65300","65300","65300","0.0055350976141537184","0.0055350976141537184","0.0055350976141537184","0.03177863095923052","0.03177863095923052","0.03177863095923052","0.00008205171168904415","0.00008205171168904415","0.00008205171168904415"
"163.5","65400","65400","65400","0.00707505092389507","0.00707505092389507","0.00707505092389507","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.000136267122986259","0.000136267122986259","0.000136267122986259"
"163.75","65500","65500","65500","0.009032177866158947","0.009032177866158947","0.009032177866158947","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.00022468514674168008","0.00022468514674168008","0.00022468514674168008"
"164","65600","65600","65600","0.011512545862537797","0.011512545862537797","0.011512545862537797","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.00036791545804891815","0.00036791545804891815","0.00036791545804891815"
"164.25","65700","65700","65700","0.01464501222973131","0.01464501222973131","0.01464501222973131","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.0005981777776107727","0.0005981777776107727","0.0005981777776107727"
"164.5","65800","65800","65800","0.018583663644553997","0.018583663644553997","0.018583663644553997","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.0009650888305379329","0.0009650888305379329","0.0009650888305379329"
"164.75","65900","65900","65900","0.023509020620916955","0.023509020620916955","0.023509020620916955","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.0015436361102510524","0.0015436361102510524","0.0015436361102510524"
"165","66000","66000","66000","0.029627000678788935","0.029627000678788935","0.029627000678788935","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.00244454048973973","0.00244454048973973","0.00244454048973973"
"165.25","66100","66100","66100","0.03716435824694523","0.03716435824694523","0.03716435824694523","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.0038266344696213372","0.0038266344696213372","0.0038266344696213372"
"165.5","66200","66200","66200","0.04635919374965198","0.04635919374965198","0.04635919374965198","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.005909802528681646","0.005909802528681646","0.005909802528681646"
"165.75","66300","66300","66300","0.05744534331404573","0.05744534331404573","0.05744534331404573","0.285637570508946","0.285637570508946","0.285637570508946","0.008985417580342075","0.008985417580342075","0.008985417580342075"
"166","66400","66400","66400","0.0706302424192608","0.0706302424192608","0.0706302424192608","0.339243631234185","0.339243631234185","0.339243631234185","0.013419366464718946","0.013419366464718946","0.013419366464718946"
"166.25","66500","66500","66500","0.08606732837829825","0.08606732837829825","0.08606732837829825","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.019641513391761317","0.019641513391761317","0.019641513391761317"
"166.5","66600","66600","66600","0.10382606787543015","0.10382606787543015","0.10382606787543015","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.028116087775469534","0.028116087775469534","0.028116087775469534"
"166.75","66700","66700","66700","0.12386471989337616","0.12386471989337616","0.12386471989337616","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.03929115253631216","0.03929115253631216","0.03929115253631216"
"167","66800","66800","66800","0.1460120778321148","0.1460120778321148","0.1460120778321148","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.05353195612900874","0.05353195612900874","0.05353195612900874"
"167.25","66900","66900","66900","0.16996381174519978","0.16996381174519978","0.16996381174519978","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.07105050339019159","0.07105050339019159","0.07105050339019159"
"167.5","67000","67000","67000","0.19529637681095857","0.19529637681095857","0.19529637681095857","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.09184844204550874","0.09184844204550874","0.09184844204550874"
"167.75","67100","67100","67100","0.22149744290150783","0.22149744290150783","0.22149744290150783","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.11568920471875743","0.11568920471875743","0.11568920471875743"
"168","67200","67200","67200","0.24800785397515207","0.24800785397515207","0.24800785397515207","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.14210794709198876","0.14210794709198876","0.14210794709198876"
"168.25","67300","67300","67300","0.2742676906821264","0.2742676906821264","0.2742676906821264","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.170457227359598","0.170457227359598","0.170457227359598"
"168.5","67400","67400","67400","0.29975880891693435","0.29975880891693435","0.29975880891693435","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.19997714427917623","0.19997714427917623","0.19997714427917623"
"168.75","67500","67500","67500","0.32403800050394377","0.32403800050394377","0.32403800050394377","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.22987415099421216","0.22987415099421216","0.22987415099421216"
"169","67600","67600","67600","0.3467577354111911","0.3467577354111911","0.3467577354111911","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.25939363382688274","0.25939363382688274","0.25939363382688274"
"169.25","67700","67700","67700","0.3676742537692464","0.3676742537692464","0.3676742537692464","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.2878759276240497","0.2878759276240497","0.2878759276240497"
"169.5","67800","67800","67800","0.3866448607808566","0.3866448607808566","0.3866448607808566","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.3147912388840213","0.3147912388840213","0.3147912388840213"
"169.75","67900","67900","67900","0.40361737958234967","0.40361737958234967","0.40361737958234967","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.3397539533998869","0.3397539533998869","0.3397539533998869"
"170","68000","68000","68000","0.4186149398745058","0.4186149398745058","0.4186149398745058","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.3625200339673603","0.3625200339673603","0.3625200339673603"
"170.25","68100","68100","68100","0.43171890497147375","0.43171890497147375","0.43171890497147375","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.38297259519096194","0.38297259519096194","0.38297259519096194"
"170.5","68200","68200","68200","0.44305206876884495","0.44305206876884495","0.44305206876884495","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.4011007200588901","0.4011007200588901","0.4011007200588901"
"170.75","68300","68300","68300","0.4527635225890997","0.4527635225890997","0.4527635225890997","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.4169757413997405","0.4169757413997405","0.4169757413997405"
"171","68400","68400","68400","0.46101594427904485","0.46101594427904485","0.46101594427904485","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.4307280518518586","0.4307280518518586","0.4307280518518586"
"171.25","68500","68500","68500","0.46797556305671656","0.46797556305671656","0.46797556305671656","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.44252636424023895","0.44252636424023895","0.44252636424023895"
"171.5","68600","68600","68600","0.4738047135592593","0.4738047135592593","0.4738047135592593","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.4525603963546374","0.4525603963546374","0.4525603963546374"
"171.75","68700","68700","68700","0.47865669126737764","0.47865669126737764","0.47865669126737764","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.46102725915441634","0.46102725915441634","0.46102725915441634"
"172","68800","68800","68800","0.4826725269071272","0.4826725269071272","0.4826725269071272","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.46812137443921953","0.46812137443921953","0.46812137443921953"
"172.25","68900","68900","68900","0.4859792766570539","0.4859792766570539","0.4859792766570539","0.996254073489941","0.996254073489941","0.996254073489941","0.4740274930580859","0.4740274930580859","0.4740274930580859"
"172.5","69000","69000","69000","0.488689449887059","0.488689449887059","0.488689449887059","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.47891627485548127","0.47891627485548127","0.47891627485548127"
"172.75","69100","69100","69100","0.4909012452802626","0.4909012452802626","0.4909012452802626","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.4829418779427507","0.4829418779427507","0.4829418779427507"
"173","69200","69200","69200","0.4926993246371265","0.4926993246371265","0.4926993246371265","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.4862410483101173","0.4862410483101173","0.4862410483101173"
"173.25","69300","69300","69300","0.4941559119873575","0.4941559119873575","0.4941559119873575","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.4889332726710288","0.4889332726710288","0.4889332726710288"
"173.5","69400","69400","69400","0.4953320585096318","0.4953320585096318","0.4953320585096318","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.49112163863011016","0.49112163863011016","0.49112163863011016"
"173.75","69500","69500","69500","0.4962789587122338","0.4962789587122338","0.4962789587122338","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.4928941251171822","0.4928941251171822","0.4928941251171822"
"174","69600","69600","69600","0.4970392397276121","0.4970392397276121","0.4970392397276121","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.49432511625616526","0.49432511625616526","0.49432511625616526"
"174.25","69700","69700","69700","0.4976481738654199","0.4976481738654199","0.4976481738654199","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.49547699078646557","0.49547699078646557","0.49547699078646557"
"174.5","69800","69800","69800","0.4981347857445817","0.4981347857445817","0.4981347857445817","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.49640168642525806","0.49640168642525806","0.49640168642525806"
"174.75","69900","69900","69900","0.4985228405835012","0.4985228405835012","0.4985228405835012","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.49714217501990365","0.49714217501990365","0.49714217501990365"
"175","70000","70000","70000","0.4988317107667213","0.4988317107667213","0.4988317107667213","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.49773381146383333","0.49773381146383333","0.49773381146383333"
"175.25","70100","70100","70100","0.49907712471318744","0.49907712471318744","0.49907712471318744","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.498205538798706","0.498205538798706","0.498205538798706"
"175.5","70200","70200","70200","0.4992718062728317","0.4992718062728317","0.4992718062728317","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.49858094530873887","0.49858094530873887","0.49858094530873887"
"175.75","70300","70300","70300","0.49942601513029267","0.49942601513029267","0.49942601513029267","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.4988791781605074","0.4988791781605074","0.4988791781605074"
"176","70400","70400","70400","0.4995479995917681","0.4995479995917681","0.4995479995917681","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.4991157234565078","0.4991157234565078","0.4991157234565078"
"176.25","70500","70500","70500","0.49964437312648396","0.49964437312648396","0.49964437312648396","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.4993030654242915","0.4993030654242915","0.4993030654242915"
"176.5","70600","70600","70600","0.49972042546390794","0.49972042546390794","0.49972042546390794","0.999946369196649","0.999946369196649","0.999946369196649","0.4994512386127383","0.4994512386127383","0.4994512386127383"
"176.75","70700","70700","70700","0.4997803781532003","0.4997803781532003","0.4997803781532003","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.4995682869868283","0.4995682869868283","0.4995682869868283"
"177","70800","70800","70800","0.49982759344095173","0.49982759344095173","0.49982759344095173","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.49966064312498504","0.49966064312498504","0.49966064312498504"
"177.25","70900","70900","70900","0.49986474423014426","0.49986474423014426","0.49986474423014426","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.49973343963142547","0.49973343963142547","0.49973343963142547"
"177.5","71000","71000","71000","0.49989395181989343","0.49989395181989343","0.49989395181989343","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.4997907635903226","0.4997907635903226","0.4997907635903226"
"177.75","71100","71100","71100","0.49991689713500664","0.49991689713500664","0.49991689713500664","0.999984633929593","0.999984633929593","0.999984633929593","0.4998358635495579","0.4998358635495579","0.4998358635495579"
"178","71200","71200","71200","0.4999349102594695","0.4999349102594695","0.4999349102594695","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.4998713172192407","0.4998713172192407","0.4998713172192407"
"178.25","71300","71300","71300","0.4999490422975178","0.4999490422975178","0.4999490422975178","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.4998991668571787","0.4998991668571787","0.4998991668571787"
"178.5","71400","71400","71400","0.49996012289998043","0.49996012289998043","0.49996012289998043","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.49992102821808004","0.49992102821808004","0.49992102821808004"
"178.75","71500","71500","71500","0.4999688062065372","0.4999688062065372","0.4999688062065372","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.4999381779762432","0.4999381779762432","0.4999381779762432"
"179","71600","71600","71600","0.49997560745795133","0.49997560745795133","0.49997560745795133","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.499951623692795","0.499951623692795","0.499951623692795"
"179.25","71700","71700","71700","0.49998093211620465","0.49998093211620465","0.49998093211620465","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.4999621596811299","0.4999621596811299","0.4999621596811299"
"179.5","71800","71800","71800","0.4999850989846291","0.4999850989846291","0.4999850989846291","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.49997041151772714","0.49997041151772714","0.49997041151772714"
"179.75","71900","71900","71900","0.4999883585346512","0.4999883585346512","0.4999883585346512","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.49997687143754044","0.49997687143754044","0.49997687143754044"
"180","72000","72000","72000","0.49999090741152974","0.49999090741152974","0.49999090741152974","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.4999819264311729","0.4999819264311729","0.4999819264311729"
"180.25","72100","72100","72100","0.49999289990029744","0.49999289990029744","0.49999289990029744","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.49998588051291337","0.49998588051291337","0.49998588051291337"
"180.5","72200","72200","72200","0.49999445697776645","0.49999445697776645","0.49999445697776645","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.49998897234315265","0.49998897234315265","0.49998897234315265"
"180.75","72300","72300","72300","0.4999956734507652","0.4999956734507652","0.4999956734507652","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.4999913891557485","0.4999913891557485","0.4999913891557485"
"181","72400","72400","72400","0.499996623579412","0.499996623579412","0.499996623579412","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.4999932777516771","0.4999932777516771","0.4999932777516771"
"181.25","72500","72500","72500","0.4999973655027712","0.4999973655027712","0.4999973655027712","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.4999947531672694","0.4999947531672694","0.4999947531672694"
"181.5","72600","72600","72600","0.49999794471893527","0.49999794471893527","0.49999794471893527","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.49999590550191186","0.49999590550191186","0.49999590550191186"
"181.75","72700","72700","72700","0.49999839681939495","0.49999839681939495","0.49999839681939495","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.49999680529099777","0.49999680529099777","0.49999680529099777"
"182","72800","72800","72800","0.4999987496359247","0.4999987496359247","0.4999987496359247","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.4999975077304618","0.4999975077304618","0.4999975077304618"
"182.25","72900","72900","72900","0.49999902492507464","0.49999902492507464","0.49999902492507464","0.999999829295783","0.999999829295783","0.999999829295783","0.49999805599573655","0.49999805599573655","0.49999805599573655"
"182.5","73000","73000","73000","0.49999923968905685","0.49999923968905685","0.49999923968905685","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.49999848384739076","0.49999848384739076","0.49999848384739076"
"182.75","73100","73100","73100","0.4999994072109207","0.4999994072109207","0.4999994072109207","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.49999881767539","0.49999881767539","0.49999881767539"
"183","73200","73200","73200","0.4999995378654038","0.4999995378654038","0.4999995378654038","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.49999907810196376","0.49999907810196376","0.49999907810196376"
"183.25","73300","73300","73300","0.4999996397537666","0.4999996397537666","0.4999996397537666","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.49999928123767634","0.49999928123767634","0.49999928123767634"
"183.5","73400","73400","73400","0.4999997192006022","0.4999997192006022","0.4999997192006022","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.49999943966523963","0.49999943966523963","0.49999943966523963"
"183.75","73500","73500","73500","0.4999997811424752","0.4999997811424752","0.4999997811424752","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.4999995632097046","0.4999995632097046","0.4999995632097046"
"184","73600","73600","73600","0.4999998294318318","0.4999998294318318","0.4999998294318318","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.4999996595411774","0.4999996595411774","0.4999996595411774"
"184.25","73700","73700","73700","0.4999998670745706","0.4999998670745706","0.4999998670745706","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.4999997346462681","0.4999997346462681","0.4999997346462681"
"184.5","73800","73800","73800","0.4999998964156985","0.4999998964156985","0.4999998964156985","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.49999979319674326","0.49999979319674326","0.49999979319674326"
"184.75","73900","73900","73900","0.4999999192843748","0.4999999192843748","0.4999999192843748","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.49999983883769195","0.49999983883769195","0.49999983883769195"
"185","74000","74000","74000","0.49999993710719737","0.49999993710719737","0.49999993710719737","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.4999998744127103","0.4999998744127103","0.4999998744127103"
"185.25","74100","74100","74100","0.49999995099666383","0.49999995099666383","0.49999995099666383","0.999999991501136","0.999999991501136","0.999999991501136","0.4999999021398226","0.4999999021398226","0.4999999021398226"
"185.5","74200","74200","74200","0.4999999618202332","0.4999999618202332","0.4999999618202332","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.49999992374887725","0.49999992374887725","0.49999992374887725"
"185.75","74300","74300","74300","0.4999999702542269","0.4999999702542269","0.4999999702542269","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.49999994058882935","0.49999994058882935","0.49999994058882935"
"186","74400","74400","74400","0.49999997682589714","0.49999997682589714","0.49999997682589714","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.4999999537114965","0.4999999537114965","0.4999999537114965"
"186.25","74500","74500","74500","0.49999998194624795","0.49999998194624795","0.49999998194624795","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.49999996393692614","0.49999996393692614","0.49999996393692614"
"186.5","74600","74600","74600","0.49999998593563894","0.49999998593563894","0.49999998593563894","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.4999999719044059","0.4999999719044059","0.4999999719044059"
"186.75","74700","74700","74700","0.49999998904376014","0.49999998904376014","0.49999998904376014","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.49999997811226793","0.49999997811226793","0.49999997811226793"
"187","74800","74800","74800","0.4999999914652074","0.4999999914652074","0.4999999914652074","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.499999982948937","0.499999982948937","0.499999982948937"
"187.25","74900","74900","74900","0.49999999335162976","0.49999999335162976","0.49999999335162976","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.4999999867171473","0.4999999867171473","0.4999999867171473"
"187.5","75000","75000","75000","0.4999999948212025","0.4999999948212025","0.4999999948212025","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.4999999896528371","0.4999999896528371","0.4999999896528371"
"187.75","75100","75100","75100","0.49999999596600964","0.49999999596600964","0.49999999596600964","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.49999999193986866","0.49999999193986866","0.49999999193986866"
"188","75200","75200","75200","0.49999999685780133","0.49999999685780133","0.49999999685780133","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.4999999937215194","0.4999999937215194","0.4999999937215194"
"188.25","75300","75300","75300","0.49999999755248214","0.49999999755248214","0.49999999755248214","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.49999999510942994","0.49999999510942994","0.49999999510942994"
"188.5","75400","75400","75400","0.499999998093609","0.499999998093609","0.499999998093609","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.49999999619059377","0.49999999619059377","0.49999999619059377"
"188.75","75500","75500","75500","0.4999999985151161","0.4999999985151161","0.4999999985151161","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.4999999970327862","0.4999999970327862","0.4999999970327862"
"189","75600","75600","75600","0.49999999884344154","0.49999999884344154","0.49999999884344154","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.49999999768881853","0.49999999768881853","0.49999999768881853"
"189.25","75700","75700","75700","0.49999999909918047","0.49999999909918047","0.49999999909918047","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.499999998199828","0.499999998199828","0.499999998199828"
"189.5","75800","75800","75800","0.49999999929837785","0.49999999929837785","0.49999999929837785","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.4999999985978688","0.4999999985978688","0.4999999985978688"
"189.75","75900","75900","75900","0.499999999453533","0.499999999453533","0.499999999453533","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.49999999890791014","0.49999999890791014","0.49999999890791014"
"190","76000","76000","76000","0.4999999995743817","0.4999999995743817","0.4999999995743817","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.4999999991494031","0.4999999991494031","0.4999999991494031"
"190.25","76100","76100","76100","0.4999999996685084","0.4999999996685084","0.4999999996685084","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.4999999993375013","0.4999999993375013","0.4999999993375013"
"190.5","76200","76200","76200","0.4999999997418217","0.4999999997418217","0.4999999997418217","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.4999999994840094","0.4999999994840094","0.4999999994840094"
"190.75","76300","76300","76300","0.49999999979892307","0.49999999979892307","0.49999999979892307","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.49999999959812225","0.49999999959812225","0.49999999959812225"
"191","76400","76400","76400","0.49999999984339727","0.49999999984339727","0.49999999984339727","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.4999999996870015","0.4999999996870015","0.4999999996870015"
"191.25","76500","76500","76500","0.4999999998780363","0.4999999998780363","0.4999999998780363","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.49999999975622644","0.49999999975622644","0.49999999975622644"
"191.5","76600","76600","76600","0.499999999905015","0.499999999905015","0.499999999905015","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.4999999998101432","0.4999999998101432","0.4999999998101432"
"191.75","76700","76700","76700","0.4999999999260275","0.4999999999260275","0.4999999999260275","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.4999999998521367","0.4999999998521367","0.4999999998521367"
"192","76800","76800","76800","0.499999999942393","0.499999999942393","0.499999999942393","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.4999999998848439","0.4999999998848439","0.4999999998848439"
"192.25","76900","76900","76900","0.49999999995513916","0.49999999995513916","0.49999999995513916","0.99999999999225","0.99999999999225","0.99999999999225","0.49999999991031785","0.49999999991031785","0.49999999991031785"
"192.5","77000","77000","77000","0.49999999996506606","0.49999999996506606","0.49999999996506606","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.499999999930158","0.499999999930158","0.499999999930158"
"192.75","77100","77100","77100","0.49999999997279737","0.49999999997279737","0.49999999997279737","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.4999999999456096","0.4999999999456096","0.4999999999456096"
"193","77200","77200","77200","0.4999999999788188","0.4999999999788188","0.4999999999788188","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.499999999957644","0.499999999957644","0.499999999957644"
"193.25","77300","77300","77300","0.4999999999835089","0.4999999999835089","0.4999999999835089","0.999999999997149","0.999999999997149","0.999999999997149","0.49999999996701805","0.49999999996701805","0.49999999996701805"
"193.5","77400","77400","77400","0.4999999999871614","0.4999999999871614","0.4999999999871614","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.49999999997431777","0.49999999997431777","0.49999999997431777"
"193.75","77500","77500","77500","0.499999999990006","0.499999999990006","0.499999999990006","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.49999999998000333","0.49999999998000333","0.49999999998000333"
"194","77600","77600","77600","0.4999999999922219","0.4999999999922219","0.4999999999922219","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.49999999998443223","0.49999999998443223","0.49999999998443223"
"194.25","77700","77700","77700","0.4999999999939471","0.4999999999939471","0.4999999999939471","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.49999999998788036","0.49999999998788036","0.49999999998788036"
"194.5","77800","77800","77800","0.4999999999952908","0.4999999999952908","0.4999999999952908","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.4999999999905661","0.4999999999905661","0.4999999999905661"
"194.75","77900","77900","77900","0.49999999999633715","0.49999999999633715","0.49999999999633715","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.4999999999926571","0.4999999999926571","0.4999999999926571"
"195","78000","78000","78000","0.49999999999715206","0.49999999999715206","0.49999999999715206","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.4999999999942859","0.4999999999942859","0.4999999999942859"
"195.25","78100","78100","78100","0.4999999999977869","0.4999999999977869","0.4999999999977869","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.4999999999955549","0.4999999999955549","0.4999999999955549"
"195.5","78200","78200","78200","0.49999999999828126","0.49999999999828126","0.49999999999828126","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.4999999999965429","0.4999999999965429","0.4999999999965429"
"195.75","78300","78300","78300","0.4999999999986663","0.4999999999986663","0.4999999999986663","0.999999999999766","0.999999999999766","0.999999999999766","0.49999999999731237","0.49999999999731237","0.49999999999731237"
"196","78400","78400","78400","0.49999999999896616","0.49999999999896616","0.49999999999896616","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.4999999999979119","0.4999999999979119","0.4999999999979119"
"196.25","78500","78500","78500","0.49999999999919953","0.49999999999919953","0.49999999999919953","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.4999999999983783","0.4999999999983783","0.4999999999983783"
"196.5","78600","78600","78600","0.49999999999938144","0.49999999999938144","0.49999999999938144","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.49999999999874234","0.49999999999874234","0.49999999999874234"
"196.75","78700","78700","78700","0.4999999999995231","0.4999999999995231","0.4999999999995231","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.499999999999025","0.499999999999025","0.499999999999025"
"197","78800","78800","78800","0.4999999999996334","0.4999999999996334","0.4999999999996334","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.49999999999924527","0.49999999999924527","0.49999999999924527"
"197.25","78900","78900","78900","0.4999999999997192","0.4999999999997192","0.4999999999997192","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.4999999999994176","0.4999999999994176","0.4999999999994176"
"197.5","79000","79000","79000","0.49999999999978617","0.49999999999978617","0.49999999999978617","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.4999999999995519","0.4999999999995519","0.4999999999995519"
"197.75","79100","79100","79100","0.49999999999983785","0.49999999999983785","0.49999999999983785","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.4999999999996545","0.4999999999996545","0.4999999999996545"
"198","79200","79200","79200","0.4999999999998787","0.4999999999998787","0.4999999999998787","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.4999999999997369","0.4999999999997369","0.4999999999997369"
"198.25","79300","79300","79300","0.4999999999999095","0.4999999999999095","0.4999999999999095","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.49999999999980016","0.49999999999980016","0.49999999999980016"
"198.5","79400","79400","79400","0.4999999999999336","0.4999999999999336","0.4999999999999336","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.49999999999984723","0.49999999999984723","0.49999999999984723"
"198.75","79500","79500","79500","0.49999999999995265","0.49999999999995265","0.49999999999995265","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.4999999999998821","0.4999999999998821","0.4999999999998821"
"199","79600","79600","79600","0.4999999999999686","0.4999999999999686","0.4999999999999686","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.49999999999991496","0.49999999999991496","0.49999999999991496"
"199.25","79700","79700","79700","0.4999999999999797","0.4999999999999797","0.4999999999999797","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.4999999999999404","0.4999999999999404","0.4999999999999404"
"199.5","79800","79800","79800","0.49999999999998757","0.49999999999998757","0.49999999999998757","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.4999999999999585","0.4999999999999585","0.4999999999999585"
"199.75","79900","79900","79900","0.4999999999999931","0.4999999999999931","0.4999999999999931","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.4999999999999707","0.4999999999999707","0.4999999999999707"
"200","80000","80000","80000","0.49999999999999867","0.49999999999999867","0.49999999999999867","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.4999999999999837","0.4999999999999837","0.4999999999999837"
"200.25","80100","80100","80100","0.5","0.5","0.5","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.49999999999998623","0.49999999999998623","0.49999999999998623"
"200.5","80200","80200","80200","0.5","0.5","0.5","0.999999999999998","0.999999999999998","0.999999999999998","0.4999999999999858","0.4999999999999858","0.4999999999999858"
"200.75","80300","80300","80300","0.5","0.5","0.5","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.49999999999998557","0.49999999999998557","0.49999999999998557"
"201","80400","80400","80400","0.5","0.5","0.5","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.49999999999998535","0.49999999999998535","0.49999999999998535"
"201.25","80500","80500","80500","0.5","0.5","0.5","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.4999999999999851","0.4999999999999851","0.4999999999999851"
"201.5","80600","80600","80600","0.5","0.5","0.5","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.4999999999999849","0.4999999999999849","0.4999999999999849"
"201.75","80700","80700","80700","0.5","0.5","0.5","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.4999999999999849","0.4999999999999849","0.4999999999999849"
"202","80800","80800","80800","0.5","0.5","0.5","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"202.25","80900","80900","80900","0.5","0.5","0.5","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"202.5","81000","81000","81000","0.5","0.5","0.5","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"202.75","81100","81100","81100","0.5","0.5","0.5","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"203","81200","81200","81200","0.5","0.5","0.5","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"203.25","81300","81300","81300","0.5","0.5","0.5","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999847","0.4999999999999847","0.4999999999999847"
"203.5","81400","81400","81400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"203.75","81500","81500","81500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204","81600","81600","81600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.25","81700","81700","81700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.5","81800","81800","81800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.75","81900","81900","81900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205","82000","82000","82000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.25","82100","82100","82100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.5","82200","82200","82200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.75","82300","82300","82300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206","82400","82400","82400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.25","82500","82500","82500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.5","82600","82600","82600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.75","82700","82700","82700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207","82800","82800","82800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.25","82900","82900","82900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.5","83000","83000","83000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.75","83100","83100","83100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208","83200","83200","83200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.25","83300","83300","83300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.5","83400","83400","83400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.75","83500","83500","83500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209","83600","83600","83600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.25","83700","83700","83700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.5","83800","83800","83800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.75","83900","83900","83900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210","84000","84000","84000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.25","84100","84100","84100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.5","84200","84200","84200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.75","84300","84300","84300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211","84400","84400","84400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.25","84500","84500","84500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.5","84600","84600","84600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.75","84700","84700","84700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212","84800","84800","84800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.25","84900","84900","84900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.5","85000","85000","85000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.75","85100","85100","85100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213","85200","85200","85200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.25","85300","85300","85300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.5","85400","85400","85400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.75","85500","85500","85500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214","85600","85600","85600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.25","85700","85700","85700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.5","85800","85800","85800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.75","85900","85900","85900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215","86000","86000","86000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.25","86100","86100","86100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.5","86200","86200","86200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.75","86300","86300","86300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216","86400","86400","86400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.25","86500","86500","86500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.5","86600","86600","86600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.75","86700","86700","86700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217","86800","86800","86800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.25","86900","86900","86900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.5","87000","87000","87000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.75","87100","87100","87100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218","87200","87200","87200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.25","87300","87300","87300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.5","87400","87400","87400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.75","87500","87500","87500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219","87600","87600","87600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.25","87700","87700","87700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.5","87800","87800","87800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.75","87900","87900","87900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220","88000","88000","88000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.25","88100","88100","88100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.5","88200","88200","88200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.75","88300","88300","88300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221","88400","88400","88400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.25","88500","88500","88500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.5","88600","88600","88600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.75","88700","88700","88700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222","88800","88800","88800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.25","88900","88900","88900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.5","89000","89000","89000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.75","89100","89100","89100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223","89200","89200","89200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.25","89300","89300","89300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.5","89400","89400","89400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.75","89500","89500","89500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224","89600","89600","89600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.25","89700","89700","89700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.5","89800","89800","89800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.75","89900","89900","89900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225","90000","90000","90000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.25","90100","90100","90100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.5","90200","90200","90200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.75","90300","90300","90300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226","90400","90400","90400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.25","90500","90500","90500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.5","90600","90600","90600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.75","90700","90700","90700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227","90800","90800","90800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.25","90900","90900","90900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.5","91000","91000","91000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.75","91100","91100","91100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228","91200","91200","91200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.25","91300","91300","91300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.5","91400","91400","91400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.75","91500","91500","91500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229","91600","91600","91600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.25","91700","91700","91700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.5","91800","91800","91800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.75","91900","91900","91900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230","92000","92000","92000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.25","92100","92100","92100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.5","92200","92200","92200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.75","92300","92300","92300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231","92400","92400","92400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.25","92500","92500","92500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.5","92600","92600","92600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.75","92700","92700","92700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232","92800","92800","92800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.25","92900","92900","92900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.5","93000","93000","93000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.75","93100","93100","93100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233","93200","93200","93200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.25","93300","93300","93300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.5","93400","93400","93400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.75","93500","93500","93500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234","93600","93600","93600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.25","93700","93700","93700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.5","93800","93800","93800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.75","93900","93900","93900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235","94000","94000","94000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.25","94100","94100","94100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.5","94200","94200","94200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.75","94300","94300","94300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236","94400","94400","94400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.25","94500","94500","94500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.5","94600","94600","94600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.75","94700","94700","94700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237","94800","94800","94800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.25","94900","94900","94900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.5","95000","95000","95000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.75","95100","95100","95100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238","95200","95200","95200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.25","95300","95300","95300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.5","95400","95400","95400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.75","95500","95500","95500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239","95600","95600","95600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.25","95700","95700","95700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.5","95800","95800","95800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.75","95900","95900","95900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240","96000","96000","96000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.25","96100","96100","96100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.5","96200","96200","96200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.75","96300","96300","96300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241","96400","96400","96400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.25","96500","96500","96500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.5","96600","96600","96600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.75","96700","96700","96700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242","96800","96800","96800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.25","96900","96900","96900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.5","97000","97000","97000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.75","97100","97100","97100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243","97200","97200","97200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.25","97300","97300","97300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.5","97400","97400","97400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.75","97500","97500","97500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244","97600","97600","97600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.25","97700","97700","97700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.5","97800","97800","97800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.75","97900","97900","97900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245","98000","98000","98000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.25","98100","98100","98100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.5","98200","98200","98200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.75","98300","98300","98300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246","98400","98400","98400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.25","98500","98500","98500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.5","98600","98600","98600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.75","98700","98700","98700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247","98800","98800","98800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.25","98900","98900","98900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.5","99000","99000","99000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.75","99100","99100","99100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248","99200","99200","99200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.25","99300","99300","99300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.5","99400","99400","99400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.75","99500","99500","99500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249","99600","99600","99600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.25","99700","99700","99700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.5","99800","99800","99800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.75","99900","99900","99900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"

==> figs/csv_old/r1_z1_opt.csv <==
"time","vague-sweep-22 - _step","vague-sweep-22 - _step__MIN","vague-sweep-22 - _step__MAX","vague-sweep-22 - y_opt","vague-sweep-22 - y_opt__MIN","vague-sweep-22 - y_opt__MAX","vague-sweep-22 - z","vague-sweep-22 - z__MIN","vague-sweep-22 - z__MAX","vague-sweep-22 - p_opt","vague-sweep-22 - p_opt__MIN","vague-sweep-22 - p_opt__MAX"
"0","0","0","0","2","2","2","-6.5","-6.5","-6.5","9.322455747925769","9.322455747925769","9.322455747925769"
"0.25","100","100","100","0.46008560421530403","0.46008560421530403","0.46008560421530403","-6.479922984823493","-6.479922984823493","-6.479922984823493","5.5638674828274715","5.5638674828274715","5.5638674828274715"
"0.5","200","200","200","-0.6108838804255826","-0.6108838804255826","-0.6108838804255826","-6.445779488421929","-6.445779488421929","-6.445779488421929","2.928074547943925","2.928074547943925","2.928074547943925"
"0.75","300","300","300","-1.3508278609232764","-1.3508278609232764","-1.3508278609232764","-6.397746515390242","-6.397746515390242","-6.397746515390242","1.0823449520238198","1.0823449520238198","1.0823449520238198"
"1","400","400","400","-1.8565848833306526","-1.8565848833306526","-1.8565848833306526","-6.336061014766998","-6.336061014766998","-6.336061014766998","-0.20683727930871143","-0.20683727930871143","-0.20683727930871143"
"1.25","500","500","500","-2.1961728972422625","-2.1961728972422625","-2.1961728972422625","-6.261018391725194","-6.261018391725194","-6.261018391725194","-1.1033726414629417","-1.1033726414629417","-1.1033726414629417"
"1.5","600","600","600","-2.4173925121814723","-2.4173925121814723","-2.4173925121814723","-6.172970687446885","-6.172970687446885","-6.172970687446885","-1.7223180927354385","-1.7223180927354385","-1.7223180927354385"
"1.75","700","700","700","-2.553863911775629","-2.553863911775629","-2.553863911775629","-6.072324439437726","-6.072324439437726","-6.072324439437726","-2.1444634885420735","-2.1444634885420735","-2.1444634885420735"
"2","800","800","800","-2.6292628017730344","-2.6292628017730344","-2.6292628017730344","-5.959538236450288","-5.959538236450288","-5.959538236450288","-2.4265602762054685","-2.4265602762054685","-2.4265602762054685"
"2.25","900","900","900","-2.6602924964514374","-2.6602924964514374","-2.6602924964514374","-5.835119984002636","-5.835119984002636","-5.835119984002636","-2.6084991212789967","-2.6084991212789967","-2.6084991212789967"
"2.5","1000","1000","1000","-2.6587690589371067","-2.6587690589371067","-2.6587690589371067","-5.699623898190477","-5.699623898190477","-5.699623898190477","-2.718346404914102","-2.718346404914102","-2.718346404914102"
"2.75","1100","1100","1100","-2.633083998692522","-2.633083998692522","-2.633083998692522","-5.553647247086542","-5.553647247086542","-5.553647247086542","-2.775878143725617","-2.775878143725617","-2.775878143725617"
"3","1200","1200","1200","-2.5892301444362884","-2.5892301444362884","-2.5892301444362884","-5.397826860490848","-5.397826860490848","-5.397826860490848","-2.795059437640864","-2.795059437640864","-2.795059437640864"
"3.25","1300","1300","1300","-2.531520953459452","-2.531520953459452","-2.531520953459452","-5.232835430130989","-5.232835430130989","-5.232835430130989","-2.7857839062361855","-2.7857839062361855","-2.7857839062361855"
"3.5","1400","1400","1400","-2.4630946715103477","-2.4630946715103477","-2.4630946715103477","-5.059377623605114","-5.059377623605114","-5.059377623605114","-2.755093789082408","-2.755093789082408","-2.755093789082408"
"3.75","1500","1500","1500","-2.386267496832279","-2.386267496832279","-2.386267496832279","-4.87818603640479","-4.87818603640479","-4.87818603640479","-2.708035572322616","-2.708035572322616","-2.708035572322616"
"4","1600","1600","1600","-2.3027807719307716","-2.3027807719307716","-2.3027807719307716","-4.690017007244723","-4.690017007244723","-4.690017007244723","-2.6482598194790787","-2.6482598194790787","-2.6482598194790787"
"4.25","1700","1700","1700","-2.2139738022395172","-2.2139738022395172","-2.2139738022395172","-4.495646322656254","-4.495646322656254","-4.495646322656254","-2.578441474912395","-2.578441474912395","-2.578441474912395"
"4.5","1800","1800","1800","-2.1209044803196786","-2.1209044803196786","-2.1209044803196786","-4.295864837367887","-4.295864837367887","-4.295864837367887","-2.5005741651037208","-2.5005741651037208","-2.5005741651037208"
"4.75","1900","1900","1900","-2.0244332833808896","-2.0244332833808896","-2.0244332833808896","-4.091474037395923","-4.091474037395923","-4.091474037395923","-2.416176062982542","-2.416176062982542","-2.416176062982542"
"5","2000","2000","2000","-1.9252815727366617","-1.9252815727366617","-1.9252815727366617","-3.883281572999747","-3.883281572999747","-3.883281572999747","-2.3264336807240964","-2.3264336807240964","-2.3264336807240964"
"5.25","2100","2100","2100","-1.8240718682243742","-1.8240718682243742","-1.8240718682243742","-3.6720967887186435","-3.6720967887186435","-3.6720967887186435","-2.23230209704579","-2.23230209704579","-2.23230209704579"
"5.5","2200","2200","2200","-1.7213554859482048","-1.7213554859482048","-1.7213554859482048","-3.458726277600581","-3.458726277600581","-3.458726277600581","-2.1345746097352527","-2.1345746097352527","-2.1345746097352527"
"5.75","2300","2300","2300","-1.6176313243437044","-1.6176313243437044","-1.6176313243437044","-3.2439694864594912","-3.2439694864594912","-3.2439694864594912","-2.0339309337883167","-2.0339309337883167","-2.0339309337883167"
"6","2400","2400","2400","-1.5133584582902102","-1.5133584582902102","-1.5133584582902102","-3.028614398558494","-3.028614398558494","-3.028614398558494","-1.930970349491251","-1.930970349491251","-1.930970349491251"
"6.25","2500","2500","2500","-1.4089644111999846","-1.4089644111999846","-1.4089644111999846","-2.8134333195158483","-2.8134333195158483","-2.8134333195158483","-1.8262342987478262","-1.8262342987478262","-1.8262342987478262"
"6.5","2600","2600","2600","-1.3048504206141498","-1.3048504206141498","-1.3048504206141498","-2.599178791472349","-2.599178791472349","-2.599178791472349","-1.7202215903172404","-1.7202215903172404","-1.7202215903172404"
"6.75","2700","2700","2700","-1.2013946236072766","-1.2013946236072766","-1.2013946236072766","-2.386579659648942","-2.386579659648942","-2.386579659648942","-1.6133984358428106","-1.6133984358428106","-1.6133984358428106"
"7","2800","2800","2800","-1.0989538149640659","-1.0989538149640659","-1.0989538149640659","-2.176337314367673","-2.176337314367673","-2.176337314367673","-1.506204879633424","-1.506204879633424","-1.506204879633424"
"7.25","2900","2900","2900","-0.9978642390612208","-0.9978642390612208","-0.9978642390612208","-1.96912213041497","-1.96912213041497","-1.96912213041497","-1.3990587226158961","-1.3990587226158961","-1.3990587226158961"
"7.5","3000","3000","3000","-0.8984417413992286","-0.8984417413992286","-0.8984417413992286","-1.765570124301592","-1.765570124301592","-1.765570124301592","-1.2923577161162028","-1.2923577161162028","-1.2923577161162028"
"7.75","3100","3100","3100","-0.8009815107551851","-0.8009815107551851","-0.8009815107551851","-1.5662798485272489","-1.5662798485272489","-1.5662798485272489","-1.1864805730362826","-1.1864805730362826","-1.1864805730362826"
"8","3200","3200","3200","-0.7057575760215841","-0.7057575760215841","-0.7057575760215841","-1.371809540399278","-1.371809540399278","-1.371809540399278","-1.0817871837196509","-1.0817871837196509","-1.0817871837196509"
"8.25","3300","3300","3300","-0.6130221745750243","-0.6130221745750243","-0.6130221745750243","-1.182674541294151","-1.182674541294151","-1.182674541294151","-0.9786183110989577","-0.9786183110989577","-0.9786183110989577"
"8.5","3400","3400","3400","-0.5230050756023809","-0.5230050756023809","-0.5230050756023809","-0.9993450004986547","-0.9993450004986547","-0.9993450004986547","-0.8772949603864134","-0.8772949603864134","-0.8772949603864134"
"8.75","3500","3500","3500","-0.43591291807531235","-0.43591291807531235","-0.43591291807531235","-0.8222438759356469","-0.8222438759356469","-0.8222438759356469","-0.7781175626369271","-0.7781175626369271","-0.7781175626369271"
"9","3600","3600","3600","-0.3519286061142049","-0.3519286061142049","-0.3519286061142049","-0.6517452421790825","-0.6517452421790825","-0.6517452421790825","-0.6813650719912822","-0.6813650719912822","-0.6813650719912822"
"9.25","3700","3700","3700","-0.27121079229159867","-0.27121079229159867","-0.27121079229159867","-0.48817291420666126","-0.48817291420666126","-0.48817291420666126","-0.5872940483873651","-0.5872940483873651","-0.5872940483873651"
"9.5","3800","3800","3800","-0.19389347057137898","-0.19389347057137898","-0.19389347057137898","-0.3317993933383511","-0.3317993933383511","-0.3317993933383511","-0.4961377775709669","-0.4961377775709669","-0.4961377775709669"
"9.75","3900","3900","3900","-0.12008569406796064","-0.12008569406796064","-0.12008569406796064","-0.18284513977787678","-0.18284513977787678","-0.18284513977787678","-0.4081054659315102","-0.4081054659315102","-0.4081054659315102"
"10","4000","4000","4000","-0.049871427942531646","-0.049871427942531646","-0.049871427942531646","-0.04147817412475731","-0.04147817412475731","-0.04147817412475731","-0.32338153734119607","-0.32338153734119607","-0.32338153734119607"
"10.25","4100","4100","4100","0.016690455955979677","0.016690455955979677","0.016690455955979677","0.0921859918304558","0.0921859918304558","0.0921859918304558","-0.24212505160374642","-0.24212505160374642","-0.24212505160374642"
"10.5","4200","4200","4200","0.07956603898920758","0.07956603898920758","0.07956603898920758","0.21808409676268428","0.21808409676268428","0.21808409676268428","-0.16446925849176205","-0.16446925849176205","-0.16446925849176205"
"10.75","4300","4300","4300","0.1387460687616866","0.1387460687616866","0.1387460687616866","0.33620454768301644","0.33620454768301644","0.33620454768301644","-0.09052129708956141","-0.09052129708956141","-0.09052129708956141"
"11","4400","4400","4400","0.1942455257763312","0.1942455257763312","0.1942455257763312","0.4465865197808661","0.4465865197808661","0.4465865197808661","-0.020362046856145233","-0.020362046856145233","-0.020362046856145233"
"11.25","4500","4500","4500","0.24610304579385028","0.24610304579385028","0.24610304579385028","0.5493187459448557","0.5493187459448557","0.5493187459448557","0.04595386580176353","0.04595386580176353","0.04595386580176353"
"11.5","4600","4600","4600","0.29438020134414566","0.29438020134414566","0.29438020134414566","0.6445380055626164","0.6445380055626164","0.6445380055626164","0.10839790380005343","0.10839790380005343","0.10839790380005343"
"11.75","4700","4700","4700","0.3391606470339758","0.3391606470339758","0.3391606470339758","0.7324273240243417","0.7324273240243417","0.7324273240243417","0.16696729864235116","0.16696729864235116","0.16696729864235116"
"12","4800","4800","4800","0.3805491343564181","0.3805491343564181","0.3805491343564181","0.8132138960999326","0.8132138960999326","0.8132138960999326","0.2216845743774587","0.2216845743774587","0.2216845743774587"
"12.25","4900","4900","4900","0.4186704026579136","0.4186704026579136","0.4186704026579136","0.8871667480144838","0.8871667480144838","0.8871667480144838","0.2725969193047397","0.2725969193047397","0.2725969193047397"
"12.5","5000","5000","5000","0.4536679537735543","0.4536679537735543","0.4536679537735543","0.9545941546018392","0.9545941546018392","0.9545941546018392","0.31977540969642315","0.31977540969642315","0.31977540969642315"
"12.75","5100","5100","5100","0.4857027186106203","0.4857027186106203","0.4857027186106203","1.015840829361554","1.015840829361554","1.015840829361554","0.3633140909031328","0.3633140909031328","0.3633140909031328"
"13","5200","5200","5200","0.5149516246501522","0.5149516246501522","0.5149516246501522","1.0712849065724082","1.0712849065724082","1.0712849065724082","0.40332892220890726","0.40332892220890726","0.40332892220890726"
"13.25","5300","5300","5300","0.5416060739498498","0.5416060739498498","0.5416060739498498","1.1213347358178465","1.1213347358178465","1.1213347358178465","0.43995659271636745","0.43995659271636745","0.43995659271636745"
"13.5","5400","5400","5400","0.5658703417704664","0.5658703417704664","0.5658703417704664","1.1664255103483112","1.1664255103483112","1.1664255103483112","0.4733532163785501","0.4733532163785501","0.4733532163785501"
"13.75","5500","5500","5500","0.5879599064126277","0.5879599064126277","0.5879599064126277","1.2070157516364226","1.2070157516364226","1.2070157516364226","0.5036929150549037","0.5036929150549037","0.5036929150549037"
"14","5600","5600","5600","0.6080997212415957","0.6080997212415957","0.6080997212415957","1.2435836732680483","1.2435836732680483","1.2435836732680483","0.5311662991567994","0.5311662991567994","0.5311662991567994"
"14.25","5700","5700","5700","0.6265224401935975","0.6265224401935975","0.6265224401935975","1.2766234479511824","1.2766234479511824","1.2766234479511824","0.5559788560629765","0.5559788560629765","0.5559788560629765"
"14.5","5800","5800","5800","0.6434666082984845","0.6434666082984845","0.6434666082984845","1.3066414019120047","1.3066414019120047","1.3066414019120047","0.5783492570268541","0.5783492570268541","0.5783492570268541"
"14.75","5900","5900","5900","0.6591748289194067","0.6591748289194067","0.6591748289194067","1.3341521612809402","1.3341521612809402","1.3341521612809402","0.5985075937649221","0.5985075937649221","0.5985075937649221"
"15","6000","6000","6000","0.6738919195007834","0.6738919195007834","0.6738919195007834","1.3596747752497695","1.3596747752497695","1.3596747752497695","0.6166935563071692","0.6166935563071692","0.6166935563071692"
"15.25","6100","6100","6100","0.6878630676312883","0.6878630676312883","0.6878630676312883","1.3837288408032569","1.3837288408032569","1.3837288408032569","0.6331545640056655","0.6331545640056655","0.6331545640056655"
"15.5","6200","6200","6200","0.7013319991694063","0.7013319991694063","0.7013319991694063","1.4068306536960273","1.4068306536960273","1.4068306536960273","0.6481438618351467","0.6481438618351467","0.6481438618351467"
"15.75","6300","6300","6300","0.7145391700462499","0.7145391700462499","0.7145391700462499","1.4294894100588993","1.4294894100588993","1.4294894100588993","0.661918594278992","0.661918594278992","0.661918594278992"
"16","6400","6400","6400","0.7277199931550541","0.7277199931550541","0.7277199931550541","1.4522034825812864","1.4522034825812864","1.4522034825812864","0.6747378691751933","0.6747378691751933","0.6747378691751933"
"16.25","6500","6500","6500","0.7411031114608009","0.7411031114608009","0.7411031114608009","1.475456794630587","1.475456794630587","1.475456794630587","0.6868608238997118","0.6868608238997118","0.6868608238997118"
"16.5","6600","6600","6600","0.7549087281188704","0.7549087281188704","0.7549087281188704","1.4997153149405549","1.4997153149405549","1.4997153149405549","0.6985447061896595","0.6985447061896595","0.6985447061896595"
"16.75","6700","6700","6700","0.7693470039809605","0.7693470039809605","0.7693470039809605","1.525423694633091","1.525423694633091","1.525423694633091","0.7100429817568119","0.7100429817568119","0.7100429817568119"
"17","6800","6800","6800","0.7846165323926989","0.7846165323926989","0.7846165323926989","1.5530020673382214","1.5530020673382214","1.5530020673382214","0.721603480614569","0.721603480614569","0.721603480614569"
"17.25","6900","6900","6900","0.8009029006536011","0.8009029006536011","0.8009029006536011","1.5828430320517552","1.5828430320517552","1.5828430320517552","0.7334665937403306","0.7334665937403306","0.7334665937403306"
"17.5","7000","7000","7000","0.8183773469199509","0.8183773469199509","0.8183773469199509","1.6153088371269892","1.6153088371269892","1.6153088371269892","0.7458635313226549","0.7458635313226549","0.7458635313226549"
"17.75","7100","7100","7100","0.8371955206887678","0.8371955206887678","0.8371955206887678","1.6507287824440304","1.6507287824440304","1.6507287824440304","0.7590146534011695","0.7590146534011695","0.7590146534011695"
"18","7200","7200","7200","0.857496354310476","0.857496354310476","0.857496354310476","1.6893968553469607","1.6893968553469607","1.6893968553469607","0.7731278832000961","0.7731278832000961","0.7731278832000961"
"18.25","7300","7300","7300","0.8794010522438123","0.8794010522438123","0.8794010522438123","1.731569614394402","1.731569614394402","1.731569614394402","0.7883972128869416","0.7883972128869416","0.7883972128869416"
"18.5","7400","7400","7400","0.9030122039936049","0.9030122039936049","0.9030122039936049","1.7774643333434799","1.7774643333434799","1.7774643333434799","0.8050013108600647","0.8050013108600647","0.8050013108600647"
"18.75","7500","7500","7500","0.9284130258654447","0.9284130258654447","0.9284130258654447","1.8272574160909374","1.8272574160909374","1.8272574160909374","0.8231022389870235","0.8231022389870235","0.8231022389870235"
"19","7600","7600","7600","0.9556667358360209","0.9556667358360209","0.9556667358360209","1.8810830915393504","1.8810830915393504","1.8810830915393504","0.8428442874838284","0.8428442874838284","0.8428442874838284"
"19.25","7700","7700","7700","0.9848160649794645","0.9848160649794645","0.9848160649794645","1.9390323955521938","1.9390323955521938","1.9390323955521938","0.8643529343487664","0.8643529343487664","0.8643529343487664"
"19.5","7800","7800","7800","1.0158829080138563","1.0158829080138563","1.0158829080138563","2.0011524453203875","2.0011524453203875","2.0011524453203875","0.8877339354480283","0.8877339354480283","0.8877339354480283"
"19.75","7900","7900","7900","1.0488681146436787","1.0488681146436787","1.0488681146436787","2.067446009596716","2.067446009596716","2.067446009596716","0.9130725504994368","0.9130725504994368","0.9130725504994368"
"20","8000","8000","8000","1.0837514224790672","1.0837514224790672","1.0837514224790672","2.1378713763747803","2.1378713763747803","2.1378713763747803","0.9404329093205881","0.9404329093205881","0.9404329093205881"
"20.25","8100","8100","8100","1.1204915314167756","1.1204915314167756","1.1204915314167756","2.212342517707873","2.212342517707873","2.212342517707873","0.9698575218041066","0.9698575218041066","0.9698575218041066"
"20.5","8200","8200","8200","1.1590263184766383","1.1590263184766383","1.1590263184766383","2.290729549492121","2.290729549492121","2.290729549492121","1.0013669341617548","1.0013669341617548","1.0013669341617548"
"20.75","8300","8300","8300","1.1992731912062307","1.1992731912062307","1.1992731912062307","2.372859482188952","2.372859482188952","2.372859482188952","1.0349595330459276","1.0349595330459276","1.0349595330459276"
"21","8400","8400","8400","1.2411295769011998","1.2411295769011998","1.2411295769011998","2.4585172566461218","2.4585172566461218","2.4585172566461218","1.0706114982182173","1.0706114982182173","1.0706114982182173"
"21.25","8500","8500","8500","1.2844735440444437","1.2844735440444437","1.2844735440444437","2.5474470574051744","2.5474470574051744","2.5474470574051744","1.108276903495672","1.108276903495672","1.108276903495672"
"21.5","8600","8600","8600","1.3291645515493065","1.3291645515493065","1.3291645515493065","2.639353894167369","2.639353894167369","2.639353894167369","1.1478879647721398","1.1478879647721398","1.1478879647721398"
"21.75","8700","8700","8700","1.3750443206051859","1.3750443206051859","1.3750443206051859","2.7339054404401226","2.7339054404401226","2.7339054404401226","1.1893554329906242","1.1893554329906242","1.1893554329906242"
"22","8800","8800","8800","1.421937823173154","1.421937823173154","1.421937823173154","2.8307341168121614","2.8307341168121614","2.8307341168121614","1.2325691290382323","1.2325691290382323","1.2325691290382323"
"22.25","8900","8900","8900","1.469654380469044","1.469654380469044","1.469654380469044","2.9294394048170282","2.9294394048170282","2.9294394048170282","1.277398616654204","1.277398616654204","1.277398616654204"
"22.5","9000","9000","9000","1.5179888641060397","1.5179888641060397","1.5179888641060397","3.0295903759506757","3.0295903759506757","3.0295903759506757","1.323694008588424","1.323694008588424","1.323694008588424"
"22.75","9100","9100","9100","1.5667229919522903","1.5667229919522903","1.5667229919522903","3.130728419117563","3.130728419117563","3.130728419117563","1.371286900428648","1.371286900428648","1.371286900428648"
"23","9200","9200","9200","1.6156267101948918","1.6156267101948918","1.6156267101948918","3.2323701485988288","3.2323701485988288","3.2323701485988288","1.4199914257337238","1.4199914257337238","1.4199914257337238"
"23.25","9300","9300","9300","1.66445965259324","1.66445965259324","1.66445965259324","3.334010473572528","3.334010473572528","3.334010473572528","1.4696054253727087","1.4696054253727087","1.4696054253727087"
"23.5","9400","9400","9400","1.7129726674550196","1.7129726674550196","1.7129726674550196","3.435125809275708","3.435125809275708","3.435125809275708","1.5199117232798405","1.5199117232798405","1.5199117232798405"
"23.75","9500","9500","9500","1.7609094024796146","1.7609094024796146","1.7609094024796146","3.5351774090867236","3.5351774090867236","3.5351774090867236","1.5706795001973282","1.5706795001973282","1.5706795001973282"
"24","9600","9600","9600","1.8080079372886653","1.8080079372886653","1.8080079372886653","3.6336147961280543","3.6336147961280543","3.6336147961280543","1.6216657563955255","1.6216657563955255","1.6216657563955255"
"24.25","9700","9700","9700","1.8540024532034975","1.8540024532034975","1.8540024532034975","3.7298792724486223","3.7298792724486223","3.7298792724486223","1.6726168538364141","1.6726168538364141","1.6726168538364141"
"24.5","9800","9800","9800","1.8986249296357416","1.8986249296357416","1.8986249296357416","3.823407483443133","3.823407483443133","3.823407483443133","1.7232701277849536","1.7232701277849536","1.7232701277849536"
"24.75","9900","9900","9900","1.9416068563313358","1.9416068563313358","1.9416068563313358","3.913635014905986","3.913635014905986","3.913635014905986","1.773355557475767","1.773355557475767","1.773355557475767"
"25","10000","10000","10000","1.9826809506499627","1.9826809506499627","1.9826809506499627","3.9999999999999996","3.9999999999999996","3.9999999999999996","1.8225974851127162","1.8225974851127162","1.8225974851127162"
"25.25","10100","10100","10100","2.0215828690716897","2.0215828690716897","2.0215828690716897","4.081946713445499","4.081946713445499","4.081946713445499","1.8707163722171045","1.8707163722171045","1.8707163722171045"
"25.5","10200","10200","10200","2.0580529021999596","2.0580529021999596","2.0580529021999596","4.158929130402558","4.158929130402558","4.158929130402558","1.917430582148802","1.917430582148802","1.917430582148802"
"25.75","10300","10300","10300","2.091837642674142","2.091837642674142","2.091837642674142","4.230414427826612","4.230414427826612","4.230414427826612","1.962458177503497","1.962458177503497","1.962458177503497"
"26","10400","10400","10400","2.1226916156146847","2.1226916156146847","2.1226916156146847","4.2958864065227695","4.2958864065227695","4.2958864065227695","2.0055187210398353","2.0055187210398353","2.0055187210398353"
"26.25","10500","10500","10500","2.150378861497462","2.150378861497462","2.150378861497462","4.354848812703426","4.354848812703426","4.354848812703426","2.0463350688114703","2.0463350688114703","2.0463350688114703"
"26.5","10600","10600","10600","2.174674461689773","2.174674461689773","2.174674461689773","4.406828538563178","4.406828538563178","4.406828538563178","2.084635144271764","2.084635144271764","2.084635144271764"
"26.75","10700","10700","10700","2.19536599727556","2.19536599727556","2.19536599727556","4.4513786822193815","4.4513786822193815","4.4513786822193815","2.120153682280603","2.120153682280603","2.120153682280603"
"27","10800","10800","10800","2.2122549322497007","2.2122549322497007","2.2122549322497007","4.488081448320182","4.488081448320182","4.488081448320182","2.1526339321739125","2.1526339321739125","2.1526339321739125"
"27.25","10900","10900","10900","2.2251579126670693","2.2251579126670693","2.2251579126670693","4.516550871688152","4.516550871688152","4.516550871688152","2.1818293093537116","2.1818293093537116","2.1818293093537116"
"27.5","11000","11000","11000","2.23390797388839","2.23390797388839","2.23390797388839","4.536435347539359","4.536435347539359","4.536435347539359","2.207504985218857","2.207504985218857","2.207504985218857"
"27.75","11100","11100","11100","2.238355648667779","2.238355648667779","2.238355648667779","4.547419953087174","4.547419953087174","4.547419953087174","2.229439405680658","2.229439405680658","2.229439405680658"
"28","11200","11200","11200","2.2383699694725627","2.2383699694725627","2.2383699694725627","4.549228546698854","4.549228546698854","4.549228546698854","2.2474257289911153","2.2474257289911153","2.2474257289911153"
"28.25","11300","11300","11300","2.2338393591098558","2.2338393591098558","2.2338393591098558","4.541625632212107","4.541625632212107","4.541625632212107","2.26127317415033","2.26127317415033","2.26127317415033"
"28.5","11400","11400","11400","2.2246724044525434","2.2246724044525434","2.2246724044525434","4.524417977528965","4.524417977528965","4.524417977528965","2.2708082717514655","2.2708082717514655","2.2708082717514655"
"28.75","11500","11500","11500","2.2107985088045217","2.2107985088045217","2.2107985088045217","4.4974559781757515","4.4974559781757515","4.4974559781757515","2.2758760097609345","2.2758760097609345","2.2758760097609345"
"29","11600","11600","11600","2.192168419216944","2.192168419216944","2.192168419216944","4.4606347581404515","4.4606347581404515","4.4606347581404515","2.2763408674153185","2.2763408674153185","2.2763408674153185"
"29.25","11700","11700","11700","2.1687546258586385","2.1687546258586385","2.1687546258586385","4.413895001962034","4.413895001962034","4.413895001962034","2.2720877311397802","2.2720877311397802","2.2720877311397802"
"29.5","11800","11800","11800","2.1405516313498185","2.1405516313498185","2.1405516313498185","4.357223513739725","4.357223513739725","4.357223513739725","2.263022687150847","2.263022687150847","2.263022687150847"
"29.75","11900","11900","11900","2.1075760887835435","2.1075760887835435","2.1075760887835435","4.290653500443044","4.290653500443044","4.290653500443044","2.24907368619448","2.24907368619448","2.24907368619448"
"30","12000","12000","12000","2.0698668079790568","2.0698668079790568","2.0698668079790568","4.2142645786248","4.2142645786248","4.2142645786248","2.230191076683304","2.230191076683304","2.230191076683304"
"30.25","12100","12100","12100","2.0274846303299037","2.0274846303299037","2.0274846303299037","4.128182505358433","4.128182505358433","4.128182505358433","2.206348003329557","2.206348003329557","2.206348003329557"
"30.5","12200","12200","12200","1.9805121734224904","1.9805121734224904","1.9805121734224904","4.032578635927369","4.032578635927369","4.032578635927369","2.1775406692172816","2.1775406692172816","2.1775406692172816"
"30.75","12300","12300","12300","1.929053447402465","1.929053447402465","1.929053447402465","3.9276691124766034","3.9276691124766034","3.9276691124766034","2.1437884601132673","2.1437884601132673","2.1437884601132673"
"31","12400","12400","12400","1.87323334585206","1.87323334585206","1.87323334585206","3.8137137894854396","3.8137137894854396","3.8137137894854396","2.1051339306760535","2.1051339306760535","2.1051339306760535"
"31.25","12500","12500","12500","1.8131970147063454","1.8131970147063454","1.8131970147063454","3.69101490352475","3.69101490352475","3.69101490352475","2.061642653079912","2.061642653079912","2.061642653079912"
"31.5","12600","12600","12600","1.7491091034756874","1.7491091034756874","1.7491091034756874","3.559915496312644","3.559915496312644","3.559915496312644","2.0134029294216726","2.0134029294216726","2.0134029294216726"
"31.75","12700","12700","12700","1.6811529037509927","1.6811529037509927","1.6811529037509927","3.4207976015694515","3.4207976015694515","3.4207976015694515","1.9605253701163594","1.9605253701163594","1.9605253701163594"
"32","12800","12800","12800","1.6095293806432436","1.6095293806432436","1.6095293806432436","3.2740802075875672","3.2740802075875672","3.2740802075875672","1.9031423413083968","1.9031423413083968","1.9031423413083968"
"32.25","12900","12900","12900","1.5344561034453617","1.5344561034453617","1.5344561034453617","3.120217008765377","3.120217008765377","3.120217008765377","1.841407285122987","1.841407285122987","1.841407285122987"
"32.5","13000","13000","13000","1.4561660823988265","1.4561660823988265","1.4561660823988265","2.95969396059922","2.95969396059922","2.95969396059922","1.7754939173528366","1.7754939173528366","1.7754939173528366"
"32.75","13100","13100","13100","1.3749065189960488","1.3749065189960488","1.3749065189960488","2.793026653775874","2.793026653775874","2.793026653775874","1.7055953079134232","1.7055953079134232","1.7055953079134232"
"33","13200","13200","13200","1.2909374777492837","1.2909374777492837","1.2909374777492837","2.620757524053597","2.620757524053597","2.620757524053597","1.6319228501016259","1.6319228501016259","1.6319228501016259"
"33.25","13300","13300","13300","1.2045304878047205","1.2045304878047205","1.2045304878047205","2.4434529155561218","2.4434529155561218","2.4434529155561218","1.5547051253529078","1.5547051253529078","1.5547051253529078"
"33.5","13400","13400","13400","1.115967083173937","1.115967083173937","1.115967083173937","2.261700015926302","2.261700015926302","2.261700015926302","1.474186670807992","1.474186670807992","1.474186670807992"
"33.75","13500","13500","13500","1.0255372906919362","1.0255372906919362","1.0255372906919362","2.0761036824891157","2.0761036824891157","2.0761036824891157","1.3906266575671735","1.3906266575671735","1.3906266575671735"
"34","13600","13600","13600","0.9335380750895177","0.9335380750895177","0.9335380750895177","1.8872831791543059","1.8872831791543059","1.8872831791543059","1.3042974880256315","1.3042974880256315","1.3042974880256315"
"34.25","13700","13700","13700","0.8402717507865329","0.8402717507865329","0.8402717507865329","1.6958688442433354","1.6958688442433354","1.6958688442433354","1.2154833211437688","1.2154833211437688","1.2154833211437688"
"34.5","13800","13800","13800","0.7460443701703946","0.7460443701703946","0.7460443701703946","1.5024987097522235","1.5024987097522235","1.5024987097522235","1.1244785349097133","1.1244785349097133","1.1244785349097133"
"34.75","13900","13900","13900","0.6511640982204475","0.6511640982204475","0.6511640982204475","1.3078150927587557","1.3078150927587557","1.3078150927587557","1.0315861355946017","1.0315861355946017","1.0315861355946017"
"35","14000","14000","14000","0.5559395833731461","0.5559395833731461","0.5559395833731461","1.1124611797498087","1.1124611797498087","1.1124611797498087","0.9371161236832961","0.9371161236832961","0.9371161236832961"
"35.25","14100","14100","14100","0.46067833449551165","0.46067833449551165","0.46067833449551165","0.9170776245819421","0.9170776245819421","0.9170776245819421","0.8413838265821572","0.8413838265821572","0.8413838265821572"
"35.5","14200","14200","14200","0.3656851137455749","0.3656851137455749","0.3656851137455749","0.7222991805969723","0.7222991805969723","0.7222991805969723","0.7447082083605627","0.7447082083605627","0.7447082083605627"
"35.75","14300","14300","14300","0.27126035494925055","0.27126035494925055","0.27126035494925055","0.5287513870959808","0.5287513870959808","0.5287513870959808","0.6474101668731174","0.6474101668731174","0.6474101668731174"
"36","14400","14400","14400","0.17769861691465647","0.17769861691465647","0.17769861691465647","0.33704732993273323","0.33704732993273323","0.33704732993273323","0.5498108286349406","0.5498108286349406","0.5498108286349406"
"36.25","14500","14500","14500","0.08528708083881571","0.08528708083881571","0.08528708083881571","0.14778449542399655","0.14778449542399655","0.14778449542399655","0.45222985178303043","0.45222985178303043","0.45222985178303043"
"36.5","14600","14600","14600","-0.005695899360013195","-0.005695899360013195","-0.005695899360013195","-0.038458263905763915","-0.038458263905763915","-0.038458263905763915","0.3549837473531822","0.3549837473531822","0.3549837473531822"
"36.75","14700","14700","14700","-0.09498218532619393","-0.09498218532619393","-0.09498218532619393","-0.22112363401983479","-0.22112363401983479","-0.22112363401983479","0.2583842289351663","0.2583842289351663","0.2583842289351663"
"37","14800","14800","14800","-0.1823151731343459","-0.1823151731343459","-0.1823151731343459","-0.3996785976776688","-0.3996785976776688","-0.3996785976776688","0.16273660054027939","0.16273660054027939","0.16273660054027939"
"37.25","14900","14900","14900","-0.2674510351819127","-0.2674510351819127","-0.2674510351819127","-0.5736170305274562","-0.5736170305274562","-0.5736170305274562","0.06833819222666726","0.06833819222666726","0.06833819222666726"
"37.5","15000","15000","15000","-0.35015987806597226","-0.35015987806597226","-0.35015987806597226","-0.7424621202458777","-0.7424621202458777","-0.7424621202458777","-0.024523147318857297","-0.024523147318857297","-0.024523147318857297"
"37.75","15100","15100","15100","-0.4302268099628461","-0.4302268099628461","-0.4302268099628461","-0.9057685951659014","-0.9057685951659014","-0.9057685951659014","-0.11557049244600204","-0.11557049244600204","-0.11557049244600204"
"38","15200","15200","15200","-0.5074529116256974","-0.5074529116256974","-0.5074529116256974","-1.0631247500894567","-1.0631247500894567","-1.0631247500894567","-0.20453920811160242","-0.20453920811160242","-0.20453920811160242"
"38.25","15300","15300","15300","-0.5816561057453795","-0.5816561057453795","-0.5816561057453795","-1.2141542583078553","-1.2141542583078553","-1.2141542583078553","-0.29117823551856015","-0.29117823551856015","-0.29117823551856015"
"38.5","15400","15400","15400","-0.652671920079202","-0.652671920079202","-0.652671920079202","-1.3585177602400218","-1.3585177602400218","-1.3585177602400218","-0.3752512885367276","-0.3752512885367276","-0.3752512885367276"
"38.75","15500","15500","15500","-0.7203541404367013","-0.7203541404367013","-0.7203541404367013","-1.4959142205379807","-1.4959142205379807","-1.4959142205379807","-0.45653795421247945","-0.45653795421247945","-0.45653795421247945"
"39","15600","15600","15600","-0.784575350316548","-0.784575350316548","-0.784575350316548","-1.626082046991493","-1.626082046991493","-1.626082046991493","-0.5348346913054476","-0.5348346913054476","-0.5348346913054476"
"39.25","15700","15700","15700","-0.8452273547098321","-0.8452273547098321","-0.8452273547098321","-1.7487999660793512","-1.7487999660793512","-1.7487999660793512","-0.6099557214569251","-0.6099557214569251","-0.6099557214569251"
"39.5","15800","15800","15800","-0.9022214863175526","-0.9022214863175526","-0.9022214863175526","-1.8638876515544152","-1.8638876515544152","-1.8638876515544152","-0.6817338082905837","-0.6817338082905837","-0.6817338082905837"
"39.75","15900","15900","15900","-0.9554887931695265","-0.9554887931695265","-0.9554887931695265","-1.9712061040027644","-1.9712061040027644","-1.9712061040027644","-0.7500209204677026","-0.7500209204677026","-0.7500209204677026"
"40","16000","16000","16000","-1.0049801073734679","-1.0049801073734679","-1.0049801073734679","-2.0706577808748237","-2.0706577808748237","-2.0706577808748237","-0.8146887754615593","-0.8146887754615593","-0.8146887754615593"
"40.25","16100","16100","16100","-1.0506659954619841","-1.0506659954619841","-1.0506659954619841","-2.1621864780381306","-2.1621864780381306","-2.1621864780381306","-0.8756292615741033","-0.8756292615741033","-0.8756292615741033"
"40.5","16200","16200","16200","-1.0925365915370826","-1.0925365915370826","-1.0925365915370826","-2.2457769654376825","-2.2457769654376825","-2.2457769654376825","-0.9327547364877697","-0.9327547364877697","-0.9327547364877697"
"40.75","16300","16300","16300","-1.1306013151319236","-1.1306013151319236","-1.1306013151319236","-2.321454380961265","-2.321454380961265","-2.321454380961265","-0.9859982014213229","-0.9859982014213229","-0.9859982014213229"
"41","16400","16400","16400","-1.1648884764135312","-1.1648884764135312","-1.1648884764135312","-2.3892833880841615","-2.3892833880841615","-2.3892833880841615","-1.0353133507361134","-1.0353133507361134","-1.0353133507361134"
"41.25","16500","16500","16500","-1.195444772033644","-1.195444772033644","-1.195444772033644","-2.449367104301327","-2.449367104301327","-2.449367104301327","-1.0806744976131442","-1.0806744976131442","-1.0806744976131442"
"41.5","16600","16600","16600","-1.2223346755936932","-1.2223346755936932","-1.2223346755936932","-2.5018458087364746","-2.5018458087364746","-2.5018458087364746","-1.1220763771870677","-1.1220763771870677","-1.1220763771870677"
"41.75","16700","16700","16700","-1.245639727320009","-1.245639727320009","-1.245639727320009","-2.546895438638476","-2.546895438638476","-2.546895438638476","-1.1595338292758746","-1.1595338292758746","-1.1595338292758746"
"42","16800","16800","16800","-1.2654577281430013","-1.2654577281430013","-1.2654577281430013","-2.5847258857277158","-2.5847258857277158","-2.5847258857277158","-1.1930813635800175","-1.1930813635800175","-1.1930813635800175"
"42.25","16900","16900","16900","-1.281901843935636","-1.281901843935636","-1.281901843935636","-2.615579104531383","-2.615579104531383","-2.615579104531383","-1.2227726109373667","-1.2227726109373667","-1.2227726109373667"
"42.5","17000","17000","17000","-1.2950996261887366","-1.2950996261887366","-1.2950996261887366","-2.6397270459398436","-2.6397270459398436","-2.6397270459398436","-1.2486796649065617","-1.2486796649065617","-1.2486796649065617"
"42.75","17100","17100","17100","-1.3051919558803595","-1.3051919558803595","-1.3051919558803595","-2.6574694302201824","-2.6574694302201824","-2.6574694302201824","-1.270892318606591","-1.270892318606591","-1.270892318606591"
"43","17200","17200","17200","-1.312331917731063","-1.312331917731063","-1.312331917731063","-2.6691313746314993","-2.6691313746314993","-2.6691313746314993","-1.2895172023611834","-1.2895172023611834","-1.2895172023611834"
"43.25","17300","17300","17300","-1.3166836124236514","-1.3166836124236514","-1.3166836124236514","-2.6750608915946885","-2.6750608915946885","-2.6750608915946885","-1.3046768282787413","-1.3046768282787413","-1.3046768282787413"
"43.5","17400","17400","17400","-1.3184209147029358","-1.3184209147029358","-1.3184209147029358","-2.675626274072804","-2.675626274072804","-2.675626274072804","-1.3165085484389356","-1.3165085484389356","-1.3165085484389356"
"43.75","17500","17500","17500","-1.3177261855563032","-1.3177261855563032","-1.3177261855563032","-2.6712133854122446","-2.6712133854122446","-2.6712133854122446","-1.3251634338524372","-1.3251634338524372","-1.3251634338524372"
"44","17600","17600","17600","-1.3147889469078597","-1.3147889469078597","-1.3147889469078597","-2.662222871377822","-2.662222871377822","-2.662222871377822","-1.3308050818076502","-1.3308050818076502","-1.3308050818076502"
"44.25","17700","17700","17700","-1.3098045274366061","-1.3098045274366061","-1.3098045274366061","-2.649067312482758","-2.649067312482758","-2.649067312482758","-1.3336083596153931","-1.3336083596153931","-1.3336083596153931"
"44.5","17800","17800","17800","-1.3029726882515178","-1.3029726882515178","-1.3029726882515178","-2.6321683349669063","-2.6321683349669063","-2.6321683349669063","-1.3337580931067088","-1.3337580931067088","-1.3337580931067088"
"44.75","17900","17900","17900","-1.2944962372232849","-1.2944962372232849","-1.2944962372232849","-2.61195369891188","-2.61195369891188","-2.61195369891188","-1.3314477085289376","-1.3314477085289376","-1.3314477085289376"
"45","18000","18000","18000","-1.2845796407835057","-1.2845796407835057","-1.2845796407835057","-2.588854381999832","-2.588854381999832","-2.588854381999832","-1.3268778367188516","-1.3268778367188516","-1.3268778367188516"
"45.25","18100","18100","18100","-1.2734276419577362","-1.2734276419577362","-1.2734276419577362","-2.5633016773243056","-2.5633016773243056","-2.5633016773243056","-1.3202548886082606","-1.3202548886082606","-1.3202548886082606"
"45.5","18200","18200","18200","-1.2612438932995285","-1.2612438932995285","-1.2612438932995285","-2.53572432344803","-2.53572432344803","-2.53572432344803","-1.3117896112361456","-1.3117896112361456","-1.3117896112361456"
"45.75","18300","18300","18300","-1.2482296132393051","-1.2482296132393051","-1.2482296132393051","-2.5065456845755376","-2.5065456845755376","-2.5065456845755376","-1.3016956335014875","-1.3016956335014875","-1.3016956335014875"
"46","18400","18400","18400","-1.234582274156034","-1.234582274156034","-1.234582274156034","-2.4761809982711593","-2.4761809982711593","-2.4761809982711593","-1.2901880108927763","-1.2901880108927763","-1.2901880108927763"
"46.25","18500","18500","18500","-1.220494330222656","-1.220494330222656","-1.220494330222656","-2.4450347076083503","-2.4450347076083503","-2.4450347076083503","-1.2774817783737324","-1.2774817783737324","-1.2774817783737324"
"46.5","18600","18600","18600","-1.206151992770109","-1.206151992770109","-1.206151992770109","-2.4134978939886507","-2.4134978939886507","-2.4134978939886507","-1.2637905204910547","-1.2637905204910547","-1.2637905204910547"
"46.75","18700","18700","18700","-1.1917340605616813","-1.1917340605616813","-1.1917340605616813","-2.381945826122585","-2.381945826122585","-2.381945826122585","-1.2493249675996618","-1.2493249675996618","-1.2493249675996618"
"47","18800","18800","18800","-1.1774108119719848","-1.1774108119719848","-1.1774108119719848","-2.35073563982559","-2.35073563982559","-2.35073563982559","-1.2342916268758768","-1.2342916268758768","-1.2342916268758768"
"47.25","18900","18900","18900","-1.163342965625605","-1.163342965625605","-1.163342965625605","-2.320204162355581","-2.320204162355581","-2.320204162355581","-1.2188914565103923","-1.2188914565103923","-1.2188914565103923"
"47.5","19000","19000","19000","-1.149680715572734","-1.149680715572734","-1.149680715572734","-2.290665894011487","-2.290665894011487","-2.290665894011487","-1.2033185911433437","-1.2033185911433437","-1.2033185911433437"
"47.75","19100","19100","19100","-1.1365628465658164","-1.1365628465658164","-1.1365628465658164","-2.2624111586305258","-2.2624111586305258","-2.2624111586305258","-1.1877591262252651","-1.1877591262252651","-1.1877591262252651"
"48","19200","19200","19200","-1.1241159344561333","-1.1241159344561333","-1.1241159344561333","-2.235704433473733","-2.235704433473733","-2.235704433473733","-1.172389968563241","-1.172389968563241","-1.172389968563241"
"48.25","19300","19300","19300","-1.112453636155716","-1.112453636155716","-1.112453636155716","-2.210782867781837","-2.210782867781837","-2.210782867781837","-1.1573777598437147","-1.1573777598437147","-1.1573777598437147"
"48.5","19400","19400","19400","-1.1016760730119668","-1.1016760730119668","-1.1016760730119668","-2.1878549980248665","-2.1878549980248665","-2.1878549980248665","-1.142877879415645","-1.142877879415645","-1.142877879415645"
"48.75","19500","19500","19500","-1.091869310823779","-1.091869310823779","-1.091869310823779","-2.167099666567343","-2.167099666567343","-2.167099666567343","-1.1290335320735478","-1.1290335320735478","-1.1290335320735478"
"49","19600","19600","19600","-1.083104939092699","-1.083104939092699","-1.083104939092699","-2.1486651491348328","-2.1486651491348328","-2.1486651491348328","-1.1159749260025744","-1.1159749260025744","-1.1159749260025744"
"49.25","19700","19700","19700","-1.0754397514550875","-1.0754397514550875","-1.0754397514550875","-2.1326684951058446","-2.1326684951058446","-2.1326684951058446","-1.1038185454417735","-1.1038185454417735","-1.1038185454417735"
"49.5","19800","19800","19800","-1.068915528585261","-1.068915528585261","-1.068915528585261","-2.1191950832741853","-2.1191950832741853","-2.1191950832741853","-1.092666521990237","-1.092666521990237","-1.092666521990237"
"49.75","19900","19900","19900","-1.0635589241995969","-1.0635589241995969","-1.0635589241995969","-2.1082983943398377","-2.1082983943398377","-2.1082983943398377","-1.082606107828757","-1.082606107828757","-1.082606107828757"
"50","20000","20000","20000","-1.0593814541316962","-1.0593814541316962","-1.0593814541316962","-2.0999999999999996","-2.0999999999999996","-2.0999999999999996","-1.0737092534607782","-1.0737092534607782","-1.0737092534607782"
"50.25","20100","20100","20100","-1.0563795877930826","-1.0563795877930826","-1.0563795877930826","-2.0942897671349217","-2.0942897671349217","-2.0942897671349217","-1.0660322918952567","-1.0660322918952567","-1.0660322918952567"
"50.5","20200","20200","20200","-1.0545349406867224","-1.0545349406867224","-1.0545349406867224","-2.091126274224196","-2.091126274224196","-2.091126274224196","-1.0596157305049212","-1.0596157305049212","-1.0596157305049212"
"50.75","20300","20300","20300","-1.0538145660059612","-1.0538145660059612","-1.0538145660059612","-2.0904374357968174","-2.0904374357968174","-2.0904374357968174","-1.054484151100835","-1.054484151100835","-1.054484151100835"
"51","20400","20400","20400","-1.054171342733154","-1.054171342733154","-1.054171342733154","-2.0921213294207583","-2.0921213294207583","-2.0921213294207583","-1.0506462180723906","-1.0506462180723906","-1.0506462180723906"
"51.25","20500","20500","20500","-1.0555444570541823","-1.0555444570541823","-1.0555444570541823","-2.096047218483167","-2.096047218483167","-2.096047218483167","-1.0480947937552734","-1.0480947937552734","-1.0480947937552734"
"51.5","20600","20600","20600","-1.0578599733309306","-1.0578599733309306","-1.0578599733309306","-2.1020567628082047","-2.1020567628082047","-2.1020567628082047","-1.0468071595131014","-1.0468071595131014","-1.0468071595131014"
"51.75","20700","20700","20700","-1.0610314903269698","-1.0610314903269698","-1.0610314903269698","-2.109965408013282","-2.109965408013282","-2.109965408013282","-1.0467453403551394","-1.0467453403551394","-1.0467453403551394"
"52","20800","20800","20800","-1.06496087786567","-1.06496087786567","-1.06496087786567","-2.1195639434231484","-2.1195639434231484","-2.1195639434231484","-1.0478565302673144","-1.0478565302673144","-1.0478565302673144"
"52.25","20900","20900","20900","-1.0695390886176803","-1.0695390886176803","-1.0695390886176803","-2.1306202173510775","-2.1306202173510775","-2.1306202173510775","-1.0500736148103984","-1.0500736148103984","-1.0500736148103984"
"52.5","21000","21000","21000","-1.0746470392690555","-1.0746470392690555","-1.0746470392690555","-2.1428809976236485","-2.1428809976236485","-2.1428809976236485","-1.053315786941538","-1.053315786941538","-1.053315786941538"
"52.75","21100","21100","21100","-1.080156554914959","-1.080156554914959","-1.080156554914959","-2.1560739643754405","-2.1560739643754405","-2.1560739643754405","-1.0574892514470235","-1.0574892514470235","-1.0574892514470235"
"53","21200","21200","21200","-1.0859313701590487","-1.0859313701590487","-1.0859313701590487","-2.169909821377468","-2.169909821377468","-2.169909821377468","-1.0624880128387033","-1.0624880128387033","-1.0624880128387033"
"53.25","21300","21300","21300","-1.0918281800775442","-1.0918281800775442","-1.0918281800775442","-2.1840845114925926","-2.1840845114925926","-2.1840845114925926","-1.0681947410668728","-1.0681947410668728","-1.0681947410668728"
"53.5","21400","21400","21400","-1.0976977339312466","-1.0976977339312466","-1.0976977339312466","-2.198281521276285","-2.198281521276285","-2.198281521276285","-1.0744817089418754","-1.0744817089418754","-1.0744817089418754"
"53.75","21500","21500","21500","-1.1033859642799941","-1.1033859642799941","-1.1033859642799941","-2.212174259264695","-2.212174259264695","-2.212174259264695","-1.0812117947376405","-1.0812117947376405","-1.0812117947376405"
"54","21600","21600","21600","-1.1087351439733137","-1.1087351439733137","-1.1087351439733137","-2.225428492117116","-2.225428492117116","-2.225428492117116","-1.088239543075458","-1.088239543075458","-1.088239543075458"
"54.25","21700","21700","21700","-1.1135850633592344","-1.1135850633592344","-1.1135850633592344","-2.237704822507496","-2.237704822507496","-2.237704822507496","-1.0954122768574306","-1.0954122768574306","-1.0954122768574306"
"54.5","21800","21800","21800","-1.1177742199708993","-1.1177742199708993","-1.1177742199708993","-2.2486611924916473","-2.2486611924916473","-2.2486611924916473","-1.102571252738193","-1.102571252738193","-1.102571252738193"
"54.75","21900","21900","21900","-1.1211410129180086","-1.1211410129180086","-1.1211410129180086","-2.257955396012942","-2.257955396012942","-2.257955396012942","-1.1095528523920881","-1.1095528523920881","-1.1095528523920881"
"55","22000","22000","22000","-1.1235249342270555","-1.1235249342270555","-1.1235249342270555","-2.265247584249853","-2.265247584249853","-2.265247584249853","-1.1161898016520992","-1.1161898016520992","-1.1161898016520992"
"55.25","22100","22100","22100","-1.1247677494405466","-1.1247677494405466","-1.1247677494405466","-2.27020274765238","-2.27020274765238","-2.27020274765238","-1.122312409467641","-1.122312409467641","-1.122312409467641"
"55.5","22200","22200","22200","-1.1247146598999411","-1.1247146598999411","-1.1247146598999411","-2.272493158760248","-2.272493158760248","-2.272493158760248","-1.1277498185507513","-1.1277498185507513","-1.1277498185507513"
"55.75","22300","22300","22300","-1.1232154392992117","-1.1232154392992117","-1.1232154392992117","-2.2718007602406294","-2.2718007602406294","-2.2718007602406294","-1.1323312595551633","-1.1323312595551633","-1.1323312595551633"
"56","22400","22400","22400","-1.1201255373040504","-1.1201255373040504","-1.1201255373040504","-2.2678194830255505","-2.2678194830255505","-2.2678194830255505","-1.1358873006593688","-1.1358873006593688","-1.1358873006593688"
"56.25","22500","22500","22500","-1.1153071432845236","-1.1153071432845236","-1.1153071432845236","-2.2602574799642037","-2.2602574799642037","-2.2602574799642037","-1.13825108450312","-1.13825108450312","-1.13825108450312"
"56.5","22600","22600","22600","-1.1086302035043072","-1.1086302035043072","-1.1086302035043072","-2.248839261030514","-2.248839261030514","-2.248839261030514","-1.1392595445557498","-1.1392595445557498","-1.1392595445557498"
"56.75","22700","22700","22700","-1.0999733854455014","-1.0999733854455014","-1.0999733854455014","-2.233307716835932","-2.233307716835932","-2.233307716835932","-1.1387545931732015","-1.1387545931732015","-1.1387545931732015"
"57","22800","22800","22800","-1.0892249833219991","-1.0892249833219991","-1.0892249833219991","-2.213426017987093","-2.213426017987093","-2.213426017987093","-1.1365842738272773","-1.1365842738272773","-1.1365842738272773"
"57.25","22900","22900","22900","-1.0762837592438763","-1.0762837592438763","-1.0762837592438763","-2.188979378692003","-2.188979378692003","-2.188979378692003","-1.1326038702637766","-1.1326038702637766","-1.1326038702637766"
"57.5","23000","23000","23000","-1.0610597149374033","-1.0610597149374033","-1.0610597149374033","-2.1597766739507787","-2.1597766739507787","-2.1597766739507787","-1.1266769656634168","-1.1266769656634168","-1.1266769656634168"
"57.75","23100","23100","23100","-1.0434747893971146","-1.0434747893971146","-1.0434747893971146","-2.1256519006614547","-2.1256519006614547","-2.1256519006614547","-1.1186764452390865","-1.1186764452390865","-1.1186764452390865"
"58","23200","23200","23200","-1.023463478344674","-1.023463478344674","-1.023463478344674","-2.086465474021168","-2.086465474021168","-2.086465474021168","-1.1084854361019196","-1.1084854361019196","-1.1084854361019196"
"58.25","23300","23300","23300","-1.0009733718907046","-1.0009733718907046","-1.0009733718907046","-2.042105351701119","-2.042105351701119","-2.042105351701119","-1.0959981786644792","-1.0959981786644792","-1.0959981786644792"
"58.5","23400","23400","23400","-0.9759656073368925","-0.9759656073368925","-0.9759656073368925","-1.9924879794128787","-1.9924879794128787","-1.9924879794128787","-1.0811208243188963","-1.0811208243188963","-1.0811208243188963"
"58.75","23500","23500","23500","-0.9484152346129265","-0.9484152346129265","-0.9484152346129265","-1.9375590526562707","-1.9375590526562707","-1.9375590526562707","-1.0637721546279342","-1.0637721546279342","-1.0637721546279342"
"59","23600","23600","23600","-0.9183114924125025","-0.9183114924125025","-0.9183114924125025","-1.8772940906375526","-1.8772940906375526","-1.8772940906375526","-1.0438842177941383","-1.0438842177941383","-1.0438842177941383"
"59.25","23700","23700","23700","-0.8856579936711477","-0.8856579936711477","-0.8856579936711477","-1.8116988195632369","-1.8116988195632369","-1.8116988195632369","-1.021402878723299","-1.021402878723299","-1.021402878723299"
"59.5","23800","23800","23800","-0.8504728196120921","-0.8504728196120921","-0.8504728196120921","-1.740809363741632","-1.740809363741632","-1.740809363741632","-0.9962882795693739","-0.9962882795693739","-0.9962882795693739"
"59.75","23900","23900","23900","-0.8127885221712071","-0.8127885221712071","-0.8127885221712071","-1.664692244153248","-1.664692244153248","-1.664692244153248","-0.9685152082352219","-0.9685152082352219","-0.9685152082352219"
"60","24000","24000","24000","-0.7726520351943502","-0.7726520351943502","-0.7726520351943502","-1.5834441853748618","-1.5834441853748618","-1.5834441853748618","-0.9380733729031435","-0.9380733729031435","-0.9380733729031435"
"60.25","24100","24100","24100","-0.7301244953766493","-0.7301244953766493","-0.7301244953766493","-1.4971917329522433","-1.4971917329522433","-1.4971917329522433","-0.9049675812773884","-0.9049675812773884","-0.9049675812773884"
"60.5","24200","24200","24200","-0.6852809744796673","-0.6852809744796673","-0.6852809744796673","-1.406090684505961","-1.406090684505961","-1.406090684505961","-0.8692178238334967","-0.8692178238334967","-0.8692178238334967"
"60.75","24300","24300","24300","-0.6382101249154682","-0.6382101249154682","-0.6382101249154682","-1.3103253390157226","-1.3103253390157226","-1.3103253390157226","-0.8308592609827667","-0.8308592609827667","-0.8308592609827667"
"61","24400","24400","24400","-0.5890137413229388","-0.5890137413229388","-0.5890137413229388","-1.210107569854133","-1.210107569854133","-1.210107569854133","-0.789942114670283","-0.789942114670283","-0.789942114670283"
"61.25","24500","24500","24500","-0.5378062412779699","-0.5378062412779699","-0.5378062412779699","-1.105675728223719","-1.105675728223719","-1.105675728223719","-0.7465314655279527","-0.7465314655279527","-0.7465314655279527"
"61.5","24600","24600","24600","-0.48471406877212775","-0.48471406877212775","-0.48471406877212775","-0.9972933846848664","-0.9972933846848664","-0.9972933846848664","-0.7007069572961373","-0.7007069572961373","-0.7007069572961373"
"61.75","24700","24700","24700","-0.4298750245612426","-0.4298750245612426","-0.4298750245612426","-0.885247917440595","-0.885247917440595","-0.885247917440595","-0.6525624108049556","-0.6525624108049556","-0.6525624108049556"
"62","24800","24800","24800","-0.37343752792310764","-0.37343752792310764","-0.37343752792310764","-0.7698489569613279","-0.7698489569613279","-0.7698489569613279","-0.602205350365628","-0.602205350365628","-0.602205350365628"
"62.25","24900","24900","24900","-0.3155598147696085","-0.3155598147696085","-0.3155598147696085","-0.6514266973829236","-0.6514266973829236","-0.6514266973829236","-0.5497564459598616","-0.5497564459598616","-0.5497564459598616"
"62.5","25000","25000","25000","-0.2564090774307194","-0.2564090774307194","-0.2564090774307194","-0.5303300858899092","-0.5303300858899092","-0.5303300858899092","-0.4953488751280015","-0.4953488751280015","-0.4953488751280015"
"62.75","25100","25100","25100","-0.19616055176373287","-0.19616055176373287","-0.19616055176373287","-0.4069249019981064","-0.4069249019981064","-0.4069249019981064","-0.43912760894127917","-0.43912760894127917","-0.43912760894127917"
"63","25200","25200","25200","-0.1349965575389558","-0.1349965575389558","-0.1349965575389558","-0.2815917392729016","-0.2815917392729016","-0.2815917392729016","-0.38124862689721645","-0.38124862689721645","-0.38124862689721645"
"63.25","25300","25300","25300","-0.07310549831122377","-0.07310549831122377","-0.07310549831122377","-0.15472390255778667","-0.15472390255778667","-0.15472390255778667","-0.32187806599723967","-0.32187806599723967","-0.32187806599723967"
"63.5","25400","25400","25400","-0.01068082720360412","-0.01068082720360412","-0.01068082720360412","-0.026725234239598446","-0.026725234239598446","-0.026725234239598446","-0.26119130964949455","-0.26119130964949455","-0.26119130964949455"
"63.75","25500","25500","25500","0.05208001479556988","0.05208001479556988","0.05208001479556988","0.10199211656022528","0.10199211656022528","0.10199211656022528","-0.19937202238542778","-0.19937202238542778","-0.19937202238542778"
"64","25600","25600","25600","0.11497668128947838","0.11497668128947838","0.11497668128947838","0.23100996770670698","0.23100996770670698","0.23100996770670698","-0.13661113668399766","-0.13661113668399766","-0.13661113668399766"
"64.25","25700","25700","25700","0.17780701686247097","0.17780701686247097","0.17780701686247097","0.35990640634264365","0.35990640634264365","0.35990640634264365","-0.07310579846070747","-0.07310579846070747","-0.07310579846070747"
"64.5","25800","25800","25800","0.24036816053747476","0.24036816053747476","0.24036816053747476","0.48825810531974106","0.48825810531974106","0.48825810531974106","-0.009058277998593378","-0.009058277998593378","-0.009058277998593378"
"64.75","25900","25900","25900","0.302457649435735","0.302457649435735","0.302457649435735","0.6156426393433108","0.6156426393433108","0.6156426393433108","0.055325146726240004","0.055325146726240004","0.055325146726240004"
"65","26000","26000","26000","0.36387451581676733","0.36387451581676733","0.36387451581676733","0.7416407864998712","0.7416407864998712","0.7416407864998712","0.11983532724182566","0.11983532724182566","0.11983532724182566"
"65.25","26100","26100","26100","0.4244203707627342","0.4244203707627342","0.4244203707627342","0.8658388010231151","0.8658388010231151","0.8658388010231151","0.18426139513331252","0.18426139513331252","0.18426139513331252"
"65.5","26200","26200","26200","0.4839004678999702","0.4839004678999702","0.4839004678999702","0.9878306434282595","0.9878306434282595","0.9878306434282595","0.24839191874653022","0.24839191874653022","0.24839191874653022"
"65.75","26300","26300","26300","0.5421247407199905","0.5421247407199905","0.5421247407199905","1.1072201545059799","1.1072201545059799","1.1072201545059799","0.31201605884485994","0.31201605884485994","0.31201605884485994"
"66","26400","26400","26400","0.5989088072716408","0.5989088072716408","0.5989088072716408","1.2236231601110352","1.2236231601110352","1.2236231601110352","0.3749247160756144","0.3749247160756144","0.3749247160756144"
"66.25","26500","26500","26500","0.654074936243472","0.654074936243472","0.654074936243472","1.336669494205324","1.336669494205324","1.336669494205324","0.4369116632006691","0.4369116632006691","0.4369116632006691"
"66.5","26600","26600","26600","0.7074529687391713","0.7074529687391713","0.7074529687391713","1.4460049282151761","1.4460049282151761","1.4460049282151761","0.49777465518880626","0.49777465518880626","0.49777465518880626"
"66.75","26700","26700","26700","0.7588811903667498","0.7588811903667498","0.7588811903667498","1.551292995434814","1.551292995434814","1.551292995434814","0.5573165104526185","0.5573165104526185","0.5573165104526185"
"67","26800","26800","26800","0.8082071486121193","0.8082071486121193","0.8082071486121193","1.652216699946832","1.652216699946832","1.652216699946832","0.6153461567399097","0.6153461567399097","0.6153461567399097"
"67.25","26900","26900","26900","0.8552884108469968","0.8552884108469968","0.8552884108469968","1.7484801003312376","1.7484801003312376","1.7484801003312376","0.6716796354560237","0.6716796354560237","0.6716796354560237"
"67.5","27000","27000","27000","0.899993258727314","0.899993258727314","0.899993258727314","1.8398097592914096","1.8398097592914096","1.8398097592914096","0.7261410584979195","0.7261410584979195","0.7261410584979195"
"67.75","27100","27100","27100","0.9422013151685812","0.9422013151685812","0.9422013151685812","1.9259560512325407","1.9259560512325407","1.9259560512325407","0.7785635120205876","0.7785635120205876","0.7785635120205876"
"68","27200","27200","27200","0.9818041005360926","0.9818041005360926","0.9818041005360926","2.006694320779478","2.006694320779478","2.006694320779478","0.8287899019293123","0.8287899019293123","0.8287899019293123"
"68.25","27300","27300","27300","1.018705515157404","1.018705515157404","1.018705515157404","2.0818258862098276","2.0818258862098276","2.0818258862098276","0.8766737362946904","0.8766737362946904","0.8766737362946904"
"68.5","27400","27400","27400","1.0528222457490353","1.0528222457490353","1.0528222457490353","2.15117888279855","2.15117888279855","2.15117888279855","0.9220798403182802","0.9220798403182802","0.9220798403182802"
"68.75","27500","27500","27500","1.0840840938456457","1.0840840938456457","1.0840840938456457","2.2146089421148503","2.2146089421148503","2.2146089421148503","0.9648849999326172","0.9648849999326172","0.9648849999326172"
"69","27600","27600","27600","1.1124342248247285","1.1124342248247285","1.1124342248247285","2.271999704374306","2.271999704374306","2.271999704374306","1.0049785305966696","1.0049785305966696","1.0049785305966696"
"69.25","27700","27700","27700","1.1378293366299017","1.1378293366299017","1.1378293366299017","2.3232631620219713","2.3232631620219713","2.3232631620219713","1.042262768343716","1.042262768343716","1.042262768343716"
"69.5","27800","27800","27800","1.160239747807779","1.160239747807779","1.160239747807779","2.368339833798616","2.368339833798616","2.368339833798616","1.0766534806495407","1.0766534806495407","1.0766534806495407"
"69.75","27900","27900","27900","1.1796494049839354","1.1796494049839354","1.1796494049839354","2.4071987696153414","2.4071987696153414","2.4071987696153414","1.108080195211519","1.108080195211519","1.108080195211519"
"70","28000","28000","28000","1.1960558104094072","1.1960558104094072","1.1960558104094072","2.4398373876248862","2.4398373876248862","2.4398373876248862","1.1364864452603225","1.1364864452603225","1.1364864452603225"
"70.25","28100","28100","28100","1.2094698707071279","1.2094698707071279","1.2094698707071279","2.4662811459239573","2.4662811459239573","2.4662811459239573","1.161829930561641","1.161829930561641","1.161829930561641"
"70.5","28200","28200","28200","1.2199156684347785","1.2199156684347785","1.2199156684347785","2.4865830523436143","2.4865830523436143","2.4865830523436143","1.1840825938027224","1.1840825938027224","1.1840825938027224"
"70.75","28300","28300","28300","1.22743015855348","1.22743015855348","1.22743015855348","2.5008230167774457","2.5008230167774457","2.5008230167774457","1.2032306125936474","1.2032306125936474","1.2032306125936474"
"71","28400","28400","28400","1.2320627923477552","1.2320627923477552","1.2320627923477552","2.509107051454006","2.509107051454006","2.509107051454006","1.219274307842881","1.219274307842881","1.219274307842881"
"71.25","28500","28500","28500","1.233875071778413","1.233875071778413","1.233875071778413","2.5115663254747718","2.5115663254747718","2.5115663254747718","1.232227969787537","1.232227969787537","1.232227969787537"
"71.5","28600","28600","28600","1.2329400376637571","1.2329400376637571","1.2329400376637571","2.508356080806214","2.508356080806214","2.508356080806214","1.2421196034673976","1.2421196034673976","1.2421196034673976"
"71.75","28700","28700","28700","1.2293416954734062","1.2293416954734062","1.2293416954734062","2.4996544177291455","2.4996544177291455","2.4996544177291455","1.2489905959251684","1.2489905959251684","1.2489905959251684"
"72","28800","28800","28800","1.2231743828805732","1.2231743828805732","1.2231743828805732","2.4856609585055613","2.4856609585055613","2.4856609585055613","1.2528953078904155","1.2528953078904155","1.2528953078904155"
"72.25","28900","28900","28900","1.2145420835508836","1.2145420835508836","1.2145420835508836","2.4665953987182365","2.4665953987182365","2.4665953987182365","1.2539005931583045","1.2539005931583045","1.2539005931583045"
"72.5","29000","29000","29000","1.2035576919467852","1.2035576919467852","1.2035576919467852","2.442695956367348","2.442695956367348","2.442695956367348","1.2520852493040204","1.2520852493040204","1.2520852493040204"
"72.75","29100","29100","29100","1.190342234194528","1.190342234194528","1.190342234194528","2.414217729367838","2.414217729367838","2.414217729367838","1.2475394037767045","1.2475394037767045","1.2475394037767045"
"73","29200","29200","29200","1.17502405029421","1.17502405029421","1.17502405029421","2.3814309725780562","2.3814309725780562","2.3814309725780562","1.2403638397907804","1.2403638397907804","1.2403638397907804"
"73.25","29300","29300","29300","1.157737943151164","1.157737943151164","1.157737943151164","2.344619305901811","2.344619305901811","2.344619305901811","1.2306692667753418","1.2306692667753418","1.2306692667753418"
"73.5","29400","29400","29400","1.1386243000680731","1.1386243000680731","1.1386243000680731","2.30407786534014","2.30407786534014","2.30407786534014","1.218575540451884","1.218575540451884","1.218575540451884"
"73.75","29500","29500","29500","1.1178281924607871","1.1178281924607871","1.1178281924607871","2.2601114091245633","2.2601114091245633","2.2601114091245633","1.2042108378852876","1.2042108378852876","1.2042108378852876"
"74","29600","29600","29600","1.095498459646523","1.095498459646523","1.095498459646523","2.2130323912390035","2.2130323912390035","2.2130323912390035","1.187710793091284","1.187710793091284","1.187710793091284"
"74.25","29700","29700","29700","1.071786782600486","1.071786782600486","1.071786782600486","2.1631590147324977","2.1631590147324977","2.1631590147324977","1.1692175989840499","1.1692175989840499","1.1692175989840499"
"74.5","29800","29800","29800","1.0468467535861943","1.0468467535861943","1.0468467535861943","2.110813277239489","2.110813277239489","2.110813277239489","1.1488790816095098","1.1488790816095098","1.1488790816095098"
"74.75","29900","29900","29900","1.0208329475359161","1.0208329475359161","1.0208329475359161","2.056319021059011","2.056319021059011","2.056319021059011","1.1268477527322398","1.1268477527322398","1.1268477527322398"
"75","30000","30000","30000","0.9939000009913339","0.9939000009913339","0.9939000009913339","1.9999999999999996","1.9999999999999996","1.9999999999999996","1.1032798469263567","1.1032798469263567","1.1032798469263567"
"75.25","30100","30100","30100","0.9662017043113534","0.9662017043113534","0.9662017043113534","1.9421779749782835","1.9421779749782835","1.9421779749782835","1.0783343493629423","1.0783343493629423","1.0783343493629423"
"75.5","30200","30200","30200","0.9378901127150553","0.9378901127150553","0.9378901127150553","1.8831708500540814","1.8831708500540814","1.8831708500540814","1.0521720204888334","1.0521720204888334","1.0521720204888334"
"75.75","30300","30300","30300","0.9091146815541058","0.9091146815541058","0.9091146815541058","1.823290860229226","1.823290860229226","1.823290860229226","1.024954423753804","1.024954423753804","1.024954423753804"
"76","30400","30400","30400","0.8800214310020726","0.8800214310020726","0.8800214310020726","1.7628428218839078","1.7628428218839078","1.7628428218839078","0.9968429624662656","0.9968429624662656","0.9968429624662656"
"76.25","30500","30500","30500","0.8507521451095221","0.8507521451095221","0.8507521451095221","1.7021224562269412","1.7021224562269412","1.7021224562269412","0.9679979317421277","0.9679979317421277","0.9679979317421277"
"76.5","30600","30600","30600","0.8214436099053748","0.8214436099053748","0.8214436099053748","1.6414147955652396","1.6414147955652396","1.6414147955652396","0.9385775913586363","0.9385775913586363","0.9385775913586363"
"76.75","30700","30700","30700","0.7922268949287146","0.7922268949287146","0.7922268949287146","1.5809926815712487","1.5809926815712487","1.5809926815712487","0.90873726513596","0.90873726513596","0.90873726513596"
"77","30800","30800","30800","0.7632266822532227","0.7632266822532227","0.7632266822532227","1.5211153640465058","1.5211153640465058","1.5211153640465058","0.8786284722456807","0.8786284722456807","0.8786284722456807"
"77.25","30900","30900","30900","0.7345606467209667","0.7345606467209667","0.7345606467209667","1.4620272079497647","1.4620272079497647","1.4620272079497647","0.8483980955888083","0.8483980955888083","0.8483980955888083"
"77.5","31000","31000","31000","0.706338890735825","0.706338890735825","0.706338890735825","1.4039565156844585","1.4039565156844585","1.4039565156844585","0.8181875920983788","0.8181875920983788","0.8181875920983788"
"77.75","31100","31100","31100","0.6786634365819183","0.6786634365819183","0.6786634365819183","1.3471144708282687","1.3471144708282687","1.3471144708282687","0.7881322495053036","0.7881322495053036","0.7881322495053036"
"78","31200","31200","31200","0.6516277788317552","0.6516277788317552","0.6516277788317552","1.291694208642442","1.291694208642442","1.291694208642442","0.7583604937631885","0.7583604937631885","0.7583604937631885"
"78.25","31300","31300","31300","0.6253164989950113","0.6253164989950113","0.6253164989950113","1.2378700178263997","1.2378700178263997","1.2378700178263997","0.7289932509606417","0.7289932509606417","0.7289932509606417"
"78.5","31400","31400","31400","0.5998049441348784","0.5998049441348784","0.5998049441348784","1.1857966770896866","1.1857966770896866","1.1857966770896866","0.7001433671609553","0.7001433671609553","0.7001433671609553"
"78.75","31500","31500","31500","0.5751589707474832","0.5751589707474832","0.5751589707474832","1.1356089292047162","1.1356089292047162","1.1356089292047162","0.6719150892014533","0.6719150892014533","0.6719150892014533"
"79","31600","31600","31600","0.5514347547638963","0.5514347547638963","0.5514347547638963","1.087421094285784","1.087421094285784","1.087421094285784","0.6444036090611553","0.6444036090611553","0.6444036090611553"
"79.25","31700","31700","31700","0.5286786680966508","0.5286786680966508","0.5286786680966508","1.0413268231188926","1.0413268231188926","1.0413268231188926","0.6176946739686704","0.6176946739686704","0.6176946739686704"
"79.5","31800","31800","31800","0.5069272217162473","0.5069272217162473","0.5069272217162473","0.9973989904487206","0.9973989904487206","0.9973989904487206","0.5918642639751496","0.5918642639751496","0.5918642639751496"
"79.75","31900","31900","31900","0.48620707481076375","0.48620707481076375","0.48620707481076375","0.9556897272198667","0.9556897272198667","0.9556897272198667","0.5669783382629386","0.5669783382629386","0.5669783382629386"
"80","32000","32000","32000","0.466535109156161","0.466535109156161","0.466535109156161","0.9162305898749038","0.9162305898749038","0.9162305898749038","0.5430926510021222","0.5430926510021222","0.5430926510021222"
"80.25","32100","32100","32100","0.44791856740888725","0.44791856740888725","0.44791856740888725","0.8790328639377948","0.8790328639377948","0.8790328639377948","0.5202526371074776","0.5202526371074776","0.5202526371074776"
"80.5","32200","32200","32200","0.4303552536286548","0.4303552536286548","0.4303552536286548","0.8440879982631001","0.8440879982631001","0.8440879982631001","0.4984933677906611","0.4984933677906611","0.4984933677906611"
"80.75","32300","32300","32300","0.4138337939502159","0.4138337939502159","0.4138337939502159","0.8113681655147457","0.8113681655147457","0.8113681655147457","0.47783957534938315","0.47783957534938315","0.47783957534938315"
"81","32400","32400","32400","0.39833395495114143","0.39833395495114143","0.39833395495114143","0.7808269436578419","0.7808269436578419","0.7808269436578419","0.4583057461901473","0.4583057461901473","0.4583057461901473"
"81.25","32500","32500","32500","0.3838270169102068","0.3838270169102068","0.3838270169102068","0.7524001125080324","0.7524001125080324","0.7524001125080324","0.4398962806464036","0.4398962806464036","0.4398962806464036"
"81.5","32600","32600","32600","0.3702761988202244","0.3702761988202244","0.3702761988202244","0.7260065586895881","0.7260065586895881","0.7260065586895881","0.42260571773265526","0.42260571773265526","0.42260571773265526"
"81.75","32700","32700","32700","0.3576371317119832","0.3576371317119832","0.3576371317119832","0.7015492817101434","0.7015492817101434","0.7015492817101434","0.4064190225697009","0.4064190225697009","0.4064190225697009"
"82","32800","32800","32800","0.34585837656420065","0.34585837656420065","0.34585837656420065","0.6789164932702709","0.6789164932702709","0.6789164932702709","0.3913119338293466","0.3913119338293466","0.3913119338293466"
"82.25","32900","32900","32900","0.3348819828196702","0.3348819828196702","0.3348819828196702","0.6579828013937741","0.6579828013937741","0.6579828013937741","0.37725136818093336","0.37725136818093336","0.37725136818093336"
"82.5","33000","33000","33000","0.32464408330158795","0.32464408330158795","0.32464408330158795","0.6386104704920631","0.6386104704920631","0.6386104704920631","0.36419587837920336","0.36419587837920336","0.36419587837920336"
"82.75","33100","33100","33100","0.31507552112756687","0.31507552112756687","0.31507552112756687","0.6206507480666986","0.6206507480666986","0.6206507480666986","0.3520961613153373","0.3520961613153373","0.3520961613153373"
"83","33200","33200","33200","0.30610250405315775","0.30610250405315775","0.30610250405315775","0.6039452484093067","0.6039452484093067","0.6039452484093067","0.34089561206234636","0.34089561206234636","0.34089561206234636"
"83.25","33300","33300","33300","0.2976472815426243","0.2976472815426243","0.2976472815426243","0.588327383380425","0.588327383380425","0.588327383380425","0.3305309196841198","0.3305309196841198","0.3305309196841198"
"83.5","33400","33400","33400","0.28962883976286924","0.28962883976286924","0.28962883976286924","0.5736238301385513","0.5736238301385513","0.5736238301385513","0.3209327003457019","0.3209327003457019","0.3209327003457019"
"83.75","33500","33500","33500","0.28196360962718214","0.28196360962718214","0.28196360962718214","0.5596560255495305","0.5596560255495305","0.5596560255495305","0.3120261630621703","0.3120261630621703","0.3120261630621703"
"84","33600","33600","33600","0.2745661829790541","0.2745661829790541","0.2745661829790541","0.5462416769342459","0.5462416769342459","0.5462416769342459","0.3037318032557943","0.3037318032557943","0.3037318032557943"
"84.25","33700","33700","33700","0.2673500320026334","0.2673500320026334","0.2673500320026334","0.5331962788091515","0.5331962788091515","0.5331962788091515","0.29596611915680526","0.29596611915680526","0.29596611915680526"
"84.5","33800","33800","33800","0.260228226975243","0.260228226975243","0.260228226975243","0.5203346253396262","0.5203346253396262","0.5203346253396262","0.2886423459827753","0.2886423459827753","0.2886423459827753"
"84.75","33900","33900","33900","0.25311414753823613","0.25311414753823613","0.25311414753823613","0.5074723083583661","0.5074723083583661","0.5074723083583661","0.28167120276553276","0.28167120276553276","0.28167120276553276"
"85","34000","34000","34000","0.24592218275470298","0.24592218275470298","0.24592218275470298","0.4944271909999152","0.4944271909999152","0.4944271909999152","0.2749616466630272","0.2749616466630272","0.2749616466630272"
"85.25","34100","34100","34100","0.23856841534523565","0.23856841534523565","0.23856841534523565","0.48102084726455535","0.48102084726455535","0.48102084726455535","0.2684216295963812","0.2684216295963812","0.2684216295963812"
"85.5","34200","34200","34200","0.23097128564505376","0.23097128564505376","0.23097128564505376","0.46707995814954195","0.46707995814954195","0.46707995814954195","0.26195885208930586","0.26195885208930586","0.26195885208930586"
"85.75","34300","34300","34300","0.22305223100603497","0.22305223100603497","0.22305223100603497","0.45243765536870123","0.45243765536870123","0.45243765536870123","0.2554815092575345","0.2554815092575345","0.2554815092575345"
"86","34400","34400","34400","0.21473629657412072","0.21473629657412072","0.21473629657412072","0.43693480412120156","0.43693480412120156","0.43693480412120156","0.24889902399919767","0.24889902399919767","0.24889902399919767"
"86.25","34500","34500","34500","0.2059527136046012","0.2059527136046012","0.2059527136046012","0.42042121686212364","0.42042121686212364","0.42042121686212364","0.24212276257217502","0.24212276257217502","0.24212276257217502"
"86.5","34600","34600","34600","0.19663544173314382","0.19663544173314382","0.19663544173314382","0.40275679056869734","0.40275679056869734","0.40275679056869734","0.23506672791022246","0.23506672791022246","0.23506672791022246"
"86.75","34700","34700","34700","0.18672367189722974","0.18672367189722974","0.18672367189722974","0.3838125605819474","0.3838125605819474","0.3838125605819474","0.22764822622473946","0.22764822622473946","0.22764822622473946"
"87","34800","34800","34800","0.17616228689887292","0.17616228689887292","0.17616228689887292","0.36347166472992176","0.36347166472992176","0.36347166472992176","0.21978850266186337","0.21978850266186337","0.21978850266186337"
"87.25","34900","34900","34900","0.16490227691297815","0.16490227691297815","0.16490227691297815","0.3416302121015465","0.3416302121015465","0.3416302121015465","0.21141334203344378","0.21141334203344378","0.21141334203344378"
"87.5","35000","35000","35000","0.15290110757420372","0.15290110757420372","0.15290110757420372","0.3181980515339437","0.3181980515339437","0.3181980515339437","0.20245363091345453","0.20245363091345453","0.20245363091345453"
"87.75","35100","35100","35100","0.1401230386164246","0.1401230386164246","0.1401230386164246","0.2930994355968031","0.2930994355968031","0.2930994355968031","0.1928458776865674","0.1928458776865674","0.1928458776865674"
"88","35200","35200","35200","0.1265393913904418","0.1265393913904418","0.1265393913904418","0.26627357659909207","0.26627357659909207","0.26627357659909207","0.18253268745073647","0.18253268745073647","0.18253268745073647"
"88.25","35300","35300","35300","0.11212876394503371","0.11212876394503371","0.11212876394503371","0.2376750919019399","0.2376750919019399","0.2376750919019399","0.17146318900849855","0.17146318900849855","0.17146318900849855"
"88.5","35400","35400","35400","0.09687719272131168","0.09687719272131168","0.09687719272131168","0.20727433659061995","0.20727433659061995","0.20727433659061995","0.1595934115298738","0.1595934115298738","0.1595934115298738"
"88.75","35500","35500","35500","0.08077826027815266","0.08077826027815266","0.08077826027815266","0.17505762233407177","0.17505762233407177","0.17505762233407177","0.14688660883083401","0.14688660883083401","0.14688660883083401"
"89","35600","35600","35600","0.06383314883474547","0.06383314883474547","0.06383314883474547","0.14102732203606208","0.14102732203606208","0.14102732203606208","0.1333135295827455","0.1333135295827455","0.1333135295827455"
"89.25","35700","35700","35700","0.04605063978254027","0.04605063978254027","0.04605063978254027","0.1052018606535449","0.1052018606535449","0.1052018606535449","0.11885263214744247","0.11885263214744247","0.11885263214744247"
"89.5","35800","35800","35800","0.02744705968069536","0.02744705968069536","0.02744705968069536","0.0676155933194351","0.0676155933194351","0.0676155933194351","0.1034902431170251","0.1034902431170251","0.1034902431170251"
"89.75","35900","35900","35900","0.00804617360409349","0.00804617360409349","0.00804617360409349","0.028318572653797797","0.028318572653797797","0.028318572653797797","0.08722065902450922","0.08722065902450922","0.08722065902450922"
"90","36000","36000","36000","-0.012120972941173341","-0.012120972941173341","-0.012120972941173341","-0.012623792124925827","-0.012623792124925827","-0.012623792124925827","0.0700461910784554","0.0700461910784554","0.0700461910784554"
"90.25","36100","36100","36100","-0.03301626198551126","-0.03301626198551126","-0.03301626198551126","-0.055131180974242126","-0.055131180974242126","-0.055131180974242126","0.05197715315909654","0.05197715315909654","0.05197715315909654"
"90.5","36200","36200","36200","-0.05459475907647626","-0.05459475907647626","-0.05459475907647626","-0.09910890969846729","-0.09910890969846729","-0.09910890969846729","0.0330317936927049","0.0330317936927049","0.0330317936927049"
"90.75","36300","36300","36300","-0.07680501509678146","-0.07680501509678146","-0.07680501509678146","-0.14444857288620538","-0.14444857288620538","-0.14444857288620538","0.013236172392506546","0.013236172392506546","0.013236172392506546"
"91","36400","36400","36400","-0.09958941145621283","-0.09958941145621283","-0.09958941145621283","-0.1910287778800792","-0.1910287778800792","-0.1910287778800792","-0.007376016784077205","-0.007376016784077205","-0.007376016784077205"
"91.25","36500","36500","36500","-0.12288454592540939","-0.12288454592540939","-0.12288454592540939","-0.2387159639813178","-0.2387159639813178","-0.2387159639813178","-0.028763674763016722","-0.028763674763016722","-0.028763674763016722"
"91.5","36600","36600","36600","-0.146621656131771","-0.146621656131771","-0.146621656131771","-0.28736530057257664","-0.28736530057257664","-0.28736530057257664","-0.05087857653285455","-0.05087857653285455","-0.05087857653285455"
"91.75","36700","36700","36700","-0.1707270775124452","-0.1707270775124452","-0.1707270775124452","-0.3368216573707108","-0.3368216573707108","-0.3368216573707108","-0.07366569802461387","-0.07366569802461387","-0.07366569802461387"
"92","36800","36800","36800","-0.19512273231773597","-0.19512273231773597","-0.19512273231773597","-0.3869206395997988","-0.3869206395997988","-0.3869206395997988","-0.09706358804271015","-0.09706358804271015","-0.09706358804271015"
"92.25","36900","36900","36900","-0.21972664608152837","-0.21972664608152837","-0.21972664608152837","-0.4374896805054785","-0.4374896805054785","-0.4374896805054785","-0.12100478231889095","-0.12100478231889095","-0.12100478231889095"
"92.5","37000","37000","37000","-0.24445348782439036","-0.24445348782439036","-0.24445348782439036","-0.48834918331746285","-0.48834918331746285","-0.48834918331746285","-0.1454162565052764","-0.1454162565052764","-0.1454162565052764"
"92.75","37100","37100","37100","-0.26921513013070686","-0.26921513013070686","-0.26921513013070686","-0.539313704508558","-0.539313704508558","-0.539313704508558","-0.17021991469045333","-0.17021991469045333","-0.17021991469045333"
"93","37200","37200","37200","-0.2939212251441049","-0.2939212251441049","-0.2939212251441049","-0.5901931699980132","-0.5901931699980132","-0.5901931699980132","-0.19533310981563723","-0.19533310981563723","-0.19533310981563723"
"93.25","37300","37300","37300","-0.31847979245597896","-0.31847979245597896","-0.31847979245597896","-0.6407941158042597","-0.6407941158042597","-0.6407941158042597","-0.22066919218734926","-0.22066919218734926","-0.22066919218734926"
"93.5","37400","37400","37400","-0.34279781482031946","-0.34279781482031946","-0.34279781482031946","-0.6909209445686001","-0.6909209445686001","-0.6909209445686001","-0.24613808212981936","-0.24613808212981936","-0.24613808212981936"
"93.75","37500","37500","37500","-0.3667818376143503","-0.3667818376143503","-0.3667818376143503","-0.7403771893462772","-0.7403771893462772","-0.7403771893462772","-0.2716468626952354","-0.2716468626952354","-0.2716468626952354"
"94","37600","37600","37600","-0.39033856797851024","-0.39033856797851024","-0.39033856797851024","-0.7889667760950698","-0.7889667760950698","-0.7889667760950698","-0.29710038825361995","-0.29710038825361995","-0.29710038825361995"
"94.25","37700","37700","37700","-0.41337546961074334","-0.41337546961074334","-0.41337546961074334","-0.8364952763826374","-0.8364952763826374","-0.8364952763826374","-0.3224019047168972","-0.3224019047168972","-0.3224019047168972"
"94.5","37800","37800","37800","-0.4358013492583576","-0.4358013492583576","-0.4358013492583576","-0.8827711419817369","-0.8827711419817369","-0.8827711419817369","-0.34745367711383","-0.34745367711383","-0.34745367711383"
"94.75","37900","37900","37900","-0.45752693104518366","-0.45752693104518366","-0.45752693104518366","-0.9276069132253788","-0.9276069132253788","-0.9276069132253788","-0.37215762022397736","-0.37215762022397736","-0.37215762022397736"
"95","38000","38000","38000","-0.47846541489151156","-0.47846541489151156","-0.47846541489151156","-0.9708203932499369","-0.9708203932499369","-0.9708203932499369","-0.3964159279993863","-0.3964159279993863","-0.3964159279993863"
"95.25","38100","38100","38100","-0.49853301542829825","-0.49853301542829825","-0.49853301542829825","-1.0122357805615703","-1.0122357805615703","-1.0122357805615703","-0.4201316975520837","-0.4201316975520837","-0.4201316975520837"
"95.5","38200","38200","38200","-0.5176494779741893","-0.5176494779741893","-0.5176494779741893","-1.0516847527166182","-1.0516847527166182","-1.0516847527166182","-0.44320954356285513","-0.44320954356285513","-0.44320954356285513"
"95.75","38300","38300","38300","-0.5357385683326805","-0.5357385683326805","-0.5357385683326805","-1.0890074943080368","-1.0890074943080368","-1.0890074943080368","-0.4655561990716902","-0.4655561990716902","-0.4655561990716902"
"96","38400","38400","38400","-0.5527285333757286","-0.5527285333757286","-0.5527285333757286","-1.1240536628933633","-1.1240536628933633","-1.1240536628933633","-0.4870810987414649","-0.4870810987414649","-0.4870810987414649"
"96.25","38500","38500","38500","-0.5685525296077462","-0.5685525296077462","-0.5685525296077462","-1.156683286982579","-1.156683286982579","-1.156683286982579","-0.5076969408430039","-0.5076969408430039","-0.5076969408430039"
"96.5","38600","38600","38600","-0.5831490171484441","-0.5831490171484441","-0.5831490171484441","-1.1867675907221884","-1.1867675907221884","-1.1867675907221884","-0.5273202243902035","-0.5273202243902035","-0.5273202243902035"
"96.75","38700","38700","38700","-0.5964621168325714","-0.5964621168325714","-0.5964621168325714","-1.2141897404616055","-1.2141897404616055","-1.2141897404616055","-0.5458717580569574","-0.5458717580569574","-0.5458717580569574"
"97","38800","38800","38800","-0.6084419283973699","-0.6084419283973699","-0.6084419283973699","-1.2388455089651125","-1.2388455089651125","-1.2388455089651125","-0.5632771377316993","-0.5632771377316993","-0.5632771377316993"
"97.25","38900","38900","38900","-0.6190448080125343","-0.6190448080125343","-0.6190448080125343","-1.2606438536331408","-1.2606438536331408","-1.2606438536331408","-0.5794671898087144","-0.5794671898087144","-0.5794671898087144"
"97.5","39000","39000","39000","-0.6282336037005248","-0.6282336037005248","-0.6282336037005248","-1.2795074057162306","-1.2795074057162306","-1.2795074057162306","-0.5943783775760433","-0.5943783775760433","-0.5943783775760433"
"97.75","39100","39100","39100","-0.6359778474952492","-0.6359778474952492","-0.6359778474952492","-1.2953728681390784","-1.2953728681390784","-1.2953728681390784","-0.6079531683360838","-0.6079531683360838","-0.6079531683360838"
"98","39200","39200","39200","-0.6422539034921775","-0.6422539034921775","-0.6422539034921775","-1.3081913201964048","-1.3081913201964048","-1.3081913201964048","-0.6201403591846307","-0.6201403591846307","-0.6201403591846307"
"98.25","39300","39300","39300","-0.647045071250807","-0.647045071250807","-0.647045071250807","-1.3179284280321233","-1.3179284280321233","-1.3179284280321233","-0.6308953596751207","-0.6308953596751207","-0.6308953596751207"
"98.5","39400","39400","39400","-0.65034164431891","-0.65034164431891","-0.65034164431891","-1.324564560464311","-1.324564560464311","-1.324564560464311","-0.6401804299051069","-0.6401804299051069","-0.6401804299051069"
"98.75","39500","39500","39500","-0.6521409239549931","-0.6521409239549931","-0.6521409239549931","-1.32809481036595","-1.32809481036595","-1.32809481036595","-0.6479648728791312","-0.6479648728791312","-0.6479648728791312"
"99","39600","39600","39600","-0.6524471884288648","-0.6524471884288648","-0.6524471884288648","-1.328528922451145","-1.328528922451145","-1.328528922451145","-0.6542251803241509","-0.6542251803241509","-0.6542251803241509"
"99.25","39700","39700","39700","-0.6512716185780024","-0.6512716185780024","-0.6512716185780024","-1.325891128944055","-1.325891128944055","-1.325891128944055","-0.6589451314581127","-0.6589451314581127","-0.6589451314581127"
"99.5","39800","39800","39800","-0.648632180587576","-0.648632180587576","-0.648632180587576","-1.320219895218949","-1.320219895218949","-1.320219895218949","-0.6621158445368899","-0.6621158445368899","-0.6621158445368899"
"99.75","39900","39900","39900","-0.6445534672426012","-0.6445534672426012","-0.6445534672426012","-1.3115675780905267","-1.3115675780905267","-1.3115675780905267","-0.6637357813275344","-0.6637357813275344","-0.6637357813275344"
"100","40000","40000","40000","-0.6390664991698661","-0.6390664991698661","-0.6390664991698661","-1.3","-1.3","-1.3","-0.6638107049742573","-0.6638107049742573","-0.6638107049742573"
"100.25","40100","40100","40100","-0.6322084878432697","-0.6322084878432697","-0.6322084878432697","-1.285595942880813","-1.285595942880813","-1.285595942880813","-0.6623535920356196","-0.6623535920356196","-0.6623535920356196"
"100.5","40200","40200","40200","-0.624022562367411","-0.624022562367411","-0.624022562367411","-1.2684465659946766","-1.2684465659946766","-1.2684465659946766","-0.6593844997751722","-0.6593844997751722","-0.6593844997751722"
"100.75","40300","40300","40300","-0.6145574622790556","-0.6145574622790556","-0.6145574622790556","-1.2486547525007112","-1.2486547525007112","-1.2486547525007112","-0.654930390080901","-0.654930390080901","-0.654930390080901"
"101","40400","40400","40400","-0.6038671988131623","-0.6038671988131623","-0.6038671988131623","-1.226334389954903","-1.226334389954903","-1.226334389954903","-0.6490249116696709","-0.6490249116696709","-0.6490249116696709"
"101.25","40500","40500","40500","-0.5920106872681443","-0.5920106872681443","-0.5920106872681443","-1.2016095903310977","-1.2016095903310977","-1.2016095903310977","-0.6417081424994029","-0.6417081424994029","-0.6417081424994029"
"101.5","40600","40600","40600","-0.5790513532728648","-0.5790513532728648","-0.5790513532728648","-1.1746138555060865","-1.1746138555060865","-1.1746138555060865","-0.6330262945623574","-0.6330262945623574","-0.6330262945623574"
"101.75","40700","40700","40700","-0.5650567159045168","-0.5650567159045168","-0.5650567159045168","-1.1454891944578267","-1.1454891944578267","-1.1454891944578267","-0.6230313834659201","-0.6230313834659201","-0.6230313834659201"
"102","40800","40800","40800","-0.5500979507312183","-0.5500979507312183","-0.5500979507312183","-1.1143851986858253","-1.1143851986858253","-1.1143851986858253","-0.6117808654214086","-0.6117808654214086","-0.6117808654214086"
"102.25","40900","40900","40900","-0.5342494359551873","-0.5342494359551873","-0.5342494359551873","-1.081458082574827","-1.081458082574827","-1.081458082574827","-0.5993372444551617","-0.5993372444551617","-0.5993372444551617"
"102.5","41000","41000","41000","-0.5175882849112013","-0.5175882849112013","-0.5175882849112013","-1.0468696955860066","-1.0468696955860066","-1.0468696955860066","-0.5857676528284258","-0.5857676528284258","-0.5857676528284258"
"102.75","41100","41100","41100","-0.500193868230453","-0.500193868230453","-0.500193868230453","-1.0107865132734193","-1.0107865132734193","-1.0107865132734193","-0.5711434078024247","-0.5711434078024247","-0.5711434078024247"
"103","41200","41200","41200","-0.4821473290115868","-0.4821473290115868","-0.4821473290115868","-0.973378614186873","-0.973378614186873","-0.973378614186873","-0.5555395480114124","-0.5555395480114124","-0.5555395480114124"
"103.25","41300","41300","41300","-0.4635310943487703","-0.4635310943487703","-0.4635310943487703","-0.9348186497359258","-0.9348186497359258","-0.9348186497359258","-0.5390343528090646","-0.5390343528090646","-0.5390343528090646"
"103.5","41400","41400","41400","-0.44442838655116473","-0.44442838655116473","-0.44442838655116473","-0.8952808140535802","-0.8952808140535802","-0.8952808140535802","-0.5217088480315547","-0.5217088480315547","-0.5217088480315547"
"103.75","41500","41500","41500","-0.4249227373495124","-0.4249227373495124","-0.4249227373495124","-0.8549398208132098","-0.8549398208132098","-0.8549398208132098","-0.5036463016738623","-0.5036463016738623","-0.5036463016738623"
"104","41600","41600","41600","-0.4050975083242124","-0.4050975083242124","-0.4050975083242124","-0.8139698938193324","-0.8139698938193324","-0.8139698938193324","-0.48493171300412624","-0.48493171300412624","-0.48493171300412624"
"104.25","41700","41700","41700","-0.38503542070584174","-0.38503542070584174","-0.38503542070584174","-0.7725437780133924","-0.7725437780133924","-0.7725437780133924","-0.46565129864416765","-0.46565129864416765","-0.46565129864416765"
"104.5","41800","41800","41800","-0.36481809759440487","-0.36481809759440487","-0.36481809759440487","-0.7308317773115494","-0.7308317773115494","-0.7308317773115494","-0.4458919791229152","-0.4458919791229152","-0.4458919791229152"
"104.75","41900","41900","41900","-0.34452562151858696","-0.34452562151858696","-0.34452562151858696","-0.6890008254242617","-0.6890008254242617","-0.6890008254242617","-0.42574086936372135","-0.42574086936372135","-0.42574086936372135"
"105","42000","42000","42000","-0.32423611011200476","-0.32423611011200476","-0.32423611011200476","-0.6472135954999573","-0.6472135954999573","-0.6472135954999573","-0.40528477649699673","-0.40528477649699673","-0.40528477649699673"
"105.25","42100","42100","42100","-0.30402531252111487","-0.30402531252111487","-0.30402531252111487","-0.6056276540892962","-0.6056276540892962","-0.6056276540892962","-0.3846097082969531","-0.3846097082969531","-0.3846097082969531"
"105.5","42200","42200","42200","-0.2839662289803344","-0.2839662289803344","-0.2839662289803344","-0.5643946645457024","-0.5643946645457024","-0.5643946645457024","-0.3638003954263418","-0.3638003954263418","-0.3638003954263418"
"105.75","42300","42300","42300","-0.26412875579550815","-0.26412875579550815","-0.26412875579550815","-0.5236596445647397","-0.5236596445647397","-0.5236596445647397","-0.3429398305369663","-0.3429398305369663","-0.3429398305369663"
"106","42400","42400","42400","-0.2445793577686191","-0.2445793577686191","-0.2445793577686191","-0.48356028212278396","-0.48356028212278396","-0.48356028212278396","-0.32210882711756683","-0.32210882711756683","-0.32210882711756683"
"106.25","42500","42500","42500","-0.2253807698761957","-0.2253807698761957","-0.2253807698761957","-0.44422631360776543","-0.44422631360776543","-0.44422631360776543","-0.3013856008056843","-0.3013856008056843","-0.3013856008056843"
"106.5","42600","42600","42600","-0.20659172978290727","-0.20659172978290727","-0.20659172978290727","-0.40577896744505093","-0.40577896744505093","-0.40577896744505093","-0.28084537568777823","-0.28084537568777823","-0.28084537568777823"
"106.75","42700","42700","42700","-0.18826674253209458","-0.18826674253209458","-0.18826674253209458","-0.368330476013473","-0.368330476013473","-0.368330476013473","-0.26056001790366023","-0.26056001790366023","-0.26056001790366023"
"107","42800","42800","42800","-0.17045587850823976","-0.17045587850823976","-0.17045587850823976","-0.3319836581238808","-0.3319836581238808","-0.3319836581238808","-0.24059769864885389","-0.24059769864885389","-0.24059769864885389"
"107.25","42900","42900","42900","-0.1532046055144813","-0.1532046055144813","-0.1532046055144813","-0.29683157379928327","-0.29683157379928327","-0.29683157379928327","-0.22102258843353226","-0.22102258843353226","-0.22102258843353226"
"107.5","43000","43000","43000","-0.13655365555306284","-0.13655365555306284","-0.13655365555306284","-0.2629572525555559","-0.2629572525555559","-0.2629572525555559","-0.2018945842109652","-0.2018945842109652","-0.2018945842109652"
"107.75","43100","43100","43100","-0.12053892663993133","-0.12053892663993133","-0.12053892663993133","-0.23043349583876288","-0.23043349583876288","-0.23043349583876288","-0.183269070733811","-0.183269070733811","-0.183269070733811"
"108","43200","43200","43200","-0.10519141972842766","-0.10519141972842766","-0.10519141972842766","-0.1993227537332281","-0.1993227537332281","-0.1993227537332281","-0.1651967172349722","-0.1651967172349722","-0.1651967172349722"
"108.25","43300","43300","43300","-0.09053721056298206","-0.09053721056298206","-0.09053721056298206","-0.1696770755175763","-0.1696770755175763","-0.1696770755175763","-0.14772331026308566","-0.14772331026308566","-0.14772331026308566"
"108.5","43400","43400","43400","-0.076597456033737","-0.076597456033737","-0.076597456033737","-0.141538133117835","-0.141538133117835","-0.141538133117835","-0.1308896232329175","-0.1308896232329175","-0.1308896232329175"
"108.75","43500","43500","43500","-0.06338843435885386","-0.06338843435885386","-0.06338843435885386","-0.11493731599100404","-0.11493731599100404","-0.11493731599100404","-0.11473132298002348","-0.11473132298002348","-0.11473132298002348"
"109","43600","43600","43600","-0.05092161818461424","-0.05092161818461424","-0.05092161818461424","-0.08989589547297687","-0.08989589547297687","-0.08989589547297687","-0.09927891333890417","-0.09927891333890417","-0.09927891333890417"
"109.25","43700","43700","43700","-0.03920377946595414","-0.03920377946595414","-0.03920377946595414","-0.06642525614475002","-0.06642525614475002","-0.06642525614475002","-0.08455771549650314","-0.08455771549650314","-0.08455771549650314"
"109.5","43800","43800","43800","-0.028237124773337927","-0.028237124773337927","-0.028237124773337927","-0.04452719131380397","-0.04452719131380397","-0.04452719131380397","-0.07058788461015614","-0.07058788461015614","-0.07058788461015614"
"109.75","43900","43900","43900","-0.01801945946736574","-0.01801945946736574","-0.01801945946736574","-0.024194259276464545","-0.024194259276464545","-0.024194259276464545","-0.05738446192285548","-0.05738446192285548","-0.05738446192285548"
"110","44000","44000","44000","-0.008544378991592239","-0.008544378991592239","-0.008544378991592239","-0.005410196624967744","-0.005410196624967744","-0.005410196624967744","-0.044957461360735626","-0.044957461360735626","-0.044957461360735626"
"110.25","44100","44100","44100","0.00019851464200780874","0.00019851464200780874","0.00019851464200780874","0.011849615507619026","0.011849615507619026","0.011849615507619026","-0.0333119893597422","-0.0333119893597422","-0.0333119893597422"
"110.5","44200","44200","44200","0.00822337326050716","0.00822337326050716","0.00822337326050716","0.027617636707938778","0.027617636707938778","0.027617636707938778","-0.022448396442150995","-0.022448396442150995","-0.022448396442150995"
"110.75","44300","44300","44300","0.015547842058962794","0.015547842058962794","0.015547842058962794","0.04193360879197383","0.04193360879197383","0.04193360879197383","-0.012362458850496763","-0.012362458850496763","-0.012362458850496763"
"111","44400","44400","44400","0.022192780604351516","0.022192780604351516","0.022192780604351516","0.05484395856958008","0.05484395856958008","0.05484395856958008","-0.003045588347993705","-0.003045588347993705","-0.003045588347993705"
"111.25","44500","44500","44500","0.02818196777430136","0.02818196777430136","0.02818196777430136","0.06640116709223547","0.06640116709223547","0.06640116709223547","0.00551493188800245","0.00551493188800245","0.00551493188800245"
"111.5","44600","44600","44600","0.033541793177331726","0.033541793177331726","0.033541793177331726","0.07666311079379157","0.07666311079379157","0.07666311079379157","0.013335687518326297","0.013335687518326297","0.013335687518326297"
"111.75","44700","44700","44700","0.03830093766840068","0.03830093766840068","0.03830093766840068","0.08569238007348888","0.08569238007348888","0.08569238007348888","0.02043685182614277","0.02043685182614277","0.02043685182614277"
"112","44800","44800","44800","0.042490045620480595","0.042490045620480595","0.042490045620480595","0.09355558096724978","0.09355558096724978","0.09355558096724978","0.026841885546951355","0.026841885546951355","0.026841885546951355"
"112.25","44900","44900","44900","0.04614139163946044","0.04614139163946044","0.04614139163946044","0.10032262560696044","0.10032262560696044","0.10032262560696044","0.032577220366637585","0.032577220366637585","0.032577220366637585"
"112.5","45000","45000","45000","0.04928854441587146","0.04928854441587146","0.04928854441587146","0.1060660171779828","0.1060660171779828","0.1060660171779828","0.0376719287973329","0.0376719287973329","0.0376719287973329"
"112.75","45100","45100","45100","0.051966030392868116","0.051966030392868116","0.051966030392868116","0.11086013505281997","0.11086013505281997","0.11086013505281997","0.042157383207396634","0.042157383207396634","0.042157383207396634"
"113","45200","45200","45200","0.05420899989583315","0.05420899989583315","0.05420899989583315","0.11478052570418691","0.11478052570418691","0.11478052570418691","0.04606690682703657","0.04606690682703657","0.04606690682703657"
"113.25","45300","45300","45300","0.056052898315320565","0.056052898315320565","0.056052898315320565","0.1179032048846512","0.1179032048846512","0.1179032048846512","0.04943541957477171","0.04943541957477171","0.04943541957477171"
"113.5","45400","45400","45400","0.05753314486235818","0.05753314486235818","0.05753314486235818","0.12030397640363748","0.12030397640363748","0.12030397640363748","0.052299081552103374","0.052299081552103374","0.052299081552103374"
"113.75","45500","45500","45500","0.0586848213240868","0.0586848213240868","0.0586848213240868","0.12205777263739138","0.12205777263739138","0.12205777263739138","0.05469493703454652","0.05469493703454652","0.05469493703454652"
"114","45600","45600","45600","0.05954237313914084","0.05954237313914084","0.05954237313914084","0.12323802167521246","0.12323802167521246","0.12323802167521246","0.05666056174688287","0.05666056174688287","0.05666056174688287"
"114.25","45700","45700","45700","0.06013932498702212","0.06013932498702212","0.06013932498702212","0.12391604573792521","0.12391604573792521","0.12391604573792521","0.058233716149587","0.058233716149587","0.058233716149587"
"114.5","45800","45800","45800","0.06050801294505341","0.06050801294505341","0.06050801294505341","0.12416049520430925","0.12416049520430925","0.12416049520430925","0.059452007382431324","0.059452007382431324","0.059452007382431324"
"114.75","45900","45900","45900","0.06067933511150897","0.06067933511150897","0.06067933511150897","0.1240368222506095","0.1240368222506095","0.1240368222506095","0.06035256241105723","0.06035256241105723","0.06035256241105723"
"115","46000","46000","46000","0.06068252242549445","0.06068252242549445","0.06068252242549445","0.1236067977499798","0.1236067977499798","0.1236067977499798","0.060971714803652294","0.060971714803652294","0.060971714803652294"
"115.25","46100","46100","46100","0.0605449312344866","0.0605449312344866","0.0605449312344866","0.12292807469550607","0.12292807469550607","0.12292807469550607","0.06134470742881212","0.06134470742881212","0.06134470742881212"
"115.5","46200","46200","46200","0.06029185897063613","0.06029185897063613","0.06029185897063613","0.12205380100559186","0.12205380100559186","0.12205380100559186","0.06150541321329149","0.06150541321329149","0.06150541321329149"
"115.75","46300","46300","46300","0.05994638409857527","0.05994638409857527","0.05994638409857527","0.12103228414686339","0.12103228414686339","0.12103228414686339","0.061486075930873935","0.061486075930873935","0.061486075930873935"
"116","46400","46400","46400","0.05952923129223477","0.05952923129223477","0.05952923129223477","0.11990670957093212","0.11990670957093212","0.11990670957093212","0.06131707281231241","0.06131707281231241","0.06131707281231241"
"116.25","46500","46500","46500","0.05905866258785032","0.05905866258785032","0.05905866258785032","0.11871491451050806","0.11871491451050806","0.11871491451050806","0.061026700572585746","0.061026700572585746","0.061026700572585746"
"116.5","46600","46600","46600","0.058550395046814085","0.058550395046814085","0.058550395046814085","0.11748921822114952","0.11748921822114952","0.11748921822114952","0.0606409862469931","0.0606409862469931","0.0606409862469931"
"116.75","46700","46700","46700","0.05801754524732781","0.05801754524732781","0.05801754524732781","0.11625630929074378","0.11625630929074378","0.11625630929074378","0.06018352401332375","0.06018352401332375","0.06018352401332375"
"117","46800","46800","46800","0.0574706007101238","0.0574706007101238","0.0574706007101238","0.11503719017320188","0.11503719017320188","0.11503719017320188","0.05967533895491725","0.05967533895491725","0.05967533895491725"
"117.25","46900","46900","46900","0.05691741815324485","0.05691741815324485","0.05691741815324485","0.11384717863945394","0.11384717863945394","0.11384717863945394","0.05913477849028549","0.05913477849028549","0.05913477849028549"
"117.5","47000","47000","47000","0.0563632482667105","0.0563632482667105","0.0563632482667105","0.11269596538095289","0.11269596538095289","0.11269596538095289","0.05857743196037295","0.05857743196037295","0.05857743196037295"
"117.75","47100","47100","47100","0.05581078650296733","0.05581078650296733","0.05581078650296733","0.11158772655216082","0.11158772655216082","0.11158772655216082","0.058016078625639664","0.058016078625639664","0.058016078625639664"
"118","47200","47200","47200","0.05526024919704017","0.05526024919704017","0.05526024919704017","0.11052128960213764","0.11052128960213764","0.11052128960213764","0.05746066408281887","0.05746066408281887","0.05746066408281887"
"118.25","47300","47300","47300","0.05470947416583827","0.05470947416583827","0.05470947416583827","0.10949035032470472","0.10949035032470472","0.10949035032470472","0.05691830486592449","0.05691830486592449","0.05691830486592449"
"118.5","47400","47400","47400","0.05415404479492461","0.05415404479492461","0.05415404479492461","0.10848373865476693","0.10848373865476693","0.10848373865476693","0.056393320747790285","0.056393320747790285","0.056393320747790285"
"118.75","47500","47500","47500","0.05358743651079226","0.05358743651079226","0.05358743651079226","0.10748573035829041","0.10748573035829041","0.10748573035829041","0.05588729400624763","0.05588729400624763","0.05588729400624763"
"119","47600","47600","47600","0.0530011844674031","0.0530011844674031","0.0530011844674031","0.10647640140788808","0.10647640140788808","0.10647640140788808","0.05539915466096938","0.05539915466096938","0.05539915466096938"
"119.25","47700","47700","47700","0.05238507126117694","0.05238507126117694","0.05238507126117694","0.10543202150756599","0.10543202150756599","0.10543202150756599","0.05492529041941335","0.05492529041941335","0.05492529041941335"
"119.5","47800","47800","47800","0.051727333547717975","0.051727333547717975","0.051727333547717975","0.10432548293139476","0.10432548293139476","0.10432548293139476","0.054459679787249346","0.054459679787249346","0.054459679787249346"
"119.75","47900","47900","47900","0.05101488659275795","0.05101488659275795","0.05101488659275795","0.10312676057370808","0.10312676057370808","0.10312676057370808","0.05399404649098266","0.05399404649098266","0.05399404649098266"
"120","48000","48000","48000","0.050233566086174956","0.050233566086174956","0.050233566086174956","0.10180339887498963","0.10180339887498963","0.10180339887498963","0.0535180330143976","0.0535180330143976","0.0535180330143976"
"120.25","48100","48100","48100","0.04936838703387523","0.04936838703387523","0.04936838703387523","0.10032102108937854","0.10032102108937854","0.10032102108937854","0.05301939064560546","0.05301939064560546","0.05301939064560546"
"120.5","48200","48200","48200","0.048403820291952504","0.048403820291952504","0.048403820291952504","0.09864385619822534","0.09864385619822534","0.09864385619822534","0.052484182938254964","0.052484182938254964","0.052484182938254964"
"120.75","48300","48300","48300","0.04732408842611949","0.04732408842611949","0.04732408842611949","0.09673527865038917","0.09673527865038917","0.09673527865038917","0.0518969988660077","0.0518969988660077","0.0518969988660077"
"121","48400","48400","48400","0.04611348421656745","0.04611348421656745","0.04611348421656745","0.09455835602485085","0.09455835602485085","0.09455835602485085","0.05124117113206972","0.05124117113206972","0.05124117113206972"
"121.25","48500","48500","48500","0.04475671749707442","0.04475671749707442","0.04475671749707442","0.09207639966524735","0.09207639966524735","0.09207639966524735","0.05049899399705879","0.05049899399705879","0.05049899399705879"
"121.5","48600","48600","48600","0.04323929942051129","0.04323929942051129","0.04323929942051129","0.08925351332933132","0.08925351332933132","0.08925351332933132","0.04965193348239485","0.04965193348239485","0.04965193348239485"
"121.75","48700","48700","48700","0.041547978112715","0.041547978112715","0.041547978112715","0.086055134929108","0.086055134929108","0.086055134929108","0.048680820712223065","0.048680820712223065","0.048680820712223065"
"122","48800","48800","48800","0.03967124662823605","0.03967124662823605","0.03967124662823605","0.08244856650909209","0.08244856650909209","0.08244856650909209","0.04756601621701083","0.04756601621701083","0.04756601621701083"
"122.25","48900","48900","48900","0.03759995403135973","0.03759995403135973","0.03759995403135973","0.0784034877201638","0.0784034877201638","0.0784034877201638","0.04628752886900785","0.04628752886900785","0.04628752886900785"
"122.5","49000","49000","49000","0.035328064543258875","0.035328064543258875","0.035328064543258875","0.07389244819391909","0.07389244819391909","0.07389244819391909","0.044825067229924624","0.044825067229924624","0.044825067229924624"
"122.75","49100","49100","49100","0.03285362980135363","0.03285362980135363","0.03285362980135363","0.06889133440600995","0.06889133440600995","0.06889133440600995","0.043157992717864684","0.043157992717864684","0.043157992717864684"
"123","49200","49200","49200","0.03018006790684892","0.03018006790684892","0.03018006790684892","0.06337980683527113","0.06337980683527113","0.06337980683527113","0.04126513207970483","0.04126513207970483","0.04126513207970483"
"123.25","49300","49300","49300","0.027317883706288747","0.027317883706288747","0.027317883706288747","0.05734170347667742","0.05734170347667742","0.05734170347667742","0.03912438967040213","0.03912438967040213","0.03912438967040213"
"123.5","49400","49400","49400","0.024287022814901475","0.024287022814901475","0.024287022814901475","0.050765406048409456","0.050765406048409456","0.050765406048409456","0.03671207583134159","0.03671207583134159","0.03671207583134159"
"123.75","49500","49500","49500","0.021120134585571004","0.021120134585571004","0.021120134585571004","0.04364416554428057","0.04364416554428057","0.04364416554428057","0.034001833146722824","0.034001833146722824","0.034001833146722824"
"124","49600","49600","49600","0.017867137020333212","0.017867137020333212","0.017867137020333212","0.03597638412007974","0.03597638412007974","0.03597638412007974","0.03096299315252076","0.03096299315252076","0.03096299315252076"
"124.25","49700","49700","49700","0.014601644421470994","0.014601644421470994","0.014601644421470994","0.02776585066338921","0.02776585066338921","0.02776585066338921","0.027558125924548774","0.027558125924548774","0.027558125924548774"
"124.5","49800","49800","49800","0.011430057634087923","0.011430057634087923","0.011430057634087923","0.019021927778324045","0.019021927778324045","0.019021927778324045","0.023739444971418316","0.023739444971418316","0.023739444971418316"
"124.75","49900","49900","49900","0.008504457319925985","0.008504457319925985","0.008504457319925985","0.00975968831647379","0.00975968831647379","0.00975968831647379","0.019443587309340173","0.019443587309340173","0.019443587309340173"
"125","50000","50000","50000","0.006040925970825547","0.006040925970825547","0.006040925970825547","8.024104710357277e-19","8.024104710357277e-19","8.024104710357277e-19","0.0145840854080587","0.0145840854080587","0.0145840854080587"
"125.25","50100","50100","50100","0.004239212152864519","0.004239212152864519","0.004239212152864519","1.0303154394262569e-18","1.0303154394262569e-18","1.0303154394262569e-18","0.010234363473222234","0.010234363473222234","0.010234363473222234"
"125.5","50200","50200","50200","0.0029748617618862053","0.0029748617618862053","0.0029748617618862053","1.3229512114291132e-18","1.3229512114291132e-18","1.3229512114291132e-18","0.0071819516117307015","0.0071819516117307015","0.0071819516117307015"
"125.75","50300","50300","50300","0.0020876054755487334","0.0020876054755487334","0.0020876054755487334","1.6987029805128195e-18","1.6987029805128195e-18","1.6987029805128195e-18","0.005039925451954017","0.005039925451954017","0.005039925451954017"
"126","50400","50400","50400","0.001464974499782408","0.001464974499782408","0.001464974499782408","2.1811778023816815e-18","2.1811778023816815e-18","2.1811778023816815e-18","0.003536761305905379","0.003536761305905379","0.003536761305905379"
"126.25","50500","50500","50500","0.0010280440007222127","0.0010280440007222127","0.0010280440007222127","2.8006877365731905e-18","2.8006877365731905e-18","2.8006877365731905e-18","0.002481917769259823","0.002481917769259823","0.002481917769259823"
"126.5","50600","50600","50600","0.000721428576113721","0.000721428576113721","0.000721428576113721","3.5961542379656386e-18","3.5961542379656386e-18","3.5961542379656386e-18","0.0017416826527372248","0.0017416826527372248","0.0017416826527372248"
"126.75","50700","50700","50700","0.0005062615900368501","0.0005062615900368501","0.0005062615900368501","4.617553443877217e-18","4.617553443877217e-18","4.617553443877217e-18","0.0012222235967755046","0.0012222235967755046","0.0012222235967755046"
"127","50800","50800","50800","0.00035526842993565983","0.00035526842993565983","0.00035526842993565983","5.929055984852358e-18","5.929055984852358e-18","5.929055984852358e-18","0.0008576938618336402","0.0008576938618336402","0.0008576938618336402"
"127.25","50900","50900","50900","0.0002493091709757452","0.0002493091709757452","0.0002493091709757452","7.613058581514998e-18","7.613058581514998e-18","7.613058581514998e-18","0.0006018855817936107","0.0006018855817936107","0.0006018855817936107"
"127.5","51000","51000","51000","0.00017495239513364748","0.00017495239513364748","0.00017495239513364748","9.775360717397981e-18","9.775360717397981e-18","9.775360717397981e-18","0.0004223724451012794","0.0004223724451012794","0.0004223724451012794"
"127.75","51100","51100","51100","0.00012277262181413455","0.00012277262181413455","0.00012277262181413455","1.255181161842992e-17","1.255181161842992e-17","1.255181161842992e-17","0.0002963993286717525","0.0002963993286717525","0.0002963993286717525"
"128","51200","51200","51200","0.0000861555319411466","0.0000861555319411466","0.0000861555319411466","1.6116845143540516e-17","1.6116845143540516e-17","1.6116845143540516e-17","0.00020799785368574302","0.00020799785368574302","0.00020799785368574302"
"128.25","51300","51300","51300","0.0000604595354760754","0.0000604595354760754","0.0000604595354760754","2.069443880112641e-17","2.069443880112641e-17","2.069443880112641e-17","0.0001459622305210668","0.0001459622305210668","0.0001459622305210668"
"128.5","51400","51400","51400","0.00004242740248508112","0.00004242740248508112","0.00004242740248508112","2.6572185404735306e-17","2.6572185404735306e-17","2.6572185404735306e-17","0.00010242881049567951","0.00010242881049567951","0.00010242881049567951"
"128.75","51500","51500","51500","0.000029773375985394505","0.000029773375985394505","0.000029773375985394505","3.411936143661918e-17","3.411936143661918e-17","3.411936143661918e-17","0.00007187928810148978","0.00007187928810148978","0.00007187928810148978"
"129","51600","51600","51600","0.000020893428907879836","0.000020893428907879836","0.000020893428907879836","4.3810127285774596e-17","4.3810127285774596e-17","4.3810127285774596e-17","0.00005044119943377548","0.00005044119943377548","0.00005044119943377548"
"129.25","51700","51700","51700","0.000014661937287297124","0.000014661937287297124","0.000014661937287297124","5.625331694325971e-17","5.625331694325971e-17","5.625331694325971e-17","0.00003539704784952065","0.00003539704784952065","0.00003539704784952065"
"129.5","51800","51800","51800","0.000010288995930958331","0.000010288995930958331","0.000010288995930958331","7.223068872813664e-17","7.223068872813664e-17","7.223068872813664e-17","0.000024839833519547014","0.000024839833519547014","0.000024839833519547014"
"129.75","51900","51900","51900","0.000007220289869830106","0.000007220289869830106","0.000007220289869830106","9.27460401917882e-17","9.27460401917882e-17","9.27460401917882e-17","0.000017431321727785448","0.000017431321727785448","0.000017431321727785448"
"130","52000","52000","52000","0.000005066829276096977","0.000005066829276096977","0.000005066829276096977","1.1908827290339886e-16","1.1908827290339886e-16","1.1908827290339886e-16","0.000012232407956295575","0.000012232407956295575","0.000012232407956295575"
"130.25","52100","52100","52100","0.0000035556410305094504","0.0000035556410305094504","0.0000035556410305094504","1.5291236923741018e-16","1.5291236923741018e-16","1.5291236923741018e-16","0.000008584076798417998","0.000008584076798417998","0.000008584076798417998"
"130.5","52200","52200","52200","0.000002495166592189752","0.000002495166592189752","0.000002495166592189752","1.963433686267754e-16","1.963433686267754e-16","1.963433686267754e-16","0.00000602386502677209","0.00000602386502677209","0.00000602386502677209"
"130.75","52300","52300","52300","0.0000017509799975706423","0.0000017509799975706423","0.0000017509799975706423","2.521098757148701e-16","2.521098757148701e-16","2.521098757148701e-16","0.000004227239656972182","0.000004227239656972182","0.000004227239656972182"
"131","52400","52400","52400","0.0000012287479968891978","0.0000012287479968891978","0.0000012287479968891978","3.2371548821588076e-16","3.2371548821588076e-16","3.2371548821588076e-16","0.000002966460078049468","0.000002966460078049468","0.000002966460078049468"
"131.25","52500","52500","52500","8.622723515420646e-7","8.622723515420646e-7","8.622723515420646e-7","4.1565891464467193e-16","4.1565891464467193e-16","4.1565891464467193e-16","0.0000020817096045516946","0.0000020817096045516946","0.0000020817096045516946"
"131.5","52600","52600","52600","6.050985313917982e-7","6.050985313917982e-7","6.050985313917982e-7","5.337166110765991e-16","5.337166110765991e-16","5.337166110765991e-16","0.0000014608370797734707","0.0000014608370797734707","0.0000014608370797734707"
"131.75","52700","52700","52700","4.246271287242349e-7","4.246271287242349e-7","4.246271287242349e-7","6.853056939307993e-16","6.853056939307993e-16","6.853056939307993e-16","0.0000010251405714680812","0.0000010251405714680812","0.0000010251405714680812"
"132","52800","52800","52800","2.97981550447606e-7","2.97981550447606e-7","2.97981550447606e-7","8.799499292079763e-16","8.799499292079763e-16","8.799499292079763e-16","7.193910983095645e-7","7.193910983095645e-7","7.193910983095645e-7"
"132.25","52900","52900","52900","2.0910817632459483e-7","2.0910817632459483e-7","2.0910817632459483e-7","1.1298780745156202e-15","1.1298780745156202e-15","1.1298780745156202e-15","5.048317925663702e-7","5.048317925663702e-7","5.048317925663702e-7"
"132.5","53000","53000","53000","1.4674139868291565e-7","1.4674139868291565e-7","1.4674139868291565e-7","1.4507921654362618e-15","1.4507921654362618e-15","1.4507921654362618e-15","3.5426507136989804e-7","3.5426507136989804e-7","3.5426507136989804e-7"
"132.75","53100","53100","53100","1.0297559160869976e-7","1.0297559160869976e-7","1.0297559160869976e-7","1.8628540147516058e-15","1.8628540147516058e-15","1.8628540147516058e-15","2.486050653713096e-7","2.486050653713096e-7","2.486050653713096e-7"
"133","53200","53200","53200","7.22629921362601e-8","7.22629921362601e-8","7.22629921362601e-8","2.3919519025198617e-15","2.3919519025198617e-15","2.3919519025198617e-15","1.7445828991570056e-7","1.7445828991570056e-7","1.7445828991570056e-7"
"133.25","53300","53300","53300","5.0710464642317635e-8","5.0710464642317635e-8","5.0710464642317635e-8","3.0713270383300993e-15","3.0713270383300993e-15","3.0713270383300993e-15","1.2242588410118295e-7","1.2242588410118295e-7","1.2242588410118295e-7"
"133.5","53400","53400","53400","3.558600615081453e-8","3.558600615081453e-8","3.558600615081453e-8","3.943661980176129e-15","3.943661980176129e-15","3.943661980176129e-15","8.591220918777973e-8","8.591220918777973e-8","8.591220918777973e-8"
"133.75","53500","53500","53500","2.4972437056489445e-8","2.4972437056489445e-8","2.4972437056489445e-8","5.0637622173712524e-15","5.0637622173712524e-15","5.0637622173712524e-15","6.028878403904998e-8","6.028878403904998e-8","6.028878403904998e-8"
"134","53600","53600","53600","1.7524379030092765e-8","1.7524379030092765e-8","1.7524379030092765e-8","6.5019993911677544e-15","6.5019993911677544e-15","6.5019993911677544e-15","4.230757787661574e-8","4.230757787661574e-8","4.230757787661574e-8"
"134.25","53700","53700","53700","1.2297714573008983e-8","1.2297714573008983e-8","1.2297714573008983e-8","8.348732477547603e-15","8.348732477547603e-15","8.348732477547603e-15","2.9689289213356636e-8","2.9689289213356636e-8","2.9689289213356636e-8"
"134.5","53800","53800","53800","8.629910478164238e-9","8.629910478164238e-9","8.629910478164238e-9","1.0719984698297515e-14","1.0719984698297515e-14","1.0719984698297515e-14","2.0834421115971025e-8","2.0834421115971025e-8","2.0834421115971025e-8"
"134.75","53900","53900","53900","6.056034973509456e-9","6.056034973509456e-9","6.056034973509456e-9","1.3764732819117638e-14","1.3764732819117638e-14","1.3764732819117638e-14","1.4620528636221368e-8","1.4620528636221368e-8","1.4620528636221368e-8"
"135","54000","54000","54000","4.249822863002422e-9","4.249822863002422e-9","4.249822863002422e-9","1.7674266793662885e-14","1.7674266793662885e-14","1.7674266793662885e-14","1.0259937452468598e-8","1.0259937452468598e-8","1.0259937452468598e-8"
"135.25","54100","54100","54100","2.9823180693277466e-9","2.9823180693277466e-9","2.9823180693277466e-9","2.2694207784383188e-14","2.2694207784383188e-14","2.2694207784383188e-14","7.199898106474888e-9","7.199898106474888e-9","7.199898106474888e-9"
"135.5","54200","54200","54200","2.092851097577766e-9","2.092851097577766e-9","2.092851097577766e-9","2.9139939606740615e-14","2.9139939606740615e-14","2.9139939606740615e-14","5.052519365465341e-9","5.052519365465341e-9","5.052519365465341e-9"
"135.75","54300","54300","54300","1.4686725160835956e-9","1.4686725160835956e-9","1.4686725160835956e-9","3.7416423095800436e-14","3.7416423095800436e-14","3.7416423095800436e-14","3.5455990476404036e-9","3.5455990476404036e-9","3.5455990476404036e-9"
"136","54400","54400","54400","1.0306607888667814e-9","1.0306607888667814e-9","1.0306607888667814e-9","4.804363825654948e-14","4.804363825654948e-14","4.804363825654948e-14","2.4881196162078457e-9","2.4881196162078457e-9","2.4881196162078457e-9"
"136.25","54500","54500","54500","7.232927799165006e-10","7.232927799165006e-10","7.232927799165006e-10","6.168925263156022e-14","6.168925263156022e-14","6.168925263156022e-14","1.7460347561551792e-9","1.7460347561551792e-9","1.7460347561551792e-9"
"136.5","54600","54600","54600","5.076055862169942e-10","5.076055862169942e-10","5.076055862169942e-10","7.921056831539309e-14","7.921056831539309e-14","7.921056831539309e-14","1.225277635127737e-9","1.225277635127737e-9","1.225277635127737e-9"
"136.75","54700","54700","54700","3.5625753732232146e-10","3.5625753732232146e-10","3.5625753732232146e-10","1.0170838298724312e-13","1.0170838298724312e-13","1.0170838298724312e-13","8.59836971979365e-10","8.59836971979365e-10","8.59836971979365e-10"
"137","54800","54800","54800","2.5006228931096385e-10","2.5006228931096385e-10","2.5006228931096385e-10","1.3059614884582747e-13","1.3059614884582747e-13","1.3059614884582747e-13","6.033894329335036e-10","6.033894329335036e-10","6.033894329335036e-10"
"137.25","54900","54900","54900","1.7555666973261944e-10","1.7555666973261944e-10","1.7555666973261944e-10","1.676887744395717e-13","1.676887744395717e-13","1.676887744395717e-13","4.234276761319771e-10","4.234276761319771e-10","4.234276761319771e-10"
"137.5","55000","55000","55000","1.232939674019892e-10","1.232939674019892e-10","1.232939674019892e-10","2.1531664847361748e-13","2.1531664847361748e-13","2.1531664847361748e-13","2.971397142665613e-10","2.971397142665613e-10","2.971397142665613e-10"
"137.75","55100","55100","55100","8.664631682938008e-11","8.664631682938008e-11","8.664631682938008e-11","2.7647204927612776e-13","2.7647204927612776e-13","2.7647204927612776e-13","2.0851726244013976e-10","2.0851726244013976e-10","2.0851726244013976e-10"
"138","55200","55200","55200","6.096435795827179e-11","6.096435795827179e-11","6.096435795827179e-11","3.5499713827426586e-13","3.5499713827426586e-13","3.5499713827426586e-13","1.4632652483384222e-10","1.4632652483384222e-10","1.4632652483384222e-10"
"138.25","55300","55300","55300","4.298763752403229e-11","4.298763752403229e-11","4.298763752403229e-11","4.558253483955241e-13","4.558253483955241e-13","4.558253483955241e-13","1.0268419668491368e-10","1.0268419668491368e-10","1.0268419668491368e-10"
"138.5","55400","55400","55400","3.043099900703776e-11","3.043099900703776e-11","3.043099900703776e-11","5.852913329103219e-13","5.852913329103219e-13","5.852913329103219e-13","7.20581753047935e-11","7.20581753047935e-11","7.20581753047935e-11"
"138.75","55500","55500","55500","2.1694512136914462e-11","2.1694512136914462e-11","2.1694512136914462e-11","7.515289476237748e-13","7.515289476237748e-13","7.515289476237748e-13","5.056631007991178e-11","5.056631007991178e-11","5.056631007991178e-11"
"139","55600","55600","55600","1.5660147195686277e-11","1.5660147195686277e-11","1.5660147195686277e-11","9.649822701253113e-13","9.649822701253113e-13","9.649822701253113e-13","3.5484300889056524e-11","3.5484300889056524e-11","3.5484300889056524e-11"
"139.25","55700","55700","55700","1.154938795516955e-11","1.154938795516955e-11","1.154938795516955e-11","1.2390617614935958e-12","1.2390617614935958e-12","1.2390617614935958e-12","2.4900366077591804e-11","2.4900366077591804e-11","2.4900366077591804e-11"
"139.5","55800","55800","55800","8.823692431240895e-12","8.823692431240895e-12","8.823692431240895e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.5909867946031017e-12","1.747290568037095e-11","1.747290568037095e-11","1.747290568037095e-11"
"139.75","55900","55900","55900","7.1151301627186825e-12","7.1151301627186825e-12","7.1151301627186825e-12","2.0428674818840187e-12","2.0428674818840187e-12","2.0428674818840187e-12","1.2260441299498649e-11","1.2260441299498649e-11","1.2260441299498649e-11"
"140","56000","56000","56000","6.178334659745387e-12","6.178334659745387e-12","6.178334659745387e-12","2.6230937696624423e-12","2.6230937696624423e-12","2.6230937696624423e-12","8.602275866188136e-12","8.602275866188136e-12","8.602275866188136e-12"
"140.25","56100","56100","56100","5.857592006356671e-12","5.857592006356671e-12","5.857592006356671e-12","3.3681190705993267e-12","3.3681190705993267e-12","3.3681190705993267e-12","6.03474580365994e-12","6.03474580365994e-12","6.03474580365994e-12"
"140.5","56200","56200","56200","6.064780128472544e-12","6.064780128472544e-12","6.064780128472544e-12","4.324750493076091e-12","4.324750493076091e-12","4.324750493076091e-12","4.232449839739531e-12","4.232449839739531e-12","4.232449839739531e-12"
"140.75","56300","56300","56300","6.765216396501204e-12","6.765216396501204e-12","6.765216396501204e-12","5.553089553935723e-12","5.553089553935723e-12","5.553089553935723e-12","2.9670048035749487e-12","2.9670048035749487e-12","2.9670048035749487e-12"
"141","56400","56400","56400","7.969432252396427e-12","7.969432252396427e-12","7.969432252396427e-12","7.130308128385415e-12","7.130308128385415e-12","7.130308128385415e-12","2.078100516945331e-12","2.078100516945331e-12","2.078100516945331e-12"
"141.25","56500","56500","56500","9.7295916499228e-12","9.7295916499228e-12","9.7295916499228e-12","9.15549686564353e-12","9.15549686564353e-12","9.15549686564353e-12","1.4531849930276257e-12","1.4531849930276257e-12","1.4531849930276257e-12"
"141.5","56600","56600","56600","1.2139790422119798e-11","1.2139790422119798e-11","1.2139790422119798e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.1755890677860675e-11","1.0132052205607894e-12","1.0132052205607894e-12","1.0132052205607894e-12"
"141.75","56700","56700","56700","1.533987790542097e-11","1.533987790542097e-11","1.533987790542097e-11","1.509486242612519e-11","1.509486242612519e-11","1.509486242612519e-11","7.025965283857281e-13","7.025965283857281e-13","7.025965283857281e-13"
"142","56800","56800","56800","1.952277598216764e-11","1.952277598216764e-11","1.952277598216764e-11","1.938218701646643e-11","1.938218701646643e-11","1.938218701646643e-11","4.822522172139346e-13","4.822522172139346e-13","4.822522172139346e-13"
"142.25","56900","56900","56900","2.4945569391653983e-11","2.4945569391653983e-11","2.4945569391653983e-11","2.4887220760001038e-11","2.4887220760001038e-11","2.4887220760001038e-11","3.2458310573686387e-13","3.2458310573686387e-13","3.2458310573686387e-13"
"142.5","57000","57000","57000","3.1944933478656404e-11","3.1944933478656404e-11","3.1944933478656404e-11","3.195582400633426e-11","3.195582400633426e-11","3.195582400633426e-11","2.1004178852508883e-13","2.1004178852508883e-13","2.1004178852508883e-13"
"142.75","57100","57100","57100","4.0957776883444315e-11","4.0957776883444315e-11","4.0957776883444315e-11","4.1032090234961064e-11","4.1032090234961064e-11","4.1032090234961064e-11","1.246723686889434e-13","1.246723686889434e-13","1.246723686889434e-13"
"143","57200","57200","57200","5.2548331510682493e-11","5.2548331510682493e-11","5.2548331510682493e-11","5.268624676090087e-11","5.268624676090087e-11","5.268624676090087e-11","5.837680075559493e-14","5.837680075559493e-14","5.837680075559493e-14"
"143.25","57300","57300","57300","6.744334618693255e-11","6.744334618693255e-11","6.744334618693255e-11","6.765047994986657e-11","6.765047994986657e-11","6.765047994986657e-11","3.6803087711728116e-15","3.6803087711728116e-15","3.6803087711728116e-15"
"143.5","57400","57400","57400","8.657756278074789e-11","8.657756278074789e-11","8.657756278074789e-11","8.686493570508406e-11","8.686493570508406e-11","8.686493570508406e-11","-4.5157760880695503e-14","-4.5157760880695503e-14","-4.5157760880695503e-14"
"143.75","57500","57500","57500","1.1115230871214022e-10","1.1115230871214022e-10","1.1115230871214022e-10","1.1153678526152262e-10","1.1153678526152262e-10","1.1153678526152262e-10","-9.27966940830465e-14","-9.27966940830465e-14","-9.27966940830465e-14"
"144","57600","57600","57600","1.427108700394283e-10","1.427108700394283e-10","1.427108700394283e-10","1.4321606716690076e-10","1.4321606716690076e-10","1.4321606716690076e-10","-1.4330880664707743e-13","-1.4330880664707743e-13","-1.4330880664707743e-13"
"144.25","57700","57700","57700","1.8323536763028637e-10","1.8323536763028637e-10","1.8323536763028637e-10","1.8389307031287908e-10","1.8389307031287908e-10","1.8389307031287908e-10","-2.0057211020455303e-13","-2.0057211020455303e-13","-2.0057211020455303e-13"
"144.5","57800","57800","57800","2.3527121230484796e-10","2.3527121230484796e-10","2.3527121230484796e-10","2.361233762221499e-10","2.361233762221499e-10","2.361233762221499e-10","-2.686032591058911e-13","-2.686032591058911e-13","-2.686032591058911e-13"
"144.75","57900","57900","57900","3.0208694861704655e-10","3.0208694861704655e-10","3.0208694861704655e-10","3.03188416523029e-10","3.03188416523029e-10","3.03188416523029e-10","-3.5186301659970563e-13","-3.5186301659970563e-13","-3.5186301659970563e-13"
"145","58000","58000","58000","3.878795201816567e-10","3.878795201816567e-10","3.878795201816567e-10","3.8930163282735484e-10","3.8930163282735484e-10","3.8930163282735484e-10","-4.555601644963291e-13","-4.555601644963291e-13","-4.555601644963291e-13"
"145.25","58100","58100","58100","4.980378418248375e-10","4.980378418248375e-10","4.980378418248375e-10","4.998731912530907e-10","4.998731912530907e-10","4.998731912530907e-10","-5.859759486225698e-13","-5.859759486225698e-13","-5.859759486225698e-13"
"145.5","58200","58200","58200","6.394812243751074e-10","6.394812243751074e-10","6.394812243751074e-10","6.418498825986532e-10","6.418498825986532e-10","6.418498825986532e-10","-7.508290886126062e-13","-7.508290886126062e-13","-7.508290886126062e-13"
"145.75","58300","58300","58300","8.210938962605465e-10","8.210938962605465e-10","8.210938962605465e-10","8.241515628044694e-10","8.241515628044694e-10","8.241515628044694e-10","-9.597005301254469e-13","-9.597005301254469e-13","-9.597005301254469e-13"
"146","58400","58400","58400","1.0542828968636342e-9","1.0542828968636342e-9","1.0542828968636342e-9","1.0582315535961512e-9","1.0582315535961512e-9","1.0582315535961512e-9","-1.224536996273188e-12","-1.224536996273188e-12","-1.224536996273188e-12"
"146.25","58500","58500","58500","1.353694357860796e-9","1.353694357860796e-9","1.353694357860796e-9","1.358796211150008e-9","1.358796211150008e-9","1.358796211150008e-9","-1.5602525039048929e-12","-1.5602525039048929e-12","-1.5602525039048929e-12"
"146.5","58600","58600","58600","1.7381331256644345e-9","1.7381331256644345e-9","1.7381331256644345e-9","1.7447288705422657e-9","1.7447288705422657e-9","1.7447288705422657e-9","-1.985446742892904e-12","-1.985446742892904e-12","-1.985446742892904e-12"
"146.75","58700","58700","58700","2.231743433110439e-9","2.231743433110439e-9","2.231743433110439e-9","2.2402762138950023e-9","2.2402762138950023e-9","2.2402762138950023e-9","-2.52325774157871e-12","-2.52325774157871e-12","-2.52325774157871e-12"
"147","58800","58800","58800","2.865524700492894e-9","2.865524700492894e-9","2.865524700492894e-9","2.876571597211817e-9","2.876571597211817e-9","2.876571597211817e-9","-3.202362349097728e-12","-3.202362349097728e-12","-3.202362349097728e-12"
"147.25","58900","58900","58900","3.679277559880803e-9","3.679277559880803e-9","3.679277559880803e-9","3.6935910407242892e-9","3.6935910407242892e-9","3.6935910407242892e-9","-4.0581299482791135e-12","-4.0581299482791135e-12","-4.0581299482791135e-12"
"147.5","59000","59000","59000","4.724102167372836e-9","4.724102167372836e-9","4.724102167372836e-9","4.742664770164709e-9","4.742664770164709e-9","4.742664770164709e-9","-5.133919755065255e-12","-5.133919755065255e-12","-5.133919755065255e-12"
"147.75","59100","59100","59100","6.065605482598988e-9","6.065605482598988e-9","6.065605482598988e-9","6.089702099517957e-9","6.089702099517957e-9","6.089702099517957e-9","-6.4824859885018925e-12","-6.4824859885018925e-12","-6.4824859885018925e-12"
"148","59200","59200","59200","7.788018617486622e-9","7.788018617486622e-9","7.788018617486622e-9","7.819332262313207e-9","7.819332262313207e-9","7.819332262313207e-9","-8.167412022570154e-12","-8.167412022570154e-12","-8.167412022570154e-12"
"148.25","59300","59300","59300","9.999482362898553e-9","9.999482362898553e-9","9.999482362898553e-9","1.0040221344038396e-8","1.0040221344038396e-8","1.0040221344038396e-8","-1.0264425316567074e-11","-1.0264425316567074e-11","-1.0264425316567074e-11"
"148.5","59400","59400","59400","1.2838832152233851e-8","1.2838832152233851e-8","1.2838832152233851e-8","1.289189935815251e-8","1.289189935815251e-8","1.289189935815251e-8","-1.2862336094398885e-11","-1.2862336094398885e-11","-1.2862336094398885e-11"
"148.75","59500","59500","59500","1.648430758059252e-8","1.648430758059252e-8","1.648430758059252e-8","1.6553526384635363e-8","1.6553526384635363e-8","1.6553526384635363e-8","-1.606317472724859e-11","-1.606317472724859e-11","-1.606317472724859e-11"
"149","59600","59600","59600","2.1164732019828702e-8","2.1164732019828702e-8","2.1164732019828702e-8","2.1255148513749267e-8","2.1255148513749267e-8","2.1255148513749267e-8","-1.998084671991209e-11","-1.998084671991209e-11","-1.998084671991209e-11"
"149.25","59700","59700","59700","2.71738623571935e-8","2.71738623571935e-8","2.71738623571935e-8","2.7292150762363956e-8","2.7292150762363956e-8","2.7292150762363956e-8","-2.4737237957535732e-11","-2.4737237957535732e-11","-2.4737237957535732e-11"
"149.5","59800","59800","59800","3.488880705552132e-8","3.488880705552132e-8","3.488880705552132e-8","3.504381498330114e-8","3.504381498330114e-8","3.504381498330114e-8","-3.045412503717733e-11","-3.045412503717733e-11","-3.045412503717733e-11"
"149.75","59900","59900","59900","4.4793664910037954e-8","4.4793664910037954e-8","4.4793664910037954e-8","4.499714868838971e-8","4.499714868838971e-8","4.499714868838971e-8","-3.723838687763207e-11","-3.723838687763207e-11","-3.723838687763207e-11"
"150","60000","60000","60000","5.75098628498953e-8","5.75098628498953e-8","5.75098628498953e-8","5.777748185595435e-8","5.777748185595435e-8","5.777748185595435e-8","-4.515674505460897e-11","-4.515674505460897e-11","-4.515674505460897e-11"
"150.25","60100","60100","60100","7.38350891247084e-8","7.38350891247084e-8","7.38350891247084e-8","7.418775399781887e-8","7.418775399781887e-8","7.418775399781887e-8","-5.419439434650915e-11","-5.419439434650915e-11","-5.419439434650915e-11"
"150.5","60200","60200","60200","9.479325412320533e-8","9.479325412320533e-8","9.479325412320533e-8","9.525895973295572e-8","9.525895973295572e-8","9.525895973295572e-8","-6.41891515868332e-11","-6.41891515868332e-11","-6.41891515868332e-11"
"150.75","60300","60300","60300","1.2169859804104188e-7","1.2169859804104188e-7","1.2169859804104188e-7","1.223149221550009e-7","1.223149221550009e-7","1.223149221550009e-7","-7.47287604419056e-11","-7.47287604419056e-11","-7.47287604419056e-11"
"151","60400","60400","60400","1.5623794506592414e-7","1.5623794506592414e-7","1.5623794506592414e-7","1.5705546343101103e-7","1.5705546343101103e-7","1.5705546343101103e-7","-8.499318101929686e-11","-8.499318101929686e-11","-8.499318101929686e-11"
"151.25","60500","60500","60500","2.0057623193911745e-7","2.0057623193911745e-7","2.0057623193911745e-7","2.0166319787935008e-7","2.0166319787935008e-7","2.0166319787935008e-7","-9.351525911234326e-11","-9.351525911234326e-11","-9.351525911234326e-11"
"151.5","60600","60600","60600","2.5749188405763796e-7","2.5749188405763796e-7","2.5749188405763796e-7","2.5894065685614825e-7","2.5894065685614825e-7","2.5894065685614825e-7","-9.78209507103499e-11","-9.78209507103499e-11","-9.78209507103499e-11"
"151.75","60700","60700","60700","3.305504633591122e-7","3.305504633591122e-7","3.305504633591122e-7","3.3248636036416187e-7","3.3248636036416187e-7","3.3248636036416187e-7","-9.38926084472507e-11","-9.38926084472507e-11","-9.38926084472507e-11"
"152","60800","60800","60800","4.243273823220052e-7","4.243273823220052e-7","4.243273823220052e-7","4.2692089709348913e-7","4.2692089709348913e-7","4.2692089709348913e-7","-7.537333043743468e-11","-7.537333043743468e-11","-7.537333043743468e-11"
"152.25","60900","60900","60900","5.446935120685649e-7","5.446935120685649e-7","5.446935120685649e-7","5.481772163131838e-7","5.481772163131838e-7","5.481772163131838e-7","-3.239360711264447e-11","-3.239360711264447e-11","-3.239360711264447e-11"
"152.5","61000","61000","61000","6.991813941687157e-7","6.991813941687157e-7","6.991813941687157e-7","7.038733690048094e-7","7.038733690048094e-7","7.038733690048094e-7","5.015142134015046e-11","5.015142134015046e-11","5.015142134015046e-11"
"152.75","61100","61100","61100","8.974547303448696e-7","8.974547303448696e-7","8.974547303448696e-7","9.037911152477586e-7","9.037911152477586e-7","9.037911152477586e-7","1.9512187704882859e-10","1.9512187704882859e-10","1.9512187704882859e-10"
"153","61200","61200","61200","0.0000011519101711973257","0.0000011519101711973257","0.0000011519101711973257","0.0000011604904654571877","0.0000011604904654571877","0.0000011604904654571877","4.368072964812587e-10","4.368072964812587e-10","4.368072964812587e-10"
"153.25","61300","61300","61300","0.0000014784485351440596","0.0000014784485351440596","0.0000014784485351440596","0.0000014900987623211696","0.0000014900987623211696","0.0000014900987623211696","8.262689141900104e-10","8.262689141900104e-10","8.262689141900104e-10"
"153.5","61400","61400","61400","0.0000018974629460081962","0.0000018974629460081962","0.0000018974629460081962","0.000001913323874427067","0.000001913323874427067","0.000001913323874427067","1.4390887990460083e-9","1.4390887990460083e-9","1.4390887990460083e-9"
"153.75","61500","61500","61500","0.0000024351045964668036","0.0000024351045964668036","0.0000024351045964668036","0.0000024567551500389534","0.0000024567551500389534","0.0000024567551500389534","2.386586636794725e-9","2.386586636794725e-9","2.386586636794725e-9"
"154","61600","61600","61600","0.0000031249037036558304","0.0000031249037036558304","0.0000031249037036558304","0.000003154533854055034","0.000003154533854055034","0.000003154533854055034","3.832025992935526e-9","3.832025992935526e-9","3.832025992935526e-9"
"154.25","61700","61700","61700","0.000004009844708165506","0.000004009844708165506","0.000004009844708165506","0.000004050498017292836","0.000004050498017292836","0.000004050498017292836","6.013991408009058e-9","6.013991408009058e-9","6.013991408009058e-9"
"154.5","61800","61800","61800","0.000005145022123469101","0.000005145022123469101","0.000005145022123469101","0.000005200936421059191","0.000005200936421059191","0.000005200936421059191","9.28006051153436e-9","9.28006051153436e-9","9.28006051153436e-9"
"154.75","61900","61900","61900","0.000006601038239021384","0.000006601038239021384","0.000006601038239021384","0.000006678124690303646","0.000006678124690303646","0.000006678124690303646","1.41352423702103e-8","1.41352423702103e-8","1.41352423702103e-8"
"155","62000","62000","62000","0.000008468348090756197","0.000008468348090756197","0.000008468348090756197","0.000008574865573722265","0.000008574865573722265","0.000008574865573722265","2.131157664560319e-8","2.131157664560319e-8","2.131157664560319e-8"
"155.25","62100","62100","62100","0.000010862813213254066","0.000010862813213254066","0.000010862813213254066","0.000011010318525932096","0.000011010318525932096","0.000011010318525932096","3.1868032801657116e-8","3.1868032801657116e-8","3.1868032801657116e-8"
"155.5","62200","62200","62200","0.000013932796773830128","0.000013932796773830128","0.000013932796773830128","0.000014137484622237089","0.000014137484622237089","0.000014137484622237089","4.7333762991157114e-8","4.7333762991157114e-8","4.7333762991157114e-8"
"155.75","62300","62300","62300","0.000017868222616174842","0.000017868222616174842","0.000017868222616174842","0.00001815281669207432","0.00001815281669207432","0.00001815281669207432","6.991334154175631e-8","6.991334154175631e-8","6.991334154175631e-8"
"156","62400","62400","62400","0.000022912134292853703","0.000022912134292853703","0.000022912134292853703","0.000023308557841405","0.000023308557841405","0.000023308557841405","1.0278057137987144e-7","1.0278057137987144e-7","1.0278057137987144e-7"
"156.25","62500","62500","62500","0.000029375433244706728","0.000029375433244706728","0.000029375433244706728","0.000029928582560814146","0.000029928582560814146","0.000029928582560814146","1.5049875104764042e-7","1.5049875104764042e-7","1.5049875104764042e-7"
"156.5","62600","62600","62600","0.0000376556551322923","0.0000376556551322923","0.0000376556551322923","0.00003842873403090956","0.00003842873403090956","0.00003842873403090956","2.196213894945393e-7","2.196213894945393e-7","2.196213894945393e-7"
"156.75","62700","62700","62700","0.000048260868759638056","0.000048260868759638056","0.000048260868759638056","0.000049342932661678556","0.000049342932661678556","0.000049342932661678556","3.195502320069382e-7","3.195502320069382e-7","3.195502320069382e-7"
"157","62800","62800","62800","0.00006184006370203278","0.00006184006370203278","0.00006184006370203278","0.0000633566917498364","0.0000633566917498364","0.0000633566917498364","4.6375995094142153e-7","4.6375995094142153e-7","4.6375995094142153e-7"
"157.25","62900","62900","62900","0.00007922174337528714","0.00007922174337528714","0.00007922174337528714","0.00008135013863555426","0.00008135013863555426","0.00008135013863555426","6.715449569916633e-7","6.715449569916633e-7","6.715449569916633e-7"
"157.5","63000","63000","63000","0.00010146287484781877","0.00010146287484781877","0.00010146287484781877","0.00010445323221423254","0.00010445323221423254","0.00010445323221423254","9.705091347954797e-7","9.705091347954797e-7","9.705091347954797e-7"
"157.75","63100","63100","63100","0.00012991088254488012","0.00012991088254488012","0.00012991088254488012","0.00013411662613031474","0.00013411662613031474","0.00013411662613031474","0.0000014001118252497777","0.0000014001118252497777","0.0000014001118252497777"
"158","63200","63200","63200","0.00016628202973939114","0.00016628202973939114","0.00016628202973939114","0.00017220259711902755","0.00017220259711902755","0.00017220259711902755","0.0000020167141847066833","0.0000020167141847066833","0.0000020167141847066833"
"158.25","63300","63300","63300","0.00021276033082579085","0.00021276033082579085","0.00021276033082579085","0.00022110169745537408","0.00022110169745537408","0.00022110169745537408","0.0000029007547040604386","0.0000029007547040604386","0.0000029007547040604386"
"158.5","63400","63400","63400","0.00027212210118754426","0.00027212210118754426","0.00027212210118754426","0.0002838823718178802","0.0002838823718178802","0.0002838823718178802","0.0000041669428578730485","0.0000041669428578730485","0.0000041669428578730485"
"158.75","63500","63500","63500","0.00034789240146861555","0.00034789240146861555","0.00034789240146861555","0.00036448279258582776","0.00036448279258582776","0.00036448279258582776","0.000005978725692154822","0.000005978725692154822","0.000005978725692154822"
"159","63600","63600","63600","0.0004445409868026086","0.0004445409868026086","0.0004445409868026086","0.00046795672563293986","0.00046795672563293986","0.00046795672563293986","0.000008568795261877215","0.000008568795261877215","0.000008568795261877215"
"159.25","63700","63700","63700","0.0005677269377947742","0.0005677269377947742","0.0005677269377947742","0.0006007884778624155","0.0006007884778624155","0.0006007884778624155","0.000012268122344102472","0.000012268122344102472","0.000012268122344102472"
"159.5","63800","63800","63800","0.0007246029211673996","0.0007246029211673996","0.0007246029211673996","0.0007712960622871732","0.0007712960622871732","0.0007712960622871732","0.000017547001680037104","0.000017547001680037104","0.000017547001680037104"
"159.75","63900","63900","63900","0.0009241919685857837","0.0009241919685857837","0.0009241919685857837","0.0009901468385916854","0.0009901468385916854","0.0009901468385916854","0.000025072981338674066","0.000025072981338674066","0.000025072981338674066"
"160","64000","64000","64000","0.0011778516924924628","0.0011778516924924628","0.0011778516924924628","0.0012710162630813703","0.0012710162630813703","0.0012710162630813703","0.00003579246403623499","0.00003579246403623499","0.00003579246403623499"
"160.25","64100","64100","64100","0.001499842829841152","0.001499842829841152","0.001499842829841152","0.0016314282397184013","0.0016314282397184013","0.0016314282397184013","0.00005104539588177918","0.00005104539588177918","0.00005104539588177918"
"160.5","64200","64200","64200","0.0019080206692636587","0.0019080206692636587","0.0019080206692636587","0.002093825115659007","0.002093825115659007","0.002093825115659007","0.00007272603558328844","0.00007272603558328844","0.00007272603558328844"
"160.75","64300","64300","64300","0.002424668879273474","0.002424668879273474","0.002424668879273474","0.0026869267524721944","0.0026869267524721944","0.0026869267524721944","0.0001035076219301238","0.0001035076219301238","0.0001035076219301238"
"161","64400","64400","64400","0.003077494914898602","0.003077494914898602","0.003077494914898602","0.0034474513015635973","0.0034474513015635973","0.0034474513015635973","0.0001471551864338028","0.0001471551864338028","0.0001471551864338028"
"161.25","64500","64500","64500","0.0039008036599193483","0.0039008036599193483","0.0039008036599193483","0.004422284952695375","0.004422284952695375","0.004422284952695375","0.00020895919327435994","0.00020895919327435994","0.00020895919327435994"
"161.5","64600","64600","64600","0.004936860019390737","0.004936860019390737","0.004936860019390737","0.005671203013740938","0.005671203013740938","0.005671203013740938","0.00029633353261836887","0.00029633353261836887","0.00029633353261836887"
"161.75","64700","64700","64700","0.006237440113494381","0.006237440113494381","0.006237440113494381","0.0072702581296935544","0.0072702581296935544","0.0072702581296935544","0.0004196349511909475","0.0004196349511909475","0.0004196349511909475"
"162","64800","64800","64800","0.007865552304364603","0.007865552304364603","0.007865552304364603","0.009315959345066776","0.009315959345066776","0.009315959345066776","0.000593277294207363","0.000593277294207363","0.000593277294207363"
"162.25","64900","64900","64900","0.009897280712574195","0.009897280712574195","0.009897280712574195","0.011930361211170276","0.011930361211170276","0.011930361211170276","0.0008372323481410614","0.0008372323481410614","0.0008372323481410614"
"162.5","65000","65000","65000","0.012423661871710472","0.012423661871710472","0.012423661871710472","0.01526715388037459","0.01526715388037459","0.01526715388037459","0.0011790278119253698","0.0011790278119253698","0.0011790278119253698"
"162.75","65100","65100","65100","0.015552446287675494","0.015552446287675494","0.015552446287675494","0.019518775144003814","0.019518775144003814","0.019518775144003814","0.0016563680875134879","0.0016563680875134879","0.0016563680875134879"
"163","65200","65200","65200","0.019409518026995965","0.019409518026995965","0.019409518026995965","0.024924426647114264","0.024924426647114264","0.024924426647114264","0.0023205078493374817","0.0023205078493374817","0.0023205078493374817"
"163.25","65300","65300","65300","0.024139646078961345","0.024139646078961345","0.024139646078961345","0.03177863095923052","0.03177863095923052","0.03177863095923052","0.0032404892035782992","0.0032404892035782992","0.0032404892035782992"
"163.5","65400","65400","65400","0.029906124344184278","0.029906124344184278","0.029906124344184278","0.0404395648180036","0.0404395648180036","0.0404395648180036","0.004508290921412916","0.004508290921412916","0.004508290921412916"
"163.75","65500","65500","65500","0.03688873360418859","0.03688873360418859","0.03688873360418859","0.051335793115316705","0.051335793115316705","0.051335793115316705","0.006244804150610586","0.006244804150610586","0.006244804150610586"
"164","65600","65600","65600","0.0452793519925521","0.0452793519925521","0.0452793519925521","0.06496916912866464","0.06496916912866464","0.06496916912866464","0.008606306388630927","0.008606306388630927","0.008606306388630927"
"164.25","65700","65700","65700","0.05527449114852329","0.05527449114852329","0.05527449114852329","0.08191057715532589","0.08191057715532589","0.08191057715532589","0.011790715440426827","0.011790715440426827","0.011790715440426827"
"164.5","65800","65800","65800","0.06706410541540865","0.06706410541540865","0.06706410541540865","0.10278402491725262","0.10278402491725262","0.10278402491725262","0.016042343473399334","0.016042343473399334","0.016042343473399334"
"164.75","65900","65900","65900","0.08081629209296656","0.08081629209296656","0.08081629209296656","0.12823373759252032","0.12823373759252032","0.12823373759252032","0.02165316269447795","0.02165316269447795","0.02165316269447795"
"165","66000","66000","66000","0.09665805650857212","0.09665805650857212","0.09665805650857212","0.15886910488091643","0.15886910488091643","0.15886910488091643","0.028957865370913993","0.028957865370913993","0.028957865370913993"
"165.25","66100","66100","66100","0.11465320854414997","0.11465320854414997","0.11465320854414997","0.19518467701384165","0.19518467701384165","0.19518467701384165","0.038319542281774754","0.038319542281774754","0.038319542281774754"
"165.5","66200","66200","66200","0.1347796456696143","0.1347796456696143","0.1347796456696143","0.23745802834390425","0.23745802834390425","0.23745802834390425","0.05010309669224733","0.05010309669224733","0.05010309669224733"
"165.75","66300","66300","66300","0.15690955350689678","0.15690955350689678","0.15690955350689678","0.285637570508946","0.285637570508946","0.285637570508946","0.06463514039814111","0.06463514039814111","0.06463514039814111"
"166","66400","66400","66400","0.18079700157037673","0.18079700157037673","0.18079700157037673","0.339243631234185","0.339243631234185","0.339243631234185","0.08215247842878565","0.08215247842878565","0.08215247842878565"
"166.25","66500","66500","66500","0.20607746169718047","0.20607746169718047","0.20607746169718047","0.39731466202151056","0.39731466202151056","0.39731466202151056","0.10274608623250064","0.10274608623250064","0.10274608623250064"
"166.5","66600","66600","66600","0.23228243103075952","0.23228243103075952","0.23228243103075952","0.4584295167832025","0.4584295167832025","0.4584295167832025","0.12631228739842504","0.12631228739842504","0.12631228739842504"
"166.75","66700","66700","66700","0.25886951625546445","0.25886951625546445","0.25886951625546445","0.5208212853727453","0.5208212853727453","0.5208212853727453","0.1525252025841899","0.1525252025841899","0.1525252025841899"
"167","66800","66800","66800","0.28526464278669017","0.28526464278669017","0.28526464278669017","0.5825702064623169","0.5825702064623169","0.5825702064623169","0.18084210764334607","0.18084210764334607","0.18084210764334607"
"167.25","66900","66900","66900","0.3109097348646613","0.3109097348646613","0.3109097348646613","0.6418340450887332","0.6418340450887332","0.6418340450887332","0.2105456211545339","0.2105456211545339","0.2105456211545339"
"167.5","67000","67000","67000","0.3353076129433973","0.3353076129433973","0.3353076129433973","0.6970592839654093","0.6970592839654093","0.6970592839654093","0.24081610339490012","0.24081610339490012","0.24081610339490012"
"167.75","67100","67100","67100","0.35805667583230916","0.35805667583230916","0.35805667583230916","0.7471242672706714","0.7471242672706714","0.7471242672706714","0.27081879709896184","0.27081879709896184","0.27081879709896184"
"168","67200","67200","67200","0.3788708122228406","0.3788708122228406","0.3788708122228406","0.7913914726739566","0.7913914726739566","0.7913914726739566","0.29978697184117087","0.29978697184117087","0.29978697184117087"
"168.25","67300","67300","67300","0.39758371209541604","0.39758371209541604","0.39758371209541604","0.8296760813561556","0.8296760813561556","0.8296760813561556","0.3270855632188361","0.3270855632188361","0.3270855632188361"
"168.5","67400","67400","67400","0.41413996803674963","0.41413996803674963","0.41413996803674963","0.8621583430350654","0.8621583430350654","0.8621583430350654","0.35224724269281527","0.35224724269281527","0.35224724269281527"
"168.75","67500","67500","67500","0.4285772167141284","0.4285772167141284","0.4285772167141284","0.8892726820276328","0.8892726820276328","0.8892726820276328","0.3749808693762142","0.3749808693762142","0.3749808693762142"
"169","67600","67600","67600","0.4410039434721548","0.4410039434721548","0.4410039434721548","0.9116003227929423","0.9116003227929423","0.9116003227929423","0.395158022994733","0.395158022994733","0.395158022994733"
"169.25","67700","67700","67700","0.45157685949074944","0.45157685949074944","0.45157685949074944","0.9297812081694478","0.9297812081694478","0.9297812081694478","0.41278578762016516","0.41278578762016516","0.41278578762016516"
"169.5","67800","67800","67800","0.4604805384087182","0.4604805384087182","0.4604805384087182","0.9444507398423888","0.9444507398423888","0.9444507398423888","0.42797367613269477","0.42797367613269477","0.42797367613269477"
"169.75","67900","67900","67900","0.46791074853470305","0.46791074853470305","0.46791074853470305","0.9562000022835393","0.9562000022835393","0.9562000022835393","0.4409007473984561","0.4409007473984561","0.4409007473984561"
"170","68000","68000","68000","0.4740619140024798","0.4740619140024798","0.4740619140024798","0.9655548043337892","0.9655548043337892","0.9655548043337892","0.4517866891622888","0.4517866891622888","0.4517866891622888"
"170.25","68100","68100","68100","0.47911847272869296","0.47911847272869296","0.47911847272869296","0.9729680917669683","0.9729680917669683","0.9729680917669683","0.46086862947024876","0.46086862947024876","0.46086862947024876"
"170.5","68200","68200","68200","0.48324954212988797","0.48324954212988797","0.48324954212988797","0.9788208895449326","0.9788208895449326","0.9788208895449326","0.46838399264956343","0.46838399264956343","0.46838399264956343"
"170.75","68300","68300","68300","0.48660617621152386","0.48660617621152386","0.48660617621152386","0.9834280559052617","0.9834280559052617","0.9834280559052617","0.4745588475353514","0.4745588475353514","0.4745588475353514"
"171","68400","68400","68400","0.48932051510299795","0.48932051510299795","0.48932051510299795","0.9870462724693043","0.9870462724693043","0.9870462724693043","0.47960078725560273","0.47960078725560273","0.47960078725560273"
"171.25","68500","68500","68500","0.4915062213233176","0.4915062213233176","0.4915062213233176","0.9898826370250245","0.9898826370250245","0.9898826370250245","0.4836952805135174","0.4836952805135174","0.4836952805135174"
"171.5","68600","68600","68600","0.4932597183534851","0.4932597183534851","0.4932597183534851","0.9921029164925812","0.9921029164925812","0.9921029164925812","0.48700451214810236","0.48700451214810236","0.48700451214810236"
"171.75","68700","68700","68700","0.49466186790197514","0.49466186790197514","0.49466186790197514","0.9938389829390936","0.9938389829390936","0.9938389829390936","0.48966789031907676","0.48966789031907676","0.48966789031907676"
"172","68800","68800","68800","0.4957798281203885","0.4957798281203885","0.4957798281203885","0.9951952471128406","0.9951952471128406","0.9951952471128406","0.4918035786719771","0.4918035786719771","0.4918035786719771"
"172.25","68900","68900","68900","0.49666892062235346","0.49666892062235346","0.49666892062235346","0.996254073489941","0.996254073489941","0.996254073489941","0.4935105811968201","0.4935105811968201","0.4935105811968201"
"172.5","69000","69000","69000","0.4973743993653544","0.4973743993653544","0.4973743993653544","0.9970802502076079","0.9970802502076079","0.9970802502076079","0.4948710503653254","0.4948710503653254","0.4948710503653254"
"172.75","69100","69100","69100","0.497933061713296","0.497933061713296","0.497933061713296","0.9977246270339472","0.9977246270339472","0.9977246270339472","0.49595260162740396","0.49595260162740396","0.49595260162740396"
"173","69200","69200","69200","0.4983746746686524","0.4983746746686524","0.4983746746686524","0.9982270454052078","0.9982270454052078","0.9982270454052078","0.4968105013574867","0.4968105013574867","0.4968105013574867"
"173.25","69300","69300","69300","0.49872321072955084","0.49872321072955084","0.49872321072955084","0.9986186798523835","0.9986186798523835","0.9986186798523835","0.49748965526540456","0.49748965526540456","0.49748965526540456"
"173.5","69400","69400","69400","0.4989979010663347","0.4989979010663347","0.4989979010663347","0.9989238979876923","0.9989238979876923","0.9989238979876923","0.4980263651566721","0.4980263651566721","0.4980263651566721"
"173.75","69500","69500","69500","0.49921412114783487","0.49921412114783487","0.49921412114783487","0.9991617313746194","0.9991617313746194","0.9991617313746194","0.4984498484475799","0.4984498484475799","0.4984498484475799"
"174","69600","69600","69600","0.4993841274498574","0.4993841274498574","0.4993841274498574","0.9993470346624472","0.9993470346624472","0.9993470346624472","0.4987835309855587","0.4987835309855587","0.4987835309855587"
"174.25","69700","69700","69700","0.4995176648316162","0.4995176648316162","0.4995176648316162","0.9994913966234524","0.9994913966234524","0.9994913966234524","0.49904613264424447","0.49904613264424447","0.49904613264424447"
"174.5","69800","69800","69800","0.4996224635591756","0.4996224635591756","0.4996224635591756","0.9996038547246713","0.9996038547246713","0.9996038547246713","0.49925256923943195","0.49925256923943195","0.49925256923943195"
"174.75","69900","69900","69900","0.4997046434718289","0.4997046434718289","0.4997046434718289","0.9996914547124585","0.9996914547124585","0.9996914547124585","0.4994146952850057","0.4994146952850057","0.4994146952850057"
"175","70000","70000","70000","0.4997690408839273","0.4997690408839273","0.4997690408839273","0.9997596882871811","0.9997596882871811","0.9997596882871811","0.499541911204631","0.499541911204631","0.499541911204631"
"175.25","70100","70100","70100","0.49981947178309954","0.49981947178309954","0.49981947178309954","0.9998128351007952","0.9998128351007952","0.9998128351007952","0.4996416566746098","0.4996416566746098","0.4996416566746098"
"175.5","70200","70200","70200","0.49985894290364796","0.49985894290364796","0.49985894290364796","0.9998542297949431","0.9998542297949431","0.9998542297949431","0.49971980935084026","0.49971980935084026","0.49971980935084026"
"175.75","70300","70300","70300","0.49988982042056473","0.49988982042056473","0.49988982042056473","0.9998864703894755","0.9998864703894755","0.9998864703894755","0.4997810056800157","0.4997810056800157","0.4997810056800157"
"176","70400","70400","70400","0.49991396437314234","0.49991396437314234","0.49991396437314234","0.9999115808299811","0.9999115808299811","0.9999115808299811","0.4998288980234523","0.4998288980234523","0.4998288980234523"
"176.25","70500","70500","70500","0.499932835502921","0.499932835502921","0.499932835502921","0.9999311377343253","0.9999311377343253","0.9999311377343253","0.49986636004764584","0.49986636004764584","0.49986636004764584"
"176.5","70600","70600","70600","0.4999475799744501","0.4999475799744501","0.4999475799744501","0.999946369196649","0.999946369196649","0.999946369196649","0.49989565031341177","0.49989565031341177","0.49989565031341177"
"176.75","70700","70700","70700","0.49995909642372477","0.49995909642372477","0.49995909642372477","0.9999582317928535","0.9999582317928535","0.9999582317928535","0.4999185422405926","0.4999185422405926","0.4999185422405926"
"177","70800","70800","70800","0.49996808892764527","0.49996808892764527","0.49996808892764527","0.9999674705870245","0.9999674705870245","0.9999674705870245","0.4999364271302792","0.4999364271302792","0.4999364271302792"
"177.25","70900","70900","70900","0.49997510878610074","0.49997510878610074","0.49997510878610074","0.9999746658854106","0.9999746658854106","0.9999746658854106","0.4999503956706247","0.4999503956706247","0.4999503956706247"
"177.5","71000","71000","71000","0.4999805874344212","0.4999805874344212","0.4999805874344212","0.9999802696611528","0.9999802696611528","0.9999802696611528","0.4999613023092976","0.4999613023092976","0.4999613023092976"
"177.75","71100","71100","71100","0.49998486233764844","0.49998486233764844","0.49998486233764844","0.999984633929593","0.999984633929593","0.999984633929593","0.49996981601713597","0.49996981601713597","0.49996981601713597"
"178","71200","71200","71200","0.4999881973412657","0.4999881973412657","0.4999881973412657","0.9999880328516584","0.9999880328516584","0.9999880328516584","0.49997646026637477","0.49997646026637477","0.49997646026637477"
"178.25","71300","71300","71300","0.49999079864988266","0.49999079864988266","0.49999079864988266","0.9999906799508289","0.9999906799508289","0.9999906799508289","0.4999816444775841","0.4999816444775841","0.4999816444775841"
"178.5","71400","71400","71400","0.4999928273624741","0.4999928273624741","0.4999928273624741","0.9999927415234433","0.9999927415234433","0.9999927415234433","0.49998568872982296","0.49998568872982296","0.49998568872982296"
"178.75","71500","71500","71500","0.49999440929879296","0.49999440929879296","0.49999440929879296","0.9999943470836977","0.9999943470836977","0.9999943470836977","0.499988843159033","0.499988843159033","0.499988843159033"
"179","71600","71600","71600","0.4999956426971251","0.4999956426971251","0.4999956426971251","0.9999955974988521","0.9999955974988521","0.9999955974988521","0.4999913031738269","0.4999913031738269","0.4999913031738269"
"179.25","71700","71700","71700","0.4999966042408669","0.4999966042408669","0.4999966042408669","0.9999965713253195","0.9999965713253195","0.9999965713253195","0.4999932213816308","0.4999932213816308","0.4999932213816308"
"179.5","71800","71800","71800","0.4999973537741983","0.4999973537741983","0.4999973537741983","0.9999973297434488","0.9999973297434488","0.9999973297434488","0.4999947169302341","0.4999947169302341","0.4999947169302341"
"179.75","71900","71900","71900","0.49999793799021897","0.49999793799021897","0.49999793799021897","0.9999979204008786","0.9999979204008786","0.9999979204008786","0.4999958828205312","0.4999958828205312","0.4999958828205312"
"180","72000","72000","72000","0.49999839331420126","0.49999839331420126","0.49999839331420126","0.9999983804058309","0.9999983804058309","0.9999983804058309","0.4999967916280543","0.4999967916280543","0.4999967916280543"
"180.25","72100","72100","72100","0.4999987481567478","0.4999987481567478","0.4999987481567478","0.9999987386583409","0.9999987386583409","0.9999987386583409","0.4999974999774258","0.4999974999774258","0.4999974999774258"
"180.5","72200","72200","72200","0.4999990246739381","0.4999990246739381","0.4999990246739381","0.9999990176658542","0.9999990176658542","0.9999990176658542","0.49999805204006176","0.49999805204006176","0.49999805204006176"
"180.75","72300","72300","72300","0.4999992401419164","0.4999992401419164","0.4999992401419164","0.9999992349572318","0.9999992349572318","0.9999992349572318","0.49999848226731214","0.49999848226731214","0.49999848226731214"
"181","72400","72400","72400","0.499999408030077","0.499999408030077","0.499999408030077","0.9999994041839921","0.9999994041839921","0.9999994041839921","0.4999988175254435","0.4999988175254435","0.4999988175254435"
"181.25","72500","72500","72500","0.49999953883872467","0.49999953883872467","0.49999953883872467","0.9999995359779653","0.9999995359779653","0.9999995359779653","0.49999907876286076","0.49999907876286076","0.49999907876286076"
"181.5","72600","72600","72600","0.4999996407527558","0.4999996407527558","0.4999996407527558","0.9999996386192389","0.9999996386192389","0.9999996386192389","0.49999928231169954","0.49999928231169954","0.49999928231169954"
"181.75","72700","72700","72700","0.49999972015166205","0.49999972015166205","0.49999972015166205","0.9999997185563577","0.9999997185563577","0.9999997185563577","0.4999994409037206","0.4999994409037206","0.4999994409037206"
"182","72800","72800","72800","0.49999978200736755","0.49999978200736755","0.49999978200736755","0.9999997808114575","0.9999997808114575","0.9999997808114575","0.49999956446304894","0.49999956446304894","0.49999956446304894"
"182.25","72900","72900","72900","0.4999998301945172","0.4999998301945172","0.4999998301945172","0.999999829295783","0.999999829295783","0.999999829295783","0.49999966072465285","0.49999966072465285","0.49999966072465285"
"182.5","73000","73000","73000","0.4999998677324461","0.4999998677324461","0.4999998677324461","0.9999998670554172","0.9999998670554172","0.9999998670554172","0.4999997357167766","0.4999997357167766","0.4999997357167766"
"182.75","73100","73100","73100","0.49999989697384917","0.49999989697384917","0.49999989697384917","0.9999998964626519","0.9999998964626519","0.9999998964626519","0.49999979413720086","0.49999979413720086","0.49999979413720086"
"183","73200","73200","73200","0.49999991975187286","0.49999991975187286","0.49999991975187286","0.9999999193650303","0.9999999193650303","0.9999999193650303","0.4999998396466514","0.4999998396466514","0.4999998396466514"
"183.25","73300","73300","73300","0.49999993749478117","0.49999993749478117","0.49999993749478117","0.9999999372014214","0.9999999372014214","0.9999999372014214","0.4999998750975724","0.4999998750975724","0.4999998750975724"
"183.5","73400","73400","73400","0.4999999513153341","0.4999999513153341","0.4999999513153341","0.9999999510924171","0.9999999510924171","0.9999999510924171","0.49999990271247974","0.49999990271247974","0.49999990271247974"
"183.75","73500","73500","73500","0.4999999620804493","0.4999999620804493","0.4999999620804493","0.9999999619107357","0.9999999619107357","0.9999999619107357","0.4999999242229932","0.4999999242229932","0.4999999242229932"
"184","73600","73600","73600","0.4999999704654923","0.4999999704654923","0.4999999704654923","0.9999999703360509","0.9999999703360509","0.9999999703360509","0.49999994097820555","0.49999994097820555","0.49999994097820555"
"184.25","73700","73700","73700","0.4999999769965868","0.4999999769965868","0.4999999769965868","0.9999999768976932","0.9999999768976932","0.9999999768976932","0.4999999540291489","0.4999999540291489","0.4999999540291489"
"184.5","73800","73800","73800","0.4999999820835811","0.4999999820835811","0.4999999820835811","0.9999999820079052","0.9999999820079052","0.9999999820079052","0.49999996419461623","0.49999996419461623","0.49999996419461623"
"184.75","73900","73900","73900","0.49999998604573814","0.49999998604573814","0.49999998604573814","0.9999999859877424","0.9999999859877424","0.9999999859877424","0.4999999721124607","0.4999999721124607","0.4999999721124607"
"185","74000","74000","74000","0.49999998913175103","0.49999998913175103","0.49999998913175103","0.9999999890872427","0.9999999890872427","0.9999999890872427","0.4999999782795651","0.4999999782795651","0.4999999782795651"
"185.25","74100","74100","74100","0.4999999915353383","0.4999999915353383","0.4999999915353383","0.999999991501136","0.999999991501136","0.999999991501136","0.4999999830829889","0.4999999830829889","0.4999999830829889"
"185.5","74200","74200","74200","0.49999999340739276","0.49999999340739276","0.49999999340739276","0.9999999933810781","0.9999999933810781","0.9999999933810781","0.4999999868242342","0.4999999868242342","0.4999999868242342"
"185.75","74300","74300","74300","0.4999999948654478","0.4999999948654478","0.4999999948654478","0.9999999948451785","0.9999999948451785","0.9999999948451785","0.4999999897381544","0.4999999897381544","0.4999999897381544"
"186","74400","74400","74400","0.4999999960010507","0.4999999960010507","0.4999999960010507","0.9999999959854209","0.9999999959854209","0.9999999959854209","0.49999999200768286","0.49999999200768286","0.49999999200768286"
"186.25","74500","74500","74500","0.4999999968855072","0.4999999968855072","0.4999999968855072","0.9999999968734428","0.9999999968734428","0.9999999968734428","0.49999999377530924","0.49999999377530924","0.49999999377530924"
"186.5","74600","74600","74600","0.49999999757435626","0.49999999757435626","0.49999999757435626","0.9999999975650347","0.9999999975650347","0.9999999975650347","0.4999999951520194","0.4999999951520194","0.4999999951520194"
"186.75","74700","74700","74700","0.4999999981108561","0.4999999981108561","0.4999999981108561","0.9999999981036471","0.9999999981036471","0.9999999981036471","0.4999999962242597","0.4999999962242597","0.4999999962242597"
"187","74800","74800","74800","0.4999999985286993","0.4999999985286993","0.4999999985286993","0.9999999985231189","0.9999999985231189","0.9999999985231189","0.4999999970593617","0.4999999970593617","0.4999999970593617"
"187.25","74900","74900","74900","0.49999999885412716","0.49999999885412716","0.49999999885412716","0.9999999988498038","0.9999999988498038","0.9999999988498038","0.499999997709767","0.499999997709767","0.499999997709767"
"187.5","75000","75000","75000","0.49999999910757886","0.49999999910757886","0.49999999910757886","0.9999999991042263","0.9999999991042263","0.9999999991042263","0.4999999982163229","0.4999999982163229","0.4999999982163229"
"187.75","75100","75100","75100","0.4999999993049729","0.4999999993049729","0.4999999993049729","0.9999999993023707","0.9999999993023707","0.9999999993023707","0.49999999861084277","0.49999999861084277","0.49999999861084277"
"188","75200","75200","75200","0.4999999994587079","0.4999999994587079","0.4999999994587079","0.9999999994566857","0.9999999994566857","0.9999999994566857","0.49999999891810554","0.49999999891810554","0.49999999891810554"
"188.25","75300","75300","75300","0.4999999995784397","0.4999999995784397","0.4999999995784397","0.9999999995768665","0.9999999995768665","0.9999999995768665","0.49999999915740956","0.49999999915740956","0.49999999915740956"
"188.5","75400","75400","75400","0.4999999996716888","0.4999999996716888","0.4999999996716888","0.9999999996704634","0.9999999996704634","0.9999999996704634","0.4999999993437838","0.4999999993437838","0.4999999993437838"
"188.75","75500","75500","75500","0.4999999997443124","0.4999999997443124","0.4999999997443124","0.9999999997433566","0.9999999997433566","0.9999999997433566","0.4999999994889348","0.4999999994889348","0.4999999994889348"
"189","75600","75600","75600","0.4999999998008729","0.4999999998008729","0.4999999998008729","0.9999999998001259","0.9999999998001259","0.9999999998001259","0.4999999996019814","0.4999999996019814","0.4999999996019814"
"189.25","75700","75700","75700","0.4999999998449229","0.4999999998449229","0.4999999998449229","0.9999999998443379","0.9999999998443379","0.9999999998443379","0.49999999969002396","0.49999999969002396","0.49999999969002396"
"189.5","75800","75800","75800","0.49999999987922966","0.49999999987922966","0.49999999987922966","0.9999999998787703","0.9999999998787703","0.9999999998787703","0.4999999997585922","0.4999999997585922","0.4999999997585922"
"189.75","75900","75900","75900","0.499999999905948","0.499999999905948","0.499999999905948","0.9999999999055862","0.9999999999055862","0.9999999999055862","0.4999999998119944","0.4999999998119944","0.4999999998119944"
"190","76000","76000","76000","0.49999999992675676","0.49999999992675676","0.49999999992675676","0.9999999999264704","0.9999999999264704","0.9999999999264704","0.499999999853585","0.499999999853585","0.499999999853585"
"190.25","76100","76100","76100","0.49999999994296246","0.49999999994296246","0.49999999994296246","0.9999999999427351","0.9999999999427351","0.9999999999427351","0.4999999998859753","0.4999999998859753","0.4999999998859753"
"190.5","76200","76200","76200","0.4999999999555838","0.4999999999555838","0.4999999999555838","0.9999999999554021","0.9999999999554021","0.9999999999554021","0.4999999999112017","0.4999999999112017","0.4999999999112017"
"190.75","76300","76300","76300","0.49999999996541333","0.49999999996541333","0.49999999996541333","0.9999999999652671","0.9999999999652671","0.9999999999652671","0.4999999999308484","0.4999999999308484","0.4999999999308484"
"191","76400","76400","76400","0.49999999997306876","0.49999999997306876","0.49999999997306876","0.9999999999729501","0.9999999999729501","0.9999999999729501","0.49999999994614963","0.49999999994614963","0.49999999994614963"
"191.25","76500","76500","76500","0.4999999999790307","0.4999999999790307","0.4999999999790307","0.9999999999789335","0.9999999999789335","0.9999999999789335","0.4999999999580659","0.4999999999580659","0.4999999999580659"
"191.5","76600","76600","76600","0.4999999999836743","0.4999999999836743","0.4999999999836743","0.9999999999835933","0.9999999999835933","0.9999999999835933","0.49999999996734723","0.49999999996734723","0.49999999996734723"
"191.75","76700","76700","76700","0.4999999999872904","0.4999999999872904","0.4999999999872904","0.9999999999872224","0.9999999999872224","0.9999999999872224","0.4999999999745748","0.4999999999745748","0.4999999999745748"
"192","76800","76800","76800","0.49999999999010664","0.49999999999010664","0.49999999999010664","0.9999999999900488","0.9999999999900488","0.9999999999900488","0.49999999998020384","0.49999999998020384","0.49999999998020384"
"192.25","76900","76900","76900","0.4999999999923004","0.4999999999923004","0.4999999999923004","0.99999999999225","0.99999999999225","0.99999999999225","0.49999999998458866","0.49999999998458866","0.49999999998458866"
"192.5","77000","77000","77000","0.49999999999400835","0.49999999999400835","0.49999999999400835","0.9999999999939644","0.9999999999939644","0.9999999999939644","0.4999999999880025","0.4999999999880025","0.4999999999880025"
"192.75","77100","77100","77100","0.49999999999533845","0.49999999999533845","0.49999999999533845","0.9999999999952993","0.9999999999952993","0.9999999999952993","0.499999999990661","0.499999999990661","0.499999999990661"
"193","77200","77200","77200","0.49999999999637434","0.49999999999637434","0.49999999999637434","0.9999999999963392","0.9999999999963392","0.9999999999963392","0.4999999999927316","0.4999999999927316","0.4999999999927316"
"193.25","77300","77300","77300","0.4999999999971811","0.4999999999971811","0.4999999999971811","0.999999999997149","0.999999999997149","0.999999999997149","0.49999999999434397","0.49999999999434397","0.49999999999434397"
"193.5","77400","77400","77400","0.4999999999978094","0.4999999999978094","0.4999999999978094","0.9999999999977796","0.9999999999977796","0.9999999999977796","0.4999999999956001","0.4999999999956001","0.4999999999956001"
"193.75","77500","77500","77500","0.49999999999829875","0.49999999999829875","0.49999999999829875","0.9999999999982707","0.9999999999982707","0.9999999999982707","0.4999999999965782","0.4999999999965782","0.4999999999965782"
"194","77600","77600","77600","0.49999999999867983","0.49999999999867983","0.49999999999867983","0.9999999999986533","0.9999999999986533","0.9999999999986533","0.4999999999973397","0.4999999999973397","0.4999999999973397"
"194.25","77700","77700","77700","0.4999999999989766","0.4999999999989766","0.4999999999989766","0.9999999999989511","0.9999999999989511","0.9999999999989511","0.49999999999793343","0.49999999999793343","0.49999999999793343"
"194.5","77800","77800","77800","0.49999999999920763","0.49999999999920763","0.49999999999920763","0.9999999999991831","0.9999999999991831","0.9999999999991831","0.4999999999983952","0.4999999999983952","0.4999999999983952"
"194.75","77900","77900","77900","0.4999999999993876","0.4999999999993876","0.4999999999993876","0.9999999999993638","0.9999999999993638","0.9999999999993638","0.49999999999875566","0.49999999999875566","0.49999999999875566"
"195","78000","78000","78000","0.49999999999952754","0.49999999999952754","0.49999999999952754","0.9999999999995046","0.9999999999995046","0.9999999999995046","0.4999999999990349","0.4999999999990349","0.4999999999990349"
"195.25","78100","78100","78100","0.49999999999963646","0.49999999999963646","0.49999999999963646","0.9999999999996141","0.9999999999996141","0.9999999999996141","0.4999999999992526","0.4999999999992526","0.4999999999992526"
"195.5","78200","78200","78200","0.49999999999972133","0.49999999999972133","0.49999999999972133","0.9999999999996996","0.9999999999996996","0.9999999999996996","0.49999999999942357","0.49999999999942357","0.49999999999942357"
"195.75","78300","78300","78300","0.4999999999997873","0.4999999999997873","0.4999999999997873","0.999999999999766","0.999999999999766","0.999999999999766","0.4999999999995566","0.4999999999995566","0.4999999999995566"
"196","78400","78400","78400","0.4999999999998382","0.4999999999998382","0.4999999999998382","0.9999999999998177","0.9999999999998177","0.9999999999998177","0.4999999999996574","0.4999999999996574","0.4999999999996574"
"196.25","78500","78500","78500","0.49999999999987815","0.49999999999987815","0.49999999999987815","0.9999999999998581","0.9999999999998581","0.9999999999998581","0.4999999999997393","0.4999999999997393","0.4999999999997393"
"196.5","78600","78600","78600","0.4999999999999085","0.4999999999999085","0.4999999999999085","0.9999999999998894","0.9999999999998894","0.9999999999998894","0.4999999999998015","0.4999999999998015","0.4999999999998015"
"196.75","78700","78700","78700","0.4999999999999321","0.4999999999999321","0.4999999999999321","0.9999999999999138","0.9999999999999138","0.9999999999999138","0.49999999999984746","0.49999999999984746","0.49999999999984746"
"197","78800","78800","78800","0.4999999999999507","0.4999999999999507","0.4999999999999507","0.9999999999999329","0.9999999999999329","0.9999999999999329","0.4999999999998812","0.4999999999998812","0.4999999999998812"
"197.25","78900","78900","78900","0.49999999999996736","0.49999999999996736","0.49999999999996736","0.9999999999999478","0.9999999999999478","0.9999999999999478","0.4999999999999112","0.4999999999999112","0.4999999999999112"
"197.5","79000","79000","79000","0.4999999999999788","0.4999999999999788","0.4999999999999788","0.9999999999999594","0.9999999999999594","0.9999999999999594","0.4999999999999305","0.4999999999999305","0.4999999999999305"
"197.75","79100","79100","79100","0.4999999999999899","0.4999999999999899","0.4999999999999899","0.9999999999999682","0.9999999999999682","0.9999999999999682","0.49999999999995093","0.49999999999995093","0.49999999999995093"
"198","79200","79200","79200","0.49999999999999845","0.49999999999999845","0.49999999999999845","0.9999999999999754","0.9999999999999754","0.9999999999999754","0.4999999999999668","0.4999999999999668","0.4999999999999668"
"198.25","79300","79300","79300","0.5000000000000079","0.5000000000000079","0.5000000000000079","0.9999999999999807","0.9999999999999807","0.9999999999999807","0.4999999999999858","0.4999999999999858","0.4999999999999858"
"198.5","79400","79400","79400","0.50000000000001","0.50000000000001","0.50000000000001","0.9999999999999851","0.9999999999999851","0.9999999999999851","0.4999999999999878","0.4999999999999878","0.4999999999999878"
"198.75","79500","79500","79500","0.5000000000000115","0.5000000000000115","0.5000000000000115","0.9999999999999885","0.9999999999999885","0.9999999999999885","0.49999999999998934","0.49999999999998934","0.49999999999998934"
"199","79600","79600","79600","0.5000000000000129","0.5000000000000129","0.5000000000000129","0.9999999999999909","0.9999999999999909","0.9999999999999909","0.4999999999999907","0.4999999999999907","0.4999999999999907"
"199.25","79700","79700","79700","0.500000000000014","0.500000000000014","0.500000000000014","0.9999999999999929","0.9999999999999929","0.9999999999999929","0.4999999999999918","0.4999999999999918","0.4999999999999918"
"199.5","79800","79800","79800","0.5000000000000147","0.5000000000000147","0.5000000000000147","0.9999999999999944","0.9999999999999944","0.9999999999999944","0.49999999999999245","0.49999999999999245","0.49999999999999245"
"199.75","79900","79900","79900","0.5000000000000153","0.5000000000000153","0.5000000000000153","0.9999999999999958","0.9999999999999958","0.9999999999999958","0.4999999999999931","0.4999999999999931","0.4999999999999931"
"200","80000","80000","80000","0.5000000000000159","0.5000000000000159","0.5000000000000159","0.9999999999999967","0.9999999999999967","0.9999999999999967","0.4999999999999938","0.4999999999999938","0.4999999999999938"
"200.25","80100","80100","80100","0.5000000000000162","0.5000000000000162","0.5000000000000162","0.9999999999999973","0.9999999999999973","0.9999999999999973","0.499999999999994","0.499999999999994","0.499999999999994"
"200.5","80200","80200","80200","0.5000000000000164","0.5000000000000164","0.5000000000000164","0.999999999999998","0.999999999999998","0.999999999999998","0.4999999999999942","0.4999999999999942","0.4999999999999942"
"200.75","80300","80300","80300","0.5000000000000167","0.5000000000000167","0.5000000000000167","0.9999999999999984","0.9999999999999984","0.9999999999999984","0.49999999999999445","0.49999999999999445","0.49999999999999445"
"201","80400","80400","80400","0.5000000000000169","0.5000000000000169","0.5000000000000169","0.9999999999999987","0.9999999999999987","0.9999999999999987","0.49999999999999467","0.49999999999999467","0.49999999999999467"
"201.25","80500","80500","80500","0.500000000000017","0.500000000000017","0.500000000000017","0.9999999999999991","0.9999999999999991","0.9999999999999991","0.4999999999999949","0.4999999999999949","0.4999999999999949"
"201.5","80600","80600","80600","0.5000000000000171","0.5000000000000171","0.5000000000000171","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.4999999999999949","0.4999999999999949","0.4999999999999949"
"201.75","80700","80700","80700","0.5000000000000171","0.5000000000000171","0.5000000000000171","0.9999999999999993","0.9999999999999993","0.9999999999999993","0.4999999999999949","0.4999999999999949","0.4999999999999949"
"202","80800","80800","80800","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"202.25","80900","80900","80900","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999996","0.9999999999999996","0.9999999999999996","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"202.5","81000","81000","81000","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"202.75","81100","81100","81100","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"203","81200","81200","81200","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"203.25","81300","81300","81300","0.5000000000000173","0.5000000000000173","0.5000000000000173","0.9999999999999998","0.9999999999999998","0.9999999999999998","0.4999999999999951","0.4999999999999951","0.4999999999999951"
"203.5","81400","81400","81400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"203.75","81500","81500","81500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204","81600","81600","81600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.25","81700","81700","81700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.5","81800","81800","81800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.75","81900","81900","81900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205","82000","82000","82000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.25","82100","82100","82100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.5","82200","82200","82200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.75","82300","82300","82300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206","82400","82400","82400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.25","82500","82500","82500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.5","82600","82600","82600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.75","82700","82700","82700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207","82800","82800","82800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.25","82900","82900","82900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.5","83000","83000","83000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.75","83100","83100","83100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208","83200","83200","83200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.25","83300","83300","83300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.5","83400","83400","83400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.75","83500","83500","83500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209","83600","83600","83600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.25","83700","83700","83700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.5","83800","83800","83800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.75","83900","83900","83900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210","84000","84000","84000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.25","84100","84100","84100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.5","84200","84200","84200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.75","84300","84300","84300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211","84400","84400","84400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.25","84500","84500","84500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.5","84600","84600","84600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.75","84700","84700","84700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212","84800","84800","84800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.25","84900","84900","84900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.5","85000","85000","85000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.75","85100","85100","85100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213","85200","85200","85200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.25","85300","85300","85300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.5","85400","85400","85400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.75","85500","85500","85500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214","85600","85600","85600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.25","85700","85700","85700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.5","85800","85800","85800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.75","85900","85900","85900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215","86000","86000","86000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.25","86100","86100","86100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.5","86200","86200","86200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.75","86300","86300","86300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216","86400","86400","86400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.25","86500","86500","86500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.5","86600","86600","86600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.75","86700","86700","86700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217","86800","86800","86800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.25","86900","86900","86900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.5","87000","87000","87000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.75","87100","87100","87100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218","87200","87200","87200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.25","87300","87300","87300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.5","87400","87400","87400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.75","87500","87500","87500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219","87600","87600","87600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.25","87700","87700","87700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.5","87800","87800","87800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.75","87900","87900","87900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220","88000","88000","88000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.25","88100","88100","88100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.5","88200","88200","88200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.75","88300","88300","88300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221","88400","88400","88400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.25","88500","88500","88500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.5","88600","88600","88600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.75","88700","88700","88700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222","88800","88800","88800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.25","88900","88900","88900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.5","89000","89000","89000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.75","89100","89100","89100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223","89200","89200","89200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.25","89300","89300","89300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.5","89400","89400","89400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.75","89500","89500","89500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224","89600","89600","89600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.25","89700","89700","89700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.5","89800","89800","89800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.75","89900","89900","89900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225","90000","90000","90000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.25","90100","90100","90100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.5","90200","90200","90200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.75","90300","90300","90300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226","90400","90400","90400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.25","90500","90500","90500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.5","90600","90600","90600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.75","90700","90700","90700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"227","90800","90800","90800","0.5000000000000245","0.5000000000000245","0.5000000000000245","1","1","1","0.5000000000000022","0.5000000000000022","0.5000000000000022"
"227.25","90900","90900","90900","0.5000000000000325","0.5000000000000325","0.5000000000000325","1","1","1","0.5000000000000104","0.5000000000000104","0.5000000000000104"
"227.5","91000","91000","91000","0.5000000000000405","0.5000000000000405","0.5000000000000405","1","1","1","0.5000000000000175","0.5000000000000175","0.5000000000000175"
"227.75","91100","91100","91100","0.5000000000000516","0.5000000000000516","0.5000000000000516","1","1","1","0.500000000000022","0.500000000000022","0.500000000000022"
"228","91200","91200","91200","0.5000000000000627","0.5000000000000627","0.5000000000000627","1","1","1","0.5000000000000191","0.5000000000000191","0.5000000000000191"
"228.25","91300","91300","91300","0.5000000000000748","0.5000000000000748","0.5000000000000748","1","1","1","0.5000000000000066","0.5000000000000066","0.5000000000000066"
"228.5","91400","91400","91400","0.500000000000097","0.500000000000097","0.500000000000097","1","1","1","0.49999999999999933","0.49999999999999933","0.49999999999999933"
"228.75","91500","91500","91500","0.5000000000001271","0.5000000000001271","0.5000000000001271","1","1","1","0.499999999999985","0.499999999999985","0.499999999999985"
"229","91600","91600","91600","0.5000000000001698","0.5000000000001698","0.5000000000001698","1","1","1","0.4999999999999646","0.4999999999999646","0.4999999999999646"
"229.25","91700","91700","91700","0.5000000000002316","0.5000000000002316","0.5000000000002316","1","1","1","0.4999999999999377","0.4999999999999377","0.4999999999999377"
"229.5","91800","91800","91800","0.5000000000003197","0.5000000000003197","0.5000000000003197","1","1","1","0.49999999999989975","0.49999999999989975","0.49999999999989975"
"229.75","91900","91900","91900","0.5000000000004456","0.5000000000004456","0.5000000000004456","1","1","1","0.49999999999984635","0.49999999999984635","0.49999999999984635"
"230","92000","92000","92000","0.5000000000006253","0.5000000000006253","0.5000000000006253","1","1","1","0.49999999999977074","0.49999999999977074","0.49999999999977074"
"230.25","92100","92100","92100","0.5000000000008811","0.5000000000008811","0.5000000000008811","1","1","1","0.4999999999996628","0.4999999999996628","0.4999999999996628"
"230.5","92200","92200","92200","0.5000000000012461","0.5000000000012461","0.5000000000012461","1","1","1","0.49999999999951006","0.49999999999951006","0.49999999999951006"
"230.75","92300","92300","92300","0.5000000000017664","0.5000000000017664","0.5000000000017664","1","1","1","0.49999999999929223","0.49999999999929223","0.49999999999929223"
"231","92400","92400","92400","0.5000000000025074","0.5000000000025074","0.5000000000025074","1","1","1","0.4999999999989815","0.4999999999989815","0.4999999999989815"
"231.25","92500","92500","92500","0.5000000000035634","0.5000000000035634","0.5000000000035634","1","1","1","0.49999999999853884","0.49999999999853884","0.49999999999853884"
"231.5","92600","92600","92600","0.5000000000050682","0.5000000000050682","0.5000000000050682","1","1","1","0.49999999999790745","0.49999999999790745","0.49999999999790745"
"231.75","92700","92700","92700","0.5000000000072125","0.5000000000072125","0.5000000000072125","1","1","1","0.4999999999970083","0.4999999999970083","0.4999999999970083"
"232","92800","92800","92800","0.5000000000102679","0.5000000000102679","0.5000000000102679","1","1","1","0.4999999999957264","0.4999999999957264","0.4999999999957264"
"232.25","92900","92900","92900","0.5000000000146226","0.5000000000146226","0.5000000000146226","1","1","1","0.49999999999390143","0.49999999999390143","0.49999999999390143"
"232.5","93000","93000","93000","0.500000000020828","0.500000000020828","0.500000000020828","1","1","1","0.4999999999913005","0.4999999999913005","0.4999999999913005"
"232.75","93100","93100","93100","0.5000000000296704","0.5000000000296704","0.5000000000296704","1","1","1","0.4999999999875927","0.4999999999875927","0.4999999999875927"
"233","93200","93200","93200","0.5000000000422711","0.5000000000422711","0.5000000000422711","1","1","1","0.49999999998230926","0.49999999998230926","0.49999999998230926"
"233.25","93300","93300","93300","0.5000000000602277","0.5000000000602277","0.5000000000602277","1","1","1","0.4999999999747816","0.4999999999747816","0.4999999999747816"
"233.5","93400","93400","93400","0.5000000000858158","0.5000000000858158","0.5000000000858158","1","1","1","0.4999999999640543","0.4999999999640543","0.4999999999640543"
"233.75","93500","93500","93500","0.5000000001222795","0.5000000001222795","0.5000000001222795","1","1","1","0.49999999994876876","0.49999999994876876","0.49999999994876876"
"234","93600","93600","93600","0.5000000001742402","0.5000000001742402","0.5000000001742402","1","1","1","0.4999999999269852","0.4999999999269852","0.4999999999269852"
"234.25","93700","93700","93700","0.5000000002482843","0.5000000002482843","0.5000000002482843","1","1","1","0.49999999989594146","0.49999999989594146","0.49999999989594146"
"234.5","93800","93800","93800","0.5000000003537982","0.5000000003537982","0.5000000003537982","1","1","1","0.49999999985170507","0.49999999985170507","0.49999999985170507"
"234.75","93900","93900","93900","0.5000000005041582","0.5000000005041582","0.5000000005041582","1","1","1","0.4999999997886714","0.4999999997886714","0.4999999997886714"
"235","94000","94000","94000","0.5000000007184219","0.5000000007184219","0.5000000007184219","1","1","1","0.4999999996988448","0.4999999996988448","0.4999999996988448"
"235.25","94100","94100","94100","0.5000000010237504","0.5000000010237504","0.5000000010237504","1","1","1","0.49999999957084174","0.49999999957084174","0.49999999957084174"
"235.5","94200","94200","94200","0.500000001458847","0.500000001458847","0.500000001458847","1","1","1","0.49999999938843487","0.49999999938843487","0.49999999938843487"
"235.75","94300","94300","94300","0.5000000020788654","0.5000000020788654","0.5000000020788654","1","1","1","0.49999999912850535","0.49999999912850535","0.49999999912850535"
"236","94400","94400","94400","0.5000000029623977","0.5000000029623977","0.5000000029623977","1","1","1","0.49999999875810075","0.49999999875810075","0.49999999875810075"
"236.25","94500","94500","94500","0.5000000042214411","0.5000000042214411","0.5000000042214411","1","1","1","0.49999999823026964","0.49999999823026964","0.49999999823026964"
"236.5","94600","94600","94600","0.5000000060155931","0.5000000060155931","0.5000000060155931","1","1","1","0.49999999747810586","0.49999999747810586","0.49999999747810586"
"236.75","94700","94700","94700","0.5000000085722799","0.5000000085722799","0.5000000085722799","1","1","1","0.499999996406263","0.499999996406263","0.499999996406263"
"237","94800","94800","94800","0.5000000122155877","0.5000000122155877","0.5000000122155877","1","1","1","0.4999999948788738","0.4999999948788738","0.4999999948788738"
"237.25","94900","94900","94900","0.5000000174073445","0.5000000174073445","0.5000000174073445","1","1","1","0.49999999270232953","0.49999999270232953","0.49999999270232953"
"237.5","95000","95000","95000","0.5000000248056559","0.5000000248056559","0.5000000248056559","1","1","1","0.49999998960072545","0.49999998960072545","0.49999998960072545"
"237.75","95100","95100","95100","0.5000000353483348","0.5000000353483348","0.5000000353483348","1","1","1","0.49999998518090427","0.49999998518090427","0.49999998518090427"
"238","95200","95200","95200","0.5000000503717735","0.5000000503717735","0.5000000503717735","1","1","1","0.49999997888260894","0.49999997888260894","0.49999997888260894"
"238.25","95300","95300","95300","0.5000000717803463","0.5000000717803463","0.5000000717803463","1","1","1","0.4999999699074543","0.4999999699074543","0.4999999699074543"
"238.5","95400","95400","95400","0.500000102287811","0.500000102287811","0.500000102287811","1","1","1","0.4999999571177648","0.4999999571177648","0.4999999571177648"
"238.75","95500","95500","95500","0.5000001457613007","0.5000001457613007","0.5000001457613007","1","1","1","0.49999993889231464","0.49999993889231464","0.49999993889231464"
"239","95600","95600","95600","0.5000002077115226","0.5000002077115226","0.5000002077115226","1","1","1","0.49999991292083823","0.49999991292083823","0.49999991292083823"
"239.25","95700","95700","95700","0.5000002959913011","0.5000002959913011","0.5000002959913011","1","1","1","0.49999987591118933","0.49999987591118933","0.49999987591118933"
"239.5","95800","95800","95800","0.5000004217909992","0.5000004217909992","0.5000004217909992","1","1","1","0.4999998231720161","0.4999998231720161","0.4999998231720161"
"239.75","95900","95900","95900","0.5000006010570129","0.5000006010570129","0.5000006010570129","1","1","1","0.49999974801808944","0.49999974801808944","0.49999974801808944"
"240","96000","96000","96000","0.5000008565131406","0.5000008565131406","0.5000008565131406","1","1","1","0.49999964092288285","0.49999964092288285","0.49999964092288285"
"240.25","96100","96100","96100","0.500001220541055","0.500001220541055","0.500001220541055","1","1","1","0.49999948831098573","0.49999948831098573","0.49999948831098573"
"240.5","96200","96200","96200","0.5000017392850103","0.5000017392850103","0.5000017392850103","1","1","1","0.4999992708372806","0.4999992708372806","0.4999992708372806"
"240.75","96300","96300","96300","0.5000024785011009","0.5000024785011009","0.5000024785011009","1","1","1","0.49999896093475493","0.49999896093475493","0.49999896093475493"
"241","96400","96400","96400","0.5000035318925141","0.5000035318925141","0.5000035318925141","1","1","1","0.4999985193201002","0.4999985193201002","0.4999985193201002"
"241.25","96500","96500","96500","0.5000050329873676","0.5000050329873676","0.5000050329873676","1","1","1","0.4999978900141495","0.4999978900141495","0.4999978900141495"
"241.5","96600","96600","96600","0.5000071720647623","0.5000071720647623","0.5000071720647623","1","1","1","0.49999699324594515","0.49999699324594515","0.49999699324594515"
"241.75","96700","96700","96700","0.5000102202745998","0.5000102202745998","0.5000102202745998","1","1","1","0.49999571534096465","0.49999571534096465","0.49999571534096465"
"242","96800","96800","96800","0.5000145640086019","0.5000145640086019","0.5000145640086019","1","1","1","0.49999389431170016","0.49999389431170016","0.49999389431170016"
"242.25","96900","96900","96900","0.5000207538794071","0.5000207538794071","0.5000207538794071","1","1","1","0.4999912993240997","0.4999912993240997","0.4999912993240997"
"242.5","97000","97000","97000","0.5000295745163454","0.5000295745163454","0.5000295745163454","1","1","1","0.49998760143698684","0.49998760143698684","0.49998760143698684"
"242.75","97100","97100","97100","0.500042144025215","0.500042144025215","0.500042144025215","1","1","1","0.49998233190540886","0.49998233190540886","0.49998233190540886"
"243","97200","97200","97200","0.5000600557196119","0.5000600557196119","0.5000600557196119","1","1","1","0.4999748227624353","0.4999748227624353","0.4999748227624353"
"243.25","97300","97300","97300","0.5000855800896971","0.5000855800896971","0.5000855800896971","1","1","1","0.4999641221475243","0.4999641221475243","0.4999641221475243"
"243.5","97400","97400","97400","0.5001219526100027","0.5001219526100027","0.5001219526100027","1","1","1","0.4999488736484863","0.4999488736484863","0.4999488736484863"
"243.75","97500","97500","97500","0.5001737838688639","0.5001737838688639","0.5001737838688639","1","1","1","0.49992714436241226","0.49992714436241226","0.49992714436241226"
"244","97600","97600","97600","0.5002476440075507","0.5002476440075507","0.5002476440075507","1","1","1","0.4998961798805417","0.4998961798805417","0.4998961798805417"
"244.25","97700","97700","97700","0.5003528955527131","0.5003528955527131","0.5003528955527131","1","1","1","0.4998520551389942","0.4998520551389942","0.4998520551389942"
"244.5","97800","97800","97800","0.5005028802120934","0.5005028802120934","0.5005028802120934","1","1","1","0.4997891768773096","0.4997891768773096","0.4997891768773096"
"244.75","97900","97900","97900","0.5007166100718006","0.5007166100718006","0.5007166100718006","1","1","1","0.4996995746369156","0.4996995746369156","0.4996995746369156"
"245","98000","98000","98000","0.5010211775711654","0.5010211775711654","0.5010211775711654","1","1","1","0.49957189042803896","0.49957189042803896","0.49957189042803896"
"245.25","98100","98100","98100","0.5014551897426077","0.5014551897426077","0.5014551897426077","1","1","1","0.4993899389998546","0.4993899389998546","0.4993899389998546"
"245.5","98200","98200","98200","0.5020736620371924","0.5020736620371924","0.5020736620371924","1","1","1","0.4991306562275194","0.4991306562275194","0.4991306562275194"
"245.75","98300","98300","98300","0.502954992065786","0.502954992065786","0.502954992065786","1","1","1","0.4987611755939966","0.4987611755939966","0.4987611755939966"
"246","98400","98400","98400","0.504210897212646","0.504210897212646","0.504210897212646","1","1","1","0.4982346622990581","0.4982346622990581","0.4982346622990581"
"246.25","98500","98500","98500","0.5060005757109844","0.5060005757109844","0.5060005757109844","1","1","1","0.49748437726857475","0.49748437726857475","0.49748437726857475"
"246.5","98600","98600","98600","0.5085508859388878","0.5085508859388878","0.5085508859388878","1","1","1","0.49641521960748836","0.49641521960748836","0.49641521960748836"
"246.75","98700","98700","98700","0.5121851009917027","0.5121851009917027","0.5121851009917027","1","1","1","0.4948916782817989","0.4948916782817989","0.4948916782817989"
"247","98800","98800","98800","0.5173638809342204","0.5173638809342204","0.5173638809342204","1","1","1","0.4927206740552379","0.4927206740552379","0.4927206740552379"
"247.25","98900","98900","98900","0.5247436490757318","0.5247436490757318","0.5247436490757318","1","1","1","0.489627140513737","0.489627140513737","0.489627140513737"
"247.5","99000","99000","99000","0.5352597510510865","0.5352597510510865","0.5352597510510865","1","1","1","0.4852193167255795","0.4852193167255795","0.4852193167255795"
"247.75","99100","99100","99100","0.5502448780926011","0.5502448780926011","0.5502448780926011","1","1","1","0.4789395427706523","0.4789395427706523","0.4789395427706523"
"248","99200","99200","99200","0.5715975980310302","0.5715975980310302","0.5715975980310302","1","1","1","0.46999483944825027","0.46999483944825027","0.46999483944825027"
"248.25","99300","99300","99300","0.6020219027301494","0.6020219027301494","0.6020219027301494","1","1","1","0.4572597862933404","0.4572597862933404","0.4572597862933404"
"248.5","99400","99400","99400","0.645366992479524","0.645366992479524","0.645366992479524","1","1","1","0.4391422237361028","0.4391422237361028","0.4391422237361028"
"248.75","99500","99500","99500","0.7071078973472454","0.7071078973472454","0.7071078973472454","1","1","1","0.413398629936943","0.413398629936943","0.413398629936943"
"249","99600","99600","99600","0.7950241906922587","0.7950241906922587","0.7950241906922587","1","1","1","0.37687242531802423","0.37687242531802423","0.37687242531802423"
"249.25","99700","99700","99700","0.9201624654091027","0.9201624654091027","0.9201624654091027","1","1","1","0.32508924995606836","0.32508924995606836","0.32508924995606836"
"249.5","99800","99800","99800","1.0982173388185832","1.0982173388185832","1.0982173388185832","1","1","1","0.25160758426832863","0.25160758426832863","0.25160758426832863"
"249.75","99900","99900","99900","1.3515254382323922","1.3515254382323922","1.3515254382323922","1","1","1","0.14710293617482878","0.14710293617482878","0.14710293617482878"

==> figs/csv_old/r1_z2_aff.csv <==
"time","youthful-sweep-34 - _step","youthful-sweep-34 - _step__MIN","youthful-sweep-34 - _step__MAX","youthful-sweep-34 - y_aff","youthful-sweep-34 - y_aff__MIN","youthful-sweep-34 - y_aff__MAX","youthful-sweep-34 - z","youthful-sweep-34 - z__MIN","youthful-sweep-34 - z__MAX","youthful-sweep-34 - p_aff","youthful-sweep-34 - p_aff__MIN","youthful-sweep-34 - p_aff__MAX"
"0","0","0","0","2","2","2","5","5","5","0","0","0"
"0.25","100","100","100","2.6512630400956265","2.6512630400956265","2.6512630400956265","4.835622184908555","4.835622184908555","4.835622184908555","-0.5257103793824152","-0.5257103793824152","-0.5257103793824152"
"0.5","200","200","200","3.5275855527180715","3.5275855527180715","3.5275855527180715","4.676349408618119","4.676349408618119","4.676349408618119","-0.12273011118715393","-0.12273011118715393","-0.12273011118715393"
"0.75","300","300","300","4.365898364201872","4.365898364201872","4.365898364201872","4.52177564925124","4.52177564925124","4.52177564925124","1.5316328656010332","1.5316328656010332","1.5316328656010332"
"1","400","400","400","4.874879318534012","4.874879318534012","4.874879318534012","4.371544442325737","4.371544442325737","4.371544442325737","3.7106258590238665","3.7106258590238665","3.7106258590238665"
"1.25","500","500","500","4.96512043027639","4.96512043027639","4.96512043027639","4.225342100806123","4.225342100806123","4.225342100806123","5.336438536644592","5.336438536644592","5.336438536644592"
"1.5","600","600","600","4.746354963024061","4.746354963024061","4.746354963024061","4.08289200659968","4.08289200659968","4.08289200659968","6.02454631703538","6.02454631703538","6.02454631703538"
"1.75","700","700","700","4.374603354925457","4.374603354925457","4.374603354925457","3.9439497804178734","3.9439497804178734","3.9439497804178734","5.999604262629","5.999604262629","5.999604262629"
"2","800","800","800","3.9617511833053105","3.9617511833053105","3.9617511833053105","3.808299175707009","3.808299175707009","3.808299175707009","5.601852635028843","5.601852635028843","5.601852635028843"
"2.25","900","900","900","3.566971816285476","3.566971816285476","3.566971816285476","3.6757485725865062","3.6757485725865062","3.6757485725865062","5.0686044189372526","5.0686044189372526","5.0686044189372526"
"2.5","1000","1000","1000","3.214727656061143","3.214727656061143","3.214727656061143","3.546127971462626","3.546127971462626","3.546127971462626","4.525743273834829","4.525743273834829","4.525743273834829"
"2.75","1100","1100","1100","2.9111268708218043","2.9111268708218043","2.9111268708218043","3.4192864047285485","3.4192864047285485","3.4192864047285485","4.02890949519062","4.02890949519062","4.02890949519062"
"3","1200","1200","1200","2.653792328757296","2.653792328757296","2.653792328757296","3.2950896998561636","3.2950896998561636","3.2950896998561636","3.5969055478847554","3.5969055478847554","3.5969055478847554"
"3.25","1300","1300","1300","2.4370145763816753","2.4370145763816753","2.4370145763816753","3.1734185390891376","3.1734185390891376","3.1734185390891376","3.2310623691834266","3.2310623691834266","3.2310623691834266"
"3.5","1400","1400","1400","2.2542528764485463","2.2542528764485463","2.2542528764485463","3.0541667705132887","3.0541667705132887","3.0541667705132887","2.9252510798751494","2.9252510798751494","2.9252510798751494"
"3.75","1500","1500","1500","2.09926979988545","2.09926979988545","2.09926979988545","2.9372399330082093","2.9372399330082093","2.9372399330082093","2.6707981843888318","2.6707981843888318","2.6707981843888318"
"4","1600","1600","1600","1.9665853846988592","1.9665853846988592","1.9665853846988592","2.822553963857716","2.822553963857716","2.822553963857716","2.458799261931286","2.458799261931286","2.458799261931286"
"4.25","1700","1700","1700","1.8516002766511832","1.8516002766511832","1.8516002766511832","2.710034062914107","2.710034062914107","2.710034062914107","2.2811306992005917","2.2811306992005917","2.2811306992005917"
"4.5","1800","1800","1800","1.7505644118466022","1.7505644118466022","1.7505644118466022","2.59961369140412","2.59961369140412","2.59961369140412","2.130815746939883","2.130815746939883","2.130815746939883"
"4.75","1900","1900","1900","1.6604806310306444","1.6604806310306444","1.6604806310306444","2.4912336869150016","2.4912336869150016","2.4912336869150016","2.0020770108469703","2.0020770108469703","2.0020770108469703"
"5","2000","2000","2000","1.5789881977966724","1.5789881977966724","1.5789881977966724","2.384841478950393","2.384841478950393","2.384841478950393","1.8902452979770756","1.8902452979770756","1.8902452979770756"
"5.25","2100","2100","2100","1.504248144576411","1.504248144576411","1.504248144576411","2.2803903918111312","2.2803903918111312","2.2803903918111312","1.7916121594518468","1.7916121594518468","1.7916121594518468"
"5.5","2200","2200","2200","1.4348402577439776","1.4348402577439776","1.4348402577439776","2.177839023525984","2.177839023525984","2.177839023525984","1.7032703821258535","1.7032703821258535","1.7032703821258535"
"5.75","2300","2300","2300","1.3696751645100405","1.3696751645100405","1.3696751645100405","2.0771506912037903","2.0771506912037903","2.0771506912037903","1.6229637569260864","1.6229637569260864","1.6229637569260864"
"6","2400","2400","2400","1.3079217489765305","1.3079217489765305","1.3079217489765305","1.9782929345594122","1.9782929345594122","1.9782929345594122","1.5489551787892701","1.5489551787892701","1.5489551787892701"
"6.25","2500","2500","2500","1.24894859200169","1.24894859200169","1.24894859200169","1.8812370705281196","1.8812370705281196","1.8812370705281196","1.4799156550654795","1.4799156550654795","1.4799156550654795"
"6.5","2600","2600","2600","1.192277523571099","1.192277523571099","1.192277523571099","1.785957792864225","1.785957792864225","1.785957792864225","1.4148335302467572","1.4148335302467572","1.4148335302467572"
"6.75","2700","2700","2700","1.1375472612565376","1.1375472612565376","1.1375472612565376","1.692432811450839","1.692432811450839","1.692432811450839","1.3529417475819898","1.3529417475819898","1.3529417475819898"
"7","2800","2800","2800","1.0844852372867146","1.0844852372867146","1.0844852372867146","1.6006425267535527","1.6006425267535527","1.6006425267535527","1.293660454381575","1.293660454381575","1.293660454381575"
"7.25","2900","2900","2900","1.0328859511871225","1.0328859511871225","1.0328859511871225","1.5105697354522645","1.5105697354522645","1.5105697354522645","1.2365522544885752","1.2365522544885752","1.2365522544885752"
"7.5","3000","3000","3000","0.9825944491512217","0.9825944491512217","0.9825944491512217","1.4221993637991641","1.4221993637991641","1.4221993637991641","1.1812876537192472","1.1812876537192472","1.1812876537192472"
"7.75","3100","3100","3100","0.9334937861241553","0.9334937861241553","0.9334937861241553","1.3355182256909974","1.3355182256909974","1.3355182256909974","1.1276185833445966","1.1276185833445966","1.1276185833445966"
"8","3200","3200","3200","0.885495553887137","0.885495553887137","0.885495553887137","1.2505148028217115","1.2505148028217115","1.2505148028217115","1.0753582424888612","1.0753582424888612","1.0753582424888612"
"8.25","3300","3300","3300","0.838532751881147","0.838532751881147","0.838532751881147","1.1671790446070016","1.1671790446070016","1.1671790446070016","1.0243658321931406","1.0243658321931406","1.0243658321931406"
"8.5","3400","3400","3400","0.7925544370463814","0.7925544370463814","0.7925544370463814","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.9745350442852441","0.9745350442852441","0.9745350442852441"
"8.75","3500","3500","3500","0.7475217175915223","0.7475217175915223","0.7475217175915223","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.92578541226464","0.92578541226464","0.92578541226464"
"9","3600","3600","3600","0.7034047575863646","0.7034047575863646","0.7034047575863646","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.8780558309338782","0.8780558309338782","0.8780558309338782"
"9.25","3700","3700","3700","0.6601805390563731","0.6601805390563731","0.6601805390563731","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.8312997113426257","0.8312997113426257","0.8312997113426257"
"9.5","3800","3800","3800","0.617831190022135","0.617831190022135","0.617831190022135","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.7854813636875818","0.7854813636875818","0.7854813636875818"
"9.75","3900","3900","3900","0.5763427343286504","0.5763427343286504","0.5763427343286504","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.7405732990569356","0.7405732990569356","0.7405732990569356"
"10","4000","4000","4000","0.5357041552277212","0.5357041552277212","0.5357041552277212","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.6965542167158009","0.6965542167158009","0.6965542167158009"
"10.25","4100","4100","4100","0.4959066920307076","0.4959066920307076","0.4959066920307076","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.6534075016517102","0.6534075016517102","0.6534075016517102"
"10.5","4200","4200","4200","0.45694330975826103","0.45694330975826103","0.45694330975826103","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.6111201012088943","0.6111201012088943","0.6111201012088943"
"10.75","4300","4300","4300","0.4188082971724006","0.4188082971724006","0.4188082971724006","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.5696816829806313","0.5696816829806313","0.5696816829806313"
"11","4400","4400","4400","0.3814969601271195","0.3814969601271195","0.3814969601271195","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.5290840012059392","0.5290840012059392","0.5290840012059392"
"11.25","4500","4500","4500","0.345005385775784","0.345005385775784","0.345005385775784","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.4893204176985002","0.4893204176985002","0.4893204176985002"
"11.5","4600","4600","4600","0.30933025956115784","0.30933025956115784","0.30933025956115784","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.45038553735071446","0.45038553735071446","0.45038553735071446"
"11.75","4700","4700","4700","0.2744687216452204","0.2744687216452204","0.2744687216452204","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.4122749286804396","0.4122749286804396","0.4122749286804396"
"12","4800","4800","4800","0.24041825293300875","0.24041825293300875","0.24041825293300875","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.37498490762056774","0.37498490762056774","0.37498490762056774"
"12.25","4900","4900","4900","0.20717658342482145","0.20717658342482145","0.20717658342482145","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.3385123684734915","0.3385123684734915","0.3385123684734915"
"12.5","5000","5000","5000","0.1747416175319059","0.1747416175319059","0.1747416175319059","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.3028546501778636","0.3028546501778636","0.3028546501778636"
"12.75","5100","5100","5100","0.14311137238946256","0.14311137238946256","0.14311137238946256","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.26800942914971726","0.26800942914971726","0.26800942914971726"
"13","5200","5200","5200","0.11228392622920377","0.11228392622920377","0.11228392622920377","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.2339746322528568","0.2339746322528568","0.2339746322528568"
"13.25","5300","5300","5300","0.08225737462950881","0.08225737462950881","0.08225737462950881","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.20074836513917935","0.20074836513917935","0.20074836513917935"
"13.5","5400","5400","5400","0.05302979301662256","0.05302979301662256","0.05302979301662256","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","0.168328852438154","0.168328852438154","0.168328852438154"
"13.75","5500","5500","5500","0.024599204198644718","0.024599204198644718","0.024599204198644718","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","0.13671438718422083","0.13671438718422083","0.13671438718422083"
"14","5600","5600","5600","-0.003036449985548745","-0.003036449985548745","-0.003036449985548745","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","0.10590328753870915","0.10590328753870915","0.10590328753870915"
"14.25","5700","5700","5700","-0.02987933359898128","-0.02987933359898128","-0.02987933359898128","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","0.07589385935344287","0.07589385935344287","0.07589385935344287"
"14.5","5800","5800","5800","-0.055931738653986575","-0.055931738653986575","-0.055931738653986575","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","0.04668436348380453","0.04668436348380453","0.04668436348380453"
"14.75","5900","5900","5900","-0.08119610468653293","-0.08119610468653293","-0.08119610468653293","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","0.018272987024469833","0.018272987024469833","0.018272987024469833"
"15","6000","6000","6000","-0.10567503617977614","-0.10567503617977614","-0.10567503617977614","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.009342182163209145","-0.009342182163209145","-0.009342182163209145"
"15.25","6100","6100","6100","-0.12937131809209257","-0.12937131809209257","-0.12937131809209257","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.036163178118440054","-0.036163178118440054","-0.036163178118440054"
"15.5","6200","6200","6200","-0.15228792969452012","-0.15228792969452012","-0.15228792969452012","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.06219217702170082","-0.06219217702170082","-0.06219217702170082"
"15.75","6300","6300","6300","-0.1744280568845194","-0.1744280568845194","-0.1744280568845194","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.08743151530773652","-0.08743151530773652","-0.08743151530773652"
"16","6400","6400","6400","-0.19579510311402845","-0.19579510311402845","-0.19579510311402845","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.1118837058896881","-0.1118837058896881","-0.1118837058896881"
"16.25","6500","6500","6500","-0.21639269904755293","-0.21639269904755293","-0.21639269904755293","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.1355514526879752","-0.1355514526879752","-0.1355514526879752"
"16.5","6600","6600","6600","-0.23622471104878273","-0.23622471104878273","-0.23622471104878273","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.15843766362320044","-0.15843766362320044","-0.15843766362320044"
"16.75","6700","6700","6700","-0.2552952485806978","-0.2552952485806978","-0.2552952485806978","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.1805454622060224","-0.1805454622060224","-0.1805454622060224"
"17","6800","6800","6800","-0.27360867059336946","-0.27360867059336946","-0.27360867059336946","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.20187819783653738","-0.20187819783653738","-0.20187819783653738"
"17.25","6900","6900","6900","-0.2911695909650367","-0.2911695909650367","-0.2911695909650367","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.2224394549097919","-0.2224394549097919","-0.2224394549097919"
"17.5","7000","7000","7000","-0.3079828830549878","-0.3079828830549878","-0.3079828830549878","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.2422330608113914","-0.2422330608113914","-0.2422330608113914"
"17.75","7100","7100","7100","-0.32405368342098684","-0.32405368342098684","-0.32405368342098684","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.2612630928770645","-0.2612630928770645","-0.2612630928770645"
"18","7200","7200","7200","-0.33938739474913115","-0.33938739474913115","-0.33938739474913115","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.27953388438180926","-0.27953388438180926","-0.27953388438180926"
"18.25","7300","7300","7300","-0.3539896880399408","-0.3539896880399408","-0.3539896880399408","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.2970500296174975","-0.2970500296174975","-0.2970500296174975"
"18.5","7400","7400","7400","-0.3678665040909768","-0.3678665040909768","-0.3678665040909768","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.31381638811217427","-0.31381638811217427","-0.31381638811217427"
"18.75","7500","7500","7500","-0.38102405431328373","-0.38102405431328373","-0.38102405431328373","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.3298380880395614","-0.3298380880395614","-0.3298380880395614"
"19","7600","7600","7600","-0.3934688209163161","-0.3934688209163161","-0.3934688209163161","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.34512052886322686","-0.34512052886322686","-0.34512052886322686"
"19.25","7700","7700","7700","-0.4052075564937165","-0.4052075564937165","-0.4052075564937165","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.3596693832563982","-0.3596693832563982","-0.3596693832563982"
"19.5","7800","7800","7800","-0.41624728304028447","-0.41624728304028447","-0.41624728304028447","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.3734905983354061","-0.3734905983354061","-0.3734905983354061"
"19.75","7900","7900","7900","-0.42659529042866595","-0.42659529042866595","-0.42659529042866595","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.38659039624208336","-0.38659039624208336","-0.38659039624208336"
"20","8000","8000","8000","-0.43625913437269204","-0.43625913437269204","-0.43625913437269204","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.39897527410812805","-0.39897527410812805","-0.39897527410812805"
"20.25","8100","8100","8100","-0.44524663390284597","-0.44524663390284597","-0.44524663390284597","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.4106520034323815","-0.4106520034323815","-0.4106520034323815"
"20.5","8200","8200","8200","-0.4535658683780442","-0.4535658683780442","-0.4535658683780442","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.4216276289001183","-0.4216276289001183","-0.4216276289001183"
"20.75","8300","8300","8300","-0.46122517405674746","-0.46122517405674746","-0.46122517405674746","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.4319094666718367","-0.4319094666718367","-0.4319094666718367"
"21","8400","8400","8400","-0.468233140249347","-0.468233140249347","-0.468233140249347","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.4415051021675136","-0.4415051021675136","-0.4415051021675136"
"21.25","8500","8500","8500","-0.4745986050728234","-0.4745986050728234","-0.4745986050728234","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.45042238737101026","-0.45042238737101026","-0.45042238737101026"
"21.5","8600","8600","8600","-0.4803306508277827","-0.4803306508277827","-0.4803306508277827","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.4586694376780659","-0.4586694376780659","-0.4586694376780659"
"21.75","8700","8700","8700","-0.4854385990171858","-0.4854385990171858","-0.4854385990171858","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.46625462831026077","-0.46625462831026077","-0.46625462831026077"
"22","8800","8800","8800","-0.4899320050253508","-0.4899320050253508","-0.4899320050253508","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.47318659031631605","-0.47318659031631605","-0.47318659031631605"
"22.25","8900","8900","8900","-0.4938206524751396","-0.4938206524751396","-0.4938206524751396","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.47947420618121206","-0.47947420618121206","-0.47947420618121206"
"22.5","9000","9000","9000","-0.497114547280627","-0.497114547280627","-0.497114547280627","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.4851266050627807","-0.4851266050627807","-0.4851266050627807"
"22.75","9100","9100","9100","-0.4998239114119748","-0.4998239114119748","-0.4998239114119748","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.4901531576746647","-0.4901531576746647","-0.4901531576746647"
"23","9200","9200","9200","-0.50195917638873","-0.50195917638873","-0.50195917638873","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.4945634708338722","-0.4945634708338722","-0.4945634708338722"
"23.25","9300","9300","9300","-0.5035309765172603","-0.5035309765172603","-0.5035309765172603","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.498367381690495","-0.498367381690495","-0.498367381690495"
"23.5","9400","9400","9400","-0.5045501418876119","-0.5045501418876119","-0.5045501418876119","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.5015749516566013","-0.5015749516566013","-0.5015749516566013"
"23.75","9500","9500","9500","-0.5050276911446481","-0.5050276911446481","-0.5050276911446481","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.5041964600507665","-0.5041964600507665","-0.5041964600507665"
"24","9600","9600","9600","-0.5049748240479375","-0.5049748240479375","-0.5049748240479375","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.5062423974742024","-0.5062423974742024","-0.5062423974742024"
"24.25","9700","9700","9700","-0.5044029138345164","-0.5044029138345164","-0.5044029138345164","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.5077234589340266","-0.5077234589340266","-0.5077234589340266"
"24.5","9800","9800","9800","-0.5033234993982789","-0.5033234993982789","-0.5033234993982789","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.508650536728729","-0.508650536728729","-0.508650536728729"
"24.75","9900","9900","9900","-0.5017482772994587","-0.5017482772994587","-0.5017482772994587","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.5090347131105454","-0.5090347131105454","-0.5090347131105454"
"25","10000","10000","10000","-0.49968909361734526","-0.49968909361734526","-0.49968909361734526","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.5088872527390584","-0.5088872527390584","-0.5088872527390584"
"25.25","10100","10100","10100","-0.4971579356591008","-0.4971579356591008","-0.4971579356591008","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.5082195949400032","-0.5082195949400032","-0.5082195949400032"
"25.5","10200","10200","10200","-0.4941669235372704","-0.4941669235372704","-0.4941669235372704","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.5070433457829376","-0.5070433457829376","-0.5070433457829376"
"25.75","10300","10300","10300","-0.49072830162831066","-0.49072830162831066","-0.49072830162831066","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.5053702699911098","-0.5053702699911098","-0.5053702699911098"
"26","10400","10400","10400","-0.48685442992422523","-0.48685442992422523","-0.48685442992422523","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.5032122826965926","-0.5032122826965926","-0.5032122826965926"
"26.25","10500","10500","10500","-0.4825577752891488","-0.4825577752891488","-0.4825577752891488","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.5005814410534655","-0.5005814410534655","-0.5005814410534655"
"26.5","10600","10600","10600","-0.4778509026324932","-0.4778509026324932","-0.4778509026324932","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.49748993572156697","-0.49748993572156697","-0.49748993572156697"
"26.75","10700","10700","10700","-0.4727464660100405","-0.4727464660100405","-0.4727464660100405","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.4939500822330808","-0.4939500822330808","-0.4939500822330808"
"27","10800","10800","10800","-0.46725719966415746","-0.46725719966415746","-0.46725719966415746","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.48997431225399135","-0.48997431225399135","-0.48997431225399135"
"27.25","10900","10900","10900","-0.4613959090140885","-0.4613959090140885","-0.4613959090140885","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.48557516475221574","-0.48557516475221574","-0.48557516475221574"
"27.5","11000","11000","11000","-0.4551754616070775","-0.4551754616070775","-0.4551754616070775","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.48076527708397154","-0.48076527708397154","-0.48076527708397154"
"27.75","11100","11100","11100","-0.44860877804086197","-0.44860877804086197","-0.44860877804086197","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.47555737600974923","-0.47555737600974923","-0.47555737600974923"
"28","11200","11200","11200","-0.4417088228678856","-0.4417088228678856","-0.4417088228678856","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.46996426865103136","-0.46996426865103136","-0.46996426865103136"
"28.25","11300","11300","11300","-0.4344885954913719","-0.4344885954913719","-0.4344885954913719","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.4639988333986933","-0.4639988333986933","-0.4639988333986933"
"28.5","11400","11400","11400","-0.4269611210632089","-0.4269611210632089","-0.4269611210632089","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.4576740107838321","-0.4576740107838321","-0.4576740107838321"
"28.75","11500","11500","11500","-0.41913944139338777","-0.41913944139338777","-0.41913944139338777","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.45100279432153345","-0.45100279432153345","-0.45100279432153345"
"29","11600","11600","11600","-0.4110366058805604","-0.4110366058805604","-0.4110366058805604","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.44399822133794287","-0.44399822133794287","-0.44399822133794287"
"29.25","11700","11700","11700","-0.40266566247306623","-0.40266566247306623","-0.40266566247306623","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.43667336379075294","-0.43667336379075294","-0.43667336379075294"
"29.5","11800","11800","11800","-0.39403964866959945","-0.39403964866959945","-0.39403964866959945","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.4290413190930752","-0.4290413190930752","-0.4290413190930752"
"29.75","11900","11900","11900","-0.3851715825684822","-0.3851715825684822","-0.3851715825684822","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.42111520095043187","-0.42111520095043187","-0.42111520095043187"
"30","12000","12000","12000","-0.3760744539743166","-0.3760744539743166","-0.3760744539743166","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.4129081302204279","-0.4129081302204279","-0.4129081302204279"
"30.25","12100","12100","12100","-0.3667612155705963","-0.3667612155705963","-0.3667612155705963","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.40443322580448154","-0.40443322580448154","-0.40443322580448154"
"30.5","12200","12200","12200","-0.35724477416665196","-0.35724477416665196","-0.35724477416665196","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.39570359558076695","-0.39570359558076695","-0.39570359558076695"
"30.75","12300","12300","12300","-0.34753798202711333","-0.34753798202711333","-0.34753798202711333","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.3867323273873586","-0.3867323273873586","-0.3867323273873586"
"31","12400","12400","12400","-0.3376536282918676","-0.3376536282918676","-0.3376536282918676","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.3775324800643548","-0.3775324800643548","-0.3775324800643548"
"31.25","12500","12500","12500","-0.32760443049429416","-0.32760443049429416","-0.32760443049429416","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.3681170745635742","-0.3681170745635742","-0.3681170745635742"
"31.5","12600","12600","12600","-0.3174030261853484","-0.3174030261853484","-0.3174030261853484","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.3584990851342082","-0.3584990851342082","-0.3584990851342082"
"31.75","12700","12700","12700","-0.3070619646708691","-0.3070619646708691","-0.3070619646708691","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.34869143059262686","-0.34869143059262686","-0.34869143059262686"
"32","12800","12800","12800","-0.29659369886927334","-0.29659369886927334","-0.29659369886927334","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.33870696568433284","-0.33870696568433284","-0.33870696568433284"
"32.25","12900","12900","12900","-0.2860105772965948","-0.2860105772965948","-0.2860105772965948","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.3285584725458503","-0.3285584725458503","-0.3285584725458503"
"32.5","13000","13000","13000","-0.27532483618561615","-0.27532483618561615","-0.27532483618561615","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.31825865227414424","-0.31825865227414424","-0.31825865227414424"
"32.75","13100","13100","13100","-0.2645485917456273","-0.2645485917456273","-0.2645485917456273","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.30782011661094755","-0.30782011661094755","-0.30782011661094755"
"33","13200","13200","13200","-0.2536938325691382","-0.2536938325691382","-0.2536938325691382","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.29725537974918337","-0.29725537974918337","-0.29725537974918337"
"33.25","13300","13300","13300","-0.24277241219165147","-0.24277241219165147","-0.24277241219165147","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.28657685026844754","-0.28657685026844754","-0.28657685026844754"
"33.5","13400","13400","13400","-0.23179604181038707","-0.23179604181038707","-0.23179604181038707","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.27579682320630944","-0.27579682320630944","-0.27579682320630944"
"33.75","13500","13500","13500","-0.220776283167638","-0.220776283167638","-0.220776283167638","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.26492747227199104","-0.26492747227199104","-0.26492747227199104"
"34","13600","13600","13600","-0.2097245416042063","-0.2097245416042063","-0.2097245416042063","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.25398084220874545","-0.25398084220874545","-0.25398084220874545"
"34.25","13700","13700","13700","-0.19865205928815965","-0.19865205928815965","-0.19865205928815965","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.24296884131106627","-0.24296884131106627","-0.24296884131106627"
"34.5","13800","13800","13800","-0.18756990862391748","-0.18756990862391748","-0.18756990862391748","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.23190323410262692","-0.23190323410262692","-0.23190323410262692"
"34.75","13900","13900","13900","-0.17648898584645845","-0.17648898584645845","-0.17648898584645845","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.22079563418063575","-0.22079563418063575","-0.22079563418063575"
"35","14000","14000","14000","-0.16542000480521254","-0.16542000480521254","-0.16542000480521254","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.2096574972320715","-0.2096574972320715","-0.2096574972320715"
"35.25","14100","14100","14100","-0.1543734909419768","-0.1543734909419768","-0.1543734909419768","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.1985001142270411","-0.1985001142270411","-0.1985001142270411"
"35.5","14200","14200","14200","-0.14335977546697068","-0.14335977546697068","-0.14335977546697068","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.18733460479428718","-0.18733460479428718","-0.18733460479428718"
"35.75","14300","14300","14300","-0.13238898973691163","-0.13238898973691163","-0.13238898973691163","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.17617191078362887","-0.17617191078362887","-0.17617191078362887"
"36","14400","14400","14400","-0.12147105983877306","-0.12147105983877306","-0.12147105983877306","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.16502279001991896","-0.16502279001991896","-0.16502279001991896"
"36.25","14500","14500","14500","-0.11061570138265159","-0.11061570138265159","-0.11061570138265159","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.15389781025285415","-0.15389781025285415","-0.15389781025285415"
"36.5","14600","14600","14600","-0.09983241450694481","-0.09983241450694481","-0.09983241450694481","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.14280734330675868","-0.14280734330675868","-0.14280734330675868"
"36.75","14700","14700","14700","-0.08913047909880947","-0.08913047909880947","-0.08913047909880947","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.13176155943422513","-0.13176155943422513","-0.13176155943422513"
"37","14800","14800","14800","-0.0785189502326433","-0.0785189502326433","-0.0785189502326433","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.12077042187727605","-0.12077042187727605","-0.12077042187727605"
"37.25","14900","14900","14900","-0.06800665382910259","-0.06800665382910259","-0.06800665382910259","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.10984368163947447","-0.10984368163947447","-0.10984368163947447"
"37.5","15000","15000","15000","-0.057602182536938426","-0.057602182536938426","-0.057602182536938426","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.0989908724721805","-0.0989908724721805","-0.0989908724721805"
"37.75","15100","15100","15100","-0.04731389183970698","-0.04731389183970698","-0.04731389183970698","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.08822130607792608","-0.08822130607792608","-0.08822130607792608"
"38","15200","15200","15200","-0.03714989638917949","-0.03714989638917949","-0.03714989638917949","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.07754406753364285","-0.07754406753364285","-0.07754406753364285"
"38.25","15300","15300","15300","-0.02711806656705155","-0.02711806656705155","-0.02711806656705155","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.06696801093625472","-0.06696801093625472","-0.06696801093625472"
"38.5","15400","15400","15400","-0.017226025276322745","-0.017226025276322745","-0.017226025276322745","0.07428041701870565","0.07428041701870565","0.07428041701870565","-0.05650175527290914","-0.05650175527290914","-0.05650175527290914"
"38.75","15500","15500","15500","-0.00748114496349313","-0.00748114496349313","-0.00748114496349313","0.09195021559320458","0.09195021559320458","0.09195021559320458","-0.046153680517896825","-0.046153680517896825","-0.046153680517896825"
"39","15600","15600","15600","0.0021094551275024527","0.0021094551275024527","0.0021094551275024527","0.10923645732247805","0.10923645732247805","0.10923645732247805","-0.03593192395807687","-0.03593192395807687","-0.03593192395807687"
"39.25","15700","15700","15700","0.011538911468924563","0.011538911468924563","0.011538911468924563","0.12612835817426238","0.12612835817426238","0.12612835817426238","-0.025844376748395934","-0.025844376748395934","-0.025844376748395934"
"39.5","15800","15800","15800","0.0208006185299481","0.0208006185299481","0.0208006185299481","0.14261567085063093","0.14261567085063093","0.14261567085063093","-0.015898680698862758","-0.015898680698862758","-0.015898680698862758"
"39.75","15900","15900","15900","0.029888230824214962","0.029888230824214962","0.029888230824214962","0.15868868624395804","0.15868868624395804","0.15868868624395804","-0.006102225294111155","-0.006102225294111155","-0.006102225294111155"
"40","16000","16000","16000","0.03879566472418376","0.03879566472418376","0.03879566472418376","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.003537855053540706","0.003537855053540706","0.003537855053540706"
"40.25","16100","16100","16100","0.047517100042456926","0.047517100042456926","0.047517100042456926","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.013014683516852005","0.013014683516852005","0.013014683516852005"
"40.5","16200","16200","16200","0.056046981380480546","0.056046981380480546","0.056046981380480546","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.02232164313178342","0.02232164313178342","0.02232164313178342"
"40.75","16300","16300","16300","0.0643800192452237","0.0643800192452237","0.0643800192452237","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.031452378840745254","0.031452378840745254","0.031452378840745254"
"41","16400","16400","16400","0.07251119093465526","0.07251119093465526","0.07251119093465526","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.04040079930095111","0.04040079930095111","0.04040079930095111"
"41.25","16500","16500","16500","0.08043574119304299","0.08043574119304299","0.08043574119304299","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.04916107845807924","0.04916107845807924","0.04916107845807924"
"41.5","16600","16600","16600","0.08814918263730506","0.08814918263730506","0.08814918263730506","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.057727656885658146","0.057727656885658146","0.057727656885658146"
"41.75","16700","16700","16700","0.09564729595584481","0.09564729595584481","0.09564729595584481","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.06609524289080138","0.06609524289080138","0.06609524289080138"
"42","16800","16800","16800","0.10292612988150097","0.10292612988150097","0.10292612988150097","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.07425881338714144","0.07425881338714144","0.07425881338714144"
"42.25","16900","16900","16900","0.10998200094043784","0.10998200094043784","0.10998200094043784","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.08221361453600334","0.08221361453600334","0.08221361453600334"
"42.5","17000","17000","17000","0.11681149297899644","0.11681149297899644","0.11681149297899644","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.08995516215708016","0.08995516215708016","0.08995516215708016"
"42.75","17100","17100","17100","0.12341145647071368","0.12341145647071368","0.12341145647071368","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.09747924191006774","0.09747924191006774","0.09747924191006774"
"43","17200","17200","17200","0.12977900760590264","0.12977900760590264","0.12977900760590264","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.10478190924891467","0.10478190924891467","0.10478190924891467"
"43.25","17300","17300","17300","0.13591152716637048","0.13591152716637048","0.13591152716637048","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.11185948915054827","0.11185948915054827","0.11185948915054827"
"43.5","17400","17400","17400","0.14180665918802704","0.14180665918802704","0.14180665918802704","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.11870857562012191","0.11870857562012191","0.11870857562012191"
"43.75","17500","17500","17500","0.14746230941431074","0.14746230941431074","0.14746230941431074","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.1253260309750254","0.1253260309750254","0.1253260309750254"
"44","17600","17600","17600","0.15287664354352956","0.15287664354352956","0.15287664354352956","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.13170898491008282","0.13170898491008282","0.13170898491008282"
"44.25","17700","17700","17700","0.1580480852733814","0.1580480852733814","0.1580480852733814","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.13785483334655","0.13785483334655","0.13785483334655"
"44.5","17800","17800","17800","0.16297531414607455","0.16297531414607455","0.16297531414607455","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.1437612370676914","0.1437612370676914","0.1437612370676914"
"44.75","17900","17900","17900","0.16765726319763485","0.16765726319763485","0.16765726319763485","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.1494261201439116","0.1494261201439116","0.1494261201439116"
"45","18000","18000","18000","0.17209311641512876","0.17209311641512876","0.17209311641512876","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.15484766815056267","0.15484766815056267","0.15484766815056267"
"45.25","18100","18100","18100","0.17628230600568665","0.17628230600568665","0.17628230600568665","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.16002432618173384","0.16002432618173384","0.16002432618173384"
"45.5","18200","18200","18200","0.18022450948134947","0.18022450948134947","0.18022450948134947","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.1649547966634844","0.1649547966634844","0.1649547966634844"
"45.75","18300","18300","18300","0.18391964656390222","0.18391964656390222","0.18391964656390222","0.404282991929479","0.404282991929479","0.404282991929479","0.1696380369701393","0.1696380369701393","0.1696380369701393"
"46","18400","18400","18400","0.18736787591399048","0.18736787591399048","0.18736787591399048","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.1740732568474207","0.1740732568474207","0.1740732568474207"
"46.25","18500","18500","18500","0.19056959168894477","0.19056959168894477","0.19056959168894477","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.17825991564633803","0.17825991564633803","0.17825991564633803"
"46.5","18600","18600","18600","0.19352541993385822","0.19352541993385822","0.19352541993385822","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.1821977193718995","0.1821977193718995","0.1821977193718995"
"46.75","18700","18700","18700","0.19623621481058523","0.19623621481058523","0.19623621481058523","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.1858866175508505","0.1858866175508505","0.1858866175508505"
"47","18800","18800","18800","0.1987030546694392","0.1987030546694392","0.1987030546694392","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.18932679992277796","0.18932679992277796","0.18932679992277796"
"47.25","18900","18900","18900","0.2009272379684738","0.2009272379684738","0.2009272379684738","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.19251869295904667","0.19251869295904667","0.19251869295904667"
"47.5","19000","19000","19000","0.20291027904533562","0.20291027904533562","0.20291027904533562","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.19546295621415366","0.19546295621415366","0.19546295621415366"
"47.75","19100","19100","19100","0.20465390374677556","0.20465390374677556","0.20465390374677556","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.1981604785142193","0.1981604785142193","0.1981604785142193"
"48","19200","19200","19200","0.20616004492099024","0.20616004492099024","0.20616004492099024","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.20061237398742693","0.20061237398742693","0.20061237398742693"
"48.25","19300","19300","19300","0.20743083777805774","0.20743083777805774","0.20743083777805774","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.2028199779413456","0.2028199779413456","0.2028199779413456"
"48.5","19400","19400","19400","0.20846861512380876","0.20846861512380876","0.20846861512380876","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.20478484259216884","0.20478484259216884","0.20478484259216884"
"48.75","19500","19500","19500","0.20927590247254785","0.20927590247254785","0.20927590247254785","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.20650873265099817","0.20650873265099817","0.20650873265099817"
"49","19600","19600","19600","0.20985541304411098","0.20985541304411098","0.20985541304411098","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.20799362077238764","0.20799362077238764","0.20799362077238764"
"49.25","19700","19700","19700","0.2102100426508073","0.2102100426508073","0.2102100426508073","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.20924168287046724","0.20924168287046724","0.20924168287046724"
"49.5","19800","19800","19800","0.21034286447984987","0.21034286447984987","0.21034286447984987","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.21025529330801568","0.21025529330801568","0.21025529330801568"
"49.75","19900","19900","19900","0.2102571237769333","0.2102571237769333","0.2102571237769333","0.414866302109818","0.414866302109818","0.414866302109818","0.21103701996396013","0.21103701996396013","0.21103701996396013"
"50","20000","20000","20000","0.20995623243666336","0.20995623243666336","0.20995623243666336","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.21158961918482166","0.21158961918482166","0.21158961918482166"
"50.25","20100","20100","20100","0.20944376350558055","0.20944376350558055","0.20944376350558055","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.2119160306257067","0.2119160306257067","0.2119160306257067"
"50.5","20200","20200","20200","0.20872344560355852","0.20872344560355852","0.20872344560355852","0.404861516905914","0.404861516905914","0.404861516905914","0.212019371986494","0.212019371986494","0.212019371986494"
"50.75","20300","20300","20300","0.20779915726938492","0.20779915726938492","0.20779915726938492","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.21190293364891916","0.21190293364891916","0.21190293364891916"
"51","20400","20400","20400","0.20667492123635592","0.20667492123635592","0.20667492123635592","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.2115701732203069","0.2115701732203069","0.2115701732203069"
"51.25","20500","20500","20500","0.20535489864373443","0.20535489864373443","0.20535489864373443","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.21102470998974254","0.21102470998974254","0.21102470998974254"
"51.5","20600","20600","20600","0.20384338318993322","0.20384338318993322","0.20384338318993322","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.21027031930250306","0.21027031930250306","0.21027031930250306"
"51.75","20700","20700","20700","0.2021447952332913","0.2021447952332913","0.2021447952332913","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.20931092685860359","0.20931092685860359","0.20931092685860359"
"52","20800","20800","20800","0.20026367584631258","0.20026367584631258","0.20026367584631258","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.20815060294133764","0.20815060294133764","0.20815060294133764"
"52.25","20900","20900","20900","0.19820468082923068","0.19820468082923068","0.19820468082923068","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.2067935565816999","0.2067935565816999","0.2067935565816999"
"52.5","21000","21000","21000","0.19597257468875545","0.19597257468875545","0.19597257468875545","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.20524412966460193","0.20524412966460193","0.20524412966460193"
"52.75","21100","21100","21100","0.1935722245878389","0.1935722245878389","0.1935722245878389","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.2035067909827894","0.2035067909827894","0.2035067909827894"
"53","21200","21200","21200","0.19100859427227973","0.19100859427227973","0.19100859427227973","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.20158613024437777","0.20158613024437777","0.20158613024437777"
"53.25","21300","21300","21300","0.18828673797995693","0.18828673797995693","0.18828673797995693","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.19948685203990868","0.19948685203990868","0.19948685203990868"
"53.5","21400","21400","21400","0.18541179433845337","0.18541179433845337","0.18541179433845337","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.19721376977482596","0.19721376977482596","0.19721376977482596"
"53.75","21500","21500","21500","0.18238898025679243","0.18238898025679243","0.18238898025679243","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.19477179957325588","0.19477179957325588","0.19477179957325588"
"54","21600","21600","21600","0.17922358481696865","0.17922358481696865","0.17922358481696865","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.19216595415894275","0.19216595415894275","0.19216595415894275"
"54.25","21700","21700","21700","0.17592096317090886","0.17592096317090886","0.17592096317090886","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.18940133671918266","0.18940133671918266","0.18940133671918266"
"54.5","21800","21800","21800","0.17248653044844328","0.17248653044844328","0.17248653044844328","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.18648313475754713","0.18648313475754713","0.18648313475754713"
"54.75","21900","21900","21900","0.16892575568181398","0.16892575568181398","0.16892575568181398","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.18341661394116163","0.18341661394116163","0.18341661394116163"
"55","22000","22000","22000","0.16524415575218546","0.16524415575218546","0.16524415575218546","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.1802071119482655","0.1802071119482655","0.1802071119482655"
"55.25","22100","22100","22100","0.1614472893635527","0.1614472893635527","0.1614472893635527","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.17686003232171732","0.17686003232171732","0.17686003232171732"
"55.5","22200","22200","22200","0.15754075104937387","0.15754075104937387","0.15754075104937387","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.17338083833406867","0.17338083833406867","0.17338083833406867"
"55.75","22300","22300","22300","0.15353016521717966","0.15353016521717966","0.15353016521717966","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.16977504686977318","0.16977504686977318","0.16977504686977318"
"56","22400","22400","22400","0.1494211802363276","0.1494211802363276","0.1494211802363276","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.166048222330021","0.166048222330021","0.166048222330021"
"56.25","22500","22500","22500","0.1452194625739911","0.1452194625739911","0.1452194625739911","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.16220597056564293","0.16220597056564293","0.16220597056564293"
"56.5","22600","22600","22600","0.14093069098437697","0.14093069098437697","0.14093069098437697","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.15825393284343262","0.15825393284343262","0.15825393284343262"
"56.75","22700","22700","22700","0.1365605507560797","0.1365605507560797","0.1365605507560797","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.1541977798511804","0.1541977798511804","0.1541977798511804"
"57","22800","22800","22800","0.13211472802237992","0.13211472802237992","0.13211472802237992","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.15004320574661636","0.15004320574661636","0.15004320574661636"
"57.25","22900","22900","22900","0.1275989041391943","0.1275989041391943","0.1275989041391943","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.14579592225538235","0.14579592225538235","0.14579592225538235"
"57.5","23000","23000","23000","0.1230187501352819","0.1230187501352819","0.1230187501352819","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.1414616528230616","0.1414616528230616","0.1414616528230616"
"57.75","23100","23100","23100","0.11837992123920112","0.11837992123920112","0.11837992123920112","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.13704612682619866","0.13704612682619866","0.13704612682619866"
"58","23200","23200","23200","0.1136880514874023","0.1136880514874023","0.1136880514874023","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.1325550738471451","0.1325550738471451","0.1325550738471451"
"58.25","23300","23300","23300","0.1089487484177268","0.1089487484177268","0.1089487484177268","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.12799421801747365","0.12799421801747365","0.12799421801747365"
"58.5","23400","23400","23400","0.10416758785246155","0.10416758785246155","0.10416758785246155","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.12336927243458018","0.12336927243458018","0.12336927243458018"
"58.75","23500","23500","23500","0.09935010877498228","0.09935010877498228","0.09935010877498228","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.11868593365600266","0.11868593365600266","0.11868593365600266"
"59","23600","23600","23600","0.0945018083038899","0.0945018083038899","0.0945018083038899","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.11394987627586109","0.11394987627586109","0.11394987627586109"
"59.25","23700","23700","23700","0.08962813676842092","0.08962813676842092","0.08962813676842092","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.10916674758771189","0.10916674758771189","0.10916674758771189"
"59.5","23800","23800","23800","0.08473449288878213","0.08473449288878213","0.08473449288878213","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.10434216233799229","0.10434216233799229","0.10434216233799229"
"59.75","23900","23900","23900","0.07982621906492679","0.07982621906492679","0.07982621906492679","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.0994816975741021","0.0994816975741021","0.0994816975741021"
"60","24000","24000","24000","0.07490859677715697","0.07490859677715697","0.07490859677715697","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.09459088759105153","0.09459088759105153","0.09459088759105153"
"60.25","24100","24100","24100","0.06998684210179858","0.06998684210179858","0.06998684210179858","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.0896752189804731","0.0896752189804731","0.0896752189804731"
"60.5","24200","24200","24200","0.06506610134505818","0.06506610134505818","0.06506610134505818","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.08474012578566442","0.08474012578566442","0.08474012578566442"
"60.75","24300","24300","24300","0.060151446798027856","0.060151446798027856","0.060151446798027856","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.07979098476619452","0.07979098476619452","0.07979098476619452"
"61","24400","24400","24400","0.05524787261566507","0.05524787261566507","0.05524787261566507","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.07483311077547553","0.07483311077547553","0.07483311077547553"
"61.25","24500","24500","24500","0.050360290822426865","0.050360290822426865","0.050360290822426865","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.069871752254557","0.069871752254557","0.069871752254557"
"61.5","24600","24600","24600","0.045493527447095235","0.045493527447095235","0.045493527447095235","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.06491208684526617","0.06491208684526617","0.06491208684526617"
"61.75","24700","24700","24700","0.040652318789181","0.040652318789181","0.040652318789181","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.059959217125670664","0.059959217125670664","0.059959217125670664"
"62","24800","24800","24800","0.035841307819147676","0.035841307819147676","0.035841307819147676","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.055018166470701235","0.055018166470701235","0.055018166470701235"
"62.25","24900","24900","24900","0.031065040714545338","0.031065040714545338","0.031065040714545338","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.050093875040621745","0.050093875040621745","0.050093875040621745"
"62.5","25000","25000","25000","0.026327963533996558","0.026327963533996558","0.026327963533996558","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.045191195899891484","0.045191195899891484","0.045191195899891484"
"62.75","25100","25100","25100","0.02163441903082412","0.02163441903082412","0.02163441903082412","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.040314891268812866","0.040314891268812866","0.040314891268812866"
"63","25200","25200","25200","0.01698864360795979","0.01698864360795979","0.01698864360795979","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.0354696289102112","0.0354696289102112","0.0354696289102112"
"63.25","25300","25300","25300","0.012394764415621184","0.012394764415621184","0.012394764415621184","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.030659978653240553","0.030659978653240553","0.030659978653240553"
"63.5","25400","25400","25400","0.007856796593091905","0.007856796593091905","0.007856796593091905","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","0.025890409056260104","0.025890409056260104","0.025890409056260104"
"63.75","25500","25500","25500","0.0033786406557877887","0.0033786406557877887","0.0033786406557877887","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","0.0211652842105723","0.0211652842105723","0.0211652842105723"
"64","25600","25600","25600","-0.0010359199713599818","-0.0010359199713599818","-0.0010359199713599818","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","0.016488860686662075","0.016488860686662075","0.016488860686662075"
"64.25","25700","25700","25700","-0.005383221273326065","-0.005383221273326065","-0.005383221273326065","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","0.011865284624423437","0.011865284624423437","0.011865284624423437"
"64.5","25800","25800","25800","-0.009659720816489466","-0.009659720816489466","-0.009659720816489466","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","0.007298588968706186","0.007298588968706186","0.007298588968706186"
"64.75","25900","25900","25900","-0.013861999771633436","-0.013861999771633436","-0.013861999771633436","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","0.0027926908513623977","0.0027926908513623977","0.0027926908513623977"
"65","26000","26000","26000","-0.017986764788021435","-0.017986764788021435","-0.017986764788021435","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.0016486108791812087","-0.0016486108791812087","-0.0016486108791812087"
"65.25","26100","26100","26100","-0.022030849718273803","-0.022030849718273803","-0.022030849718273803","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.0060216379799519285","-0.0060216379799519285","-0.0060216379799519285"
"65.5","26200","26200","26200","-0.025991217193918472","-0.025991217193918472","-0.025991217193918472","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.010322834986340103","-0.010322834986340103","-0.010322834986340103"
"65.75","26300","26300","26300","-0.02986496005163728","-0.02986496005163728","-0.02986496005163728","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.014548771235321875","-0.014548771235321875","-0.014548771235321875"
"66","26400","26400","26400","-0.03364930261037568","-0.03364930261037568","-0.03364930261037568","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.018696142738577448","-0.018696142738577448","-0.018696142738577448"
"66.25","26500","26500","26500","-0.0373416017996296","-0.0373416017996296","-0.0373416017996296","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.022761773905241547","-0.022761773905241547","-0.022761773905241547"
"66.5","26600","26600","26600","-0.040939348139366664","-0.040939348139366664","-0.040939348139366664","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.026742619114169086","-0.026742619114169086","-0.026742619114169086"
"66.75","26700","26700","26700","-0.04444016657218196","-0.04444016657218196","-0.04444016657218196","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.03063576413575203","-0.03063576413575203","-0.03063576413575203"
"67","26800","26800","26800","-0.047841817148427945","-0.047841817148427945","-0.047841817148427945","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.03443842740346549","-0.03443842740346549","-0.03443842740346549"
"67.25","26900","26900","26900","-0.051142195565199035","-0.051142195565199035","-0.051142195565199035","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.03814796113547482","-0.03814796113547482","-0.03814796113547482"
"67.5","27000","27000","27000","-0.05433933356018604","-0.05433933356018604","-0.05433933356018604","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.04176185230677337","-0.04176185230677337","-0.04176185230677337"
"67.75","27100","27100","27100","-0.05743139916155128","-0.05743139916155128","-0.05743139916155128","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.04527772347246874","-0.04527772347246874","-0.04527772347246874"
"68","27200","27200","27200","-0.06041669679510875","-0.06041669679510875","-0.06041669679510875","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.04869333344297487","-0.04869333344297487","-0.04869333344297487"
"68.25","27300","27300","27300","-0.06329366725022244","-0.06329366725022244","-0.06329366725022244","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.052006577812007904","-0.052006577812007904","-0.052006577812007904"
"68.5","27400","27400","27400","-0.06606088750596419","-0.06606088750596419","-0.06606088750596419","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.05521548933842063","-0.05521548933842063","-0.05521548933842063"
"68.75","27500","27500","27500","-0.06871707041919844","-0.06871707041919844","-0.06871707041919844","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.058318238183047044","-0.058318238183047044","-0.058318238183047044"
"69","27600","27600","27600","-0.07126106427638274","-0.07126106427638274","-0.07126106427638274","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.06131313200186006","-0.06131313200186006","-0.06131313200186006"
"69.25","27700","27700","27700","-0.07369185221099397","-0.07369185221099397","-0.07369185221099397","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.06419861589688135","-0.06419861589688135","-0.06419861589688135"
"69.5","27800","27800","27800","-0.07600855148860605","-0.07600855148860605","-0.07600855148860605","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.06697327222640274","-0.06697327222640274","-0.06697327222640274"
"69.75","27900","27900","27900","-0.0782104126617595","-0.0782104126617595","-0.0782104126617595","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.06963582027621294","-0.06963582027621294","-0.06963582027621294"
"70","28000","28000","28000","-0.08029681859687511","-0.08029681859687511","-0.08029681859687511","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.07218511579364294","-0.07218511579364294","-0.07218511579364294"
"70.25","28100","28100","28100","-0.08226728337556967","-0.08226728337556967","-0.08226728337556967","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.07462015038636145","-0.07462015038636145","-0.07462015038636145"
"70.5","28200","28200","28200","-0.08412145107283868","-0.08412145107283868","-0.08412145107283868","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.07694005078797575","-0.07694005078797575","-0.07694005078797575"
"70.75","28300","28300","28300","-0.08585909441467127","-0.08585909441467127","-0.08585909441467127","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.07914407799260265","-0.07914407799260265","-0.07914407799260265"
"71","28400","28400","28400","-0.08748011331775989","-0.08748011331775989","-0.08748011331775989","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.08123162626068806","-0.08123162626068806","-0.08123162626068806"
"71.25","28500","28500","28500","-0.08898453331406404","-0.08898453331406404","-0.08898453331406404","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.08320222199846361","-0.08320222199846361","-0.08320222199846361"
"71.5","28600","28600","28600","-0.0903725038630749","-0.0903725038630749","-0.0903725038630749","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.08505552251352874","-0.08505552251352874","-0.08505552251352874"
"71.75","28700","28700","28700","-0.09164429655471862","-0.09164429655471862","-0.09164429655471862","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.08679131464915596","-0.08679131464915596","-0.08679131464915596"
"72","28800","28800","28800","-0.09280030320591781","-0.09280030320591781","-0.09280030320591781","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.08840951330001015","-0.08840951330001015","-0.08840951330001015"
"72.25","28900","28900","28900","-0.09384103385391081","-0.09384103385391081","-0.09384103385391081","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.08991015981206871","-0.08991015981206871","-0.08991015981206871"
"72.5","29000","29000","29000","-0.09476711464950557","-0.09476711464950557","-0.09476711464950557","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.09129342026962231","-0.09129342026962231","-0.09129342026962231"
"72.75","29100","29100","29100","-0.09557928565351692","-0.09557928565351692","-0.09557928565351692","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.09255958367232456","-0.09255958367232456","-0.09255958367232456"
"73","29200","29200","29200","-0.09627839853970303","-0.09627839853970303","-0.09627839853970303","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.09370906000533594","-0.09370906000533594","-0.09370906000533594"
"73.25","29300","29300","29300","-0.09686541420758539","-0.09686541420758539","-0.09686541420758539","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.09474237820570025","-0.09474237820570025","-0.09474237820570025"
"73.5","29400","29400","29400","-0.09734140030859349","-0.09734140030859349","-0.09734140030859349","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.09566018402815682","-0.09566018402815682","-0.09566018402815682"
"73.75","29500","29500","29500","-0.0977075286890333","-0.0977075286890333","-0.0977075286890333","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.0964632378136702","-0.0964632378136702","-0.0964632378136702"
"74","29600","29600","29600","-0.09796507275343302","-0.09796507275343302","-0.09796507275343302","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.0971524121640269","-0.0971524121640269","-0.0971524121640269"
"74.25","29700","29700","29700","-0.09811540475186557","-0.09811540475186557","-0.09811540475186557","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.09772868952591277","-0.09772868952591277","-0.09772868952591277"
"74.5","29800","29800","29800","-0.09815999299489474","-0.09815999299489474","-0.09815999299489474","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.09819315968794862","-0.09819315968794862","-0.09819315968794862"
"74.75","29900","29900","29900","-0.09810039899982896","-0.09810039899982896","-0.09810039899982896","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.09854701719420975","-0.09854701719420975","-0.09854701719420975"
"75","30000","30000","30000","-0.0979382745720083","-0.0979382745720083","-0.0979382745720083","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.09879155867782455","-0.09879155867782455","-0.09879155867782455"
"75.25","30100","30100","30100","-0.09767535882487587","-0.09767535882487587","-0.09767535882487587","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.09892818011827503","-0.09892818011827503","-0.09892818011827503"
"75.5","30200","30200","30200","-0.09731347514262031","-0.09731347514262031","-0.09731347514262031","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.0989583740260851","-0.0989583740260851","-0.0989583740260851"
"75.75","30300","30300","30300","-0.09685452808919436","-0.09685452808919436","-0.09685452808919436","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.09888372655861213","-0.09888372655861213","-0.09888372655861213"
"76","30400","30400","30400","-0.09630050026753803","-0.09630050026753803","-0.09630050026753803","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.09870591457069786","-0.09870591457069786","-0.09870591457069786"
"76.25","30500","30500","30500","-0.09565344913284962","-0.09565344913284962","-0.09565344913284962","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.09842670260396658","-0.09842670260396658","-0.09842670260396658"
"76.5","30600","30600","30600","-0.0949155037637601","-0.0949155037637601","-0.0949155037637601","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.09804793981858645","-0.09804793981858645","-0.09804793981858645"
"76.75","30700","30700","30700","-0.09408886159527419","-0.09408886159527419","-0.09408886159527419","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.09757155687133465","-0.09757155687133465","-0.09757155687133465"
"77","30800","30800","30800","-0.09317578511734446","-0.09317578511734446","-0.09317578511734446","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.09699956274382349","-0.09699956274382349","-0.09699956274382349"
"77.25","30900","30900","30900","-0.09217859854294681","-0.09217859854294681","-0.09217859854294681","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.09633404152476696","-0.09633404152476696","-0.09633404152476696"
"77.5","31000","31000","31000","-0.0910996844495187","-0.0910996844495187","-0.0910996844495187","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.09557714915017283","-0.09557714915017283","-0.09557714915017283"
"77.75","31100","31100","31100","-0.08994148039761556","-0.08994148039761556","-0.08994148039761556","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.09473111010535538","-0.09473111010535538","-0.09473111010535538"
"78","31200","31200","31200","-0.08870647553062774","-0.08870647553062774","-0.08870647553062774","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.0937982140926692","-0.0937982140926692","-0.0937982140926692"
"78.25","31300","31300","31300","-0.08739720715938452","-0.08739720715938452","-0.08739720715938452","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.09278081266885925","-0.09278081266885925","-0.09278081266885925"
"78.5","31400","31400","31400","-0.08601625733545254","-0.08601625733545254","-0.08601625733545254","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.09168131585592393","-0.09168131585592393","-0.09168131585592393"
"78.75","31500","31500","31500","-0.08456624941691118","-0.08456624941691118","-0.08456624941691118","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.09050218872937343","-0.09050218872937343","-0.09050218872937343"
"79","31600","31600","31600","-0.08304984463036219","-0.08304984463036219","-0.08304984463036219","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.08924594798775885","-0.08924594798775885","-0.08924594798775885"
"79.25","31700","31700","31700","-0.08146973863289754","-0.08146973863289754","-0.08146973863289754","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.08791515850732583","-0.08791515850732583","-0.08791515850732583"
"79.5","31800","31800","31800","-0.07982865807771657","-0.07982865807771657","-0.07982865807771657","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.08651242988563031","-0.08651242988563031","-0.08651242988563031"
"79.75","31900","31900","31900","-0.07812935718704499","-0.07812935718704499","-0.07812935718704499","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.08504041297792875","-0.08504041297792875","-0.08504041297792875"
"80","32000","32000","32000","-0.07637461433596594","-0.07637461433596594","-0.07637461433596594","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.08350179643012555","-0.08350179643012555","-0.08350179643012555"
"80.25","32100","32100","32100","-0.07456722865072928","-0.07456722865072928","-0.07456722865072928","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.0818993032120324","-0.0818993032120324","-0.0818993032120324"
"80.5","32200","32200","32200","-0.07271001662505597","-0.07271001662505597","-0.07271001662505597","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.08023568715465633","-0.08023568715465633","-0.08023568715465633"
"80.75","32300","32300","32300","-0.07080580875790302","-0.07080580875790302","-0.07080580875790302","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.07851372949519442","-0.07851372949519442","-0.07851372949519442"
"81","32400","32400","32400","-0.06885744621609986","-0.06885744621609986","-0.06885744621609986","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.07673623543337474","-0.07673623543337474","-0.07673623543337474"
"81.25","32500","32500","32500","-0.06686777752520805","-0.06686777752520805","-0.06686777752520805","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.07490603070273073","-0.07490603070273073","-0.07490603070273073"
"81.5","32600","32600","32600","-0.06483965529189595","-0.06483965529189595","-0.06483965529189595","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.0730259581603543","-0.0730259581603543","-0.0730259581603543"
"81.75","32700","32700","32700","-0.06277593296105588","-0.06277593296105588","-0.06277593296105588","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.07109887439861526","-0.07109887439861526","-0.07109887439861526"
"82","32800","32800","32800","-0.060679461610822334","-0.060679461610822334","-0.060679461610822334","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.06912764638227971","-0.06912764638227971","-0.06912764638227971"
"82.25","32900","32900","32900","-0.05855308678858467","-0.05855308678858467","-0.05855308678858467","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.06711514811440693","-0.06711514811440693","-0.06711514811440693"
"82.5","33000","33000","33000","-0.05639964539100927","-0.05639964539100927","-0.05639964539100927","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.06506425733433294","-0.06506425733433294","-0.06506425733433294"
"82.75","33100","33100","33100","-0.054221962591015666","-0.054221962591015666","-0.054221962591015666","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.0629778522509911","-0.0629778522509911","-0.0629778522509911"
"83","33200","33200","33200","-0.05202284881457182","-0.05202284881457182","-0.05202284881457182","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.06085880831475125","-0.06085880831475125","-0.06085880831475125"
"83.25","33300","33300","33300","-0.04980509677009367","-0.04980509677009367","-0.04980509677009367","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.05870999503088615","-0.05870999503088615","-0.05870999503088615"
"83.5","33400","33400","33400","-0.047571478533152016","-0.047571478533152016","-0.047571478533152016","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.05653427281770204","-0.05653427281770204","-0.05653427281770204"
"83.75","33500","33500","33500","-0.04532474268910532","-0.04532474268910532","-0.04532474268910532","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.054334489912294504","-0.054334489912294504","-0.054334489912294504"
"84","33600","33600","33600","-0.04306761153619072","-0.04306761153619072","-0.04306761153619072","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.05211347932681234","-0.05211347932681234","-0.05211347932681234"
"84.25","33700","33700","33700","-0.04080277835151617","-0.04080277835151617","-0.04080277835151617","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.049874055858030744","-0.049874055858030744","-0.049874055858030744"
"84.5","33800","33800","33800","-0.0385329047223068","-0.0385329047223068","-0.0385329047223068","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.047619013152952056","-0.047619013152952056","-0.047619013152952056"
"84.75","33900","33900","33900","-0.036260617944666174","-0.036260617944666174","-0.036260617944666174","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.04535112083306777","-0.04535112083306777","-0.04535112083306777"
"85","34000","34000","34000","-0.033988508492019155","-0.033988508492019155","-0.033988508492019155","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.04307312167982733","-0.04307312167982733","-0.04307312167982733"
"85.25","34100","34100","34100","-0.03171912755530744","-0.03171912755530744","-0.03171912755530744","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.04078772888376989","-0.04078772888376989","-0.04078772888376989"
"85.5","34200","34200","34200","-0.029454984656911997","-0.029454984656911997","-0.029454984656911997","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.038497623359683326","-0.038497623359683326","-0.038497623359683326"
"85.75","34300","34300","34300","-0.027198545340178414","-0.027198545340178414","-0.027198545340178414","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.036205451130063154","-0.036205451130063154","-0.036205451130063154"
"86","34400","34400","34400","-0.024952228936321527","-0.024952228936321527","-0.024952228936321527","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.03391382077904722","-0.03391382077904722","-0.03391382077904722"
"86.25","34500","34500","34500","-0.02271840641038531","-0.02271840641038531","-0.02271840641038531","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.03162530097890767","-0.03162530097890767","-0.03162530097890767"
"86.5","34600","34600","34600","-0.020499398287831788","-0.020499398287831788","-0.020499398287831788","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.02934241809108127","-0.02934241809108127","-0.02934241809108127"
"86.75","34700","34700","34700","-0.01829747266323093","-0.01829747266323093","-0.01829747266323093","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.02706765384362263","-0.02706765384362263","-0.02706765384362263"
"87","34800","34800","34800","-0.016114843292419846","-0.016114843292419846","-0.016114843292419846","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.02480344308686285","-0.02480344308686285","-0.02480344308686285"
"87.25","34900","34900","34900","-0.0139536677693956","-0.0139536677693956","-0.0139536677693956","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.022552171628954752","-0.022552171628954752","-0.022552171628954752"
"87.5","35000","35000","35000","-0.011816045789101585","-0.011816045789101585","-0.011816045789101585","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.020316174152883552","-0.020316174152883552","-0.020316174152883552"
"87.75","35100","35100","35100","-0.00970401749716267","-0.00970401749716267","-0.00970401749716267","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.01809773221641878","-0.01809773221641878","-0.01809773221641878"
"88","35200","35200","35200","-0.007619561927518619","-0.007619561927518619","-0.007619561927518619","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.01589907233637777","-0.01589907233637777","-0.01589907233637777"
"88.25","35300","35300","35300","-0.005564595528800497","-0.005564595528800497","-0.005564595528800497","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.013722364158467825","-0.013722364158467825","-0.013722364158467825"
"88.5","35400","35400","35400","-0.003540970780188763","-0.003540970780188763","-0.003540970780188763","0.01509635575993751","0.01509635575993751","0.01509635575993751","-0.011569718713867597","-0.011569718713867597","-0.011569718713867597"
"88.75","35500","35500","35500","-0.0015504748973865078","-0.0015504748973865078","-0.0015504748973865078","0.018665056686135603","0.018665056686135603","0.018665056686135603","-0.009443186763602708","-0.009443186763602708","-0.009443186763602708"
"89","35600","35600","35600","0.000405171370764014","0.000405171370764014","0.000405171370764014","0.02214605598922774","0.02214605598922774","0.02214605598922774","-0.007344757231664853","-0.007344757231664853","-0.007344757231664853"
"89.25","35700","35700","35700","0.0023243148545985916","0.0023243148545985916","0.0023243148545985916","0.025536834227132783","0.025536834227132783","0.025536834227132783","-0.005276355727716871","-0.005276355727716871","-0.005276355727716871"
"89.5","35800","35800","35800","0.0042053709845637","0.0042053709845637","0.0042053709845637","0.028835018719744993","0.028835018719744993","0.028835018719744993","-0.003239843160120123","-0.003239843160120123","-0.003239843160120123"
"89.75","35900","35900","35900","0.006046824720550507","0.006046824720550507","0.006046824720550507","0.032038384368710815","0.032038384368710815","0.032038384368710815","-0.0012370144399141136","-0.0012370144399141136","-0.0012370144399141136"
"90","36000","36000","36000","0.007847231389519871","0.007847231389519871","0.007847231389519871","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.0007304027237279367","0.0007304027237279367","0.0007304027237279367"
"90.25","36100","36100","36100","0.009605217431410927","0.009605217431410927","0.009605217431410927","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.002660748936149756","0.002660748936149756","0.002660748936149756"
"90.5","36200","36200","36200","0.011319481053427984","0.011319481053427984","0.011319481053427984","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.004552434137656724","0.004552434137656724","0.004552434137656724"
"90.75","36300","36300","36300","0.012988792792901858","0.012988792792901858","0.012988792792901858","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.006403938531547488","0.006403938531547488","0.006403938531547488"
"91","36400","36400","36400","0.014611995989021928","0.014611995989021928","0.014611995989021928","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.008213813419629755","0.008213813419629755","0.008213813419629755"
"91.25","36500","36500","36500","0.01618800716383447","0.01618800716383447","0.01618800716383447","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.00998068194522142","0.00998068194522142","0.00998068194522142"
"91.5","36600","36600","36600","0.017715816313000836","0.017715816313000836","0.017715816313000836","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.011703239743741614","0.011703239743741614","0.011703239743741614"
"91.75","36700","36700","36700","0.01919448710690554","0.01919448710690554","0.01919448710690554","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.01338025550109679","0.01338025550109679","0.01338025550109679"
"92","36800","36800","36800","0.020623157002799968","0.020623157002799968","0.020623157002799968","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.01501057142017053","0.01501057142017053","0.01501057142017053"
"92.25","36900","36900","36900","0.022001037268760702","0.022001037268760702","0.022001037268760702","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.016593103595822674","0.016593103595822674","0.016593103595822674"
"92.5","37000","37000","37000","0.02332741292033449","0.02332741292033449","0.02332741292033449","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.018126842298905543","0.018126842298905543","0.018126842298905543"
"92.75","37100","37100","37100","0.024601642570831493","0.024601642570831493","0.024601642570831493","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.01961085216989892","0.01961085216989892","0.01961085216989892"
"93","37200","37200","37200","0.025823158196317877","0.025823158196317877","0.025823158196317877","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.021044272322863614","0.021044272322863614","0.021044272322863614"
"93.25","37300","37300","37300","0.02699146481644591","0.02699146481644591","0.02699146481644591","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.022426316360508444","0.022426316360508444","0.022426316360508444"
"93.5","37400","37400","37400","0.028106140092344044","0.028106140092344044","0.028106140092344044","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.023756272301255613","0.023756272301255613","0.023756272301255613"
"93.75","37500","37500","37500","0.029166833842873538","0.029166833842873538","0.029166833842873538","0.069156199176118","0.069156199176118","0.069156199176118","0.025033502419283996","0.025033502419283996","0.025033502419283996"
"94","37600","37600","37600","0.030173267480638068","0.030173267480638068","0.030173267480638068","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.02625744299861632","0.02625744299861632","0.02625744299861632"
"94.25","37700","37700","37700","0.031125233369212624","0.031125233369212624","0.031125233369212624","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.027427604002406625","0.027427604002406625","0.027427604002406625"
"94.5","37800","37800","37800","0.032022594103133836","0.032022594103133836","0.032022594103133836","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.02854356865866744","0.02854356865866744","0.02854356865866744"
"94.75","37900","37900","37900","0.032865281712268456","0.032865281712268456","0.032865281712268456","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.029604992963760825","0.029604992963760825","0.029604992963760825"
"95","38000","38000","38000","0.03365329679224907","0.03365329679224907","0.03365329679224907","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.03061160510506042","0.03061160510506042","0.03061160510506042"
"95.25","38100","38100","38100","0.03438670756273489","0.03438670756273489","0.03438670756273489","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.03156320480426771","0.03156320480426771","0.03156320480426771"
"95.5","38200","38200","38200","0.03506564885532302","0.03506564885532302","0.03506564885532302","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.03245966258294549","0.03245966258294549","0.03245966258294549"
"95.75","38300","38300","38300","0.03569032103300058","0.03569032103300058","0.03569032103300058","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.03330091895190612","0.03330091895190612","0.03330091895190612"
"96","38400","38400","38400","0.03626098884308863","0.03626098884308863","0.03626098884308863","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.03408698352616269","0.03408698352616269","0.03408698352616269"
"96.25","38500","38500","38500","0.03677798020568962","0.03677798020568962","0.03677798020568962","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.03481793406722281","0.03481793406722281","0.03481793406722281"
"96.5","38600","38600","38600","0.037241684939706164","0.037241684939706164","0.037241684939706164","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.03549391545457272","0.03549391545457272","0.03549391545457272"
"96.75","38700","38700","38700","0.03765255342855195","0.03765255342855195","0.03765255342855195","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.0361151385882616","0.0361151385882616","0.0361151385882616"
"97","38800","38800","38800","0.03801109522772856","0.03801109522772856","0.03801109522772856","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.036681879224561474","0.036681879224561474","0.036681879224561474"
"97.25","38900","38900","38900","0.03831787761648853","0.03831787761648853","0.03831787761648853","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.03719447674673621","0.03719447674673621","0.03719447674673621"
"97.5","39000","39000","39000","0.038573524095851054","0.038573524095851054","0.038573524095851054","0.078942460271251","0.078942460271251","0.078942460271251","0.03765333287300862","0.03765333287300862","0.03765333287300862"
"97.75","39100","39100","39100","0.03877871283527989","0.03877871283527989","0.03877871283527989","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.0380589103038723","0.0380589103038723","0.0380589103038723"
"98","39200","39200","39200","0.03893417507037144","0.03893417507037144","0.03893417507037144","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.038411731310942165","0.038411731310942165","0.038411731310942165"
"98.25","39300","39300","39300","0.0390406934539392","0.0390406934539392","0.0390406934539392","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.03871237626958992","0.03871237626958992","0.03871237626958992"
"98.5","39400","39400","39400","0.03909910036291312","0.03909910036291312","0.03909910036291312","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.0389614821376533","0.0389614821376533","0.0389614821376533"
"98.75","39500","39500","39500","0.039110276163504126","0.039110276163504126","0.039110276163504126","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.03915974088255212","0.03915974088255212","0.03915974088255212"
"99","39600","39600","39600","0.03907514743711186","0.03907514743711186","0.03907514743711186","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.039307897859184454","0.039307897859184454","0.039307897859184454"
"99.25","39700","39700","39700","0.03899468516947774","0.03899468516947774","0.03899468516947774","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.03940675014101107","0.03940675014101107","0.03940675014101107"
"99.5","39800","39800","39800","0.03886990290560847","0.03886990290560847","0.03886990290560847","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.03945714480677317","0.03945714480677317","0.03945714480677317"
"99.75","39900","39900","39900","0.03870185487301241","0.03870185487301241","0.03870185487301241","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.03945997718531509","0.03945997718531509","0.03945997718531509"
"100","40000","40000","40000","0.03849163407580879","0.03849163407580879","0.03849163407580879","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.03941618906101697","0.03941618906101697","0.03941618906101697"
"100.25","40100","40100","40100","0.038240370362280854","0.038240370362280854","0.038240370362280854","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.03932676684236162","0.03932676684236162","0.03932676684236162"
"100.5","40200","40200","40200","0.03794922846845481","0.03794922846845481","0.03794922846845481","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.039192739696185475","0.039192739696185475","0.039192739696185475"
"100.75","40300","40300","40300","0.037619406040292847","0.037619406040292847","0.037619406040292847","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.039015177650180546","0.039015177650180546","0.039015177650180546"
"101","40400","40400","40400","0.03725213163709267","0.03725213163709267","0.03725213163709267","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.03879518966623106","0.03879518966623106","0.03879518966623106"
"101.25","40500","40500","40500","0.03684866271868568","0.03684866271868568","0.03684866271868568","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.03853392168717904","0.03853392168717904","0.03853392168717904"
"101.5","40600","40600","40600","0.0364102836190255","0.0364102836190255","0.0364102836190255","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.03823255465962587","0.03823255465962587","0.03823255465962587"
"101.75","40700","40700","40700","0.03593830350875204","0.03593830350875204","0.03593830350875204","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.03789230253538067","0.03789230253538067","0.03789230253538067"
"102","40800","40800","40800","0.03543405434930853","0.03543405434930853","0.03543405434930853","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.03751441025417126","0.03751441025417126","0.03751441025417126"
"102.25","40900","40900","40900","0.03489888884117903","0.03489888884117903","0.03489888884117903","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.03710015171023429","0.03710015171023429","0.03710015171023429"
"102.5","41000","41000","41000","0.03433417836879856","0.03433417836879856","0.03433417836879856","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.03665082770539737","0.03665082770539737","0.03665082770539737"
"102.75","41100","41100","41100","0.03374131094467312","0.03374131094467312","0.03374131094467312","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.0361677638912627","0.0361677638912627","0.0361677638912627"
"103","41200","41200","41200","0.03312168915522613","0.03312168915522613","0.03312168915522613","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.03565230870309125","0.03565230870309125","0.03565230870309125"
"103.25","41300","41300","41300","0.0324767281108666","0.0324767281108666","0.0324767281108666","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.035105831287977375","0.035105831287977375","0.035105831287977375"
"103.5","41400","41400","41400","0.03180785340274908","0.03180785340274908","0.03180785340274908","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.03452971942988804","0.03452971942988804","0.03452971942988804"
"103.75","41500","41500","41500","0.031116499068668157","0.031116499068668157","0.031116499068668157","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.033925377474124996","0.033925377474124996","0.033925377474124996"
"104","41600","41600","41600","0.030404105570499936","0.030404105570499936","0.030404105570499936","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.03329422425374742","0.03329422425374742","0.03329422425374742"
"104.25","41700","41700","41700","0.029672117785570728","0.029672117785570728","0.029672117785570728","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.032637691020472155","0.032637691020472155","0.032637691020472155"
"104.5","41800","41800","41800","0.02892198301429743","0.02892198301429743","0.02892198301429743","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.03195721938254019","0.03195721938254019","0.03195721938254019"
"104.75","41900","41900","41900","0.028155149006406855","0.028155149006406855","0.028155149006406855","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.03125425925201359","0.03125425925201359","0.03125425925201359"
"105","42000","42000","42000","0.027373062008001145","0.027373062008001145","0.027373062008001145","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.030530266803933705","0.030530266803933705","0.030530266803933705"
"105.25","42100","42100","42100","0.026577164831693725","0.026577164831693725","0.026577164831693725","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.029786702449740694","0.029786702449740694","0.029786702449740694"
"105.5","42200","42200","42200","0.025768894951996052","0.025768894951996052","0.025768894951996052","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.029025028827316383","0.029025028827316383","0.029025028827316383"
"105.75","42300","42300","42300","0.024949682628088034","0.024949682628088034","0.024949682628088034","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.028246708809976276","0.028246708809976276","0.028246708809976276"
"106","42400","42400","42400","0.02412094905605654","0.02412094905605654","0.02412094905605654","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.027453203536695545","0.027453203536695545","0.027453203536695545"
"106.25","42500","42500","42500","0.02328410455263438","0.02328410455263438","0.02328410455263438","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.026645970465809528","0.026645970465809528","0.026645970465809528"
"106.5","42600","42600","42600","0.02244054677242007","0.02244054677242007","0.02244054677242007","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.025826461454386187","0.025826461454386187","0.025826461454386187"
"106.75","42700","42700","42700","0.021591658960502687","0.021591658960502687","0.021591658960502687","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.024996120865418574","0.024996120865418574","0.024996120865418574"
"107","42800","42800","42800","0.02073880824235977","0.02073880824235977","0.02073880824235977","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.02415638370493732","0.02415638370493732","0.02415638370493732"
"107.25","42900","42900","42900","0.019883343952837005","0.019883343952837005","0.019883343952837005","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.023308673791090195","0.023308673791090195","0.023308673791090195"
"107.5","43000","43000","43000","0.019026596005958168","0.019026596005958168","0.019026596005958168","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.02245440195718214","0.02245440195718214","0.02245440195718214"
"107.75","43100","43100","43100","0.018169873307251887","0.018169873307251887","0.018169873307251887","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.02159496429061511","0.02159496429061511","0.02159496429061511"
"108","43200","43200","43200","0.017314462210217523","0.017314462210217523","0.017314462210217523","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.0207317404096068","0.0207317404096068","0.0207317404096068"
"108.25","43300","43300","43300","0.01646162501848781","0.01646162501848781","0.01646162501848781","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.01986609177950986","0.01986609177950986","0.01986609177950986"
"108.5","43400","43400","43400","0.01561259853517918","0.01561259853517918","0.01561259853517918","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.018999360070491588","0.018999360070491588","0.018999360070491588"
"108.75","43500","43500","43500","0.014768592660852632","0.014768592660852632","0.014768592660852632","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.01813286555827102","0.01813286555827102","0.01813286555827102"
"109","43600","43600","43600","0.013930789041439205","0.013930789041439205","0.013930789041439205","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.017267905569546188","0.017267905569546188","0.017267905569546188"
"109.25","43700","43700","43700","0.013100339767413517","0.013100339767413517","0.013100339767413517","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.01640575297367829","0.01640575297367829","0.01640575297367829"
"109.5","43800","43800","43800","0.012278366125427815","0.012278366125427815","0.012278366125427815","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.015547654722132655","0.015547654722132655","0.015547654722132655"
"109.75","43900","43900","43900","0.011465957403546452","0.011465957403546452","0.011465957403546452","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.01469483043710735","0.01469483043710735","0.01469483043710735"
"110","44000","44000","44000","0.010664169751147659","0.010664169751147659","0.010664169751147659","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.013848471050710572","0.013848471050710572","0.013848471050710572"
"110.25","44100","44100","44100","0.009874025094485489","0.009874025094485489","0.009874025094485489","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.013009737495977353","0.013009737495977353","0.013009737495977353"
"110.5","44200","44200","44200","0.009096510108830036","0.009096510108830036","0.009096510108830036","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.012179759450943456","0.012179759450943456","0.012179759450943456"
"110.75","44300","44300","44300","0.008332575248028919","0.008332575248028919","0.008332575248028919","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.011359634136922024","0.011359634136922024","0.011359634136922024"
"111","44400","44400","44400","0.007583133832256897","0.007583133832256897","0.007583133832256897","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.010550425172053948","0.010550425172053948","0.010550425172053948"
"111.25","44500","44500","44500","0.006849061194644582","0.006849061194644582","0.006849061194644582","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.009753161481128914","0.009753161481128914","0.009753161481128914"
"111.5","44600","44600","44600","0.006131193887400175","0.006131193887400175","0.006131193887400175","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.008968836262598017","0.008968836262598017","0.008968836262598017"
"111.75","44700","44700","44700","0.005430328947961639","0.005430328947961639","0.005430328947961639","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.008198406013623406","0.008198406013623406","0.008198406013623406"
"112","44800","44800","44800","0.004747223225639458","0.004747223225639458","0.004747223225639458","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.007442789613933558","0.007442789613933558","0.007442789613933558"
"112.25","44900","44900","44900","0.004082592769133001","0.004082592769133001","0.004082592769133001","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.006702867469175748","0.006702867469175748","0.006702867469175748"
"112.5","45000","45000","45000","0.003437112275226442","0.003437112275226442","0.003437112275226442","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.005979480714380114","0.005979480714380114","0.005979480714380114"
"112.75","45100","45100","45100","0.0028114145988931308","0.0028114145988931308","0.0028114145988931308","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.0052734304780721","0.0052734304780721","0.0052734304780721"
"113","45200","45200","45200","0.0022060903249603815","0.0022060903249603815","0.0022060903249603815","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.004585477207492118","0.004585477207492118","0.004585477207492118"
"113.25","45300","45300","45300","0.0016216874014101526","0.0016216874014101526","0.0016216874014101526","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","0.0039163400553036635","0.0039163400553036635","0.0039163400553036635"
"113.5","45400","45400","45400","0.0010587108343148052","0.0010587108343148052","0.0010587108343148052","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","0.00326669632809317","0.00326669632809317","0.00326669632809317"
"113.75","45500","45500","45500","0.0005176224443313243","0.0005176224443313243","0.0005176224443313243","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","0.0026371809968871287","0.0026371809968871287","0.0026371809968871287"
"114","45600","45600","45600","-0.000001159315397852354","-0.000001159315397852354","-0.000001159315397852354","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","0.002028386269834522","0.002028386269834522","0.002028386269834522"
"114.25","45700","45700","45700","-0.0004972594801639212","-0.0004972594801639212","-0.0004972594801639212","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","0.001440861227125332","0.001440861227125332","0.001440861227125332"
"114.5","45800","45800","45800","-0.0009703466337312043","-0.0009703466337312043","-0.0009703466337312043","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","0.0008751115181389909","0.0008751115181389909","0.0008751115181389909"
"114.75","45900","45900","45900","-0.001420132907870726","-0.001420132907870726","-0.001420132907870726","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","0.00033159912074017623","0.00033159912074017623","0.00033159912074017623"
"115","46000","46000","46000","-0.0018463739218338867","-0.0018463739218338867","-0.0018463739218338867","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.00018925783743657925","-0.00018925783743657925","-0.00018925783743657925"
"115.25","46100","46100","46100","-0.0022488686622836457","-0.0022488686622836457","-0.0022488686622836457","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.0006870851959472355","-0.0006870851959472355","-0.0006870851959472355"
"115.5","46200","46200","46200","-0.002627459304271013","-0.002627459304271013","-0.002627459304271013","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.0011615528170519128","-0.0011615528170519128","-0.0011615528170519128"
"115.75","46300","46300","46300","-0.0029820309739139847","-0.0029820309739139847","-0.0029820309739139847","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.0016123745801641812","-0.0016123745801641812","-0.0016123745801641812"
"116","46400","46400","46400","-0.00331251145350412","-0.00331251145350412","-0.00331251145350412","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.00203930831569099","-0.00203930831569099","-0.00203930831569099"
"116.25","46500","46500","46500","-0.003618870829832947","-0.003618870829832947","-0.003618870829832947","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.0024421556787904055","-0.0024421556787904055","-0.0024421556787904055"
"116.5","46600","46600","46600","-0.003901121086595946","-0.003901121086595946","-0.003901121086595946","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.0028207619636453083","-0.0028207619636453083","-0.0028207619636453083"
"116.75","46700","46700","46700","-0.004159315641796057","-0.004159315641796057","-0.004159315641796057","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.0031750158589209073","-0.0031750158589209073","-0.0031750158589209073"
"117","46800","46800","46800","-0.004393548831131469","-0.004393548831131469","-0.004393548831131469","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.0035048491451427823","-0.0035048491451427823","-0.0035048491451427823"
"117.25","46900","46900","46900","-0.0046039553384137006","-0.0046039553384137006","-0.0046039553384137006","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.0038102363347994484","-0.0038102363347994484","-0.0038102363347994484"
"117.5","47000","47000","47000","-0.004790709574121728","-0.004790709574121728","-0.004790709574121728","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.004091194256039831","-0.004091194256039831","-0.004091194256039831"
"117.75","47100","47100","47100","-0.004954025003255838","-0.004954025003255838","-0.004954025003255838","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.004347781580900294","-0.004347781580900294","-0.004347781580900294"
"118","47200","47200","47200","-0.005094153423711418","-0.005094153423711418","-0.005094153423711418","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.004580098299059599","-0.004580098299059599","-0.004580098299059599"
"118.25","47300","47300","47300","-0.005211384196447432","-0.005211384196447432","-0.005211384196447432","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.0047882851381817046","-0.0047882851381817046","-0.0047882851381817046"
"118.5","47400","47400","47400","-0.0053060434287770485","-0.0053060434287770485","-0.0053060434287770485","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.004972522931966249","-0.004972522931966249","-0.004972522931966249"
"118.75","47500","47500","47500","-0.005378493112159052","-0.005378493112159052","-0.005378493112159052","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.005133031937085555","-0.005133031937085555","-0.005133031937085555"
"119","47600","47600","47600","-0.005429130215917428","-0.005429130215917428","-0.005429130215917428","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.005270071100243284","-0.005270071100243284","-0.005270071100243284"
"119.25","47700","47700","47700","-0.005458385738363858","-0.005458385738363858","-0.005458385738363858","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.005383937276645023","-0.005383937276645023","-0.005383937276645023"
"119.5","47800","47800","47800","-0.005466723716842727","-0.005466723716842727","-0.005466723716842727","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.005474964401224577","-0.005474964401224577","-0.005474964401224577"
"119.75","47900","47900","47900","-0.005454640198261357","-0.005454640198261357","-0.005454640198261357","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.005543522614020452","-0.005543522614020452","-0.005543522614020452"
"120","48000","48000","48000","-0.005422662171709134","-0.005422662171709134","-0.005422662171709134","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.005590017341146958","-0.005590017341146958","-0.005590017341146958"
"120.25","48100","48100","48100","-0.005371346464807918","-0.005371346464807918","-0.005371346464807918","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.0056148883328513075","-0.0056148883328513075","-0.0056148883328513075"
"120.5","48200","48200","48200","-0.005301278605472859","-0.005301278605472859","-0.005301278605472859","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.005618608660193731","-0.005618608660193731","-0.005618608660193731"
"120.75","48300","48300","48300","-0.0052130716507971355","-0.0052130716507971355","-0.0052130716507971355","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.005601683671930888","-0.005601683671930888","-0.005601683671930888"
"121","48400","48400","48400","-0.005107364984806351","-0.005107364984806351","-0.005107364984806351","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.005564649913223861","-0.005564649913223861","-0.005564649913223861"
"121.25","48500","48500","48500","-0.00498482308685833","-0.00498482308685833","-0.00498482308685833","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.005508074007831286","-0.005508074007831286","-0.005508074007831286"
"121.5","48600","48600","48600","-0.004846134272491629","-0.004846134272491629","-0.004846134272491629","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.005432551505484758","-0.005432551505484758","-0.005432551505484758"
"121.75","48700","48700","48700","-0.004692009408551689","-0.004692009408551689","-0.004692009408551689","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.005338705696178768","-0.005338705696178768","-0.005338705696178768"
"122","48800","48800","48800","-0.004523180604446234","-0.004523180604446234","-0.004523180604446234","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.005227186393138976","-0.005227186393138976","-0.005227186393138976"
"122.25","48900","48900","48900","-0.004340399881402741","-0.004340399881402741","-0.004340399881402741","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.005098668686263884","-0.005098668686263884","-0.005098668686263884"
"122.5","49000","49000","49000","-0.004144437821618606","-0.004144437821618606","-0.004144437821618606","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.004953851667861468","-0.004953851667861468","-0.004953851667861468"
"122.75","49100","49100","49100","-0.003936082199211187","-0.003936082199211187","-0.003936082199211187","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.00479345713252909","-0.00479345713252909","-0.00479345713252909"
"123","49200","49200","49200","-0.003716136594888031","-0.003716136594888031","-0.003716136594888031","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.004618228253047055","-0.004618228253047055","-0.004618228253047055"
"123.25","49300","49300","49300","-0.0034854189962692296","-0.0034854189962692296","-0.0034854189962692296","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.004428928234177788","-0.004428928234177788","-0.004428928234177788"
"123.5","49400","49400","49400","-0.0032447603858024184","-0.0032447603858024184","-0.0032447603858024184","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.004226338946280408","-0.004226338946280408","-0.004226338946280408"
"123.75","49500","49500","49500","-0.0029950033182176037","-0.0029950033182176037","-0.0029950033182176037","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.004011259540666898","-0.004011259540666898","-0.004011259540666898"
"124","49600","49600","49600","-0.0027370004894729676","-0.0027370004894729676","-0.0027370004894729676","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.00378450504863946","-0.00378450504863946","-0.00378450504863946"
"124.25","49700","49700","49700","-0.002471613299144554","-0.002471613299144554","-0.002471613299144554","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.0035469049661598665","-0.0035469049661598665","-0.0035469049661598665"
"124.5","49800","49800","49800","-0.0021997104082120893","-0.0021997104082120893","-0.0021997104082120893","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.003299301826110551","-0.003299301826110551","-0.003299301826110551"
"124.75","49900","49900","49900","-0.001922166294190155","-0.001922166294190155","-0.001922166294190155","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.0030425497601134807","-0.0030425497601134807","-0.0030425497601134807"
"125","50000","50000","50000","-0.001639859805548529","-0.001639859805548529","-0.001639859805548529","1","1","1","-0.0027775130518768072","-0.0027775130518768072","-0.0027775130518768072"
"125.25","50100","50100","50100","0.02327388492968082","0.02327388492968082","0.02327388492968082","1","1","1","-0.15387827679472327","-0.15387827679472327","-0.15387827679472327"
"125.5","50200","50200","50200","0.07794929844736138","0.07794929844736138","0.07794929844736138","1","1","1","-0.17012307321771403","-0.17012307321771403","-0.17012307321771403"
"125.75","50300","50300","50300","0.14241729726354962","0.14241729726354962","0.14241729726354962","1","1","1","-0.11851283847526012","-0.11851283847526012","-0.11851283847526012"
"126","50400","50400","50400","0.2059729926933593","0.2059729926933593","0.2059729926933593","1","1","1","-0.03807823379382286","-0.03807823379382286","-0.03807823379382286"
"126.25","50500","50500","50500","0.2634259014083749","0.2634259014083749","0.2634259014083749","1","1","1","0.04939600377298781","0.04939600377298781","0.04939600377298781"
"126.5","50600","50600","50600","0.3127628293958011","0.3127628293958011","0.3127628293958011","1","1","1","0.13255575023213284","0.13255575023213284","0.13255575023213284"
"126.75","50700","50700","50700","0.35371432414476783","0.35371432414476783","0.35371432414476783","1","1","1","0.20619344307891985","0.20619344307891985","0.20619344307891985"
"127","50800","50800","50800","0.386893609718674","0.386893609718674","0.386893609718674","1","1","1","0.2685916344821877","0.2685916344821877","0.2685916344821877"
"127.25","50900","50900","50900","0.4132940367733945","0.4132940367733945","0.4132940367733945","1","1","1","0.3199043616105439","0.3199043616105439","0.3199043616105439"
"127.5","51000","51000","51000","0.4340077874609816","0.4340077874609816","0.4340077874609816","1","1","1","0.3611935746329261","0.3611935746329261","0.3611935746329261"
"127.75","51100","51100","51100","0.4500785598589142","0.4500785598589142","0.4500785598589142","1","1","1","0.3938738621210647","0.3938738621210647","0.3938738621210647"
"128","51200","51200","51200","0.46243333507138473","0.46243333507138473","0.46243333507138473","1","1","1","0.41940763682777726","0.41940763682777726","0.41940763682777726"
"128.25","51300","51300","51300","0.47185915827094616","0.47185915827094616","0.47185915827094616","1","1","1","0.43915077538807124","0.43915077538807124","0.43915077538807124"
"128.5","51400","51400","51400","0.4790041523279571","0.4790041523279571","0.4790041523279571","1","1","1","0.45428608018586647","0.45428608018586647","0.45428608018586647"
"128.75","51500","51500","51500","0.4843903746428328","0.4843903746428328","0.4843903746428328","1","1","1","0.4658059081800654","0.4658059081800654","0.4658059081800654"
"129","51600","51600","51600","0.4884313625144426","0.4884313625144426","0.4884313625144426","1","1","1","0.47452055729522225","0.47452055729522225","0.47452055729522225"
"129.25","51700","51700","51700","0.49145042665665334","0.49145042665665334","0.49145042665665334","1","1","1","0.48107859115654195","0.48107859115654195","0.48107859115654195"
"129.5","51800","51800","51800","0.4936976858632615","0.4936976858632615","0.4936976858632615","1","1","1","0.4859912349151295","0.4859912349151295","0.4859912349151295"
"129.75","51900","51900","51900","0.49536496645134986","0.49536496645134986","0.49536496645134986","1","1","1","0.48965660578508186","0.48965660578508186","0.48965660578508186"
"130","52000","52000","52000","0.4965983248496678","0.4965983248496678","0.4965983248496678","1","1","1","0.49238170678543003","0.49238170678543003","0.49238170678543003"
"130.25","52100","52100","52100","0.4975082857696793","0.4975082857696793","0.4975082857696793","1","1","1","0.49440136254212885","0.49440136254212885","0.49440136254212885"
"130.5","52200","52200","52200","0.4981780446879597","0.4981780446879597","0.4981780446879597","1","1","1","0.4958939647917059","0.4958939647917059","0.4958939647917059"
"130.75","52300","52300","52300","0.4986699382089737","0.4986699382089737","0.4986699382089737","1","1","1","0.49699424619573684","0.49699424619573684","0.49699424619573684"
"131","52400","52400","52400","0.4990304858798506","0.4990304858798506","0.4990304858798506","1","1","1","0.4978034544635932","0.4978034544635932","0.4978034544635932"
"131.25","52500","52500","52500","0.49929428002618664","0.49929428002618664","0.49929428002618664","1","1","1","0.49839734122660884","0.49839734122660884","0.49839734122660884"
"131.5","52600","52600","52600","0.49948696227857603","0.49948696227857603","0.49948696227857603","1","1","1","0.4988323641429042","0.4988323641429042","0.4988323641429042"
"131.75","52700","52700","52700","0.4996274855654186","0.4996274855654186","0.4996274855654186","1","1","1","0.49915045740446007","0.49915045740446007","0.49915045740446007"
"132","52800","52800","52800","0.49972982301978375","0.49972982301978375","0.49972982301978375","1","1","1","0.49938267289721916","0.49938267289721916","0.49938267289721916"
"132.25","52900","52900","52900","0.4998042525045953","0.4998042525045953","0.4998042525045953","1","1","1","0.49955194131772285","0.49955194131772285","0.49955194131772285"
"132.5","53000","53000","53000","0.49985831788709906","0.49985831788709906","0.49985831788709906","1","1","1","0.4996751542993513","0.4996751542993513","0.4996751542993513"
"132.75","53100","53100","53100","0.4998975456190621","0.4998975456190621","0.4998975456190621","1","1","1","0.4997647269557909","0.4997647269557909","0.4997647269557909"
"133","53200","53200","53200","0.499925977074424","0.499925977074424","0.499925977074424","1","1","1","0.4998297655610934","0.4998297655610934","0.4998297655610934"
"133.25","53300","53300","53300","0.49994656280299715","0.49994656280299715","0.49994656280299715","1","1","1","0.4998769369091338","0.4998769369091338","0.4998769369091338"
"133.5","53400","53400","53400","0.49996145371418016","0.49996145371418016","0.49996145371418016","1","1","1","0.49991111343187133","0.49991111343187133","0.49991111343187133"
"133.75","53500","53500","53500","0.49997221560181926","0.49997221560181926","0.49997221560181926","1","1","1","0.499935850504009","0.499935850504009","0.499935850504009"
"134","53600","53600","53600","0.49997998683551514","0.49997998683551514","0.49997998683551514","1","1","1","0.49995373864955894","0.49995373864955894","0.49995373864955894"
"134.25","53700","53700","53700","0.4999855940369262","0.4999855940369262","0.4999855940369262","1","1","1","0.4999666628135665","0.4999666628135665","0.4999666628135665"
"134.5","53800","53800","53800","0.49998963677588504","0.49998963677588504","0.49998963677588504","1","1","1","0.4999759928047538","0.4999759928047538","0.4999759928047538"
"134.75","53900","53900","53900","0.49999254947623295","0.49999254947623295","0.49999254947623295","1","1","1","0.49998272290257995","0.49998272290257995","0.49998272290257995"
"135","54000","54000","54000","0.49999464659179865","0.49999464659179865","0.49999464659179865","1","1","1","0.4999875740116819","0.4999875740116819","0.4999875740116819"
"135.25","54100","54100","54100","0.49999615552515436","0.49999615552515436","0.49999615552515436","1","1","1","0.4999910682856984","0.4999910682856984","0.4999910682856984"
"135.5","54200","54200","54200","0.49999724058204176","0.49999724058204176","0.49999724058204176","1","1","1","0.4999935835555176","0.4999935835555176","0.4999935835555176"
"135.75","54300","54300","54300","0.499998020380465","0.499998020380465","0.499998020380465","1","1","1","0.49999539297060835","0.49999539297060835","0.49999539297060835"
"136","54400","54400","54400","0.4999985804879181","0.4999985804879181","0.4999985804879181","1","1","1","0.4999966938322503","0.4999966938322503","0.4999966938322503"
"136.25","54500","54500","54500","0.4999989825845744","0.4999989825845744","0.4999989825845744","1","1","1","0.4999976285394836","0.4999976285394836","0.4999976285394836"
"136.5","54600","54600","54600","0.49999927110057796","0.49999927110057796","0.49999927110057796","1","1","1","0.4999982997877309","0.4999982997877309","0.4999982997877309"
"136.75","54700","54700","54700","0.49999947801904304","0.49999947801904304","0.49999947801904304","1","1","1","0.4999987815851672","0.4999987815851672","0.4999987815851672"
"137","54800","54800","54800","0.499999626348508","0.499999626348508","0.499999626348508","1","1","1","0.49999912722958684","0.49999912722958684","0.49999912722958684"
"137.25","54900","54900","54900","0.49999973263127245","0.49999973263127245","0.49999973263127245","1","1","1","0.49999937507888825","0.49999937507888825","0.49999937507888825"
"137.5","55000","55000","55000","0.4999998087538275","0.4999998087538275","0.4999998087538275","1","1","1","0.4999995527217159","0.4999995527217159","0.4999995527217159"
"137.75","55100","55100","55100","0.4999998632525566","0.4999998632525566","0.4999998632525566","1","1","1","0.49999967998926764","0.49999967998926764","0.49999967998926764"
"138","55200","55200","55200","0.4999999022547351","0.4999999022547351","0.4999999022547351","1","1","1","0.4999997711285161","0.4999997711285161","0.4999997711285161"
"138.25","55300","55300","55300","0.4999999301562244","0.4999999301562244","0.4999999301562244","1","1","1","0.4999998363691498","0.4999998363691498","0.4999998363691498"
"138.5","55400","55400","55400","0.49999995010922094","0.49999995010922094","0.49999995010922094","1","1","1","0.49999988305257437","0.49999988305257437","0.49999988305257437"
"138.75","55500","55500","55500","0.4999999643730768","0.4999999643730768","0.4999999643730768","1","1","1","0.49999991644480823","0.49999991644480823","0.49999991644480823"
"139","55600","55600","55600","0.49999997456648404","0.49999997456648404","0.49999997456648404","1","1","1","0.4999999403214127","0.4999999403214127","0.4999999403214127"
"139.25","55700","55700","55700","0.499999981848651","0.499999981848651","0.499999981848651","1","1","1","0.4999999573881171","0.4999999573881171","0.4999999573881171"
"139.5","55800","55800","55800","0.49999998704939724","0.49999998704939724","0.49999998704939724","1","1","1","0.49999996958312976","0.49999996958312976","0.49999996958312976"
"139.75","55900","55900","55900","0.49999999076251883","0.49999999076251883","0.49999999076251883","1","1","1","0.499999978294278","0.499999978294278","0.499999978294278"
"140","56000","56000","56000","0.49999999341276147","0.49999999341276147","0.49999999341276147","1","1","1","0.4999999845149028","0.4999999845149028","0.4999999845149028"
"140.25","56100","56100","56100","0.49999999530383865","0.49999999530383865","0.49999999530383865","1","1","1","0.49999998895571784","0.49999998895571784","0.49999998895571784"
"140.5","56200","56200","56200","0.49999999665284567","0.49999999665284567","0.49999999665284567","1","1","1","0.499999992125036","0.499999992125036","0.499999992125036"
"140.75","56300","56300","56300","0.49999999761491","0.49999999761491","0.49999999761491","1","1","1","0.49999999438628107","0.49999999438628107","0.49999999438628107"
"141","56400","56400","56400","0.49999999830084474","0.49999999830084474","0.49999999830084474","1","1","1","0.49999999599919687","0.49999999599919687","0.49999999599919687"
"141.25","56500","56500","56500","0.4999999987897827","0.4999999987897827","0.4999999987897827","1","1","1","0.49999999714936916","0.49999999714936916","0.49999999714936916"
"141.5","56600","56600","56600","0.49999999913821613","0.49999999913821613","0.49999999913821613","1","1","1","0.4999999979693496","0.4999999979693496","0.4999999979693496"
"141.75","56700","56700","56700","0.4999999993864634","0.4999999993864634","0.4999999993864634","1","1","1","0.4999999985537855","0.4999999985537855","0.4999999985537855"
"142","56800","56800","56800","0.4999999995632915","0.4999999995632915","0.4999999995632915","1","1","1","0.4999999989702407","0.4999999989702407","0.4999999989702407"
"142.25","56900","56900","56900","0.49999999968921927","0.49999999968921927","0.49999999968921927","1","1","1","0.4999999992669265","0.4999999992669265","0.4999999992669265"
"142.5","57000","57000","57000","0.4999999997788799","0.4999999997788799","0.4999999997788799","1","1","1","0.4999999994782419","0.4999999994782419","0.4999999994782419"
"142.75","57100","57100","57100","0.49999999984270455","0.49999999984270455","0.49999999984270455","1","1","1","0.49999999962871877","0.49999999962871877","0.49999999962871877"
"143","57200","57200","57200","0.49999999988812904","0.49999999988812904","0.49999999988812904","1","1","1","0.4999999997358495","0.4999999997358495","0.4999999997358495"
"143.25","57300","57300","57300","0.4999999999204518","0.4999999999204518","0.4999999999204518","1","1","1","0.4999999998121055","0.4999999998121055","0.4999999998121055"
"143.5","57400","57400","57400","0.49999999994344757","0.49999999994344757","0.49999999994344757","1","1","1","0.49999999986637467","0.49999999986637467","0.49999999986637467"
"143.75","57500","57500","57500","0.49999999995980404","0.49999999995980404","0.49999999995980404","1","1","1","0.49999999990498734","0.49999999990498734","0.49999999990498734"
"144","57600","57600","57600","0.49999999997143674","0.49999999997143674","0.49999999997143674","1","1","1","0.4999999999324568","0.4999999999324568","0.4999999999324568"
"144.25","57700","57700","57700","0.49999999997970784","0.49999999997970784","0.49999999997970784","1","1","1","0.4999999999519935","0.4999999999519935","0.4999999999519935"
"144.5","57800","57800","57800","0.4999999999855881","0.4999999999855881","0.4999999999855881","1","1","1","0.4999999999658872","0.4999999999658872","0.4999999999658872"
"144.75","57900","57900","57900","0.49999999998976763","0.49999999998976763","0.49999999998976763","1","1","1","0.4999999999757653","0.4999999999757653","0.4999999999757653"
"145","58000","58000","58000","0.499999999992738","0.499999999992738","0.499999999992738","1","1","1","0.49999999998278744","0.49999999998278744","0.49999999998278744"
"145.25","58100","58100","58100","0.49999999999484884","0.49999999999484884","0.49999999999484884","1","1","1","0.4999999999877789","0.4999999999877789","0.4999999999877789"
"145.5","58200","58200","58200","0.49999999999634825","0.49999999999634825","0.49999999999634825","1","1","1","0.49999999999132494","0.49999999999132494","0.49999999999132494"
"145.75","58300","58300","58300","0.4999999999974135","0.4999999999974135","0.4999999999974135","1","1","1","0.49999999999384603","0.49999999999384603","0.49999999999384603"
"146","58400","58400","58400","0.4999999999981703","0.4999999999981703","0.4999999999981703","1","1","1","0.4999999999956367","0.4999999999956367","0.4999999999956367"
"146.25","58500","58500","58500","0.4999999999987075","0.4999999999987075","0.4999999999987075","1","1","1","0.49999999999690914","0.49999999999690914","0.49999999999690914"
"146.5","58600","58600","58600","0.499999999999089","0.499999999999089","0.499999999999089","1","1","1","0.4999999999978122","0.4999999999978122","0.4999999999978122"
"146.75","58700","58700","58700","0.49999999999935946","0.49999999999935946","0.49999999999935946","1","1","1","0.4999999999984541","0.4999999999984541","0.4999999999984541"
"147","58800","58800","58800","0.4999999999995516","0.4999999999995516","0.4999999999995516","1","1","1","0.49999999999890665","0.49999999999890665","0.49999999999890665"
"147.25","58900","58900","58900","0.49999999999968847","0.49999999999968847","0.49999999999968847","1","1","1","0.4999999999992324","0.4999999999992324","0.4999999999992324"
"147.5","59000","59000","59000","0.49999999999978467","0.49999999999978467","0.49999999999978467","1","1","1","0.49999999999946465","0.49999999999946465","0.49999999999946465"
"147.75","59100","59100","59100","0.49999999999985206","0.49999999999985206","0.49999999999985206","1","1","1","0.4999999999996274","0.4999999999996274","0.4999999999996274"
"148","59200","59200","59200","0.49999999999989936","0.49999999999989936","0.49999999999989936","1","1","1","0.49999999999974154","0.49999999999974154","0.49999999999974154"
"148.25","59300","59300","59300","0.4999999999999325","0.4999999999999325","0.4999999999999325","1","1","1","0.4999999999998215","0.4999999999998215","0.4999999999998215"
"148.5","59400","59400","59400","0.49999999999995626","0.49999999999995626","0.49999999999995626","1","1","1","0.49999999999987876","0.49999999999987876","0.49999999999987876"
"148.75","59500","59500","59500","0.4999999999999725","0.4999999999999725","0.4999999999999725","1","1","1","0.49999999999991807","0.49999999999991807","0.49999999999991807"
"149","59600","59600","59600","0.4999999999999836","0.4999999999999836","0.4999999999999836","1","1","1","0.49999999999994493","0.49999999999994493","0.49999999999994493"
"149.25","59700","59700","59700","0.4999999999999911","0.4999999999999911","0.4999999999999911","1","1","1","0.4999999999999629","0.4999999999999629","0.4999999999999629"
"149.5","59800","59800","59800","0.49999999999999667","0.49999999999999667","0.49999999999999667","1","1","1","0.49999999999997646","0.49999999999997646","0.49999999999997646"
"149.75","59900","59900","59900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"150","60000","60000","60000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"150.25","60100","60100","60100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"150.5","60200","60200","60200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"150.75","60300","60300","60300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"151","60400","60400","60400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"151.25","60500","60500","60500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"151.5","60600","60600","60600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"151.75","60700","60700","60700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"152","60800","60800","60800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"152.25","60900","60900","60900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"152.5","61000","61000","61000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"152.75","61100","61100","61100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"153","61200","61200","61200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"153.25","61300","61300","61300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"153.5","61400","61400","61400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"153.75","61500","61500","61500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"154","61600","61600","61600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"154.25","61700","61700","61700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"154.5","61800","61800","61800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"154.75","61900","61900","61900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"155","62000","62000","62000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"155.25","62100","62100","62100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"155.5","62200","62200","62200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"155.75","62300","62300","62300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"156","62400","62400","62400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"156.25","62500","62500","62500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"156.5","62600","62600","62600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"156.75","62700","62700","62700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"157","62800","62800","62800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"157.25","62900","62900","62900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"157.5","63000","63000","63000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"157.75","63100","63100","63100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"158","63200","63200","63200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"158.25","63300","63300","63300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"158.5","63400","63400","63400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"158.75","63500","63500","63500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"159","63600","63600","63600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"159.25","63700","63700","63700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"159.5","63800","63800","63800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"159.75","63900","63900","63900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"160","64000","64000","64000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"160.25","64100","64100","64100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"160.5","64200","64200","64200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"160.75","64300","64300","64300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"161","64400","64400","64400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"161.25","64500","64500","64500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"161.5","64600","64600","64600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"161.75","64700","64700","64700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"162","64800","64800","64800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"162.25","64900","64900","64900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"162.5","65000","65000","65000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"162.75","65100","65100","65100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"163","65200","65200","65200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"163.25","65300","65300","65300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"163.5","65400","65400","65400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"163.75","65500","65500","65500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"164","65600","65600","65600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"164.25","65700","65700","65700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"164.5","65800","65800","65800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"164.75","65900","65900","65900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"165","66000","66000","66000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"165.25","66100","66100","66100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"165.5","66200","66200","66200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"165.75","66300","66300","66300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"166","66400","66400","66400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"166.25","66500","66500","66500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"166.5","66600","66600","66600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"166.75","66700","66700","66700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"167","66800","66800","66800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"167.25","66900","66900","66900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"167.5","67000","67000","67000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"167.75","67100","67100","67100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"168","67200","67200","67200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"168.25","67300","67300","67300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"168.5","67400","67400","67400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"168.75","67500","67500","67500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"169","67600","67600","67600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"169.25","67700","67700","67700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"169.5","67800","67800","67800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"169.75","67900","67900","67900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"170","68000","68000","68000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"170.25","68100","68100","68100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"170.5","68200","68200","68200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"170.75","68300","68300","68300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"171","68400","68400","68400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"171.25","68500","68500","68500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"171.5","68600","68600","68600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"171.75","68700","68700","68700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"172","68800","68800","68800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"172.25","68900","68900","68900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"172.5","69000","69000","69000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"172.75","69100","69100","69100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"173","69200","69200","69200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"173.25","69300","69300","69300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"173.5","69400","69400","69400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"173.75","69500","69500","69500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"174","69600","69600","69600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"174.25","69700","69700","69700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"174.5","69800","69800","69800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"174.75","69900","69900","69900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"175","70000","70000","70000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"175.25","70100","70100","70100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"175.5","70200","70200","70200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"175.75","70300","70300","70300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"176","70400","70400","70400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"176.25","70500","70500","70500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"176.5","70600","70600","70600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"176.75","70700","70700","70700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"177","70800","70800","70800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"177.25","70900","70900","70900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"177.5","71000","71000","71000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"177.75","71100","71100","71100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"178","71200","71200","71200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"178.25","71300","71300","71300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"178.5","71400","71400","71400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"178.75","71500","71500","71500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"179","71600","71600","71600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"179.25","71700","71700","71700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"179.5","71800","71800","71800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"179.75","71900","71900","71900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"180","72000","72000","72000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"180.25","72100","72100","72100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"180.5","72200","72200","72200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"180.75","72300","72300","72300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"181","72400","72400","72400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"181.25","72500","72500","72500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"181.5","72600","72600","72600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"181.75","72700","72700","72700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"182","72800","72800","72800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"182.25","72900","72900","72900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"182.5","73000","73000","73000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"182.75","73100","73100","73100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"183","73200","73200","73200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"183.25","73300","73300","73300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"183.5","73400","73400","73400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"183.75","73500","73500","73500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"184","73600","73600","73600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"184.25","73700","73700","73700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"184.5","73800","73800","73800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"184.75","73900","73900","73900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"185","74000","74000","74000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"185.25","74100","74100","74100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"185.5","74200","74200","74200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"185.75","74300","74300","74300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"186","74400","74400","74400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"186.25","74500","74500","74500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"186.5","74600","74600","74600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"186.75","74700","74700","74700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"187","74800","74800","74800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"187.25","74900","74900","74900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"187.5","75000","75000","75000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"187.75","75100","75100","75100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"188","75200","75200","75200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"188.25","75300","75300","75300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"188.5","75400","75400","75400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"188.75","75500","75500","75500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"189","75600","75600","75600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"189.25","75700","75700","75700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"189.5","75800","75800","75800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"189.75","75900","75900","75900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"190","76000","76000","76000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"190.25","76100","76100","76100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"190.5","76200","76200","76200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"190.75","76300","76300","76300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"191","76400","76400","76400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"191.25","76500","76500","76500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"191.5","76600","76600","76600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"191.75","76700","76700","76700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"192","76800","76800","76800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"192.25","76900","76900","76900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"192.5","77000","77000","77000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"192.75","77100","77100","77100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"193","77200","77200","77200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"193.25","77300","77300","77300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"193.5","77400","77400","77400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"193.75","77500","77500","77500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"194","77600","77600","77600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"194.25","77700","77700","77700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"194.5","77800","77800","77800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"194.75","77900","77900","77900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"195","78000","78000","78000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"195.25","78100","78100","78100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"195.5","78200","78200","78200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"195.75","78300","78300","78300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"196","78400","78400","78400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"196.25","78500","78500","78500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"196.5","78600","78600","78600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"196.75","78700","78700","78700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"197","78800","78800","78800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"197.25","78900","78900","78900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"197.5","79000","79000","79000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"197.75","79100","79100","79100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"198","79200","79200","79200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"198.25","79300","79300","79300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"198.5","79400","79400","79400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"198.75","79500","79500","79500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"199","79600","79600","79600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"199.25","79700","79700","79700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"199.5","79800","79800","79800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"199.75","79900","79900","79900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"200","80000","80000","80000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"200.25","80100","80100","80100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"200.5","80200","80200","80200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"200.75","80300","80300","80300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"201","80400","80400","80400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"201.25","80500","80500","80500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"201.5","80600","80600","80600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"201.75","80700","80700","80700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"202","80800","80800","80800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"202.25","80900","80900","80900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"202.5","81000","81000","81000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"202.75","81100","81100","81100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"203","81200","81200","81200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"203.25","81300","81300","81300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"203.5","81400","81400","81400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"203.75","81500","81500","81500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204","81600","81600","81600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.25","81700","81700","81700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.5","81800","81800","81800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"204.75","81900","81900","81900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205","82000","82000","82000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.25","82100","82100","82100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.5","82200","82200","82200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"205.75","82300","82300","82300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206","82400","82400","82400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.25","82500","82500","82500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.5","82600","82600","82600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"206.75","82700","82700","82700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207","82800","82800","82800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.25","82900","82900","82900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.5","83000","83000","83000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"207.75","83100","83100","83100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208","83200","83200","83200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.25","83300","83300","83300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.5","83400","83400","83400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"208.75","83500","83500","83500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209","83600","83600","83600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.25","83700","83700","83700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.5","83800","83800","83800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"209.75","83900","83900","83900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210","84000","84000","84000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.25","84100","84100","84100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.5","84200","84200","84200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"210.75","84300","84300","84300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211","84400","84400","84400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.25","84500","84500","84500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.5","84600","84600","84600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"211.75","84700","84700","84700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212","84800","84800","84800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.25","84900","84900","84900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.5","85000","85000","85000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"212.75","85100","85100","85100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213","85200","85200","85200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.25","85300","85300","85300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.5","85400","85400","85400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"213.75","85500","85500","85500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214","85600","85600","85600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.25","85700","85700","85700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.5","85800","85800","85800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"214.75","85900","85900","85900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215","86000","86000","86000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.25","86100","86100","86100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.5","86200","86200","86200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"215.75","86300","86300","86300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216","86400","86400","86400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.25","86500","86500","86500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.5","86600","86600","86600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"216.75","86700","86700","86700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217","86800","86800","86800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.25","86900","86900","86900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.5","87000","87000","87000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"217.75","87100","87100","87100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218","87200","87200","87200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.25","87300","87300","87300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.5","87400","87400","87400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"218.75","87500","87500","87500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219","87600","87600","87600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.25","87700","87700","87700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.5","87800","87800","87800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"219.75","87900","87900","87900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220","88000","88000","88000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.25","88100","88100","88100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.5","88200","88200","88200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"220.75","88300","88300","88300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221","88400","88400","88400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.25","88500","88500","88500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.5","88600","88600","88600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"221.75","88700","88700","88700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222","88800","88800","88800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.25","88900","88900","88900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.5","89000","89000","89000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"222.75","89100","89100","89100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223","89200","89200","89200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.25","89300","89300","89300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.5","89400","89400","89400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"223.75","89500","89500","89500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224","89600","89600","89600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.25","89700","89700","89700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.5","89800","89800","89800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"224.75","89900","89900","89900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225","90000","90000","90000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.25","90100","90100","90100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.5","90200","90200","90200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"225.75","90300","90300","90300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226","90400","90400","90400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.25","90500","90500","90500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.5","90600","90600","90600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"226.75","90700","90700","90700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227","90800","90800","90800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.25","90900","90900","90900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.5","91000","91000","91000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"227.75","91100","91100","91100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228","91200","91200","91200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.25","91300","91300","91300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.5","91400","91400","91400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"228.75","91500","91500","91500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229","91600","91600","91600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.25","91700","91700","91700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.5","91800","91800","91800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"229.75","91900","91900","91900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230","92000","92000","92000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.25","92100","92100","92100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.5","92200","92200","92200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"230.75","92300","92300","92300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231","92400","92400","92400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.25","92500","92500","92500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.5","92600","92600","92600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"231.75","92700","92700","92700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232","92800","92800","92800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.25","92900","92900","92900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.5","93000","93000","93000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"232.75","93100","93100","93100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233","93200","93200","93200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.25","93300","93300","93300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.5","93400","93400","93400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"233.75","93500","93500","93500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234","93600","93600","93600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.25","93700","93700","93700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.5","93800","93800","93800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"234.75","93900","93900","93900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235","94000","94000","94000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.25","94100","94100","94100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.5","94200","94200","94200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"235.75","94300","94300","94300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236","94400","94400","94400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.25","94500","94500","94500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.5","94600","94600","94600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"236.75","94700","94700","94700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237","94800","94800","94800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.25","94900","94900","94900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.5","95000","95000","95000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"237.75","95100","95100","95100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238","95200","95200","95200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.25","95300","95300","95300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.5","95400","95400","95400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"238.75","95500","95500","95500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239","95600","95600","95600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.25","95700","95700","95700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.5","95800","95800","95800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"239.75","95900","95900","95900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240","96000","96000","96000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.25","96100","96100","96100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.5","96200","96200","96200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"240.75","96300","96300","96300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241","96400","96400","96400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.25","96500","96500","96500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.5","96600","96600","96600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"241.75","96700","96700","96700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242","96800","96800","96800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.25","96900","96900","96900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.5","97000","97000","97000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"242.75","97100","97100","97100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243","97200","97200","97200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.25","97300","97300","97300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.5","97400","97400","97400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"243.75","97500","97500","97500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244","97600","97600","97600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.25","97700","97700","97700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.5","97800","97800","97800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"244.75","97900","97900","97900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245","98000","98000","98000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.25","98100","98100","98100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.5","98200","98200","98200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"245.75","98300","98300","98300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246","98400","98400","98400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.25","98500","98500","98500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.5","98600","98600","98600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"246.75","98700","98700","98700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247","98800","98800","98800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.25","98900","98900","98900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.5","99000","99000","99000","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"247.75","99100","99100","99100","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248","99200","99200","99200","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.25","99300","99300","99300","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.5","99400","99400","99400","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"248.75","99500","99500","99500","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249","99600","99600","99600","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.25","99700","99700","99700","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.5","99800","99800","99800","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"
"249.75","99900","99900","99900","0.5","0.5","0.5","1","1","1","0.49999999999998446","0.49999999999998446","0.49999999999998446"

==> figs/csv_old/r1_z2_opt.csv <==
"time","glowing-sweep-25 - _step","glowing-sweep-25 - _step__MIN","glowing-sweep-25 - _step__MAX","glowing-sweep-25 - y_opt","glowing-sweep-25 - y_opt__MIN","glowing-sweep-25 - y_opt__MAX","glowing-sweep-25 - z","glowing-sweep-25 - z__MIN","glowing-sweep-25 - z__MAX","glowing-sweep-25 - p_opt","glowing-sweep-25 - p_opt__MIN","glowing-sweep-25 - p_opt__MAX"
"0","0","0","0","2","2","2","5","5","5","1.6014032361818997","1.6014032361818997","1.6014032361818997"
"0.25","100","100","100","2.0721186774209026","2.0721186774209026","2.0721186774209026","4.835622184908555","4.835622184908555","4.835622184908555","1.8830077908466016","1.8830077908466016","1.8830077908466016"
"0.5","200","200","200","2.1003905342849936","2.1003905342849936","2.1003905342849936","4.676349408618119","4.676349408618119","4.676349408618119","2.055783451797975","2.055783451797975","2.055783451797975"
"0.75","300","300","300","2.0984961712589087","2.0984961712589087","2.0984961712589087","4.52177564925124","4.52177564925124","4.52177564925124","2.1529692681268733","2.1529692681268733","2.1529692681268733"
"1","400","400","400","2.0759942286795137","2.0759942286795137","2.0759942286795137","4.371544442325737","4.371544442325737","4.371544442325737","2.1978279872532887","2.1978279872532887","2.1978279872532887"
"1.25","500","500","500","2.039555670095404","2.039555670095404","2.039555670095404","4.225342100806123","4.225342100806123","4.225342100806123","2.206629144624881","2.206629144624881","2.206629144624881"
"1.5","600","600","600","1.9938293064402215","1.9938293064402215","1.9938293064402215","4.08289200659968","4.08289200659968","4.08289200659968","2.190741398446471","2.190741398446471","2.190741398446471"
"1.75","700","700","700","1.9420486376805872","1.9420486376805872","1.9420486376805872","3.9439497804178734","3.9439497804178734","3.9439497804178734","2.1580999430296584","2.1580999430296584","2.1580999430296584"
"2","800","800","800","1.88645724225627","1.88645724225627","1.88645724225627","3.808299175707009","3.808299175707009","3.808299175707009","2.1142355195357285","2.1142355195357285","2.1142355195357285"
"2.25","900","900","900","1.8286068976602379","1.8286068976602379","1.8286068976602379","3.6757485725865062","3.6757485725865062","3.6757485725865062","2.062995889739439","2.062995889739439","2.062995889739439"
"2.5","1000","1000","1000","1.7695664447260997","1.7695664447260997","1.7695664447260997","3.546127971462626","3.546127971462626","3.546127971462626","2.0070515885426627","2.0070515885426627","2.0070515885426627"
"2.75","1100","1100","1100","1.710068062276335","1.710068062276335","1.710068062276335","3.4192864047285485","3.4192864047285485","3.4192864047285485","1.9482503713840549","1.9482503713840549","1.9482503713840549"
"3","1200","1200","1200","1.6506096583325467","1.6506096583325467","1.6506096583325467","3.2950896998561636","3.2950896998561636","3.2950896998561636","1.8878655479418929","1.8878655479418929","1.8878655479418929"
"3.25","1300","1300","1300","1.5915264990815972","1.5915264990815972","1.5915264990815972","3.1734185390891376","3.1734185390891376","3.1734185390891376","1.8267699048693689","1.8267699048693689","1.8267699048693689"
"3.5","1400","1400","1400","1.5330412785141816","1.5330412785141816","1.5330412785141816","3.0541667705132887","3.0541667705132887","3.0541667705132887","1.765557456481137","1.765557456481137","1.765557456481137"
"3.75","1500","1500","1500","1.475299082814762","1.475299082814762","1.475299082814762","2.9372399330082093","2.9372399330082093","2.9372399330082093","1.7046286225559992","1.7046286225559992","1.7046286225559992"
"4","1600","1600","1600","1.4183917752485622","1.4183917752485622","1.4183917752485622","2.822553963857716","2.822553963857716","2.822553963857716","1.6442497741701432","1.6442497741701432","1.6442497741701432"
"4.25","1700","1700","1700","1.3623749746276164","1.3623749746276164","1.3623749746276164","2.710034062914107","2.710034062914107","2.710034062914107","1.5845948205192937","1.5845948205192937","1.5845948205192937"
"4.5","1800","1800","1800","1.307279851653988","1.307279851653988","1.307279851653988","2.59961369140412","2.59961369140412","2.59961369140412","1.5257742171919149","1.5257742171919149","1.5257742171919149"
"4.75","1900","1900","1900","1.2531213019996368","1.2531213019996368","1.2531213019996368","2.4912336869150016","2.4912336869150016","2.4912336869150016","1.467855168245186","1.467855168245186","1.467855168245186"
"5","2000","2000","2000","1.1999035883183469","1.1999035883183469","1.1999035883183469","2.384841478950393","2.384841478950393","2.384841478950393","1.410875666477649","1.410875666477649","1.410875666477649"
"5.25","2100","2100","2100","1.1476242161598778","1.1476242161598778","1.1476242161598778","2.2803903918111312","2.2803903918111312","2.2803903918111312","1.3548542251890363","1.3548542251890363","1.3548542251890363"
"5.5","2200","2200","2200","1.0962765793406293","1.0962765793406293","1.0962765793406293","2.177839023525984","2.177839023525984","2.177839023525984","1.2997965999267327","1.2997965999267327","1.2997965999267327"
"5.75","2300","2300","2300","1.0458517495124497","1.0458517495124497","1.0458517495124497","2.0771506912037903","2.0771506912037903","2.0771506912037903","1.245700409698295","1.245700409698295","1.245700409698295"
"6","2400","2400","2400","0.9963396719725875","0.9963396719725875","0.9963396719725875","1.9782929345594122","1.9782929345594122","1.9782929345594122","1.192558294389178","1.192558294389178","1.192558294389178"
"6.25","2500","2500","2500","0.9477299507996081","0.9477299507996081","0.9477299507996081","1.8812370705281196","1.8812370705281196","1.8812370705281196","1.1403600539427579","1.1403600539427579","1.1403600539427579"
"6.5","2600","2600","2600","0.9000123510998697","0.9000123510998697","0.9000123510998697","1.785957792864225","1.785957792864225","1.785957792864225","1.0890940808775122","1.0890940808775122","1.0890940808775122"
"6.75","2700","2700","2700","0.8531771074345366","0.8531771074345366","0.8531771074345366","1.692432811450839","1.692432811450839","1.692432811450839","1.0387483038456546","1.0387483038456546","1.0387483038456546"
"7","2800","2800","2800","0.8072151004079406","0.8072151004079406","0.8072151004079406","1.6006425267535527","1.6006425267535527","1.6006425267535527","0.9893107941925455","0.9893107941925455","0.9893107941925455"
"7.25","2900","2900","2900","0.762117944455614","0.762117944455614","0.762117944455614","1.5105697354522645","1.5105697354522645","1.5105697354522645","0.9407701414485505","0.9407701414485505","0.9407701414485505"
"7.5","3000","3000","3000","0.7178780166352082","0.7178780166352082","0.7178780166352082","1.4221993637991641","1.4221993637991641","1.4221993637991641","0.8931156714782591","0.8931156714782591","0.8931156714782591"
"7.75","3100","3100","3100","0.6744884469854312","0.6744884469854312","0.6744884469854312","1.3355182256909974","1.3355182256909974","1.3355182256909974","0.846337558490151","0.846337558490151","0.846337558490151"
"8","3200","3200","3200","0.6319430845781119","0.6319430845781119","0.6319430845781119","1.2505148028217115","1.2505148028217115","1.2505148028217115","0.8004268663732288","0.8004268663732288","0.8004268663732288"
"8.25","3300","3300","3300","0.5902364489062056","0.5902364489062056","0.5902364489062056","1.1671790446070016","1.1671790446070016","1.1671790446070016","0.7553755438423783","0.7553755438423783","0.7553755438423783"
"8.5","3400","3400","3400","0.5493636731370926","0.5493636731370926","0.5493636731370926","1.0855021858531453","1.0855021858531453","1.0855021858531453","0.7111763902159371","0.7111763902159371","0.7111763902159371"
"8.75","3500","3500","3500","0.5093204436034904","0.5093204436034904","0.5093204436034904","1.0054765803854553","1.0054765803854553","1.0054765803854553","0.6678230033182417","0.6678230033182417","0.6678230033182417"
"9","3600","3600","3600","0.4701029384147218","0.4701029384147218","0.4701029384147218","0.9270955490623307","0.9270955490623307","0.9270955490623307","0.6253097172965412","0.6253097172965412","0.6253097172965412"
"9.25","3700","3700","3700","0.4317077670468745","0.4317077670468745","0.4317077670468745","0.8503532407839157","0.8503532407839157","0.8503532407839157","0.583631535575468","0.583631535575468","0.583631535575468"
"9.5","3800","3800","3800","0.39413191207003245","0.39413191207003245","0.39413191207003245","0.7752445052637182","0.7752445052637182","0.7752445052637182","0.5427840623996472","0.5427840623996472","0.5427840623996472"
"9.75","3900","3900","3900","0.35737267369538644","0.35737267369538644","0.35737267369538644","0.7017647764706115","0.7017647764706115","0.7017647764706115","0.5027634351957662","0.5027634351957662","0.5027634351957662"
"10","4000","4000","4000","0.32142761750555804","0.32142761750555804","0.32142761750555804","0.6299099657701531","0.6299099657701531","0.6299099657701531","0.4635662591512779","0.4635662591512779","0.4635662591512779"
"10.25","4100","4100","4100","0.28629452551966594","0.28629452551966594","0.28629452551966594","0.5596763639006404","0.5596763639006404","0.5596763639006404","0.4251895448403322","0.4251895448403322","0.4251895448403322"
"10.5","4200","4200","4200","0.2519713506069477","0.2519713506069477","0.2519713506069477","0.4910605510127206","0.4910605510127206","0.4910605510127206","0.38763064934639935","0.38763064934639935","0.38763064934639935"
"10.75","4300","4300","4300","0.21845617417570953","0.21845617417570953","0.21845617417570953","0.4240593140834772","0.4240593140834772","0.4240593140834772","0.35088722107799986","0.35088722107799986","0.35088722107799986"
"11","4400","4400","4400","0.18574716701178431","0.18574716701178431","0.18574716701178431","0.3586695710882301","0.3586695710882301","0.3586695710882301","0.3149571483090931","0.3149571483090931","0.3149571483090931"
"11.25","4500","4500","4500","0.15384255311127512","0.15384255311127512","0.15384255311127512","0.2948883013770209","0.2948883013770209","0.2948883013770209","0.27983851137113325","0.27983851137113325","0.27983851137113325"
"11.5","4600","4600","4600","0.12274057633836127","0.12274057633836127","0.12274057633836127","0.23271248175911763","0.23271248175911763","0.23271248175911763","0.24552953836029845","0.24552953836029845","0.24552953836029845"
"11.75","4700","4700","4700","0.09243946973502251","0.09243946973502251","0.09243946973502251","0.17213902784868154","0.17213902784868154","0.17213902784868154","0.21202856418754415","0.21202856418754415","0.21202856418754415"
"12","4800","4800","4800","0.06293742731200279","0.06293742731200279","0.06293742731200279","0.11316474026889717","0.11316474026889717","0.11316474026889717","0.17933399278165774","0.17933399278165774","0.17933399278165774"
"12.25","4900","4900","4900","0.0342325781567245","0.0342325781567245","0.0342325781567245","0.055786255351072844","0.055786255351072844","0.055786255351072844","0.14744426225005414","0.14744426225005414","0.14744426225005414"
"12.5","5000","5000","5000","0.00632296270248936","0.00632296270248936","0.00632296270248936","1.0718294830912837e-16","1.0718294830912837e-16","1.0718294830912837e-16","0.1163578128043006","0.1163578128043006","0.1163578128043006"
"12.75","5100","5100","5100","-0.0207934889869578","-0.0207934889869578","-0.0207934889869578","-0.0541978495721381","-0.0541978495721381","-0.0541978495721381","0.08607305726429171","0.08607305726429171","0.08607305726429171"
"13","5200","5200","5200","-0.047118977053287665","-0.047118977053287665","-0.047118977053287665","-0.10681140551342477","-0.10681140551342477","-0.10681140551342477","0.05658835396466856","0.05658835396466856","0.05658835396466856"
"13.25","5300","5300","5300","-0.0726558499255981","-0.0726558499255981","-0.0726558499255981","-0.15784510264694748","-0.15784510264694748","-0.15784510264694748","0.02790198189811094","0.02790198189811094","0.02790198189811094"
"13.5","5400","5400","5400","-0.09740662076461426","-0.09740662076461426","-0.09740662076461426","-0.2073037296561143","-0.2073037296561143","-0.2073037296561143","0.000012117941681710764","0.000012117941681710764","0.000012117941681710764"
"13.75","5500","5500","5500","-0.12137398237594914","-0.12137398237594914","-0.12137398237594914","-0.2551924573444171","-0.2551924573444171","-0.2551924573444171","-0.027083183976094494","-0.027083183976094494","-0.027083183976094494"
"14","5600","5600","5600","-0.1445608206907492","-0.1445608206907492","-0.1445608206907492","-0.30151686415589213","-0.30151686415589213","-0.30151686415589213","-0.05338601189863024","-0.05338601189863024","-0.05338601189863024"
"14.25","5700","5700","5700","-0.16697022690415042","-0.16697022690415042","-0.16697022690415042","-0.34628295912676893","-0.34628295912676893","-0.34628295912676893","-0.07889861317585706","-0.07889861317585706","-0.07889861317585706"
"14.5","5800","5800","5800","-0.18860550835472004","-0.18860550835472004","-0.18860550835472004","-0.3894972024246483","-0.3894972024246483","-0.3894972024246483","-0.10362341022087718","-0.10362341022087718","-0.10362341022087718"
"14.75","5900","5900","5900","-0.20947019822143564","-0.20947019822143564","-0.20947019822143564","-0.4311665236188508","-0.4311665236188508","-0.4311665236188508","-0.12756301479051346","-0.12756301479051346","-0.12756301479051346"
"15","6000","6000","6000","-0.2295680641087226","-0.2295680641087226","-0.2295680641087226","-0.47129833781415376","-0.47129833781415376","-0.47129833781415376","-0.15072024088325037","-0.15072024088325037","-0.15072024088325037"
"15.25","6100","6100","6100","-0.24890311558459263","-0.24890311558459263","-0.24890311558459263","-0.5099005597698726","-0.5099005597698726","-0.5099005597698726","-0.1730981163404643","-0.1730981163404643","-0.1730981163404643"
"15.5","6200","6200","6200","-0.2674796107319611","-0.2674796107319611","-0.2674796107319611","-0.5469816161169829","-0.5469816161169829","-0.5469816161169829","-0.19469989322991615","-0.19469989322991615","-0.19469989322991615"
"15.75","6300","6300","6300","-0.28530206176871575","-0.28530206176871575","-0.28530206176871575","-0.5825504557776424","-0.5825504557776424","-0.5825504557776424","-0.21552905708418502","-0.21552905708418502","-0.21552905708418502"
"16","6400","6400","6400","-0.3023752397880462","-0.3023752397880462","-0.3023752397880462","-0.6166165586839648","-0.6166165586839648","-0.6166165586839648","-0.2355893350610515","-0.2355893350610515","-0.2355893350610515"
"16.25","6500","6500","6500","-0.3187041786668414","-0.3187041786668414","-0.3187041786668414","-0.6491899428860841","-0.6491899428860841","-0.6491899428860841","-0.2548847030876402","-0.2548847030876402","-0.2548847030876402"
"16.5","6600","6600","6600","-0.3342941781866405","-0.3342941781866405","-0.3342941781866405","-0.6802811701334378","-0.6802811701334378","-0.6802811701334378","-0.2734193920455046","-0.2734193920455046","-0.2734193920455046"
"16.75","6700","6700","6700","-0.3491508064085972","-0.3491508064085972","-0.3491508064085972","-0.7099013500076262","-0.7099013500076262","-0.7099013500076262","-0.29119789304959076","-0.29119789304959076","-0.29119789304959076"
"17","6800","6800","6800","-0.36327990134117427","-0.36327990134117427","-0.36327990134117427","-0.7380621426802008","-0.7380621426802008","-0.7380621426802008","-0.30822496187019965","-0.30822496187019965","-0.30822496187019965"
"17.25","6900","6900","6900","-0.37668757193682617","-0.37668757193682617","-0.37668757193682617","-0.7647757603641737","-0.7647757603641737","-0.7647757603641737","-0.32450562254362636","-0.32450562254362636","-0.32450562254362636"
"17.5","7000","7000","7000","-0.38938019845166616","-0.38938019845166616","-0.38938019845166616","-0.7900549675239282","-0.7900549675239282","-0.7900549675239282","-0.34004517021401504","-0.34004517021401504","-0.34004517021401504"
"17.75","7100","7100","7100","-0.4013644322000872","-0.4013644322000872","-0.4013644322000872","-0.8139130799044535","-0.8139130799044535","-0.8139130799044535","-0.35484917324614595","-0.35484917324614595","-0.35484917324614595"
"18","7200","7200","7200","-0.41264719473445965","-0.41264719473445965","-0.41264719473445965","-0.8363639624374524","-0.8363639624374524","-0.8363639624374524","-0.3689234746463088","-0.3689234746463088","-0.3689234746463088"
"18.25","7300","7300","7300","-0.423235676478348","-0.423235676478348","-0.423235676478348","-0.8574220260787615","-0.8574220260787615","-0.8574220260787615","-0.3822741928261013","-0.3822741928261013","-0.3822741928261013"
"18.5","7400","7400","7400","-0.4331373348401641","-0.4331373348401641","-0.4331373348401641","-0.8771022236287327","-0.8771022236287327","-0.8771022236287327","-0.3949077217418637","-0.3949077217418637","-0.3949077217418637"
"18.75","7500","7500","7500","-0.44235989183279756","-0.44235989183279756","-0.44235989183279756","-0.8954200445846624","-0.8954200445846624","-0.8954200445846624","-0.40683073044059037","-0.40683073044059037","-0.40683073044059037"
"19","7600","7600","7600","-0.45091133122348614","-0.45091133122348614","-0.45091133122348614","-0.9123915090720228","-0.9123915090720228","-0.9123915090720228","-0.4180501620413849","-0.4180501620413849","-0.4180501620413849"
"19.25","7700","7700","7700","-0.4587998952370548","-0.4587998952370548","-0.4587998952370548","-0.9280331608991389","-0.9280331608991389","-0.9280331608991389","-0.4285732321799758","-0.4285732321799758","-0.4285732321799758"
"19.5","7800","7800","7800","-0.46603408083459347","-0.46603408083459347","-0.46603408083459347","-0.9423620597779968","-0.9423620597779968","-0.9423620597779968","-0.4384074269423742","-0.4384074269423742","-0.4384074269423742"
"19.75","7900","7900","7900","-0.4726226355886921","-0.4726226355886921","-0.4726226355886921","-0.9553957727521146","-0.9553957727521146","-0.9553957727521146","-0.4475605003124452","-0.4475605003124452","-0.4475605003124452"
"20","8000","8000","8000","-0.47857455317546743","-0.47857455317546743","-0.47857455317546743","-0.9671523648707715","-0.9671523648707715","-0.9671523648707715","-0.4560404711569741","-0.4560404711569741","-0.4560404711569741"
"20.25","8100","8100","8100","-0.4838990685028283","-0.4838990685028283","-0.4838990685028283","-0.9776503891474081","-0.9776503891474081","-0.9776503891474081","-0.46385561977074685","-0.46385561977074685","-0.46385561977074685"
"20.5","8200","8200","8200","-0.48860565249367516","-0.48860565249367516","-0.48860565249367516","-0.9869088758386547","-0.9869088758386547","-0.9869088758386547","-0.47101448400314994","-0.47101448400314994","-0.47101448400314994"
"20.75","8300","8300","8300","-0.4927040065420676","-0.4927040065420676","-0.4927040065420676","-0.994947321079172","-0.994947321079172","-0.994947321079172","-0.47752585498690525","-0.47752585498690525","-0.47752585498690525"
"21","8400","8400","8400","-0.49620405665976725","-0.49620405665976725","-0.49620405665976725","-1.0017856749063516","-1.0017856749063516","-1.0017856749063516","-0.483398772488734","-0.483398772488734","-0.483398772488734"
"21.25","8500","8500","8500","-0.499115947329996","-0.499115947329996","-0.499115947329996","-1.0074443287078465","-1.0074443287078465","-1.0074443287078465","-0.48864251990097485","-0.48864251990097485","-0.48864251990097485"
"21.5","8600","8600","8600","-0.5014500350847153","-0.5014500350847153","-0.5014500350847153","-1.0119441021239248","-1.0119441021239248","-1.0119441021239248","-0.49326661889250223","-0.49326661889250223","-0.49326661889250223"
"21.75","8700","8700","8700","-0.5032168818212528","-0.5032168818212528","-0.5032168818212528","-1.0153062294357222","-1.0153062294357222","-1.0153062294357222","-0.49728082373663574","-0.49728082373663574","-0.49728082373663574"
"22","8800","8800","8800","-0.5044272478736379","-0.5044272478736379","-0.5044272478736379","-1.0175523454696214","-1.0175523454696214","-1.0175523454696214","-0.500695115333149","-0.500695115333149","-0.500695115333149"
"22.25","8900","8900","8900","-0.5050920848536059","-0.5050920848536059","-0.5050920848536059","-1.0187044710472033","-1.0187044710472033","-1.0187044710472033","-0.5035196949409628","-0.5035196949409628","-0.5035196949409628"
"22.5","9000","9000","9000","-0.505222528275822","-0.505222528275822","-0.505222528275822","-1.0187849980094754","-1.0187849980094754","-1.0187849980094754","-0.5057649776375946","-0.5057649776375946","-0.5057649776375946"
"22.75","9100","9100","9100","-0.5048298899815129","-0.5048298899815129","-0.5048298899815129","-1.0178166738433894","-1.0178166738433894","-1.0178166738433894","-0.5074415855209462","-0.5074415855209462","-0.5074415855209462"
"23","9200","9200","9200","-0.5039256503743574","-0.5039256503743574","-0.5039256503743574","-1.0158225859380206","-1.0158225859380206","-1.0158225859380206","-0.5085603406686366","-0.5085603406686366","-0.5085603406686366"
"23.25","9300","9300","9300","-0.5025214504821631","-0.5025214504821631","-0.5025214504821631","-1.0128261454971663","-1.0128261454971663","-1.0128261454971663","-0.5091322578696484","-0.5091322578696484","-0.5091322578696484"
"23.5","9400","9400","9400","-0.5006290838575389","-0.5006290838575389","-0.5006290838575389","-1.0088510711345449","-1.0088510711345449","-1.0088510711345449","-0.5091685371426765","-0.5091685371426765","-0.5091685371426765"
"23.75","9500","9500","9500","-0.49826048833050995","-0.49826048833050995","-0.49826048833050995","-1.0039213721772289","-1.0039213721772289","-1.0039213721772289","-0.5086805560552626","-0.5086805560552626","-0.5086805560552626"
"24","9600","9600","9600","-0.4954277376257169","-0.4954277376257169","-0.4954277376257169","-0.9980613317024289","-0.9980613317024289","-0.9980613317024289","-0.5076798618574171","-0.5076798618574171","-0.5076798618574171"
"24.25","9700","9700","9700","-0.49214303285660826","-0.49214303285660826","-0.49214303285660826","-0.9912954893322384","-0.9912954893322384","-0.9912954893322384","-0.5061781634431609","-0.5061781634431609","-0.5061781634431609"
"24.5","9800","9800","9800","-0.48841869390876436","-0.48841869390876436","-0.48841869390876436","-0.983648623810478","-0.983648623810478","-0.983648623810478","-0.5041873231531094","-0.5041873231531094","-0.5041873231531094"
"24.75","9900","9900","9900","-0.4842671507242588","-0.4842671507242588","-0.4842671507242588","-0.9751457353853162","-0.9751457353853162","-0.9751457353853162","-0.5017193484309433","-0.5017193484309433","-0.5017193484309433"
"25","10000","10000","10000","-0.47970093449873663","-0.47970093449873663","-0.47970093449873663","-0.9658120280208955","-0.9658120280208955","-0.9658120280208955","-0.49878638334635994","-0.49878638334635994","-0.49878638334635994"
"25.25","10100","10100","10100","-0.4747326688026517","-0.4747326688026517","-0.4747326688026517","-0.9556728914607575","-0.9556728914607575","-0.9556728914607575","-0.49540069999683534","-0.49540069999683534","-0.49540069999683534"
"25.5","10200","10200","10200","-0.46937506063789713","-0.46937506063789713","-0.46937506063789713","-0.9447538831654506","-0.9447538831654506","-0.9447538831654506","-0.4915746898002874","-0.4915746898002874","-0.4915746898002874"
"25.75","10300","10300","10300","-0.4636408914408465","-0.4636408914408465","-0.4636408914408465","-0.9330807101462776","-0.9330807101462776","-0.9330807101462776","-0.4873208546905049","-0.4873208546905049","-0.4873208546905049"
"26","10400","10400","10400","-0.4575430080426138","-0.4575430080426138","-0.4575430080426138","-0.9206792107167424","-0.9206792107167424","-0.9206792107167424","-0.4826517982269706","-0.4826517982269706","-0.4826517982269706"
"26.25","10500","10500","10500","-0.45109431359713886","-0.45109431359713886","-0.45109431359713886","-0.9075753361828612","-0.9075753361828612","-0.9075753361828612","-0.4775802166305023","-0.4775802166305023","-0.4775802166305023"
"26.5","10600","10600","10600","-0.4443077584875","-0.4443077584875","-0.4443077584875","-0.8937951324931036","-0.8937951324931036","-0.8937951324931036","-0.4721188897559093","-0.4721188897559093","-0.4721188897559093"
"26.75","10700","10700","10700","-0.4371963312206568","-0.4371963312206568","-0.4371963312206568","-0.879364721868339","-0.879364721868339","-0.879364721868339","-0.46628067201266166","-0.46628067201266166","-0.46628067201266166"
"27","10800","10800","10800","-0.4297730493206355","-0.4297730493206355","-0.4297730493206355","-0.8643102844317868","-0.8643102844317868","-0.8643102844317868","-0.46007848324437717","-0.46007848324437717","-0.46007848324437717"
"27.25","10900","10900","10900","-0.4220509502299596","-0.4220509502299596","-0.4220509502299596","-0.8486580398585737","-0.8486580398585737","-0.8486580398585737","-0.4535252995777005","-0.4535252995777005","-0.4535252995777005"
"27.5","11000","11000","11000","-0.41404308222894703","-0.41404308222894703","-0.41404308222894703","-0.8324342290641208","-0.8324342290641208","-0.8324342290641208","-0.44663414425097847","-0.44663414425097847","-0.44663414425097847"
"27.75","11100","11100","11100","-0.4057624953822932","-0.4057624953822932","-0.4057624953822932","-0.815665095950207","-0.815665095950207","-0.815665095950207","-0.43941807843293046","-0.43941807843293046","-0.43941807843293046"
"28","11200","11200","11200","-0.39722223252216826","-0.39722223252216826","-0.39722223252216826","-0.7983768692271559","-0.7983768692271559","-0.7983768692271559","-0.43189019204132184","-0.43189019204132184","-0.43189019204132184"
"28.25","11300","11300","11300","-0.3884353202768576","-0.3884353202768576","-0.3884353202768576","-0.7805957443302299","-0.7805957443302299","-0.7805957443302299","-0.4240635945714424","-0.4240635945714424","-0.4240635945714424"
"28.5","11400","11400","11400","-0.37941476015378445","-0.37941476015378445","-0.37941476015378445","-0.7623478654479029","-0.7623478654479029","-0.7623478654479029","-0.41595140594401436","-0.41595140594401436","-0.41595140594401436"
"28.75","11500","11500","11500","-0.370173519685557","-0.370173519685557","-0.370173519685557","-0.7436593076793239","-0.7436593076793239","-0.7436593076793239","-0.4075667473819619","-0.4075667473819619","-0.4075667473819619"
"29","11600","11600","11600","-0.3607245236474803","-0.3607245236474803","-0.3607245236474803","-0.7245560593378637","-0.7245560593378637","-0.7245560593378637","-0.398922732325261","-0.398922732325261","-0.398922732325261"
"29.25","11700","11700","11700","-0.3510806453547839","-0.3510806453547839","-0.3510806453547839","-0.7050640044172687","-0.7050640044172687","-0.7050640044172687","-0.3900324573929264","-0.3900324573929264","-0.3900324573929264"
"29.5","11800","11800","11800","-0.3412546980476085","-0.3412546980476085","-0.3412546980476085","-0.6852089052365321","-0.6852089052365321","-0.6852089052365321","-0.3809089934009716","-0.3809089934009716","-0.3809089934009716"
"29.75","11900","11900","11900","-0.3312594263716014","-0.3312594263716014","-0.3312594263716014","-0.665016385279202","-0.665016385279202","-0.665016385279202","-0.371565376444998","-0.371565376444998","-0.371565376444998"
"30","12000","12000","12000","-0.3211074979617614","-0.3211074979617614","-0.3211074979617614","-0.6445119122424419","-0.6445119122424419","-0.6445119122424419","-0.36201459905586364","-0.36201459905586364","-0.36201459905586364"
"30.25","12100","12100","12100","-0.3108114951369798","-0.3108114951369798","-0.3108114951369798","-0.6237207813107457","-0.6237207813107457","-0.6237207813107457","-0.35226960143670555","-0.35226960143670555","-0.35226960143670555"
"30.5","12200","12200","12200","-0.30038390671250476","-0.30038390671250476","-0.30038390671250476","-0.6026680986688145","-0.6026680986688145","-0.6026680986688145","-0.3423432627893534","-0.3423432627893534","-0.3423432627893534"
"30.75","12300","12300","12300","-0.28983711993736605","-0.28983711993736605","-0.28983711993736605","-0.58137876526767","-0.58137876526767","-0.58137876526767","-0.33224839273801515","-0.33224839273801515","-0.33224839273801515"
"31","12400","12400","12400","-0.27918341256357326","-0.27918341256357326","-0.27918341256357326","-0.5598774608576784","-0.5598774608576784","-0.5598774608576784","-0.3219977228578799","-0.3219977228578799","-0.3219977228578799"
"31.25","12500","12500","12500","-0.2684349450536999","-0.2684349450536999","-0.2684349450536999","-0.5381886283017236","-0.5381886283017236","-0.5381886283017236","-0.31160389831609586","-0.31160389831609586","-0.31160389831609586"
"31.5","12600","12600","12600","-0.25760375293325016","-0.25760375293325016","-0.25760375293325016","-0.5163364581813572","-0.5163364581813572","-0.5163364581813572","-0.3010794696323759","-0.3010794696323759","-0.3010794696323759"
"31.75","12700","12700","12700","-0.2467017392939904","-0.2467017392939904","-0.2467017392939904","-0.49434487370831487","-0.49434487370831487","-0.49434487370831487","-0.2904368845662695","-0.2904368845662695","-0.2904368845662695"
"32","12800","12800","12800","-0.2357406674542143","-0.2357406674542143","-0.2357406674542143","-0.4722375159533595","-0.4722375159533595","-0.4722375159533595","-0.2796884801379318","-0.2796884801379318","-0.2796884801379318"
"32.25","12900","12900","12900","-0.22473215378169156","-0.22473215378169156","-0.22473215378169156","-0.4500377294039786","-0.4500377294039786","-0.4500377294039786","-0.2688464747890184","-0.2688464747890184","-0.2688464747890184"
"32.5","13000","13000","13000","-0.21368766068483214","-0.21368766068483214","-0.21368766068483214","-0.4277685478620213","-0.4277685478620213","-0.4277685478620213","-0.2579229606901089","-0.2579229606901089","-0.2579229606901089"
"32.75","13100","13100","13100","-0.20261848977737792","-0.20261848977737792","-0.20261848977737792","-0.4054526806919216","-0.4054526806919216","-0.4054526806919216","-0.24692989620085773","-0.24692989620085773","-0.24692989620085773"
"33","13200","13200","13200","-0.19153577522171267","-0.19153577522171267","-0.19153577522171267","-0.38311249942971376","-0.38311249942971376","-0.38311249942971376","-0.23587909848885122","-0.23587909848885122","-0.23587909848885122"
"33.25","13300","13300","13300","-0.18045047725565766","-0.18045047725565766","-0.18045047725565766","-0.36077002476258163","-0.36077002476258163","-0.36077002476258163","-0.22478223631293176","-0.22478223631293176","-0.22478223631293176"
"33.5","13400","13400","13400","-0.1693733759073956","-0.1693733759073956","-0.1693733759073956","-0.3384469138882628","-0.3384469138882628","-0.3384469138882628","-0.2136508229765292","-0.2136508229765292","-0.2136508229765292"
"33.75","13500","13500","13500","-0.15831506490294275","-0.15831506490294275","-0.15831506490294275","-0.31616444826314755","-0.31616444826314755","-0.31616444826314755","-0.202496209456323","-0.202496209456323","-0.202496209456323"
"34","13600","13600","13600","-0.14728594577036083","-0.14728594577036083","-0.14728594577036083","-0.2939435217474795","-0.2939435217474795","-0.2939435217474795","-0.19132957771133055","-0.19132957771133055","-0.19132957771133055"
"34.25","13700","13700","13700","-0.1362962221446754","-0.1362962221446754","-0.1362962221446754","-0.27180462915559184","-0.27180462915559184","-0.27180462915559184","-0.1801619341773021","-0.1801619341773021","-0.1801619341773021"
"34.5","13800","13800","13800","-0.1253558942772364","-0.1253558942772364","-0.1253558942772364","-0.249767855218675","-0.249767855218675","-0.249767855218675","-0.169004103451063","-0.169004103451063","-0.169004103451063"
"34.75","13900","13900","13900","-0.11447475375303401","-0.11447475375303401","-0.11447475375303401","-0.2278528639670949","-0.2278528639670949","-0.2278528639670949","-0.15786672216923847","-0.15786672216923847","-0.15786672216923847"
"35","14000","14000","14000","-0.10366237841924641","-0.10366237841924641","-0.10366237841924641","-0.20607888853883458","-0.20607888853883458","-0.20607888853883458","-0.14676023308554467","-0.14676023308554467","-0.14676023308554467"
"35.25","14100","14100","14100","-0.09292812752807576","-0.09292812752807576","-0.09292812752807576","-0.18446472142015685","-0.18446472142015685","-0.18446472142015685","-0.13569487935062663","-0.13569487935062663","-0.13569487935062663"
"35.5","14200","14200","14200","-0.08228113709669146","-0.08228113709669146","-0.08228113709669146","-0.16302870512414674","-0.16302870512414674","-0.16302870512414674","-0.12468069899817315","-0.12468069899817315","-0.12468069899817315"
"35.75","14300","14300","14300","-0.0717303154868773","-0.0717303154868773","-0.0717303154868773","-0.14178872331230838","-0.14178872331230838","-0.14178872331230838","-0.11372751964082686","-0.11372751964082686","-0.11372751964082686"
"36","14400","14400","14400","-0.06128433920674419","-0.06128433920674419","-0.06128433920674419","-0.12076219236394482","-0.12076219236394482","-0.12076219236394482","-0.10284495337916383","-0.10284495337916383","-0.10284495337916383"
"36.25","14500","14500","14500","-0.05095164893664527","-0.05095164893664527","-0.05095164893664527","-0.09996605339758786","-0.09996605339758786","-0.09996605339758786","-0.09204239192679597","-0.09204239192679597","-0.09204239192679597"
"36.5","14600","14600","14600","-0.04074044578120028","-0.04074044578120028","-0.04074044578120028","-0.0794167647482728","-0.0794167647482728","-0.0794167647482728","-0.0813290019544152","-0.0813290019544152","-0.0813290019544152"
"36.75","14700","14700","14700","-0.03065868774910828","-0.03065868774910828","-0.03065868774910828","-0.059130294904017416","-0.059130294904017416","-0.059130294904017416","-0.07071372065536972","-0.07071372065536972","-0.07071372065536972"
"37","14800","14800","14800","-0.020714086462200146","-0.020714086462200146","-0.020714086462200146","-0.03912211590438554","-0.03912211590438554","-0.03912211590438554","-0.0602052515351284","-0.0602052515351284","-0.0602052515351284"
"37.25","14900","14900","14900","-0.010914104094957485","-0.010914104094957485","-0.010914104094957485","-0.01940719720357289","-0.01940719720357289","-0.01940719720357289","-0.049812060426765274","-0.049812060426765274","-0.049812060426765274"
"37.5","15000","15000","15000","-0.001265950545497931","-0.001265950545497931","-0.001265950545497931","4.3163813036275945e-16","4.3163813036275945e-16","4.3163813036275945e-16","-0.039542371734360725","-0.039542371734360725","-0.039542371734360725"
"37.75","15100","15100","15100","0.008223419161196331","0.008223419161196331","0.008223419161196331","0.01908552796606767","0.01908552796606767","0.01908552796606767","-0.029404164905990227","-0.029404164905990227","-0.029404164905990227"
"38","15200","15200","15200","0.017547307237252792","0.017547307237252792","0.017547307237252792","0.03783595714576897","0.03783595714576897","0.03783595714576897","-0.019405171137741588","-0.019405171137741588","-0.019405171137741588"
"38.25","15300","15300","15300","0.026699275262752533","0.026699275262752533","0.026699275262752533","0.05623838044515009","0.05623838044515009","0.05623838044515009","-0.00955287030997437","-0.00955287030997437","-0.00955287030997437"
"38.5","15400","15400","15400","0.035673146083330186","0.035673146083330186","0.035673146083330186","0.07428041701870565","0.07428041701870565","0.07428041701870565","0.00014551184319028243","0.00014551184319028243","0.00014551184319028243"
"38.75","15500","15500","15500","0.04446300547463359","0.04446300547463359","0.04446300547463359","0.09195021559320458","0.09195021559320458","0.09195021559320458","0.00968300633038846","0.00968300633038846","0.00968300633038846"
"39","15600","15600","15600","0.05306320357396261","0.05306320357396261","0.05306320357396261","0.10923645732247805","0.10923645732247805","0.10923645732247805","0.019052903265002433","0.019052903265002433","0.019052903265002433"
"39.25","15700","15700","15700","0.06146835607961918","0.06146835607961918","0.06146835607961918","0.12612835817426238","0.12612835817426238","0.12612835817426238","0.028248753992302783","0.028248753992302783","0.028248753992302783"
"39.5","15800","15800","15800","0.06967334521871238","0.06967334521871238","0.06967334521871238","0.14261567085063093","0.14261567085063093","0.14261567085063093","0.0372643729816495","0.0372643729816495","0.0372643729816495"
"39.75","15900","15900","15900","0.07767332048437003","0.07767332048437003","0.07767332048437003","0.15868868624395804","0.15868868624395804","0.15868868624395804","0.04609383948387524","0.04609383948387524","0.04609383948387524"
"40","16000","16000","16000","0.08546369914351473","0.08546369914351473","0.08546369914351473","0.17433823443077298","0.17433823443077298","0.17433823443077298","0.054731498954190244","0.054731498954190244","0.054731498954190244"
"40.25","16100","16100","16100","0.09304016651656395","0.09304016651656395","0.09304016651656395","0.18955568520627855","0.18955568520627855","0.18955568520627855","0.06317196424116261","0.06317196424116261","0.06317196424116261"
"40.5","16200","16200","16200","0.10039867603061703","0.10039867603061703","0.10039867603061703","0.2043329481626959","0.2043329481626959","0.2043329481626959","0.07141011654254492","0.07141011654254492","0.07141011654254492"
"40.75","16300","16300","16300","0.1075354490478834","0.1075354490478834","0.1075354490478834","0.21866247231500965","0.21866247231500965","0.21866247231500965","0.07944110612891594","0.07944110612891594","0.07944110612891594"
"41","16400","16400","16400","0.11444697447130596","0.11444697447130596","0.11444697447130596","0.23253724527806427","0.23253724527806427","0.23253724527806427","0.08726035283632738","0.08726035283632738","0.08726035283632738"
"41.25","16500","16500","16500","0.12113000812952059","0.12113000812952059","0.12113000812952059","0.24595079199935768","0.24595079199935768","0.24595079199935768","0.09486354632934149","0.09486354632934149","0.09486354632934149"
"41.5","16600","16600","16600","0.1275815719434781","0.1275815719434781","0.1275815719434781","0.2588971730522389","0.2588971730522389","0.2588971730522389","0.10224664613604273","0.10224664613604273","0.10224664613604273"
"41.75","16700","16700","16700","0.13379895287724386","0.13379895287724386","0.13379895287724386","0.27137098249459934","0.27137098249459934","0.27137098249459934","0.10940588145681956","0.10940588145681956","0.10940588145681956"
"42","16800","16800","16800","0.13977970167566195","0.13977970167566195","0.13977970167566195","0.28336734529849883","0.28336734529849883","0.28336734529849883","0.11633775074888769","0.11633775074888769","0.11633775074888769"
"42.25","16900","16900","16900","0.14552163139175273","0.14552163139175273","0.14552163139175273","0.29488191435652433","0.29488191435652433","0.29488191435652433","0.12303902108873402","0.12303902108873402","0.12303902108873402"
"42.5","17000","17000","17000","0.1510228157068817","0.1510228157068817","0.1510228157068817","0.3059108670710232","0.3059108670710232","0.3059108670710232","0.12950672731484048","0.12950672731484048","0.12950672731484048"
"42.75","17100","17100","17100","0.15628158704690162","0.15628158704690162","0.15628158704690162","0.3164509015326884","0.3164509015326884","0.3164509015326884","0.13573817095322913","0.13573817095322913","0.13573817095322913"
"43","17200","17200","17200","0.16129653449763953","0.16129653449763953","0.16129653449763953","0.3264992322953024","0.3264992322953024","0.3264992322953024","0.1417309189285582","0.1417309189285582","0.1417309189285582"
"43.25","17300","17300","17300","0.16606650152325206","0.16606650152325206","0.16606650152325206","0.3360535857537606","0.3360535857537606","0.3360535857537606","0.1474828020636646","0.1474828020636646","0.1474828020636646"
"43.5","17400","17400","17400","0.17059058349113154","0.17059058349113154","0.17059058349113154","0.3451121951328187","0.3451121951328187","0.3451121951328187","0.15299191337063228","0.15299191337063228","0.15299191337063228"
"43.75","17500","17500","17500","0.17486812500719154","0.17486812500719154","0.17486812500719154","0.35367379509428465","0.35367379509428465","0.35367379509428465","0.1582566061366249","0.1582566061366249","0.1582566061366249"
"44","17600","17600","17600","0.1788987170655077","0.1788987170655077","0.1788987170655077","0.3617376159706928","0.3617376159706928","0.3617376159706928","0.1632754918078873","0.1632754918078873","0.1632754918078873"
"44.25","17700","17700","17700","0.18268219401642652","0.18268219401642652","0.18268219401642652","0.3693033776337626","0.3693033776337626","0.3693033776337626","0.1680474376754817","0.1680474376754817","0.1680474376754817"
"44.5","17800","17800","17800","0.1862186303573945","0.1862186303573945","0.1862186303573945","0.37637128300622025","0.37637128300622025","0.37637128300622025","0.1725715643664793","0.1725715643664793","0.1725715643664793"
"44.75","17900","17900","17900","0.18950833735088488","0.18950833735088488","0.18950833735088488","0.3829420112258261","0.3829420112258261","0.3829420112258261","0.17684724314447536","0.17684724314447536","0.17684724314447536"
"45","18000","18000","18000","0.19255185947392836","0.19255185947392836","0.19255185947392836","0.3890167104706967","0.3890167104706967","0.3890167104706967","0.18087409302344187","0.18087409302344187","0.18087409302344187"
"45.25","18100","18100","18100","0.19534997070387058","0.19534997070387058","0.19534997070387058","0.3945969904552551","0.3945969904552551","0.3945969904552551","0.184651977699076","0.184651977699076","0.184651977699076"
"45.5","18200","18200","18200","0.19790367064509848","0.19790367064509848","0.19790367064509848","0.3996849146063722","0.3996849146063722","0.3996849146063722","0.18818100230193513","0.18818100230193513","0.18818100230193513"
"45.75","18300","18300","18300","0.20021418050158046","0.20021418050158046","0.20021418050158046","0.404282991929479","0.404282991929479","0.404282991929479","0.1914615099767773","0.1914615099767773","0.1914615099767773"
"46","18400","18400","18400","0.20228293890017582","0.20228293890017582","0.20228293890017582","0.4083941685746472","0.4083941685746472","0.4083941685746472","0.19449407829265825","0.19449407829265825","0.19449407829265825"
"46.25","18500","18500","18500","0.2041115975697636","0.2041115975697636","0.2041115975697636","0.41202181911281915","0.41202181911281915","0.41202181911281915","0.19727951548845218","0.19727951548845218","0.19727951548845218"
"46.5","18600","18600","18600","0.2057020168813347","0.2057020168813347","0.2057020168813347","0.4151697375325701","0.4151697375325701","0.4151697375325701","0.19981885655857629","0.19981885655857629","0.19981885655857629"
"46.75","18700","18700","18700","0.20705626125427967","0.20705626125427967","0.20705626125427967","0.4178421279679518","0.4178421279679518","0.4178421279679518","0.2021133591838143","0.2021133591838143","0.2021133591838143"
"47","18800","18800","18800","0.208176594434187","0.208176594434187","0.208176594434187","0.42004359516813683","0.42004359516813683","0.42004359516813683","0.20416449951223742","0.20416449951223742","0.20416449951223742"
"47.25","18900","18900","18900","0.20906547464754013","0.20906547464754013","0.20906547464754013","0.42177913471973144","0.42177913471973144","0.42177913471973144","0.2059739677953102","0.2059739677953102","0.2059739677953102"
"47.5","19000","19000","19000","0.2097255496387786","0.2097255496387786","0.2097255496387786","0.4230541230327733","0.4230541230327733","0.4230541230327733","0.20754366388438528","0.20754366388438528","0.20754366388438528"
"47.75","19100","19100","19100","0.21015965159524538","0.21015965159524538","0.21015965159524538","0.4238743071015542","0.4238743071015542","0.4238743071015542","0.20887569259284716","0.20887569259284716","0.20887569259284716"
"48","19200","19200","19200","0.21037079196561134","0.21037079196561134","0.21037079196561134","0.4242457940515352","0.4242457940515352","0.4242457940515352","0.20997235892927923","0.20997235892927923","0.20997235892927923"
"48.25","19300","19300","19300","0.2103621561774129","0.2103621561774129","0.2103621561774129","0.42417504048372084","0.42417504048372084","0.42417504048372084","0.21083616320707937","0.21083616320707937","0.21083616320707937"
"48.5","19400","19400","19400","0.21013709825939458","0.21013709825939458","0.21013709825939458","0.4236688416279645","0.4236688416279645","0.4236688416279645","0.21146979603603755","0.21146979603603755","0.21146979603603755"
"48.75","19500","19500","19500","0.20969913537438623","0.20969913537438623","0.20969913537438623","0.4227343203167552","0.4227343203167552","0.4227343203167552","0.21187613320144627","0.21187613320144627","0.21187613320144627"
"49","19600","19600","19600","0.20905194226848256","0.20905194226848256","0.20905194226848256","0.42137891579111214","0.42137891579111214","0.42137891579111214","0.21205823043637323","0.21205823043637323","0.21205823043637323"
"49.25","19700","19700","19700","0.2081993456423246","0.2081993456423246","0.2081993456423246","0.41961037235027854","0.41961037235027854","0.41961037235027854","0.2120193180927875","0.2120193180927875","0.2120193180927875"
"49.5","19800","19800","19800","0.20714531845030643","0.20714531845030643","0.20714531845030643","0.41743672785694963","0.41743672785694963","0.41743672785694963","0.2117627957172662","0.2117627957172662","0.2117627957172662"
"49.75","19900","19900","19900","0.2058939741335536","0.2058939741335536","0.2058939741335536","0.414866302109818","0.414866302109818","0.414866302109818","0.2112922265370648","0.2112922265370648","0.2112922265370648"
"50","20000","20000","20000","0.20444956079252982","0.20444956079252982","0.20444956079252982","0.41190768509523895","0.41190768509523895","0.41190768509523895","0.21061133186236286","0.21061133186236286","0.21061133186236286"
"50.25","20100","20100","20100","0.20281645530513906","0.20281645530513906","0.20281645530513906","0.4085697251298418","0.4085697251298418","0.4085697251298418","0.209723985410522","0.209723985410522","0.209723985410522"
"50.5","20200","20200","20200","0.20099915739619417","0.20099915739619417","0.20099915739619417","0.404861516905914","0.404861516905914","0.404861516905914","0.20863420755823853","0.20863420755823853","0.20863420755823853"
"50.75","20300","20300","20300","0.1990022836641181","0.1990022836641181","0.1990022836641181","0.4007923894513804","0.4007923894513804","0.4007923894513804","0.20734615952746893","0.20734615952746893","0.20734615952746893"
"51","20400","20400","20400","0.1968305615707382","0.1968305615707382","0.1968305615707382","0.3963718940161853","0.3963718940161853","0.3963718940161853","0.20586413751103638","0.20586413751103638","0.20586413751103638"
"51.25","20500","20500","20500","0.19448882340001683","0.19448882340001683","0.19448882340001683","0.3916097918968519","0.3916097918968519","0.3916097918968519","0.20419256674382402","0.20419256674382402","0.20419256674382402"
"51.5","20600","20600","20600","0.19198200019154785","0.19198200019154785","0.19198200019154785","0.3865160422109603","0.3865160422109603","0.3865160422109603","0.20233599552547532","0.20233599552547532","0.20233599552547532"
"51.75","20700","20700","20700","0.1893151156546201","0.1893151156546201","0.1893151156546201","0.3811007896332325","0.3811007896332325","0.3811007896332325","0.20029908920051048","0.20029908920051048","0.20029908920051048"
"52","20800","20800","20800","0.1864932800686186","0.1864932800686186","0.1864932800686186","0.37537435210485165","0.37537435210485165","0.37537435210485165","0.1980866241017536","0.1980866241017536","0.1980866241017536"
"52.25","20900","20900","20900","0.18352168417550396","0.18352168417550396","0.18352168417550396","0.3693472085275755","0.3693472085275755","0.3693472085275755","0.19570348146296773","0.19570348146296773","0.19570348146296773"
"52.5","21000","21000","21000","0.18040559307006537","0.18040559307006537","0.18040559307006537","0.3630299864541183","0.3630299864541183","0.3630299864541183","0.19315464130656057","0.19315464130656057","0.19315464130656057"
"52.75","21100","21100","21100","0.17715034009360106","0.17715034009360106","0.17715034009360106","0.3564334497861878","0.3564334497861878","0.3564334497861878","0.19044517631220662","0.19044517631220662","0.19044517631220662"
"53","21200","21200","21200","0.17376132073662753","0.17376132073662753","0.17376132073662753","0.3495684864914584","0.3495684864914584","0.3495684864914584","0.18758024567219797","0.18758024567219797","0.18758024567219797"
"53.25","21300","21300","21300","0.1702439865561638","0.1702439865561638","0.1702439865561638","0.3424460963506533","0.3424460963506533","0.3424460963506533","0.1845650889392988","0.1845650889392988","0.1845650889392988"
"53.5","21400","21400","21400","0.16660383911307952","0.16660383911307952","0.16660383911307952","0.33507737874578497","0.33507737874578497","0.33507737874578497","0.1814050198728451","0.1814050198728451","0.1814050198728451"
"53.75","21500","21500","21500","0.16284642393492765","0.16284642393492765","0.16284642393492765","0.3274735205004741","0.3274735205004741","0.3274735205004741","0.17810542028877652","0.17810542028877652","0.17810542028877652"
"54","21600","21600","21600","0.1589773245096154","0.1589773245096154","0.1589773245096154","0.31964578378312114","0.31964578378312114","0.31964578378312114","0.1746717339192421","0.1746717339192421","0.1746717339192421"
"54.25","21700","21700","21700","0.15500215631519101","0.15500215631519101","0.15500215631519101","0.31160549408356614","0.31160549408356614","0.31160549408356614","0.17110946028736193","0.17110946028736193","0.17110946028736193"
"54.5","21800","21800","21800","0.15092656089094833","0.15092656089094833","0.15092656089094833","0.30336402827370085","0.30336402827370085","0.30336402827370085","0.16742414860267002","0.16742414860267002","0.16742414860267002"
"54.75","21900","21900","21900","0.14675619995496514","0.14675619995496514","0.14675619995496514","0.2949328027623391","0.2949328027623391","0.2949328027623391","0.16362139168269485","0.16362139168269485","0.16362139168269485"
"55","22000","22000","22000","0.14249674957310668","0.14249674957310668","0.14249674957310668","0.28632326175447237","0.28632326175447237","0.28632326175447237","0.1597068199060641","0.1597068199060641","0.1597068199060641"
"55.25","22100","22100","22100","0.1381538943844324","0.1381538943844324","0.1381538943844324","0.27754686562485015","0.27754686562485015","0.27754686562485015","0.1556860952024467","0.1556860952024467","0.1556860952024467"
"55.5","22200","22200","22200","0.13373332188785148","0.13373332188785148","0.13373332188785148","0.26861507941563895","0.26861507941563895","0.26861507941563895","0.15156490508456635","0.15156490508456635","0.15156490508456635"
"55.75","22300","22300","22300","0.12924071679476945","0.12924071679476945","0.12924071679476945","0.25953936146770706","0.25953936146770706","0.25953936146770706","0.1473489567274321","0.1473489567274321","0.1473489567274321"
"56","22400","22400","22400","0.12468175545237005","0.12468175545237005","0.12468175545237005","0.25033115219487784","0.25033115219487784","0.25033115219487784","0.1430439710998506","0.1430439710998506","0.1430439710998506"
"56.25","22500","22500","22500","0.12006210034206516","0.12006210034206516","0.12006210034206516","0.24100186301027854","0.24100186301027854","0.24100186301027854","0.13865567715318672","0.13865567715318672","0.13865567715318672"
"56.5","22600","22600","22600","0.11538739465754004","0.11538739465754004","0.11538739465754004","0.23156286541368679","0.23156286541368679","0.23156286541368679","0.13418980607224687","0.13418980607224687","0.13418980607224687"
"56.75","22700","22700","22700","0.11066325696670277","0.11066325696670277","0.11066325696670277","0.22202548024855231","0.22202548024855231","0.22202548024855231","0.1296520855930546","0.1296520855930546","0.1296520855930546"
"57","22800","22800","22800","0.10589527596173429","0.10589527596173429","0.10589527596173429","0.21240096713713114","0.21240096713713114","0.21240096713713114","0.12504823439218998","0.12504823439218998","0.12504823439218998"
"57.25","22900","22900","22900","0.10108900530131286","0.10108900530131286","0.10108900530131286","0.20270051410193066","0.20270051410193066","0.20270051410193066","0.12038395655225144","0.12038395655225144","0.12038395655225144"
"57.5","23000","23000","23000","0.09624995854896386","0.09624995854896386","0.09624995854896386","0.1929352273814105","0.1929352273814105","0.1929352273814105","0.11566493610788917","0.11566493610788917","0.11566493610788917"
"57.75","23100","23100","23100","0.09138360421136173","0.09138360421136173","0.09138360421136173","0.18311612144763997","0.18311612144763997","0.18311612144763997","0.11089683167674678","0.11089683167674678","0.11089683167674678"
"58","23200","23200","23200","0.08649536088027995","0.08649536088027995","0.08649536088027995","0.17325410923334192","0.17325410923334192","0.17325410923334192","0.1060852711795245","0.1060852711795245","0.1060852711795245"
"58.25","23300","23300","23300","0.08159059248175622","0.08159059248175622","0.08159059248175622","0.16335999257549655","0.16335999257549655","0.16335999257549655","0.10123584665326438","0.10123584665326438","0.10123584665326438"
"58.5","23400","23400","23400","0.07667460363590387","0.07667460363590387","0.07667460363590387","0.15344445288240488","0.15344445288240488","0.15344445288240488","0.09635410916182335","0.09635410916182335","0.09635410916182335"
"58.75","23500","23500","23500","0.07175263513066658","0.07175263513066658","0.07175263513066658","0.14351804203084167","0.14351804203084167","0.14351804203084167","0.09144556380738256","0.09144556380738256","0.09144556380738256"
"59","23600","23600","23600","0.06682985951267524","0.06682985951267524","0.06682985951267524","0.1335911734996408","0.1335911734996408","0.1335911734996408","0.08651566484670635","0.08651566484670635","0.08651566484670635"
"59.25","23700","23700","23700","0.061911376798224386","0.061911376798224386","0.061911376798224386","0.1236741137457858","0.1236741137457858","0.1236741137457858","0.08156981091573293","0.08156981091573293","0.08156981091573293"
"59.5","23800","23800","23800","0.057002210307245456","0.057002210307245456","0.057002210307245456","0.11377697382878252","0.11377697382878252","0.11377697382878252","0.07661334036594482","0.07661334036594482","0.07661334036594482"
"59.75","23900","23900","23900","0.05210730262300924","0.05210730262300924","0.05210730262300924","0.10390970128880177","0.10390970128880177","0.10390970128880177","0.0716515267158286","0.0716515267158286","0.0716515267158286"
"60","24000","24000","24000","0.04723151168014589","0.04723151168014589","0.04723151168014589","0.09408207228379602","0.09408207228379602","0.09408207228379602","0.06668957422059585","0.06668957422059585","0.06668957422059585"
"60.25","24100","24100","24100","0.04237960698342354","0.04237960698342354","0.04237960698342354","0.08430368399048681","0.08430368399048681","0.08430368399048681","0.061732613563195905","0.061732613563195905","0.061732613563195905"
"60.5","24200","24200","24200","0.037556265959578956","0.037556265959578956","0.037556265959578956","0.07458394727383096","0.07458394727383096","0.07458394727383096","0.05678569766950529","0.05678569766950529","0.05678569766950529"
"60.75","24300","24300","24300","0.032766070444345326","0.032766070444345326","0.032766070444345326","0.06493207962926796","0.06493207962926796","0.06493207962926796","0.051853797650437836","0.051853797650437836","0.051853797650437836"
"61","24400","24400","24400","0.02801350330667193","0.02801350330667193","0.02801350330667193","0.055357098401752514","0.055357098401752514","0.055357098401752514","0.046941798873570514","0.046941798873570514","0.046941798873570514"
"61.25","24500","24500","24500","0.023302945211980078","0.023302945211980078","0.023302945211980078","0.045867814285269225","0.045867814285269225","0.045867814285269225","0.04205449716673265","0.04205449716673265","0.04205449716673265"
"61.5","24600","24600","24600","0.01863867152614865","0.01863867152614865","0.01863867152614865","0.03647282510622788","0.03647282510622788","0.03647282510622788","0.037196595155858214","0.037196595155858214","0.037196595155858214"
"61.75","24700","24700","24700","0.014024849361770692","0.014024849361770692","0.014024849361770692","0.027180509893819076","0.027180509893819076","0.027180509893819076","0.03237269873924952","0.03237269873924952","0.03237269873924952"
"62","24800","24800","24800","0.009465534768070745","0.009465534768070745","0.009465534768070745","0.01799902324012273","0.01799902324012273","0.01799902324012273","0.02758731370025111","0.02758731370025111","0.02758731370025111"
"62.25","24900","24900","24900","0.004964670065720108","0.004964670065720108","0.004964670065720108","0.008936289952437166","0.008936289952437166","0.008936289952437166","0.022844842460179295","0.022844842460179295","0.022844842460179295"
"62.5","25000","25000","25000","0.0005260813276354202","0.0005260813276354202","0.0005260813276354202","-1.6433756697663945e-16","-1.6433756697663945e-16","-1.6433756697663945e-16","0.018149580973201893","0.018149580973201893","0.018149580973201893"
"62.75","25100","25100","25100","-0.0038465239933065777","-0.0038465239933065777","-0.0038465239933065777","-0.008802396243038548","-0.008802396243038548","-0.008802396243038548","0.013505715764708496","0.013505715764708496","0.013505715764708496"
"63","25200","25200","25200","-0.008149559288856655","-0.008149559288856655","-0.008149559288856655","-0.017463692456830854","-0.017463692456830854","-0.017463692456830854","0.00891732111455967","0.00891732111455967","0.00891732111455967"
"63.25","25300","25300","25300","-0.012379560871653312","-0.012379560871653312","-0.012379560871653312","-0.025976930535990424","-0.025976930535990424","-0.025976930535990424","0.004388356386448938","0.004388356386448938","0.004388356386448938"
"63.5","25400","25400","25400","-0.016533189902676566","-0.016533189902676566","-0.016533189902676566","-0.03433540444974121","-0.03433540444974121","-0.03433540444974121","-0.00007733649554089034","-0.00007733649554089034","-0.00007733649554089034"
"63.75","25500","25500","25500","-0.020607234169566304","-0.020607234169566304","-0.020607234169566304","-0.04253266380141731","-0.04253266380141731","-0.04253266380141731","-0.004476035422259696","-0.004476035422259696","-0.004476035422259696"
"64","25600","25600","25600","-0.024598609715625764","-0.024598609715625764","-0.024598609715625764","-0.050562517086966643","-0.050562517086966643","-0.050562517086966643","-0.008804140325914978","-0.008804140325914978","-0.008804140325914978"
"64.25","25700","25700","25700","-0.028504362319478622","-0.028504362319478622","-0.028504362319478622","-0.05841903465241822","-0.05841903465241822","-0.05841903465241822","-0.013058175256977972","-0.013058175256977972","-0.013058175256977972"
"64.5","25800","25800","25800","-0.03232166882549573","-0.03232166882549573","-0.03232166882549573","-0.06609655135055954","-0.06609655135055954","-0.06609655135055954","-0.017234790311100145","-0.017234790311100145","-0.017234790311100145"
"64.75","25900","25900","25900","-0.03604783832525304","-0.03604783832525304","-0.03604783832525304","-0.0735896688973741","-0.0735896688973741","-0.0735896688973741","-0.02133076340572143","-0.02133076340572143","-0.02133076340572143"
"65","26000","26000","26000","-0.039680313190427106","-0.039680313190427106","-0.039680313190427106","-0.08089325792907387","-0.08089325792907387","-0.08089325792907387","-0.02534300190620084","-0.02534300190620084","-0.02534300190620084"
"65.25","26100","26100","26100","-0.04321666995767729","-0.04321666995767729","-0.04321666995767729","-0.08800245976085301","-0.08800245976085301","-0.08800245976085301","-0.02926854410145069","-0.02926854410145069","-0.02926854410145069"
"65.5","26200","26200","26200","-0.046654620066205146","-0.046654620066205146","-0.046654620066205146","-0.09491268784876938","-0.09491268784876938","-0.09491268784876938","-0.03310456052920302","-0.03310456052920302","-0.03310456052920302"
"65.75","26300","26300","26300","-0.049992010448821074","-0.049992010448821074","-0.049992010448821074","-0.10161962895645094","-0.10161962895645094","-0.10161962895645094","-0.03684835515118359","-0.03684835515118359","-0.03684835515118359"
"66","26400","26400","26400","-0.05322682397748569","-0.05322682397748569","-0.05322682397748569","-0.1081192440285863","-0.1081192440285863","-0.1081192440285863","-0.04049736637861559","-0.04049736637861559","-0.04049736637861559"
"66.25","26500","26500","26500","-0.05635717976442935","-0.05635717976442935","-0.05635717976442935","-0.11440776877344676","-0.11440776877344676","-0.11440776877344676","-0.04404916794861809","-0.04404916794861809","-0.04404916794861809"
"66.5","26600","26600","26600","-0.05938133332008571","-0.05938133332008571","-0.05938133332008571","-0.12048171395694594","-0.12048171395694594","-0.12048171395694594","-0.04750146965220538","-0.04750146965220538","-0.04750146965220538"
"66.75","26700","26700","26700","-0.0622976765692077","-0.0622976765692077","-0.0622976765692077","-0.12633786541101183","-0.12633786541101183","-0.12633786541101183","-0.050852117914737455","-0.050852117914737455","-0.050852117914737455"
"67","26800","26800","26800","-0.06510473772666178","-0.06510473772666178","-0.06510473772666178","-0.13197328375930278","-0.13197328375930278","-0.13197328375930278","-0.05409909622980649","-0.05409909622980649","-0.05409909622980649"
"67.25","26900","26900","26900","-0.06780118103452308","-0.06780118103452308","-0.06780118103452308","-0.13738530386355524","-0.13738530386355524","-0.13738530386355524","-0.057240525447682156","-0.057240525447682156","-0.057240525447682156"
"67.5","27000","27000","27000","-0.07038580636221757","-0.07038580636221757","-0.07038580636221757","-0.14257153399409814","-0.14257153399409814","-0.14257153399409814","-0.06027466391957467","-0.06027466391957467","-0.06027466391957467"
"67.75","27100","27100","27100","-0.07285754867157825","-0.07285754867157825","-0.07285754867157825","-0.1475298547283117","-0.1475298547283117","-0.1475298547283117","-0.063199907499102","-0.063199907499102","-0.063199907499102"
"68","27200","27200","27200","-0.0752154773488006","-0.0752154773488006","-0.0752154773488006","-0.15225841758105177","-0.15225841758105177","-0.15225841758105177","-0.06601478940248273","-0.06601478940248273","-0.06601478940248273"
"68.25","27300","27300","27300","-0.07745879540539723","-0.07745879540539723","-0.07745879540539723","-0.1567556433712815","-0.1567556433712815","-0.1567556433712815","-0.06871797992909805","-0.06871797992909805","-0.06871797992909805"
"68.5","27400","27400","27400","-0.07958683855036412","-0.07958683855036412","-0.07958683855036412","-0.16102022032939006","-0.16102022032939006","-0.16102022032939006","-0.07130828604419442","-0.07130828604419442","-0.07130828604419442"
"68.75","27500","27500","27500","-0.08159907413587983","-0.08159907413587983","-0.08159907413587983","-0.16505110194988876","-0.16505110194988876","-0.16505110194988876","-0.0737846508256172","-0.0737846508256172","-0.0737846508256172"
"69","27600","27600","27600","-0.08349509997896475","-0.08349509997896475","-0.08349509997896475","-0.1688475045943929","-0.1688475045943929","-0.1688475045943929","-0.07614615277658623","-0.07614615277658623","-0.07614615277658623"
"69.25","27700","27700","27700","-0.08527464306163061","-0.08527464306163061","-0.08527464306163061","-0.17240890485000113","-0.17240890485000113","-0.17240890485000113","-0.07839200500664095","-0.07839200500664095","-0.07839200500664095"
"69.5","27800","27800","27800","-0.08693755811214847","-0.08693755811214847","-0.08693755811214847","-0.17573503664838594","-0.17573503664838594","-0.17573503664838594","-0.08052155428299126","-0.08052155428299126","-0.08052155428299126"
"69.75","27900","27900","27900","-0.0884838260701602","-0.0884838260701602","-0.0884838260701602","-0.17882588815109843","-0.17882588815109843","-0.17882588815109843","-0.08253427995462512","-0.08253427995462512","-0.08253427995462512"
"70","28000","28000","28000","-0.08991355243845092","-0.08991355243845092","-0.08991355243845092","-0.18168169840678283","-0.18168169840678283","-0.18168169840678283","-0.08442979275162696","-0.08442979275162696","-0.08442979275162696"
"70.25","28100","28100","28100","-0.09122696552428734","-0.09122696552428734","-0.09122696552428734","-0.1843029537861639","-0.1843029537861639","-0.1843029537861639","-0.08620783346226468","-0.08620783346226468","-0.08620783346226468"
"70.5","28200","28200","28200","-0.09242441457331328","-0.09242441457331328","-0.09242441457331328","-0.18669038420085296","-0.18669038420085296","-0.18669038420085296","-0.08786827149050597","-0.08786827149050597","-0.08786827149050597"
"70.75","28300","28300","28300","-0.09350636779907429","-0.09350636779907429","-0.09350636779907429","-0.18884495911217383","-0.18884495911217383","-0.18884495911217383","-0.08941110329671217","-0.08941110329671217","-0.08941110329671217"
"71","28400","28400","28400","-0.09447341031132118","-0.09447341031132118","-0.09447341031132118","-0.19076788333636982","-0.19076788333636982","-0.19076788333636982","-0.09083645072436311","-0.09083645072436311","-0.09083645072436311"
"71.25","28500","28500","28500","-0.0953262419463165","-0.0953262419463165","-0.0953262419463165","-0.19246059265270002","-0.19246059265270002","-0.19246059265270002","-0.09214455921574624","-0.09214455921574624","-0.09214455921574624"
"71.5","28600","28600","28600","-0.09606567500243617","-0.09606567500243617","-0.09606567500243617","-0.19392474922107447","-0.19392474922107447","-0.19392474922107447","-0.09333579591962929","-0.09333579591962929","-0.09333579591962929"
"71.75","28700","28700","28700","-0.09669263188442818","-0.09669263188442818","-0.09669263188442818","-0.1951622368160098","-0.1951622368160098","-0.1951622368160098","-0.09441064769402485","-0.09441064769402485","-0.09441064769402485"
"72","28800","28800","28800","-0.09720814265974774","-0.09720814265974774","-0.09720814265974774","-0.19617515588381232","-0.19617515588381232","-0.19617515588381232","-0.09536971900722299","-0.09536971900722299","-0.09536971900722299"
"72.25","28900","28900","28900","-0.09761334253044998","-0.09761334253044998","-0.09761334253044998","-0.19696581843001268","-0.19696581843001268","-0.19696581843001268","-0.096213729740349","-0.096213729740349","-0.096213729740349"
"72.5","29000","29000","29000","-0.0979094692241752","-0.0979094692241752","-0.0979094692241752","-0.19753674274418415","-0.19753674274418415","-0.19753674274418415","-0.09694351289477535","-0.09694351289477535","-0.09694351289477535"
"72.75","29100","29100","29100","-0.09809786030780919","-0.09809786030780919","-0.09809786030780919","-0.1978906479693773","-0.1978906479693773","-0.1978906479693773","-0.09756001220777391","-0.09756001220777391","-0.09756001220777391"
"73","29200","29200","29200","-0.0981799504274499","-0.0981799504274499","-0.0981799504274499","-0.19803044852349772","-0.19803044852349772","-0.19803044852349772","-0.09806427967986539","-0.09806427967986539","-0.09806427967986539"
"73.25","29300","29300","29300","-0.09815726847835296","-0.09815726847835296","-0.09815726847835296","-0.19795924838003578","-0.19795924838003578","-0.19795924838003578","-0.0984574730173794","-0.0984574730173794","-0.0984574730173794"
"73.5","29400","29400","29400","-0.09803143470856654","-0.09803143470856654","-0.09803143470856654","-0.19768033521563502","-0.19768033521563502","-0.19768033521563502","-0.09874085299379179","-0.09874085299379179","-0.09874085299379179"
"73.75","29500","29500","29500","-0.09780415775999868","-0.09780415775999868","-0.09780415775999868","-0.19719717443205215","-0.19719717443205215","-0.19719717443205215","-0.09891578073345264","-0.09891578073345264","-0.09891578073345264"
"74","29600","29600","29600","-0.09747723165069273","-0.09747723165069273","-0.09747723165069273","-0.1965134030601229","-0.1965134030601229","-0.1965134030601229","-0.09898371492137487","-0.09898371492137487","-0.09898371492137487"
"74.25","29700","29700","29700","-0.09705253270210872","-0.09705253270210872","-0.09705253270210872","-0.19563282355339762","-0.19563282355339762","-0.19563282355339762","-0.09894620894278158","-0.09894620894278158","-0.09894620894278158"
"74.5","29800","29800","29800","-0.0965320164152334","-0.0965320164152334","-0.0965320164152334","-0.19455939747915416","-0.19455939747915416","-0.19455939747915416","-0.09880490795616131","-0.09880490795616131","-0.09880490795616131"
"74.75","29900","29900","29900","-0.09591771429935651","-0.09591771429935651","-0.09591771429935651","-0.19329723911453128","-0.19329723911453128","-0.19329723911453128","-0.09856154590360336","-0.09856154590360336","-0.09856154590360336"
"75","30000","30000","30000","-0.09521173065736592","-0.09521173065736592","-0.09521173065736592","-0.19185060895554976","-0.19185060895554976","-0.19185060895554976","-0.09821794246222387","-0.09821794246222387","-0.09821794246222387"
"75.25","30100","30100","30100","-0.09441623933142233","-0.09441623933142233","-0.09441623933142233","-0.19022390714681037","-0.19022390714681037","-0.19022390714681037","-0.09777599994051253","-0.09777599994051253","-0.09777599994051253"
"75.5","30200","30200","30200","-0.09353348041288134","-0.09353348041288134","-0.09353348041288134","-0.18842166683966446","-0.18842166683966446","-0.18842166683966446","-0.09723770012345415","-0.09723770012345415","-0.09723770012345415"
"75.75","30300","30300","30300","-0.092565756920329","-0.092565756920329","-0.092565756920329","-0.18644854748665748","-0.18644854748665748","-0.18644854748665748","-0.0966051010702961","-0.0966051010702961","-0.0966051010702961"
"76","30400","30400","30400","-0.09151543144959742","-0.09151543144959742","-0.09151543144959742","-0.184309328080039","-0.184309328080039","-0.184309328080039","-0.0958803338688459","-0.0958803338688459","-0.0958803338688459"
"76.25","30500","30500","30500","-0.09038492279961853","-0.09038492279961853","-0.09038492279961853","-0.18200890034211786","-0.18200890034211786","-0.18200890034211786","-0.09506559935019167","-0.09506559935019167","-0.09506559935019167"
"76.5","30600","30600","30600","-0.08917670257796348","-0.08917670257796348","-0.08917670257796348","-0.17955226187522122","-0.17955226187522122","-0.17955226187522122","-0.09416316476774513","-0.09416316476774513","-0.09416316476774513"
"76.75","30700","30700","30700","-0.08789329178990034","-0.08789329178990034","-0.08789329178990034","-0.17694450927898422","-0.17694450927898422","-0.17694450927898422","-0.0931753604445039","-0.0931753604445039","-0.0931753604445039"
"77","30800","30800","30800","-0.08653725741478659","-0.08653725741478659","-0.08653725741478659","-0.17419083124266177","-0.17419083124266177","-0.17419083124266177","-0.0921045763924318","-0.0921045763924318","-0.0921045763924318"
"77.25","30900","30900","30900","-0.0851112089735873","-0.0851112089735873","-0.0851112089735873","-0.17129650162010607","-0.17129650162010607","-0.17129650162010607","-0.09095325890784382","-0.09095325890784382","-0.09095325890784382"
"77.5","31000","31000","31000","-0.0836177950912867","-0.0836177950912867","-0.0836177950912867","-0.16826687249500386","-0.16826687249500386","-0.16826687249500386","-0.08972390714667601","-0.08972390714667601","-0.08972390714667601"
"77.75","31100","31100","31100","-0.08205970005792958","-0.08205970005792958","-0.08205970005792958","-0.16510736724390482","-0.16510736724390482","-0.16510736724390482","-0.08841906968350104","-0.08841906968350104","-0.08841906968350104"
"78","31200","31200","31200","-0.08043964039199697","-0.08043964039199697","-0.08043964039199697","-0.16182347360450566","-0.16182347360450566","-0.16182347360450566","-0.08704134105813592","-0.08704134105813592","-0.08704134105813592"
"78.25","31300","31300","31300","-0.07876036140978211","-0.07876036140978211","-0.07876036140978211","-0.1584207367565803","-0.1584207367565803","-0.1584207367565803","-0.08559335831366166","-0.08559335831366166","-0.08559335831366166"
"78.5","31400","31400","31400","-0.07702463380439395","-0.07702463380439395","-0.07702463380439395","-0.15490475242286325","-0.15490475242286325","-0.15490475242286325","-0.08407779752965129","-0.08407779752965129","-0.08407779752965129"
"78.75","31500","31500","31500","-0.0752352502379698","-0.0752352502379698","-0.0752352502379698","-0.1512811599971065","-0.1512811599971065","-0.1512811599971065","-0.08249737035436976","-0.08249737035436976","-0.08249737035436976"
"79","31600","31600","31600","-0.07339502195063337","-0.07339502195063337","-0.07339502195063337","-0.1475556357064325","-0.1475556357064325","-0.1475556357064325","-0.08085482053967827","-0.08085482053967827","-0.08085482053967827"
"79.25","31700","31700","31700","-0.07150677538968224","-0.07150677538968224","-0.07150677538968224","-0.14373388581500438","-0.14373388581500438","-0.14373388581500438","-0.07915292048233517","-0.07915292048233517","-0.07915292048233517"
"79.5","31800","31800","31800","-0.06957334886243614","-0.06957334886243614","-0.06957334886243614","-0.1398216398759263","-0.1398216398759263","-0.1398216398759263","-0.07739446777534809","-0.07739446777534809","-0.07739446777534809"
"79.75","31900","31900","31900","-0.06759758921611975","-0.06759758921611975","-0.06759758921611975","-0.13582464403817085","-0.13582464403817085","-0.13582464403817085","-0.07558228177298268","-0.07558228177298268","-0.07558228177298268"
"80","32000","32000","32000","-0.06558234854809385","-0.06558234854809385","-0.06558234854809385","-0.13174865441520714","-0.13174865441520714","-0.13174865441520714","-0.07371920017299101","-0.07371920017299101","-0.07371920017299101"
"80.25","32100","32100","32100","-0.06353048094968575","-0.06353048094968575","-0.06353048094968575","-0.1275994305218811","-0.1275994305218811","-0.1275994305218811","-0.07180807561956626","-0.07180807561956626","-0.07180807561956626"
"80.5","32200","32200","32200","-0.06144483928680391","-0.06144483928680391","-0.06144483928680391","-0.12338272878595988","-0.12338272878595988","-0.12338272878595988","-0.06985177233047993","-0.06985177233047993","-0.06985177233047993"
"80.75","32300","32300","32300","-0.05932827202045247","-0.05932827202045247","-0.05932827202045247","-0.11910429614061693","-0.11910429614061693","-0.11910429614061693","-0.06785316275179655","-0.06785316275179655","-0.06785316275179655"
"81","32400","32400","32400","-0.05718362007019101","-0.05718362007019101","-0.05718362007019101","-0.11476986370398938","-0.11476986370398938","-0.11476986370398938","-0.06581512424350447","-0.06581512424350447","-0.06581512424350447"
"81.25","32500","32500","32500","-0.055013713723508974","-0.055013713723508974","-0.055013713723508974","-0.11038514055178839","-0.11038514055178839","-0.11038514055178839","-0.06374053579933167","-0.06374053579933167","-0.06374053579933167"
"81.5","32600","32600","32600","-0.05282136959400952","-0.05282136959400952","-0.05282136959400952","-0.10595580758878877","-0.10595580758878877","-0.10595580758878877","-0.06163227480395618","-0.06163227480395618","-0.06163227480395618"
"81.75","32700","32700","32700","-0.05060938763121607","-0.05060938763121607","-0.05060938763121607","-0.10148751152486658","-0.10148751152486658","-0.10148751152486658","-0.059493213830742006","-0.059493213830742006","-0.059493213830742006"
"82","32800","32800","32800","-0.048380548184736055","-0.048380548184736055","-0.048380548184736055","-0.0969858589610806","-0.0969858589610806","-0.0969858589610806","-0.05732621748306914","-0.05732621748306914","-0.05732621748306914"
"82.25","32900","32900","32900","-0.04613760912543026","-0.04613760912543026","-0.04613760912543026","-0.09245641059114099","-0.09245641059114099","-0.09245641059114099","-0.05513413928224291","-0.05513413928224291","-0.05513413928224291"
"82.5","33000","33000","33000","-0.04388330302615148","-0.04388330302615148","-0.04388330302615148","-0.0879046755234111","-0.0879046755234111","-0.0879046755234111","-0.05291981860489521","-0.05291981860489521","-0.05291981860489521"
"82.75","33100","33100","33100","-0.04162033440452827","-0.04162033440452827","-0.04162033440452827","-0.08333610572843879","-0.08333610572843879","-0.08333610572843879","-0.05068607767270851","-0.05068607767270851","-0.05068607767270851"
"83","33200","33200","33200","-0.03935137703017948","-0.03935137703017948","-0.03935137703017948","-0.0787560906168034","-0.0787560906168034","-0.0787560906168034","-0.048435718597212095","-0.048435718597212095","-0.048435718597212095"
"83.25","33300","33300","33300","-0.037079071298653364","-0.037079071298653364","-0.037079071298653364","-0.07416995175190794","-0.07416995175190794","-0.07416995175190794","-0.0461715204823128","-0.0461715204823128","-0.0461715204823128"
"83.5","33400","33400","33400","-0.03480602167429276","-0.03480602167429276","-0.03480602167429276","-0.06958293770213193","-0.06958293770213193","-0.06958293770213193","-0.04389623658714083","-0.04389623658714083","-0.04389623658714083"
"83.75","33500","33500","33500","-0.032534794204131114","-0.032534794204131114","-0.032534794204131114","-0.06500021903658527","-0.06500021903658527","-0.06500021903658527","-0.04161259155169623","-0.04161259155169623","-0.04161259155169623"
"84","33600","33600","33600","-0.0302679141048297","-0.0302679141048297","-0.0302679141048297","-0.06042688346850801","-0.06042688346850801","-0.06042688346850801","-0.03932327868769656","-0.03932327868769656","-0.03932327868769656"
"84.25","33700","33700","33700","-0.028007863424566695","-0.028007863424566695","-0.028007863424566695","-0.055867931150147696","-0.055867931150147696","-0.055867931150147696","-0.03703095733692943","-0.03703095733692943","-0.03703095733692943"
"84.5","33800","33800","33800","-0.02575707878169125","-0.02575707878169125","-0.02575707878169125","-0.05132827012277215","-0.05132827012277215","-0.05132827012277215","-0.034738250299322634","-0.034738250299322634","-0.034738250299322634"
"84.75","33900","33900","33900","-0.02351794918185387","-0.02351794918185387","-0.02351794918185387","-0.04681271192524332","-0.04681271192524332","-0.04681271192524332","-0.03244774133284549","-0.03244774133284549","-0.03244774133284549"
"85","34000","34000","34000","-0.02129281391522472","-0.02129281391522472","-0.02129281391522472","-0.0423259673644037","-0.0423259673644037","-0.0423259673644037","-0.030161972727261115","-0.030161972727261115","-0.030161972727261115"
"85.25","34100","34100","34100","-0.01908396053530805","-0.01908396053530805","-0.01908396053530805","-0.037872642450290546","-0.037872642450290546","-0.037872642450290546","-0.027883442953647634","-0.027883442953647634","-0.027883442953647634"
"85.5","34200","34200","34200","-0.016893622920758397","-0.016893622920758397","-0.016893622920758397","-0.033457234499015165","-0.033457234499015165","-0.033457234499015165","-0.0256146043915081","-0.0256146043915081","-0.0256146043915081"
"85.75","34300","34300","34300","-0.014723979421500534","-0.014723979421500534","-0.014723979421500534","-0.029084128405905206","-0.029084128405905206","-0.029084128405905206","-0.023357861135186953","-0.023357861135186953","-0.023357861135186953"
"86","34400","34400","34400","-0.012577151090350512","-0.012577151090350512","-0.012577151090350512","-0.024757593091327187","-0.024757593091327187","-0.024757593091327187","-0.021115566881208768","-0.021115566881208768","-0.021115566881208768"
"86.25","34500","34500","34500","-0.010455200001230892","-0.010455200001230892","-0.010455200001230892","-0.020481778121368498","-0.020481778121368498","-0.020481778121368498","-0.018890022898052288","-0.018890022898052288","-0.018890022898052288"
"86.5","34600","34600","34600","-0.008360127654967447","-0.008360127654967447","-0.008360127654967447","-0.016260710505362878","-0.016260710505362878","-0.016260710505362878","-0.016683476079767976","-0.016683476079767976","-0.016683476079767976"
"86.75","34700","34700","34700","-0.006293873473549934","-0.006293873473549934","-0.006293873473549934","-0.012098291672030482","-0.012098291672030482","-0.012098291672030482","-0.01449811708474367","-0.01449811708474367","-0.01449811708474367"
"87","34800","34800","34800","-0.004258313383633467","-0.004258313383633467","-0.004258313383633467","-0.007998294625774602","-0.007998294625774602","-0.007998294625774602","-0.012336078560816768","-0.012336078560816768","-0.012336078560816768"
"87.25","34900","34900","34900","-0.002255258489951978","-0.002255258489951978","-0.002255258489951978","-0.00396436128449049","-0.00396436128449049","-0.00396436128449049","-0.010199433457826486","-0.010199433457826486","-0.010199433457826486"
"87.5","35000","35000","35000","-0.00028645383920947187","-0.00028645383920947187","-0.00028645383920947187","1.6852846233829658e-16","1.6852846233829658e-16","1.6852846233829658e-16","-0.008090193428592978","-0.008090193428592978","-0.008090193428592978"
"87.75","35100","35100","35100","0.001646422725090111","0.001646422725090111","0.001646422725090111","0.0038914167379583134","0.0038914167379583134","0.0038914167379583134","-0.006010307319204514","-0.006010307319204514","-0.006010307319204514"
"88","35200","35200","35200","0.0035417616165187007","0.0035417616165187007","0.0035417616165187007","0.00770665441348978","0.00770665441348978","0.00770665441348978","-0.003961659749386894","-0.003961659749386894","-0.003961659749386894"
"88.25","35300","35300","35300","0.0053980224680541325","0.0053980224680541325","0.0053980224680541325","0.011442618411552414","0.011442618411552414","0.011442618411552414","-0.0019460697836235427","-0.0019460697836235427","-0.0019460697836235427"
"88.5","35400","35400","35400","0.00721373500271696","0.00721373500271696","0.00721373500271696","0.01509635575993751","0.01509635575993751","0.01509635575993751","0.00003471030641228126","0.00003471030641228126","0.00003471030641228126"
"88.75","35500","35500","35500","0.0089874998124698","0.0089874998124698","0.0089874998124698","0.018665056686135603","0.018665056686135603","0.018665056686135603","0.001978996187656991","0.001978996187656991","0.001978996187656991"
"89","35600","35600","35600","0.010717989045437446","0.010717989045437446","0.010717989045437446","0.02214605598922774","0.02214605598922774","0.02214605598922774","0.0038851725193382904","0.0038851725193382904","0.0038851725193382904"
"89.25","35700","35700","35700","0.012403947001607617","0.012403947001607617","0.012403947001607617","0.025536834227132783","0.025536834227132783","0.025536834227132783","0.0057516939142935805","0.0057516939142935805","0.0057516939142935805"
"89.5","35800","35800","35800","0.014044190637272995","0.014044190637272995","0.014044190637272995","0.028835018719744993","0.028835018719744993","0.028835018719744993","0.007577085807785912","0.007577085807785912","0.007577085807785912"
"89.75","35900","35900","35900","0.01563760997857447","0.01563760997857447","0.01563760997857447","0.032038384368710815","0.032038384368710815","0.032038384368710815","0.00935994523378049","0.00935994523378049","0.00935994523378049"
"90","36000","36000","36000","0.017183168444604484","0.017183168444604484","0.017183168444604484","0.035144854294769726","0.035144854294769726","0.035144854294769726","0.011098941508750106","0.011098941508750106","0.011098941508750106"
"90.25","36100","36100","36100","0.01867990308062593","0.01867990308062593","0.01867990308062593","0.03815250029380498","0.03815250029380498","0.03815250029380498","0.012792816823178454","0.012792816823178454","0.012792816823178454"
"90.5","36200","36200","36200","0.020126924702058412","0.020126924702058412","0.020126924702058412","0.04105954311291824","0.04105954311291824","0.04105954311291824","0.01444038674103288","0.01444038674103288","0.01444038674103288"
"90.75","36300","36300","36300","0.02152341794997762","0.02152341794997762","0.02152341794997762","0.0438643525480566","0.0438643525480566","0.0438643525480566","0.01604054060757793","0.01604054060757793","0.01604054060757793"
"91","36400","36400","36400","0.02286864125896687","0.02286864125896687","0.02286864125896687","0.04656544736488413","0.04656544736488413","0.04656544736488413","0.01759224186600112","0.01759224186600112","0.01759224186600112"
"91.25","36500","36500","36500","0.02416192673825016","0.02416192673825016","0.02416192673825016","0.04916149504479455","0.04916149504479455","0.04916149504479455","0.019094528283417823","0.019094528283417823","0.019094528283417823"
"91.5","36600","36600","36600","0.025402679967126886","0.025402679967126886","0.025402679967126886","0.05165131135812864","0.05165131135812864","0.05165131135812864","0.02054651208692277","0.02054651208692277","0.02054651208692277"
"91.75","36700","36700","36700","0.026590379705814765","0.026590379705814765","0.026590379705814765","0.0540338597668377","0.0540338597668377","0.0540338597668377","0.021947380010446535","0.021947380010446535","0.021947380010446535"
"92","36800","36800","36800","0.027724577522893794","0.027724577522893794","0.027724577522893794","0.05630825065901811","0.05630825065901811","0.05630825065901811","0.02329639325327138","0.02329639325327138","0.02329639325327138"
"92.25","36900","36900","36900","0.028804897340628095","0.028804897340628095","0.028804897340628095","0.05847374041789295","0.05847374041789295","0.05847374041789295","0.024592887351151962","0.024592887351151962","0.024592887351151962"
"92.5","37000","37000","37000","0.029831034899523767","0.029831034899523767","0.029831034899523767","0.060529730328001324","0.060529730328001324","0.060529730328001324","0.02583627196107674","0.02583627196107674","0.02583627196107674"
"92.75","37100","37100","37100","0.03080275714356087","0.03080275714356087","0.03080275714356087","0.062475765321496415","0.062475765321496415","0.062475765321496415","0.02702603056079325","0.02702603056079325","0.02702603056079325"
"93","37200","37200","37200","0.031719901527614676","0.031719901527614676","0.031719901527614676","0.06431153256762874","0.06431153256762874","0.06431153256762874","0.028161720064308476","0.028161720064308476","0.028161720064308476"
"93.25","37300","37300","37300","0.032582375248657015","0.032582375248657015","0.032582375248657015","0.06603685990862371","0.06603685990862371","0.06603685990862371","0.02924297035465776","0.02924297035465776","0.02924297035465776"
"93.5","37400","37400","37400","0.03339015440240108","0.03339015440240108","0.03339015440240108","0.06765171414532727","0.06765171414532727","0.06765171414532727","0.03026948373532059","0.03026948373532059","0.03026948373532059"
"93.75","37500","37500","37500","0.03414328306712281","0.03414328306712281","0.03414328306712281","0.069156199176118","0.069156199176118","0.069156199176118","0.031241034301737865","0.031241034301737865","0.031241034301737865"
"94","37600","37600","37600","0.0348418723164619","0.0348418723164619","0.0348418723164619","0.0705505539927361","0.0705505539927361","0.0705505539927361","0.032157467234469175","0.032157467234469175","0.032157467234469175"
"94.25","37700","37700","37700","0.035486099163068156","0.035486099163068156","0.035486099163068156","0.07183515053680148","0.07183515053680148","0.07183515053680148","0.03301869801559641","0.03301869801559641","0.03301869801559641"
"94.5","37800","37800","37800","0.036076205435024544","0.036076205435024544","0.036076205435024544","0.07301049142092143","0.07301049142092143","0.07301049142092143","0.03382471157006137","0.03382471157006137","0.03382471157006137"
"94.75","37900","37900","37900","0.036612496587036636","0.036612496587036636","0.036612496587036636","0.07407720751841636","0.07407720751841636","0.07407720751841636","0.03457556133368979","0.03457556133368979","0.03457556133368979"
"95","38000","38000","38000","0.03709534044843617","0.03709534044843617","0.03709534044843617","0.07503605542579593","0.07503605542579593","0.07503605542579593","0.03527136824972452","0.03527136824972452","0.03527136824972452"
"95.25","38100","38100","38100","0.03752516591010247","0.03752516591010247","0.03752516591010247","0.07588791480224243","0.07588791480224243","0.07588791480224243","0.03591231969575934","0.03591231969575934","0.03591231969575934"
"95.5","38200","38200","38200","0.03790246155245558","0.03790246155245558","0.03790246155245558","0.07663378559044899","0.07663378559044899","0.07663378559044899","0.03649866834302226","0.03649866834302226","0.03649866834302226"
"95.75","38300","38300","38300","0.03822777421672608","0.03822777421672608","0.03822777421672608","0.07727478512327263","0.07727478512327263","0.07727478512327263","0.03703073095002332","0.03703073095002332","0.03703073095002332"
"96","38400","38400","38400","0.03850170752175199","0.03850170752175199","0.03850170752175199","0.07781214512074337","0.07781214512074337","0.07781214512074337","0.037508887092636514","0.037508887092636514","0.037508887092636514"
"96.25","38500","38500","38500","0.0387249203285971","0.0387249203285971","0.0387249203285971","0.07824720858206977","0.07824720858206977","0.07824720858206977","0.037933577832741504","0.037933577832741504","0.037933577832741504"
"96.5","38600","38600","38600","0.038898125155325834","0.038898125155325834","0.038898125155325834","0.07858142657735308","0.07858142657735308","0.07858142657735308","0.03830530432760353","0.03830530432760353","0.03830530432760353"
"96.75","38700","38700","38700","0.0390220865443076","0.0390220865443076","0.0390220865443076","0.0788163549438053","0.0788163549438053","0.0788163549438053","0.03862462638221939","0.03862462638221939","0.03862462638221939"
"97","38800","38800","38800","0.03909761938445784","0.03909761938445784","0.03909761938445784","0.07895365089133344","0.07895365089133344","0.07895365089133344","0.038892160946902385","0.038892160946902385","0.038892160946902385"
"97.25","38900","38900","38900","0.03912558719085594","0.03912558719085594","0.03912558719085594","0.0789950695224148","0.0789950695224148","0.0789950695224148","0.03910858056242644","0.03910858056242644","0.03910858056242644"
"97.5","39000","39000","39000","0.039106900344207995","0.039106900344207995","0.039106900344207995","0.078942460271251","0.078942460271251","0.078942460271251","0.03927461175508647","0.03927461175508647","0.03927461175508647"
"97.75","39100","39100","39100","0.03904251429264886","0.03904251429264886","0.03904251429264886","0.07879776326723417","0.07879776326723417","0.07879776326723417","0.039391033384072356","0.039391033384072356","0.039391033384072356"
"98","39200","39200","39200","0.03893342771840087","0.03893342771840087","0.03893342771840087","0.07856300562781052","0.07856300562781052","0.07856300562781052","0.0394586749435887","0.0394586749435887","0.0394586749435887"
"98.25","39300","39300","39300","0.038780680671826294","0.038780680671826294","0.038780680671826294","0.07824029768586113","0.07824029768586113","0.07824029768586113","0.039478414822183776","0.039478414822183776","0.039478414822183776"
"98.5","39400","39400","39400","0.038585352675427266","0.038585352675427266","0.038585352675427266","0.07783182915675835","0.07783182915675835","0.07783182915675835","0.03945117852177966","0.03945117852177966","0.03945117852177966"
"98.75","39500","39500","39500","0.038348560800361566","0.038348560800361566","0.038348560800361566","0.07733986525027949","0.07733986525027949","0.07733986525027949","0.0393779368389235","0.0393779368389235","0.0393779368389235"
"99","39600","39600","39600","0.03807145771805233","0.03807145771805233","0.03807145771805233","0.07676674273258452","0.07676674273258452","0.07676674273258452","0.039259704010799486","0.039259704010799486","0.039259704010799486"
"99.25","39700","39700","39700","0.03775522972947866","0.03775522972947866","0.03775522972947866","0.07611486594347762","0.07611486594347762","0.07611486594347762","0.03909753582856417","0.03909753582856417","0.03909753582856417"
"99.5","39800","39800","39800","0.03740109477473833","0.03740109477473833","0.03740109477473833","0.07538670277418345","0.07538670277418345","0.07538670277418345","0.03889252772058252","0.03889252772058252","0.03889252772058252"
"99.75","39900","39900","39900","0.037010300425475914","0.037010300425475914","0.037010300425475914","0.07458478061087173","0.07458478061087173","0.07458478061087173","0.03864581280815661","0.03864581280815661","0.03864581280815661"
"100","40000","40000","40000","0.03658412186276837","0.03658412186276837","0.03658412186276837","0.07371168224916112","0.07371168224916112","0.07371168224916112","0.03835855993634943","0.03835855993634943","0.03835855993634943"
"100.25","40100","40100","40100","0.036123859843056404","0.036123859843056404","0.036123859843056404","0.07277004178482564","0.07277004178482564","0.07277004178482564","0.03803197168251419","0.03803197168251419","0.03803197168251419"
"100.5","40200","40200","40200","0.03563083865470249","0.03563083865470249","0.03563083865470249","0.07176254048591195","0.07176254048591195","0.07176254048591195","0.037667282345143535","0.037667282345143535","0.037667282345143535"
"100.75","40300","40300","40300","0.03510640406774712","0.03510640406774712","0.03510640406774712","0.07069190265145546","0.07069190265145546","0.07069190265145546","0.03726575591565584","0.03726575591565584","0.03726575591565584"
"101","40400","40400","40400","0.03455192127942144","0.03455192127942144","0.03455192127942144","0.06956089146195814","0.06956089146195814","0.06956089146195814","0.0368286840357329","0.0368286840357329","0.0368286840357329"
"101.25","40500","40500","40500","0.03396877285795985","0.03396877285795985","0.03396877285795985","0.06837230482675843","0.06837230482675843","0.06837230482675843","0.036357383942821134","0.036357383942821134","0.036357383942821134"
"101.5","40600","40600","40600","0.03335835668723665","0.03335835668723665","0.03335835668723665","0.06712897123338644","0.06712897123338644","0.06712897123338644","0.035853196406398946","0.035853196406398946","0.035853196406398946"
"101.75","40700","40700","40700","0.03272208391473065","0.03272208391473065","0.03272208391473065","0.06583374560395534","0.06583374560395534","0.06583374560395534","0.035317483657604454","0.035317483657604454","0.035317483657604454"
"102","40800","40800","40800","0.032061376905297166","0.032061376905297166","0.032061376905297166","0.06448950516359019","0.06448950516359019","0.06448950516359019","0.03475162731480388","0.03475162731480388","0.03475162731480388"
"102.25","40900","40900","40900","0.0313776672032005","0.0313776672032005","0.0313776672032005","0.0630991453258438","0.0630991453258438","0.0630991453258438","0.03415702630766478","0.03415702630766478","0.03415702630766478"
"102.5","41000","41000","41000","0.03067239350483115","0.03067239350483115","0.03067239350483115","0.06166557559998697","0.06166557559998697","0.06166557559998697","0.033535094802280854","0.033535094802280854","0.033535094802280854"
"102.75","41100","41100","41100","0.02994699964449967","0.02994699964449967","0.02994699964449967","0.06019171552499998","0.06019171552499998","0.06019171552499998","0.032887260129872024","0.032887260129872024","0.032887260129872024"
"103","41200","41200","41200","0.02920293259566527","0.02920293259566527","0.02920293259566527","0.058680490635018866","0.058680490635018866","0.058680490635018866","0.032214960721560146","0.032214960721560146","0.032214960721560146"
"103.25","41300","41300","41300","0.02844164048992022","0.02844164048992022","0.02844164048992022","0.05713482846091884","0.05713482846091884","0.05713482846091884","0.03151964405169348","0.03151964405169348","0.03151964405169348"
"103.5","41400","41400","41400","0.027664570656012213","0.027664570656012213","0.027664570656012213","0.055557654572635985","0.055557654572635985","0.055557654572635985","0.030802764592163634","0.030802764592163634","0.030802764592163634"
"103.75","41500","41500","41500","0.02687316768114481","0.02687316768114481","0.02687316768114481","0.0539518886667446","0.0539518886667446","0.0539518886667446","0.030065781780126","0.030065781780126","0.030065781780126"
"104","41600","41600","41600","0.02606887149675276","0.02606887149675276","0.02606887149675276","0.05232044070371963","0.05232044070371963","0.05232044070371963","0.02931015800150031","0.02931015800150031","0.02931015800150031"
"104.25","41700","41700","41700","0.02525311549090267","0.02525311549090267","0.02525311549090267","0.050666207099219256","0.050666207099219256","0.050666207099219256","0.028537356592591476","0.028537356592591476","0.028537356592591476"
"104.5","41800","41800","41800","0.024427324649420833","0.024427324649420833","0.024427324649420833","0.04899206697362615","0.04899206697362615","0.04899206697362615","0.027748839862128685","0.027748839862128685","0.027748839862128685"
"104.75","41900","41900","41900","0.023592913727800372","0.023592913727800372","0.023592913727800372","0.04730087846398231","0.04730087846398231","0.04730087846398231","0.02694606713598173","0.02694606713598173","0.02694606713598173"
"105","42000","42000","42000","0.02275128545588691","0.02275128545588691","0.02275128545588691","0.04559547510234966","0.04559547510234966","0.04559547510234966","0.02613049282676688","0.02613049282676688","0.02613049282676688"
"105.25","42100","42100","42100","0.02190382877728764","0.02190382877728764","0.02190382877728764","0.04387866226451378","0.04387866226451378","0.04387866226451378","0.0253035645305093","0.0253035645305093","0.0253035645305093"
"105.5","42200","42200","42200","0.021051917125392332","0.021051917125392332","0.021051917125392332","0.042153213692839295","0.042153213692839295","0.042153213692839295","0.02446672115247848","0.02446672115247848","0.02446672115247848"
"105.75","42300","42300","42300","0.020196906737837115","0.020196906737837115","0.020196906737837115","0.040421868096964346","0.040421868096964346","0.040421868096964346","0.0236213910642647","0.0236213910642647","0.0236213910642647"
"106","42400","42400","42400","0.019340135011181443","0.019340135011181443","0.019340135011181443","0.038687325835902564","0.038687325835902564","0.038687325835902564","0.022768990294108785","0.022768990294108785","0.022768990294108785"
"106.25","42500","42500","42500","0.01848291889750747","0.01848291889750747","0.01848291889750747","0.03695224568499551","0.03695224568499551","0.03695224568499551","0.02191092075244413","0.02191092075244413","0.02191092075244413"
"106.5","42600","42600","42600","0.017626553344587945","0.017626553344587945","0.017626553344587945","0.035219241691031765","0.035219241691031765","0.035219241691031765","0.02104856849455231","0.02104856849455231","0.02104856849455231"
"106.75","42700","42700","42700","0.016772309781204236","0.016772309781204236","0.016772309781204236","0.03349088011871761","0.03349088011871761","0.03349088011871761","0.020183302022175116","0.020183302022175116","0.020183302022175116"
"107","42800","42800","42800","0.015921434649129818","0.015921434649129818","0.015921434649129818","0.031769676491551144","0.031769676491551144","0.031769676491551144","0.01931647062586466","0.01931647062586466","0.01931647062586466"
"107.25","42900","42900","42900","0.015075147983227791","0.015075147983227791","0.015075147983227791","0.030058092730015584","0.030058092730015584","0.030058092730015584","0.018449402769791595","0.018449402769791595","0.018449402769791595"
"107.5","43000","43000","43000","0.01423464204104239","0.01423464204104239","0.01423464204104239","0.02835853438986775","0.02835853438986775","0.02835853438986775","0.01758340452066771","0.01758340452066771","0.01758340452066771"
"107.75","43100","43100","43100","0.013401079983194524","0.013401079983194524","0.013401079983194524","0.02667334800315853","0.02667334800315853","0.02667334800315853","0.016719758022371956","0.016719758022371956","0.016719758022371956"
"108","43200","43200","43200","0.012575594605821847","0.012575594605821847","0.012575594605821847","0.02500481852447692","0.02500481852447692","0.02500481852447692","0.01585972001780474","0.01585972001780474","0.01585972001780474"
"108.25","43300","43300","43300","0.011759287126231846","0.011759287126231846","0.011759287126231846","0.023355166884764952","0.023355166884764952","0.023355166884764952","0.015004520419424417","0.015004520419424417","0.015004520419424417"
"108.5","43400","43400","43400","0.010953226022865154","0.010953226022865154","0.010953226022865154","0.021726547654903512","0.021726547654903512","0.021726547654903512","0.014155360929851306","0.014155360929851306","0.014155360929851306"
"108.75","43500","43500","43500","0.010158445930593996","0.010158445930593996","0.010158445930593996","0.02012104682111996","0.02012104682111996","0.02012104682111996","0.013313413713853224","0.013313413713853224","0.013313413713853224"
"109","43600","43600","43600","0.009375946592308393","0.009375946592308393","0.009375946592308393","0.018540679674118554","0.018540679674118554","0.018540679674118554","0.012479820122953336","0.012479820122953336","0.012479820122953336"
"109.25","43700","43700","43700","0.008606691867671054","0.008606691867671054","0.008606691867671054","0.016987388813682607","0.016987388813682607","0.016987388813682607","0.011655689473827975","0.011655689473827975","0.011655689473827975"
"109.5","43800","43800","43800","0.00785160879985057","0.00785160879985057","0.00785160879985057","0.015463042270345326","0.015463042270345326","0.015463042270345326","0.01084209788158582","0.01084209788158582","0.01084209788158582"
"109.75","43900","43900","43900","0.007111586740972991","0.007111586740972991","0.007111586740972991","0.013969431745570962","0.013969431745570962","0.013969431745570962","0.010040087148943092","0.010040087148943092","0.010040087148943092"
"110","44000","44000","44000","0.00638747653696456","0.00638747653696456","0.00638747653696456","0.012508270971736006","0.012508270971736006","0.012508270971736006","0.009250663712230343","0.009250663712230343","0.009250663712230343"
"110.25","44100","44100","44100","0.005680089772394758","0.005680089772394758","0.005680089772394758","0.011081194193042569","0.011081194193042569","0.011081194193042569","0.008474797645085044","0.008474797645085044","0.008474797645085044"
"110.5","44200","44200","44200","0.004990198075870469","0.004990198075870469","0.004990198075870469","0.009689754768342237","0.009689754768342237","0.009689754768342237","0.007713421720599756","0.007713421720599756","0.007713421720599756"
"110.75","44300","44300","44300","0.004318532486481805","0.004318532486481805","0.004318532486481805","0.008335423896692363","0.008335423896692363","0.008335423896692363","0.006967430532608018","0.006967430532608018","0.006967430532608018"
"111","44400","44400","44400","0.003665782881760976","0.003665782881760976","0.003665782881760976","0.0070195894663112705","0.0070195894663112705","0.0070195894663112705","0.0062376796766964535","0.0062376796766964535","0.0062376796766964535"
"111.25","44500","44500","44500","0.003032597467592822","0.003032597467592822","0.003032597467592822","0.00574355502744317","0.00574355502744317","0.00574355502744317","0.005524984991431676","0.005524984991431676","0.005524984991431676"
"111.5","44600","44600","44600","0.0024195823305160325","0.0024195823305160325","0.0024195823305160325","0.004508538889488303","0.004508538889488303","0.004508538889488303","0.004830121860180213","0.004830121860180213","0.004830121860180213"
"111.75","44700","44700","44700","0.0018273010528875662","0.0018273010528875662","0.0018273010528875662","0.0033156733425990423","0.0033156733425990423","0.0033156733425990423","0.004153824573775645","0.004153824573775645","0.004153824573775645"
"112","44800","44800","44800","0.0012562743914635432","0.0012562743914635432","0.0012562743914635432","0.002166004003788929","0.002166004003788929","0.002166004003788929","0.0034967857541436187","0.0034967857541436187","0.0034967857541436187"
"112.25","44900","44900","44900","0.0007069800200976611","0.0007069800200976611","0.0007069800200976611","0.0010604892874470325","0.0010604892874470325","0.0010604892874470325","0.0028596558388235063","0.0028596558388235063","0.0028596558388235063"
"112.5","45000","45000","45000","0.0001798523375017729","0.0001798523375017729","0.0001798523375017729","-4.0472097075601325e-17","-4.0472097075601325e-17","-4.0472097075601325e-17","0.002243042626114416","0.002243042626114416","0.002243042626114416"
"112.75","45100","45100","45100","-0.000324717658607184","-0.000324717658607184","-0.000324717658607184","-0.0010146809416895332","-0.0010146809416895332","-0.0010146809416895332","0.00164751088030511","0.00164751088030511","0.00164751088030511"
"113","45200","45200","45200","-0.0008063824290761919","-0.0008063824290761919","-0.0008063824290761919","-0.001982858668746745","-0.001982858668746745","-0.001982858668746745","0.0010735819960989354","0.0010735819960989354","0.0010735819960989354"
"113.25","45300","45300","45300","-0.0012648378798538985","-0.0012648378798538985","-0.0012648378798538985","-0.0029039263962402275","-0.0029039263962402275","-0.0029039263962402275","0.0005217337208812374","0.0005217337208812374","0.0005217337208812374"
"113.5","45400","45400","45400","-0.001699823273507294","-0.001699823273507294","-0.001699823273507294","-0.0037773653375226244","-0.0037773653375226244","-0.0037773653375226244","-0.000007600067150810054","-0.000007600067150810054","-0.000007600067150810054"
"113.75","45500","45500","45500","-0.0021111210599249882","-0.0021111210599249882","-0.0021111210599249882","-0.004602744497956604","-0.004602744497956604","-0.004602744497956604","-0.0005140295278372314","-0.0005140295278372314","-0.0005140295278372314"
"114","45600","45600","45600","-0.002498556617814694","-0.002498556617814694","-0.002498556617814694","-0.005379720349168075","-0.005379720349168075","-0.005379720349168075","-0.0009972089789190633","-0.0009972089789190633","-0.0009972089789190633"
"114.25","45700","45700","45700","-0.0028619978948662018","-0.0028619978948662018","-0.0028619978948662018","-0.006108036385109188","-0.006108036385109188","-0.006108036385109188","-0.0014568369726225636","-0.0014568369726225636","-0.0014568369726225636"
"114.5","45800","45800","45800","-0.0032013549290961308","-0.0032013549290961308","-0.0032013549290961308","-0.006787522561353252","-0.006787522561353252","-0.006787522561353252","-0.0018926563370162998","-0.0018926563370162998","-0.0018926563370162998"
"114.75","45900","45900","45900","-0.003516579226229434","-0.003516579226229434","-0.003516579226229434","-0.007418094619176607","-0.007418094619176607","-0.007418094619176607","-0.0023044541935062796","-0.0023044541935062796","-0.0023044541935062796"
"115","46000","46000","46000","-0.003807662957025245","-0.003807662957025245","-0.003807662957025245","-0.007999753296120085","-0.007999753296120085","-0.007999753296120085","-0.002692061966522617","-0.002692061966522617","-0.002692061966522617"
"115.25","46100","46100","46100","-0.004074637922825107","-0.004074637922825107","-0.004074637922825107","-0.008532583424848956","-0.008532583424848956","-0.008532583424848956","-0.0030553554081011536","-0.0030553554081011536","-0.0030553554081011536"
"115.5","46200","46200","46200","-0.00431757421530035","-0.00431757421530035","-0.00431757421530035","-0.009016752922260821","-0.009016752922260821","-0.009016752922260821","-0.0033942546695084593","-0.0033942546695084593","-0.0033942546695084593"
"115.75","46300","46300","46300","-0.0045365784645674985","-0.0045365784645674985","-0.0045365784645674985","-0.009452511670914364","-0.009452511670914364","-0.009452511670914364","-0.0037087244654873085","-0.0037087244654873085","-0.0037087244654873085"
"116","46400","46400","46400","-0.004731791524486085","-0.004731791524486085","-0.004731791524486085","-0.009840190294973648","-0.009840190294973648","-0.009840190294973648","-0.003998774395805666","-0.003998774395805666","-0.003998774395805666"
"116.25","46500","46500","46500","-0.004903385379295376","-0.004903385379295376","-0.004903385379295376","-0.01018019883298102","-0.01018019883298102","-0.01018019883298102","-0.004264459515988683","-0.004264459515988683","-0.004264459515988683"
"116.5","46600","46600","46600","-0.005051558963581678","-0.005051558963581678","-0.005051558963581678","-0.010473025309886216","-0.010473025309886216","-0.010473025309886216","-0.004505881287839082","-0.004505881287839082","-0.004505881287839082"
"116.75","46700","46700","46700","-0.005176532456206012","-0.005176532456206012","-0.005176532456206012","-0.010719234210871769","-0.010719234210871769","-0.010719234210871769","-0.004723189095508136","-0.004723189095508136","-0.004723189095508136"
"117","46800","46800","46800","-0.005278539421604456","-0.005278539421604456","-0.005278539421604456","-0.01091946485962034","-0.01091946485962034","-0.01091946485962034","-0.004916582591449592","-0.004916582591449592","-0.004916582591449592"
"117.25","46900","46900","46900","-0.005357815905061824","-0.005357815905061824","-0.005357815905061824","-0.011074429703776829","-0.011074429703776829","-0.011074429703776829","-0.005086315248525694","-0.005086315248525694","-0.005086315248525694"
"117.5","47000","47000","47000","-0.005414585208325995","-0.005414585208325995","-0.005414585208325995","-0.011184912510455268","-0.011184912510455268","-0.011184912510455268","-0.005232699654018598","-0.005232699654018598","-0.005232699654018598"
"117.75","47100","47100","47100","-0.005449036530069923","-0.005449036530069923","-0.005449036530069923","-0.011251766474738967","-0.011251766474738967","-0.011251766474738967","-0.005356115308540279","-0.005356115308540279","-0.005356115308540279"
"118","47200","47200","47200","-0.0054612948835294104","-0.0054612948835294104","-0.0054612948835294104","-0.011275912244213664","-0.011275912244213664","-0.011275912244213664","-0.005457020016629575","-0.005457020016629575","-0.005457020016629575"
"118.25","47300","47300","47300","-0.005451378603258833","-0.005451378603258833","-0.005451378603258833","-0.011258335862661936","-0.011258335862661936","-0.011258335862661936","-0.005535966417210812","-0.005535966417210812","-0.005535966417210812"
"118.5","47400","47400","47400","-0.005419139184864318","-0.005419139184864318","-0.005419139184864318","-0.011200086636131161","-0.011200086636131161","-0.011200086636131161","-0.005593625859545809","-0.005593625859545809","-0.005593625859545809"
"118.75","47500","47500","47500","-0.00536417596701768","-0.00536417596701768","-0.00536417596701768","-0.0111022749246668","-0.0111022749246668","-0.0111022749246668","-0.005630822767171236","-0.005630822767171236","-0.005630822767171236"
"119","47600","47600","47600","-0.0052857149807678935","-0.0052857149807678935","-0.0052857149807678935","-0.01096606986307883","-0.01096606986307883","-0.01096606986307883","-0.005648583967328432","-0.005648583967328432","-0.005648583967328432"
"119.25","47700","47700","47700","-0.005182436753503073","-0.005182436753503073","-0.005182436753503073","-0.010792697014178905","-0.010792697014178905","-0.010792697014178905","-0.005648209365781253","-0.005648209365781253","-0.005648209365781253"
"119.5","47800","47800","47800","-0.005052231388676681","-0.005052231388676681","-0.005052231388676681","-0.010583435957994101","-0.010583435957994101","-0.010583435957994101","-0.005631373057824273","-0.005631373057824273","-0.005631373057824273"
"119.75","47900","47900","47900","-0.004891850027929461","-0.004891850027929461","-0.004891850027929461","-0.010339617820523084","-0.010339617820523084","-0.010339617820523084","-0.005600267829334994","-0.005600267829334994","-0.005600267829334994"
"120","48000","48000","48000","-0.004696408671480854","-0.004696408671480854","-0.004696408671480854","-0.0100626227456598","-0.0100626227456598","-0.0100626227456598","-0.005557811506598479","-0.005557811506598479","-0.005557811506598479"
"120.25","48100","48100","48100","-0.004458681621168452","-0.004458681621168452","-0.004458681621168452","-0.009753877313961084","-0.009753877313961084","-0.009753877313961084","-0.005507941458123619","-0.005507941458123619","-0.005507941458123619"
"120.5","48200","48200","48200","-0.004168095146405249","-0.004168095146405249","-0.004168095146405249","-0.009414851911983593","-0.009414851911983593","-0.009414851911983593","-0.005456034730142143","-0.005456034730142143","-0.005456034730142143"
"120.75","48300","48300","48300","-0.0038092939766511233","-0.0038092939766511233","-0.0038092939766511233","-0.009047058055958384","-0.009047058055958384","-0.009047058055958384","-0.0054095072269171","-0.0054095072269171","-0.0054095072269171"
"121","48400","48400","48400","-0.0033600990782875003","-0.0033600990782875003","-0.0033600990782875003","-0.008652045673610212","-0.008652045673610212","-0.008652045673610212","-0.005378668046599033","-0.005378668046599033","-0.005378668046599033"
"121.25","48500","48500","48500","-0.0027885980155193373","-0.0027885980155193373","-0.0027885980155193373","-0.008231400347962674","-0.008231400347962674","-0.008231400347962674","-0.005377937430561612","-0.005377937430561612","-0.005377937430561612"
"121.5","48600","48600","48600","-0.0020489992435060523","-0.0020489992435060523","-0.0020489992435060523","-0.0077867405269988815","-0.0077867405269988815","-0.0077867405269988815","-0.005427582879256633","-0.005427582879256633","-0.005427582879256633"
"121.75","48700","48700","48700","-0.0010757249998754738","-0.0010757249998754738","-0.0010757249998754738","-0.007319714703072332","-0.007319714703072332","-0.007319714703072332","-0.005556193673673907","-0.005556193673673907","-0.005556193673673907"
"122","48800","48800","48800","0.00022500581294861616","0.00022500581294861616","0.00022500581294861616","-0.006831998565981382","-0.006831998565981382","-0.006831998565981382","-0.005804207644848777","-0.005804207644848777","-0.005804207644848777"
"122.25","48900","48900","48900","0.0019871715297996957","0.0019871715297996957","0.0019871715297996957","-0.006325292133636027","-0.006325292133636027","-0.006325292133636027","-0.006228937419708007","-0.006228937419708007","-0.006228937419708007"
"122.5","49000","49000","49000","0.004402038576919528","0.004402038576919528","0.004402038576919528","-0.005801316864254941","-0.005801316864254941","-0.005801316864254941","-0.006911733447899157","-0.006911733447899157","-0.006911733447899157"
"122.75","49100","49100","49100","0.007742515535476857","0.007742515535476857","0.007742515535476857","-0.005261812754036245","-0.005261812754036245","-0.005261812754036245","-0.007968191975226604","-0.007968191975226604","-0.007968191975226604"
"123","49200","49200","49200","0.012397857356754877","0.012397857356754877","0.012397857356754877","-0.0047085354242454","-0.0047085354242454","-0.0047085354242454","-0.009562702109312433","-0.009562702109312433","-0.009562702109312433"
"123.25","49300","49300","49300","0.018923118658047428","0.018923118658047428","0.018923118658047428","-0.004143253201659147","-0.004143253201659147","-0.004143253201659147","-0.011929176149016327","-0.011929176149016327","-0.011929176149016327"
"123.5","49400","49400","49400","0.02810962462446524","0.02810962462446524","0.02810962462446524","-0.00356774419629527","-0.00356774419629527","-0.00356774419629527","-0.015400591142385747","-0.015400591142385747","-0.015400591142385747"
"123.75","49500","49500","49500","0.041085392237841564","0.041085392237841564","0.041085392237841564","-0.002983793380343757","-0.002983793380343757","-0.002983793380343757","-0.020451086552262812","-0.020451086552262812","-0.020451086552262812"
"124","49600","49600","49600","0.05945823106378533","0.05945823106378533","0.05945823106378533","-0.002393189672196376","-0.002393189672196376","-0.002393189672196376","-0.027755954524443543","-0.027755954524443543","-0.027755954524443543"
"124.25","49700","49700","49700","0.085519662898049","0.085519662898049","0.085519662898049","-0.001797723029448263","-0.001797723029448263","-0.001797723029448263","-0.03827712732402214","-0.03827712732402214","-0.03827712732402214"
"124.5","49800","49800","49800","0.12253550898538633","0.12253550898538633","0.12253550898538633","-0.0011991815547172553","-0.0011991815547172553","-0.0011991815547172553","-0.05338499853238604","-0.05338499853238604","-0.05338499853238604"
"124.75","49900","49900","49900","0.17515997952466505","0.17515997952466505","0.17515997952466505","-0.0005993486180941333","-0.0005993486180941333","-0.0005993486180941333","-0.07503202027264316","-0.07503202027264316","-0.07503202027264316"
"125","50000","50000","50000","0.25002575535091476","0.25002575535091476","0.25002575535091476","1","1","1","-0.10349121167583075","-0.10349121167583075","-0.10349121167583075"
"125.25","50100","50100","50100","0.3245808902580124","0.3245808902580124","0.3245808902580124","1","1","1","0.07650080616143784","0.07650080616143784","0.07650080616143784"
"125.5","50200","50200","50200","0.37689986180028906","0.37689986180028906","0.37689986180028906","1","1","1","0.20280997682821256","0.20280997682821256","0.20280997682821256"
"125.75","50300","50300","50300","0.41361463384989294","0.41361463384989294","0.41361463384989294","1","1","1","0.2914472774498017","0.2914472774498017","0.2914472774498017"
"126","50400","50400","50400","0.4393791786587513","0.4393791786587513","0.4393791786587513","1","1","1","0.3536483909557162","0.3536483909557162","0.3536483909557162"
"126.25","50500","50500","50500","0.4574594153632262","0.4574594153632262","0.4574594153632262","1","1","1","0.3972979436185746","0.3972979436185746","0.3972979436185746"
"126.5","50600","50600","50600","0.47014719858295695","0.47014719858295695","0.47014719858295695","1","1","1","0.427928961944098","0.427928961944098","0.427928961944098"
"126.75","50700","50700","50700","0.47905083439603435","0.47905083439603435","0.47905083439603435","1","1","1","0.44942424027846006","0.44942424027846006","0.44942424027846006"
"127","50800","50800","50800","0.4852989495568167","0.4852989495568167","0.4852989495568167","1","1","1","0.46450852463888936","0.46450852463888936","0.46450852463888936"
"127.25","50900","50900","50900","0.4896835564614544","0.4896835564614544","0.4896835564614544","1","1","1","0.47509390209374036","0.47509390209374036","0.47509390209374036"
"127.5","51000","51000","51000","0.49276044880634295","0.49276044880634295","0.49276044880634295","1","1","1","0.48252217732273217","0.48252217732273217","0.48252217732273217"
"127.75","51100","51100","51100","0.494919654114354","0.494919654114354","0.494919654114354","1","1","1","0.48773496006128036","0.48773496006128036","0.48773496006128036"
"128","51200","51200","51200","0.4964348737059291","0.4964348737059291","0.4964348737059291","1","1","1","0.4913930237492343","0.4913930237492343","0.4913930237492343"
"128.25","51300","51300","51300","0.4974981771362118","0.4974981771362118","0.4974981771362118","1","1","1","0.4939600653115406","0.4939600653115406","0.4939600653115406"
"128.5","51400","51400","51400","0.4982443489723852","0.4982443489723852","0.4982443489723852","1","1","1","0.4957614834782913","0.4957614834782913","0.4957614834782913"
"128.75","51500","51500","51500","0.4987679741138466","0.4987679741138466","0.4987679741138466","1","1","1","0.497025626396407","0.497025626396407","0.497025626396407"
"129","51600","51600","51600","0.499135427394014","0.499135427394014","0.499135427394014","1","1","1","0.4979127370889256","0.4979127370889256","0.4979127370889256"
"129.25","51700","51700","51700","0.4993932872682151","0.4993932872682151","0.4993932872682151","1","1","1","0.49853526589441355","0.49853526589441355","0.49853526589441355"
"129.5","51800","51800","51800","0.49957424010851287","0.49957424010851287","0.49957424010851287","1","1","1","0.4989721246956105","0.4989721246956105","0.4989721246956105"
"129.75","51900","51900","51900","0.49970122353512497","0.49970122353512497","0.49970122353512497","1","1","1","0.49927868980633394","0.49927868980633394","0.49927868980633394"
"130","52000","52000","52000","0.4997903339940027","0.4997903339940027","0.4997903339940027","1","1","1","0.4994938214847058","0.4994938214847058","0.4994938214847058"
"130.25","52100","52100","52100","0.4998528671457159","0.4998528671457159","0.4998528671457159","1","1","1","0.4996447898676699","0.4996447898676699","0.4996447898676699"
"130.5","52200","52200","52200","0.4998967497057703","0.4998967497057703","0.4998967497057703","1","1","1","0.49975073173930484","0.49975073173930484","0.49975073173930484"
"130.75","52300","52300","52300","0.4999275442367381","0.4999275442367381","0.4999275442367381","1","1","1","0.49982507631361406","0.49982507631361406","0.49982507631361406"
"131","52400","52400","52400","0.49994915425986197","0.49994915425986197","0.49994915425986197","1","1","1","0.499877247524523","0.499877247524523","0.499877247524523"
"131.25","52500","52500","52500","0.49996431906623306","0.49996431906623306","0.49996431906623306","1","1","1","0.4999138586057348","0.4999138586057348","0.4999138586057348"
"131.5","52600","52600","52600","0.4999749609499071","0.4999749609499071","0.4999749609499071","1","1","1","0.49993955038562987","0.49993955038562987","0.49993955038562987"
"131.75","52700","52700","52700","0.49998242887830413","0.49998242887830413","0.49998242887830413","1","1","1","0.4999575795596489","0.4999575795596489","0.4999575795596489"
"132","52800","52800","52800","0.4999876694876031","0.4999876694876031","0.4999876694876031","1","1","1","0.49997023150969344","0.49997023150969344","0.49997023150969344"
"132.25","52900","52900","52900","0.49999134707854453","0.49999134707854453","0.49999134707854453","1","1","1","0.49997910999962114","0.49997910999962114","0.49997910999962114"
"132.5","53000","53000","53000","0.4999939278233322","0.4999939278233322","0.4999939278233322","1","1","1","0.4999853404686885","0.4999853404686885","0.4999853404686885"
"132.75","53100","53100","53100","0.49999573885772","0.49999573885772","0.49999573885772","1","1","1","0.4999897126924695","0.4999897126924695","0.4999897126924695"
"133","53200","53200","53200","0.4999970097488093","0.4999970097488093","0.4999970097488093","1","1","1","0.49999278089497357","0.49999278089497357","0.49999278089497357"
"133.25","53300","53300","53300","0.49999790159502233","0.49999790159502233","0.49999790159502233","1","1","1","0.49999493400219674","0.49999493400219674","0.49999493400219674"
"133.5","53400","53400","53400","0.4999985274469733","0.4999985274469733","0.4999985274469733","1","1","1","0.49999644494246476","0.49999644494246476","0.49999644494246476"
"133.75","53500","53500","53500","0.49999896663778753","0.49999896663778753","0.49999896663778753","1","1","1","0.4999975052428849","0.4999975052428849","0.4999975052428849"
"134","53600","53600","53600","0.4999992748393852","0.4999992748393852","0.4999992748393852","1","1","1","0.49999824930736203","0.49999824930736203","0.49999824930736203"
"134.25","53700","53700","53700","0.49999949111946634","0.49999949111946634","0.49999949111946634","1","1","1","0.4999987714536671","0.4999987714536671","0.4999987714536671"
"134.5","53800","53800","53800","0.49999964289373955","0.49999964289373955","0.49999964289373955","1","1","1","0.49999913786917594","0.49999913786917594","0.49999913786917594"
"134.75","53900","53900","53900","0.49999974940114367","0.49999974940114367","0.49999974940114367","1","1","1","0.4999993950007955","0.4999993950007955","0.4999993950007955"
"135","54000","54000","54000","0.4999998241425799","0.4999998241425799","0.4999998241425799","1","1","1","0.49999957544258433","0.49999957544258433","0.49999957544258433"
"135.25","54100","54100","54100","0.49999987659228806","0.49999987659228806","0.49999987659228806","1","1","1","0.4999997020673812","0.4999997020673812","0.4999997020673812"
"135.5","54200","54200","54200","0.49999991339880423","0.49999991339880423","0.49999991339880423","1","1","1","0.49999979092617175","0.49999979092617175","0.49999979092617175"
"135.75","54300","54300","54300","0.49999993922773045","0.49999993922773045","0.49999993922773045","1","1","1","0.4999998532827157","0.4999998532827157","0.4999998532827157"
"136","54400","54400","54400","0.49999995735314656","0.49999995735314656","0.49999995735314656","1","1","1","0.4999998970413413","0.4999998970413413","0.4999998970413413"
"136.25","54500","54500","54500","0.4999999700726343","0.4999999700726343","0.4999999700726343","1","1","1","0.4999999277489009","0.4999999277489009","0.4999999277489009"
"136.5","54600","54600","54600","0.49999997899851906","0.49999997899851906","0.49999997899851906","1","1","1","0.49999994929789304","0.49999994929789304","0.49999994929789304"
"136.75","54700","54700","54700","0.4999999852622473","0.4999999852622473","0.4999999852622473","1","1","1","0.4999999644198707","0.4999999644198707","0.4999999644198707"
"137","54800","54800","54800","0.4999999896578107","0.4999999896578107","0.4999999896578107","1","1","1","0.49999997503169946","0.49999997503169946","0.49999997503169946"
"137.25","54900","54900","54900","0.49999999274239154","0.49999999274239154","0.49999999274239154","1","1","1","0.4999999824785364","0.4999999824785364","0.4999999824785364"
"137.5","55000","55000","55000","0.4999999949069922","0.4999999949069922","0.4999999949069922","1","1","1","0.4999999877043446","0.4999999877043446","0.4999999877043446"
"137.75","55100","55100","55100","0.49999999642599835","0.49999999642599835","0.49999999642599835","1","1","1","0.4999999913715498","0.4999999913715498","0.4999999913715498"
"138","55200","55200","55200","0.4999999974919586","0.4999999974919586","0.4999999974919586","1","1","1","0.4999999939450057","0.4999999939450057","0.4999999939450057"
"138.25","55300","55300","55300","0.4999999982399952","0.4999999982399952","0.4999999982399952","1","1","1","0.4999999957509256","0.4999999957509256","0.4999999957509256"
"138.5","55400","55400","55400","0.49999999876492873","0.49999999876492873","0.49999999876492873","1","1","1","0.4999999970182274","0.4999999970182274","0.4999999970182274"
"138.75","55500","55500","55500","0.49999999913330034","0.49999999913330034","0.49999999913330034","1","1","1","0.4999999979075551","0.4999999979075551","0.4999999979075551"
"139","55600","55600","55600","0.49999999939180456","0.49999999939180456","0.49999999939180456","1","1","1","0.49999999853163946","0.49999999853163946","0.49999999853163946"
"139.25","55700","55700","55700","0.49999999957320934","0.49999999957320934","0.49999999957320934","1","1","1","0.49999999896958935","0.49999999896958935","0.49999999896958935"
"139.5","55800","55800","55800","0.4999999997005102","0.4999999997005102","0.4999999997005102","1","1","1","0.49999999927692085","0.49999999927692085","0.49999999927692085"
"139.75","55900","55900","55900","0.4999999997898435","0.4999999997898435","0.4999999997898435","1","1","1","0.49999999949259055","0.49999999949259055","0.49999999949259055"
"140","56000","56000","56000","0.4999999998525331","0.4999999998525331","0.4999999998525331","1","1","1","0.4999999996439366","0.4999999996439366","0.4999999996439366"
"140.25","56100","56100","56100","0.4999999998965252","0.4999999998965252","0.4999999998965252","1","1","1","0.499999999750143","0.499999999750143","0.499999999750143"
"140.5","56200","56200","56200","0.4999999999273966","0.4999999999273966","0.4999999999273966","1","1","1","0.4999999998246729","0.4999999998246729","0.4999999998246729"
"140.75","56300","56300","56300","0.49999999994906047","0.49999999994906047","0.49999999994906047","1","1","1","0.4999999998769742","0.4999999998769742","0.4999999998769742"
"141","56400","56400","56400","0.4999999999642633","0.4999999999642633","0.4999999999642633","1","1","1","0.49999999991367705","0.49999999991367705","0.49999999991367705"
"141.25","56500","56500","56500","0.49999999997493155","0.49999999997493155","0.49999999997493155","1","1","1","0.49999999993943267","0.49999999993943267","0.49999999993943267"
"141.5","56600","56600","56600","0.499999999982418","0.499999999982418","0.499999999982418","1","1","1","0.49999999995750644","0.49999999995750644","0.49999999995750644"
"141.75","56700","56700","56700","0.4999999999876717","0.4999999999876717","0.4999999999876717","1","1","1","0.49999999997019007","0.49999999997019007","0.49999999997019007"
"142","56800","56800","56800","0.4999999999913584","0.4999999999913584","0.4999999999913584","1","1","1","0.4999999999790905","0.4999999999790905","0.4999999999790905"
"142.25","56900","56900","56900","0.49999999999394573","0.49999999999394573","0.49999999999394573","1","1","1","0.49999999998533684","0.49999999998533684","0.49999999998533684"
"142.5","57000","57000","57000","0.49999999999576134","0.49999999999576134","0.49999999999576134","1","1","1","0.49999999998972","0.49999999998972","0.49999999998972"
"142.75","57100","57100","57100","0.4999999999970354","0.4999999999970354","0.4999999999970354","1","1","1","0.499999999992796","0.499999999992796","0.499999999992796"
"143","57200","57200","57200","0.4999999999979294","0.4999999999979294","0.4999999999979294","1","1","1","0.49999999999495426","0.49999999999495426","0.49999999999495426"
"143.25","57300","57300","57300","0.4999999999985568","0.4999999999985568","0.4999999999985568","1","1","1","0.49999999999646905","0.49999999999646905","0.49999999999646905"
"143.5","57400","57400","57400","0.499999999998997","0.499999999998997","0.499999999998997","1","1","1","0.49999999999753175","0.49999999999753175","0.49999999999753175"
"143.75","57500","57500","57500","0.499999999999306","0.499999999999306","0.499999999999306","1","1","1","0.4999999999982776","0.4999999999982776","0.4999999999982776"
"144","57600","57600","57600","0.49999999999952294","0.49999999999952294","0.49999999999952294","1","1","1","0.4999999999988014","0.4999999999988014","0.4999999999988014"
"144.25","57700","57700","57700","0.49999999999967504","0.49999999999967504","0.49999999999967504","1","1","1","0.49999999999916866","0.49999999999916866","0.49999999999916866"
"144.5","57800","57800","57800","0.4999999999997818","0.4999999999997818","0.4999999999997818","1","1","1","0.49999999999942624","0.49999999999942624","0.49999999999942624"
"144.75","57900","57900","57900","0.4999999999998567","0.4999999999998567","0.4999999999998567","1","1","1","0.4999999999996072","0.4999999999996072","0.4999999999996072"
"145","58000","58000","58000","0.49999999999990924","0.49999999999990924","0.49999999999990924","1","1","1","0.499999999999734","0.499999999999734","0.499999999999734"
"145.25","58100","58100","58100","0.4999999999999464","0.4999999999999464","0.4999999999999464","1","1","1","0.4999999999998237","0.4999999999998237","0.4999999999998237"
"145.5","58200","58200","58200","0.4999999999999719","0.4999999999999719","0.4999999999999719","1","1","1","0.4999999999998854","0.4999999999998854","0.4999999999998854"
"145.75","58300","58300","58300","0.4999999999999902","0.4999999999999902","0.4999999999999902","1","1","1","0.4999999999999294","0.4999999999999294","0.4999999999999294"
"146","58400","58400","58400","0.5000000000000026","0.5000000000000026","0.5000000000000026","1","1","1","0.49999999999995937","0.49999999999995937","0.49999999999995937"
"146.25","58500","58500","58500","0.5000000000000137","0.5000000000000137","0.5000000000000137","1","1","1","0.499999999999986","0.499999999999986","0.499999999999986"
"146.5","58600","58600","58600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"146.75","58700","58700","58700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"147","58800","58800","58800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"147.25","58900","58900","58900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"147.5","59000","59000","59000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"147.75","59100","59100","59100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"148","59200","59200","59200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"148.25","59300","59300","59300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"148.5","59400","59400","59400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"148.75","59500","59500","59500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"149","59600","59600","59600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"149.25","59700","59700","59700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"149.5","59800","59800","59800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"149.75","59900","59900","59900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"150","60000","60000","60000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"150.25","60100","60100","60100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"150.5","60200","60200","60200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"150.75","60300","60300","60300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"151","60400","60400","60400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"151.25","60500","60500","60500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"151.5","60600","60600","60600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"151.75","60700","60700","60700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"152","60800","60800","60800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"152.25","60900","60900","60900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"152.5","61000","61000","61000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"152.75","61100","61100","61100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"153","61200","61200","61200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"153.25","61300","61300","61300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"153.5","61400","61400","61400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"153.75","61500","61500","61500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"154","61600","61600","61600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"154.25","61700","61700","61700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"154.5","61800","61800","61800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"154.75","61900","61900","61900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"155","62000","62000","62000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"155.25","62100","62100","62100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"155.5","62200","62200","62200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"155.75","62300","62300","62300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"156","62400","62400","62400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"156.25","62500","62500","62500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"156.5","62600","62600","62600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"156.75","62700","62700","62700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"157","62800","62800","62800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"157.25","62900","62900","62900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"157.5","63000","63000","63000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"157.75","63100","63100","63100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"158","63200","63200","63200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"158.25","63300","63300","63300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"158.5","63400","63400","63400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"158.75","63500","63500","63500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"159","63600","63600","63600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"159.25","63700","63700","63700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"159.5","63800","63800","63800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"159.75","63900","63900","63900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"160","64000","64000","64000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"160.25","64100","64100","64100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"160.5","64200","64200","64200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"160.75","64300","64300","64300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"161","64400","64400","64400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"161.25","64500","64500","64500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"161.5","64600","64600","64600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"161.75","64700","64700","64700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"162","64800","64800","64800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"162.25","64900","64900","64900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"162.5","65000","65000","65000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"162.75","65100","65100","65100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"163","65200","65200","65200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"163.25","65300","65300","65300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"163.5","65400","65400","65400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"163.75","65500","65500","65500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"164","65600","65600","65600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"164.25","65700","65700","65700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"164.5","65800","65800","65800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"164.75","65900","65900","65900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"165","66000","66000","66000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"165.25","66100","66100","66100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"165.5","66200","66200","66200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"165.75","66300","66300","66300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"166","66400","66400","66400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"166.25","66500","66500","66500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"166.5","66600","66600","66600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"166.75","66700","66700","66700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"167","66800","66800","66800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"167.25","66900","66900","66900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"167.5","67000","67000","67000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"167.75","67100","67100","67100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"168","67200","67200","67200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"168.25","67300","67300","67300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"168.5","67400","67400","67400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"168.75","67500","67500","67500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"169","67600","67600","67600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"169.25","67700","67700","67700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"169.5","67800","67800","67800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"169.75","67900","67900","67900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"170","68000","68000","68000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"170.25","68100","68100","68100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"170.5","68200","68200","68200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"170.75","68300","68300","68300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"171","68400","68400","68400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"171.25","68500","68500","68500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"171.5","68600","68600","68600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"171.75","68700","68700","68700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"172","68800","68800","68800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"172.25","68900","68900","68900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"172.5","69000","69000","69000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"172.75","69100","69100","69100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"173","69200","69200","69200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"173.25","69300","69300","69300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"173.5","69400","69400","69400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"173.75","69500","69500","69500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"174","69600","69600","69600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"174.25","69700","69700","69700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"174.5","69800","69800","69800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"174.75","69900","69900","69900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"175","70000","70000","70000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"175.25","70100","70100","70100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"175.5","70200","70200","70200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"175.75","70300","70300","70300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"176","70400","70400","70400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"176.25","70500","70500","70500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"176.5","70600","70600","70600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"176.75","70700","70700","70700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"177","70800","70800","70800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"177.25","70900","70900","70900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"177.5","71000","71000","71000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"177.75","71100","71100","71100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"178","71200","71200","71200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"178.25","71300","71300","71300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"178.5","71400","71400","71400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"178.75","71500","71500","71500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"179","71600","71600","71600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"179.25","71700","71700","71700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"179.5","71800","71800","71800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"179.75","71900","71900","71900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"180","72000","72000","72000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"180.25","72100","72100","72100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"180.5","72200","72200","72200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"180.75","72300","72300","72300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"181","72400","72400","72400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"181.25","72500","72500","72500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"181.5","72600","72600","72600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"181.75","72700","72700","72700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"182","72800","72800","72800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"182.25","72900","72900","72900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"182.5","73000","73000","73000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"182.75","73100","73100","73100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"183","73200","73200","73200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"183.25","73300","73300","73300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"183.5","73400","73400","73400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"183.75","73500","73500","73500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"184","73600","73600","73600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"184.25","73700","73700","73700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"184.5","73800","73800","73800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"184.75","73900","73900","73900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"185","74000","74000","74000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"185.25","74100","74100","74100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"185.5","74200","74200","74200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"185.75","74300","74300","74300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"186","74400","74400","74400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"186.25","74500","74500","74500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"186.5","74600","74600","74600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"186.75","74700","74700","74700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"187","74800","74800","74800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"187.25","74900","74900","74900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"187.5","75000","75000","75000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"187.75","75100","75100","75100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"188","75200","75200","75200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"188.25","75300","75300","75300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"188.5","75400","75400","75400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"188.75","75500","75500","75500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"189","75600","75600","75600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"189.25","75700","75700","75700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"189.5","75800","75800","75800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"189.75","75900","75900","75900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"190","76000","76000","76000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"190.25","76100","76100","76100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"190.5","76200","76200","76200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"190.75","76300","76300","76300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"191","76400","76400","76400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"191.25","76500","76500","76500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"191.5","76600","76600","76600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"191.75","76700","76700","76700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"192","76800","76800","76800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"192.25","76900","76900","76900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"192.5","77000","77000","77000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"192.75","77100","77100","77100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"193","77200","77200","77200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"193.25","77300","77300","77300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"193.5","77400","77400","77400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"193.75","77500","77500","77500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"194","77600","77600","77600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"194.25","77700","77700","77700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"194.5","77800","77800","77800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"194.75","77900","77900","77900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"195","78000","78000","78000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"195.25","78100","78100","78100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"195.5","78200","78200","78200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"195.75","78300","78300","78300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"196","78400","78400","78400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"196.25","78500","78500","78500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"196.5","78600","78600","78600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"196.75","78700","78700","78700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"197","78800","78800","78800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"197.25","78900","78900","78900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"197.5","79000","79000","79000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"197.75","79100","79100","79100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"198","79200","79200","79200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"198.25","79300","79300","79300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"198.5","79400","79400","79400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"198.75","79500","79500","79500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"199","79600","79600","79600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"199.25","79700","79700","79700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"199.5","79800","79800","79800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"199.75","79900","79900","79900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"200","80000","80000","80000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"200.25","80100","80100","80100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"200.5","80200","80200","80200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"200.75","80300","80300","80300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"201","80400","80400","80400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"201.25","80500","80500","80500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"201.5","80600","80600","80600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"201.75","80700","80700","80700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"202","80800","80800","80800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"202.25","80900","80900","80900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"202.5","81000","81000","81000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"202.75","81100","81100","81100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"203","81200","81200","81200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"203.25","81300","81300","81300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"203.5","81400","81400","81400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"203.75","81500","81500","81500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204","81600","81600","81600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.25","81700","81700","81700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.5","81800","81800","81800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"204.75","81900","81900","81900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205","82000","82000","82000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.25","82100","82100","82100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.5","82200","82200","82200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"205.75","82300","82300","82300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206","82400","82400","82400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.25","82500","82500","82500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.5","82600","82600","82600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"206.75","82700","82700","82700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207","82800","82800","82800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.25","82900","82900","82900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.5","83000","83000","83000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"207.75","83100","83100","83100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208","83200","83200","83200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.25","83300","83300","83300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.5","83400","83400","83400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"208.75","83500","83500","83500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209","83600","83600","83600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.25","83700","83700","83700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.5","83800","83800","83800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"209.75","83900","83900","83900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210","84000","84000","84000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.25","84100","84100","84100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.5","84200","84200","84200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"210.75","84300","84300","84300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211","84400","84400","84400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.25","84500","84500","84500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.5","84600","84600","84600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"211.75","84700","84700","84700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212","84800","84800","84800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.25","84900","84900","84900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.5","85000","85000","85000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"212.75","85100","85100","85100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213","85200","85200","85200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.25","85300","85300","85300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.5","85400","85400","85400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"213.75","85500","85500","85500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214","85600","85600","85600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.25","85700","85700","85700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.5","85800","85800","85800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"214.75","85900","85900","85900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215","86000","86000","86000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.25","86100","86100","86100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.5","86200","86200","86200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"215.75","86300","86300","86300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216","86400","86400","86400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.25","86500","86500","86500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.5","86600","86600","86600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"216.75","86700","86700","86700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217","86800","86800","86800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.25","86900","86900","86900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.5","87000","87000","87000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"217.75","87100","87100","87100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218","87200","87200","87200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.25","87300","87300","87300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.5","87400","87400","87400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"218.75","87500","87500","87500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219","87600","87600","87600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.25","87700","87700","87700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.5","87800","87800","87800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"219.75","87900","87900","87900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220","88000","88000","88000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.25","88100","88100","88100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.5","88200","88200","88200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"220.75","88300","88300","88300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221","88400","88400","88400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.25","88500","88500","88500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.5","88600","88600","88600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"221.75","88700","88700","88700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222","88800","88800","88800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.25","88900","88900","88900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.5","89000","89000","89000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"222.75","89100","89100","89100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223","89200","89200","89200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.25","89300","89300","89300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.5","89400","89400","89400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"223.75","89500","89500","89500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224","89600","89600","89600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.25","89700","89700","89700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.5","89800","89800","89800","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"224.75","89900","89900","89900","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225","90000","90000","90000","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.25","90100","90100","90100","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.5","90200","90200","90200","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"225.75","90300","90300","90300","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226","90400","90400","90400","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.25","90500","90500","90500","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.5","90600","90600","90600","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"226.75","90700","90700","90700","0.5000000000000174","0.5000000000000174","0.5000000000000174","1","1","1","0.49999999999999534","0.49999999999999534","0.49999999999999534"
"227","90800","90800","90800","0.5000000000000245","0.5000000000000245","0.5000000000000245","1","1","1","0.5000000000000022","0.5000000000000022","0.5000000000000022"
"227.25","90900","90900","90900","0.5000000000000325","0.5000000000000325","0.5000000000000325","1","1","1","0.5000000000000104","0.5000000000000104","0.5000000000000104"
"227.5","91000","91000","91000","0.5000000000000405","0.5000000000000405","0.5000000000000405","1","1","1","0.5000000000000175","0.5000000000000175","0.5000000000000175"
"227.75","91100","91100","91100","0.5000000000000516","0.5000000000000516","0.5000000000000516","1","1","1","0.500000000000022","0.500000000000022","0.500000000000022"
"228","91200","91200","91200","0.5000000000000627","0.5000000000000627","0.5000000000000627","1","1","1","0.5000000000000191","0.5000000000000191","0.5000000000000191"
"228.25","91300","91300","91300","0.5000000000000748","0.5000000000000748","0.5000000000000748","1","1","1","0.5000000000000066","0.5000000000000066","0.5000000000000066"
"228.5","91400","91400","91400","0.500000000000097","0.500000000000097","0.500000000000097","1","1","1","0.49999999999999933","0.49999999999999933","0.49999999999999933"
"228.75","91500","91500","91500","0.5000000000001271","0.5000000000001271","0.5000000000001271","1","1","1","0.499999999999985","0.499999999999985","0.499999999999985"
"229","91600","91600","91600","0.5000000000001698","0.5000000000001698","0.5000000000001698","1","1","1","0.4999999999999646","0.4999999999999646","0.4999999999999646"
"229.25","91700","91700","91700","0.5000000000002316","0.5000000000002316","0.5000000000002316","1","1","1","0.4999999999999377","0.4999999999999377","0.4999999999999377"
"229.5","91800","91800","91800","0.5000000000003197","0.5000000000003197","0.5000000000003197","1","1","1","0.49999999999989975","0.49999999999989975","0.49999999999989975"
"229.75","91900","91900","91900","0.5000000000004456","0.5000000000004456","0.5000000000004456","1","1","1","0.49999999999984635","0.49999999999984635","0.49999999999984635"
"230","92000","92000","92000","0.5000000000006253","0.5000000000006253","0.5000000000006253","1","1","1","0.49999999999977074","0.49999999999977074","0.49999999999977074"
"230.25","92100","92100","92100","0.5000000000008811","0.5000000000008811","0.5000000000008811","1","1","1","0.4999999999996628","0.4999999999996628","0.4999999999996628"
"230.5","92200","92200","92200","0.5000000000012461","0.5000000000012461","0.5000000000012461","1","1","1","0.49999999999951006","0.49999999999951006","0.49999999999951006"
"230.75","92300","92300","92300","0.5000000000017664","0.5000000000017664","0.5000000000017664","1","1","1","0.49999999999929223","0.49999999999929223","0.49999999999929223"
"231","92400","92400","92400","0.5000000000025074","0.5000000000025074","0.5000000000025074","1","1","1","0.4999999999989815","0.4999999999989815","0.4999999999989815"
"231.25","92500","92500","92500","0.5000000000035634","0.5000000000035634","0.5000000000035634","1","1","1","0.49999999999853884","0.49999999999853884","0.49999999999853884"
"231.5","92600","92600","92600","0.5000000000050682","0.5000000000050682","0.5000000000050682","1","1","1","0.49999999999790745","0.49999999999790745","0.49999999999790745"
"231.75","92700","92700","92700","0.5000000000072125","0.5000000000072125","0.5000000000072125","1","1","1","0.4999999999970083","0.4999999999970083","0.4999999999970083"
"232","92800","92800","92800","0.5000000000102679","0.5000000000102679","0.5000000000102679","1","1","1","0.4999999999957264","0.4999999999957264","0.4999999999957264"
"232.25","92900","92900","92900","0.5000000000146226","0.5000000000146226","0.5000000000146226","1","1","1","0.49999999999390143","0.49999999999390143","0.49999999999390143"
"232.5","93000","93000","93000","0.500000000020828","0.500000000020828","0.500000000020828","1","1","1","0.4999999999913005","0.4999999999913005","0.4999999999913005"
"232.75","93100","93100","93100","0.5000000000296704","0.5000000000296704","0.5000000000296704","1","1","1","0.4999999999875927","0.4999999999875927","0.4999999999875927"
"233","93200","93200","93200","0.5000000000422711","0.5000000000422711","0.5000000000422711","1","1","1","0.49999999998230926","0.49999999998230926","0.49999999998230926"
"233.25","93300","93300","93300","0.5000000000602277","0.5000000000602277","0.5000000000602277","1","1","1","0.4999999999747816","0.4999999999747816","0.4999999999747816"
"233.5","93400","93400","93400","0.5000000000858158","0.5000000000858158","0.5000000000858158","1","1","1","0.4999999999640543","0.4999999999640543","0.4999999999640543"
"233.75","93500","93500","93500","0.5000000001222795","0.5000000001222795","0.5000000001222795","1","1","1","0.49999999994876876","0.49999999994876876","0.49999999994876876"
"234","93600","93600","93600","0.5000000001742402","0.5000000001742402","0.5000000001742402","1","1","1","0.4999999999269852","0.4999999999269852","0.4999999999269852"
"234.25","93700","93700","93700","0.5000000002482843","0.5000000002482843","0.5000000002482843","1","1","1","0.49999999989594146","0.49999999989594146","0.49999999989594146"
"234.5","93800","93800","93800","0.5000000003537982","0.5000000003537982","0.5000000003537982","1","1","1","0.49999999985170507","0.49999999985170507","0.49999999985170507"
"234.75","93900","93900","93900","0.5000000005041582","0.5000000005041582","0.5000000005041582","1","1","1","0.4999999997886714","0.4999999997886714","0.4999999997886714"
"235","94000","94000","94000","0.5000000007184219","0.5000000007184219","0.5000000007184219","1","1","1","0.4999999996988448","0.4999999996988448","0.4999999996988448"
"235.25","94100","94100","94100","0.5000000010237504","0.5000000010237504","0.5000000010237504","1","1","1","0.49999999957084174","0.49999999957084174","0.49999999957084174"
"235.5","94200","94200","94200","0.500000001458847","0.500000001458847","0.500000001458847","1","1","1","0.49999999938843487","0.49999999938843487","0.49999999938843487"
"235.75","94300","94300","94300","0.5000000020788654","0.5000000020788654","0.5000000020788654","1","1","1","0.49999999912850535","0.49999999912850535","0.49999999912850535"
"236","94400","94400","94400","0.5000000029623977","0.5000000029623977","0.5000000029623977","1","1","1","0.49999999875810075","0.49999999875810075","0.49999999875810075"
"236.25","94500","94500","94500","0.5000000042214411","0.5000000042214411","0.5000000042214411","1","1","1","0.49999999823026964","0.49999999823026964","0.49999999823026964"
"236.5","94600","94600","94600","0.5000000060155931","0.5000000060155931","0.5000000060155931","1","1","1","0.49999999747810586","0.49999999747810586","0.49999999747810586"
"236.75","94700","94700","94700","0.5000000085722799","0.5000000085722799","0.5000000085722799","1","1","1","0.499999996406263","0.499999996406263","0.499999996406263"
"237","94800","94800","94800","0.5000000122155877","0.5000000122155877","0.5000000122155877","1","1","1","0.4999999948788738","0.4999999948788738","0.4999999948788738"
"237.25","94900","94900","94900","0.5000000174073445","0.5000000174073445","0.5000000174073445","1","1","1","0.49999999270232953","0.49999999270232953","0.49999999270232953"
"237.5","95000","95000","95000","0.5000000248056559","0.5000000248056559","0.5000000248056559","1","1","1","0.49999998960072545","0.49999998960072545","0.49999998960072545"
"237.75","95100","95100","95100","0.5000000353483348","0.5000000353483348","0.5000000353483348","1","1","1","0.49999998518090427","0.49999998518090427","0.49999998518090427"
"238","95200","95200","95200","0.5000000503717735","0.5000000503717735","0.5000000503717735","1","1","1","0.49999997888260894","0.49999997888260894","0.49999997888260894"
"238.25","95300","95300","95300","0.5000000717803463","0.5000000717803463","0.5000000717803463","1","1","1","0.4999999699074543","0.4999999699074543","0.4999999699074543"
"238.5","95400","95400","95400","0.500000102287811","0.500000102287811","0.500000102287811","1","1","1","0.4999999571177648","0.4999999571177648","0.4999999571177648"
"238.75","95500","95500","95500","0.5000001457613007","0.5000001457613007","0.5000001457613007","1","1","1","0.49999993889231464","0.49999993889231464","0.49999993889231464"
"239","95600","95600","95600","0.5000002077115226","0.5000002077115226","0.5000002077115226","1","1","1","0.49999991292083823","0.49999991292083823","0.49999991292083823"
"239.25","95700","95700","95700","0.5000002959913011","0.5000002959913011","0.5000002959913011","1","1","1","0.49999987591118933","0.49999987591118933","0.49999987591118933"
"239.5","95800","95800","95800","0.5000004217909992","0.5000004217909992","0.5000004217909992","1","1","1","0.4999998231720161","0.4999998231720161","0.4999998231720161"
"239.75","95900","95900","95900","0.5000006010570129","0.5000006010570129","0.5000006010570129","1","1","1","0.49999974801808944","0.49999974801808944","0.49999974801808944"
"240","96000","96000","96000","0.5000008565131406","0.5000008565131406","0.5000008565131406","1","1","1","0.49999964092288285","0.49999964092288285","0.49999964092288285"
"240.25","96100","96100","96100","0.500001220541055","0.500001220541055","0.500001220541055","1","1","1","0.49999948831098573","0.49999948831098573","0.49999948831098573"
"240.5","96200","96200","96200","0.5000017392850103","0.5000017392850103","0.5000017392850103","1","1","1","0.4999992708372806","0.4999992708372806","0.4999992708372806"
"240.75","96300","96300","96300","0.5000024785011009","0.5000024785011009","0.5000024785011009","1","1","1","0.49999896093475493","0.49999896093475493","0.49999896093475493"
"241","96400","96400","96400","0.5000035318925141","0.5000035318925141","0.5000035318925141","1","1","1","0.4999985193201002","0.4999985193201002","0.4999985193201002"
"241.25","96500","96500","96500","0.5000050329873676","0.5000050329873676","0.5000050329873676","1","1","1","0.4999978900141495","0.4999978900141495","0.4999978900141495"
"241.5","96600","96600","96600","0.5000071720647623","0.5000071720647623","0.5000071720647623","1","1","1","0.49999699324594515","0.49999699324594515","0.49999699324594515"
"241.75","96700","96700","96700","0.5000102202745998","0.5000102202745998","0.5000102202745998","1","1","1","0.49999571534096465","0.49999571534096465","0.49999571534096465"
"242","96800","96800","96800","0.5000145640086019","0.5000145640086019","0.5000145640086019","1","1","1","0.49999389431170016","0.49999389431170016","0.49999389431170016"
"242.25","96900","96900","96900","0.5000207538794071","0.5000207538794071","0.5000207538794071","1","1","1","0.4999912993240997","0.4999912993240997","0.4999912993240997"
"242.5","97000","97000","97000","0.5000295745163454","0.5000295745163454","0.5000295745163454","1","1","1","0.49998760143698684","0.49998760143698684","0.49998760143698684"
"242.75","97100","97100","97100","0.500042144025215","0.500042144025215","0.500042144025215","1","1","1","0.49998233190540886","0.49998233190540886","0.49998233190540886"
"243","97200","97200","97200","0.5000600557196119","0.5000600557196119","0.5000600557196119","1","1","1","0.4999748227624353","0.4999748227624353","0.4999748227624353"
"243.25","97300","97300","97300","0.5000855800896971","0.5000855800896971","0.5000855800896971","1","1","1","0.4999641221475243","0.4999641221475243","0.4999641221475243"
"243.5","97400","97400","97400","0.5001219526100027","0.5001219526100027","0.5001219526100027","1","1","1","0.4999488736484863","0.4999488736484863","0.4999488736484863"
"243.75","97500","97500","97500","0.5001737838688639","0.5001737838688639","0.5001737838688639","1","1","1","0.49992714436241226","0.49992714436241226","0.49992714436241226"
"244","97600","97600","97600","0.5002476440075507","0.5002476440075507","0.5002476440075507","1","1","1","0.4998961798805417","0.4998961798805417","0.4998961798805417"
"244.25","97700","97700","97700","0.5003528955527131","0.5003528955527131","0.5003528955527131","1","1","1","0.4998520551389942","0.4998520551389942","0.4998520551389942"
"244.5","97800","97800","97800","0.5005028802120934","0.5005028802120934","0.5005028802120934","1","1","1","0.4997891768773096","0.4997891768773096","0.4997891768773096"
"244.75","97900","97900","97900","0.5007166100718006","0.5007166100718006","0.5007166100718006","1","1","1","0.4996995746369156","0.4996995746369156","0.4996995746369156"
"245","98000","98000","98000","0.5010211775711654","0.5010211775711654","0.5010211775711654","1","1","1","0.49957189042803896","0.49957189042803896","0.49957189042803896"
"245.25","98100","98100","98100","0.5014551897426077","0.5014551897426077","0.5014551897426077","1","1","1","0.4993899389998546","0.4993899389998546","0.4993899389998546"
"245.5","98200","98200","98200","0.5020736620371924","0.5020736620371924","0.5020736620371924","1","1","1","0.4991306562275194","0.4991306562275194","0.4991306562275194"
"245.75","98300","98300","98300","0.502954992065786","0.502954992065786","0.502954992065786","1","1","1","0.4987611755939966","0.4987611755939966","0.4987611755939966"
"246","98400","98400","98400","0.504210897212646","0.504210897212646","0.504210897212646","1","1","1","0.4982346622990581","0.4982346622990581","0.4982346622990581"
"246.25","98500","98500","98500","0.5060005757109844","0.5060005757109844","0.5060005757109844","1","1","1","0.49748437726857475","0.49748437726857475","0.49748437726857475"
"246.5","98600","98600","98600","0.5085508859388878","0.5085508859388878","0.5085508859388878","1","1","1","0.49641521960748836","0.49641521960748836","0.49641521960748836"
"246.75","98700","98700","98700","0.5121851009917027","0.5121851009917027","0.5121851009917027","1","1","1","0.4948916782817989","0.4948916782817989","0.4948916782817989"
"247","98800","98800","98800","0.5173638809342204","0.5173638809342204","0.5173638809342204","1","1","1","0.4927206740552379","0.4927206740552379","0.4927206740552379"
"247.25","98900","98900","98900","0.5247436490757318","0.5247436490757318","0.5247436490757318","1","1","1","0.489627140513737","0.489627140513737","0.489627140513737"
"247.5","99000","99000","99000","0.5352597510510865","0.5352597510510865","0.5352597510510865","1","1","1","0.4852193167255795","0.4852193167255795","0.4852193167255795"
"247.75","99100","99100","99100","0.5502448780926011","0.5502448780926011","0.5502448780926011","1","1","1","0.4789395427706523","0.4789395427706523","0.4789395427706523"
"248","99200","99200","99200","0.5715975980310302","0.5715975980310302","0.5715975980310302","1","1","1","0.46999483944825027","0.46999483944825027","0.46999483944825027"
"248.25","99300","99300","99300","0.6020219027301494","0.6020219027301494","0.6020219027301494","1","1","1","0.4572597862933404","0.4572597862933404","0.4572597862933404"
"248.5","99400","99400","99400","0.645366992479524","0.645366992479524","0.645366992479524","1","1","1","0.4391422237361028","0.4391422237361028","0.4391422237361028"
"248.75","99500","99500","99500","0.7071078973472454","0.7071078973472454","0.7071078973472454","1","1","1","0.413398629936943","0.413398629936943","0.413398629936943"
"249","99600","99600","99600","0.7950241906922587","0.7950241906922587","0.7950241906922587","1","1","1","0.37687242531802423","0.37687242531802423","0.37687242531802423"
"249.25","99700","99700","99700","0.9201624654091027","0.9201624654091027","0.9201624654091027","1","1","1","0.32508924995606836","0.32508924995606836","0.32508924995606836"
"249.5","99800","99800","99800","1.0982173388185832","1.0982173388185832","1.0982173388185832","1","1","1","0.25160758426832863","0.25160758426832863","0.25160758426832863"
"249.75","99900","99900","99900","1.3515254382323922","1.3515254382323922","1.3515254382323922","1","1","1","0.14710293617482878","0.14710293617482878","0.14710293617482878"
